Distributionally Robust Power Policies for Wireless Systems under Power Fluctuation Risk

Modern wireless communication systems necessitate the development of cost-effective resource allocation strategies, while ensuring maximal system performance. While commonly realizable via efficient waterfilling schemes, ergodic-optimal policies often exhibit instantaneous resource constraint fluctuations as a result of fading variability, violating prescribed specifications possibly within unacceptable margins, inducing further operational challenges and/or costs. On the other extent, short-term-optimal policies -- commonly based on deterministic waterfilling-- while strictly maintaining operational specifications, are not only impractical and computationally demanding, but also suboptimal in a long-term sense. To address these challenges, we introduce a novel distributionally robust version of a classical point-to-point interference-free multi-terminal constrained stochastic resource allocation problem, by leveraging the Conditional Value-at-Risk (CVaR) as a coherent measure of power policy fluctuation risk. We derive closed-form dual-parameterized expressions for the CVaR-optimal resource policy, along with corresponding optimal CVaR quantile levels by capitalizing on (sampling) the underlying fading distribution. We subsequently develop two dual-domain schemes -- one model-based and one model-free -- to iteratively determine a globally-optimal resource policy. Our numerical simulations confirm the remarkable effectiveness of the proposed approach, also revealing an almost-constant character of the CVaR-optimal policy and at rather minimal ergodic rate optimality loss.

==> Data-Mesh/mesh_pf_data.txt <==
x       y       z		
0.7000	0.7000	1.6309
0.7200	0.7000	1.6303
0.7400	0.7000	1.6301
0.7600	0.7000	1.6308
0.7800	0.7000	1.6308
0.8000	0.7000	1.6309
0.8200	0.7000	1.6307
0.8400	0.7000	1.6313
0.8600	0.7000	1.6310
0.8800	0.7000	1.6305
0.9000	0.7000	1.6307
0.9200	0.7000	1.6322
0.9400	0.7000	1.6346
0.9600	0.7000	1.6415
0.9800	0.7000	1.6526
1.0000	0.7000	1.6629
		
0.7000	0.7200	1.6327
0.7200	0.7200	1.6315
0.7400	0.7200	1.6330
0.7600	0.7200	1.6328
0.7800	0.7200	1.6325
0.8000	0.7200	1.6325
0.8200	0.7200	1.6324
0.8400	0.7200	1.6316
0.8600	0.7200	1.6325
0.8800	0.7200	1.6329
0.9000	0.7200	1.6329
0.9200	0.7200	1.6336
0.9400	0.7200	1.6364
0.9600	0.7200	1.6430
0.9800	0.7200	1.6539
1.0000	0.7200	1.6653
		
0.7000	0.7400	1.6342
0.7200	0.7400	1.6339
0.7400	0.7400	1.6342
0.7600	0.7400	1.6330
0.7800	0.7400	1.6341
0.8000	0.7400	1.6340
0.8200	0.7400	1.6338
0.8400	0.7400	1.6346
0.8600	0.7400	1.6332
0.8800	0.7400	1.6346
0.9000	0.7400	1.6342
0.9200	0.7400	1.6359
0.9400	0.7400	1.6384
0.9600	0.7400	1.6448
0.9800	0.7400	1.6569
1.0000	0.7400	1.6676
		
0.7000	0.7600	1.6367
0.7200	0.7600	1.6370
0.7400	0.7600	1.6371
0.7600	0.7600	1.6367
0.7800	0.7600	1.6361
0.8000	0.7600	1.6372
0.8200	0.7600	1.6370
0.8400	0.7600	1.6367
0.8600	0.7600	1.6363
0.8800	0.7600	1.6371
0.9000	0.7600	1.6375
0.9200	0.7600	1.6384
0.9400	0.7600	1.6417
0.9600	0.7600	1.6478
0.9800	0.7600	1.6583
1.0000	0.7600	1.6688
		
0.7000	0.7800	1.6386
0.7200	0.7800	1.6397
0.7400	0.7800	1.6399
0.7600	0.7800	1.6396
0.7800	0.7800	1.6391
0.8000	0.7800	1.6395
0.8200	0.7800	1.6388
0.8400	0.7800	1.6393
0.8600	0.7800	1.6401
0.8800	0.7800	1.6389
0.9000	0.7800	1.6405
0.9200	0.7800	1.6413
0.9400	0.7800	1.6440
0.9600	0.7800	1.6492
0.9800	0.7800	1.6621
1.0000	0.7800	1.6719
		
0.7000	0.8000	1.6443
0.7200	0.8000	1.6428
0.7400	0.8000	1.6432
0.7600	0.8000	1.6426
0.7800	0.8000	1.6438
0.8000	0.8000	1.6437
0.8200	0.8000	1.6434
0.8400	0.8000	1.6434
0.8600	0.8000	1.6429
0.8800	0.8000	1.6431
0.9000	0.8000	1.6440
0.9200	0.8000	1.6450
0.9400	0.8000	1.6482
0.9600	0.8000	1.6538
0.9800	0.8000	1.6649
1.0000	0.8000	1.6768
		
0.7000	0.8200	1.6473
0.7200	0.8200	1.6472
0.7400	0.8200	1.6475
0.7600	0.8200	1.6477
0.7800	0.8200	1.6486
0.8000	0.8200	1.6479
0.8200	0.8200	1.6477
0.8400	0.8200	1.6477
0.8600	0.8200	1.6481
0.8800	0.8200	1.6487
0.9000	0.8200	1.6490
0.9200	0.8200	1.6487
0.9400	0.8200	1.6528
0.9600	0.8200	1.6584
0.9800	0.8200	1.6690
1.0000	0.8200	1.6801
		
0.7000	0.8400	1.6519
0.7200	0.8400	1.6513
0.7400	0.8400	1.6515
0.7600	0.8400	1.6512
0.7800	0.8400	1.6514
0.8000	0.8400	1.6514
0.8200	0.8400	1.6513
0.8400	0.8400	1.6515
0.8600	0.8400	1.6520
0.8800	0.8400	1.6522
0.9000	0.8400	1.6516
0.9200	0.8400	1.6528
0.9400	0.8400	1.6551
0.9600	0.8400	1.6616
0.9800	0.8400	1.6741
1.0000	0.8400	1.6847
		
0.7000	0.8600	1.6545
0.7200	0.8600	1.6542
0.7400	0.8600	1.6547
0.7600	0.8600	1.6531
0.7800	0.8600	1.6532
0.8000	0.8600	1.6539
0.8200	0.8600	1.6532
0.8400	0.8600	1.6539
0.8600	0.8600	1.6536
0.8800	0.8600	1.6544
0.9000	0.8600	1.6549
0.9200	0.8600	1.6555
0.9400	0.8600	1.6586
0.9600	0.8600	1.6645
0.9800	0.8600	1.6752
1.0000	0.8600	1.6866
		
0.7000	0.8800	1.6559
0.7200	0.8800	1.6569
0.7400	0.8800	1.6553
0.7600	0.8800	1.6566
0.7800	0.8800	1.6569
0.8000	0.8800	1.6566
0.8200	0.8800	1.6560
0.8400	0.8800	1.6552
0.8600	0.8800	1.6553
0.8800	0.8800	1.6566
0.9000	0.8800	1.6564
0.9200	0.8800	1.6586
0.9400	0.8800	1.6602
0.9600	0.8800	1.6666
0.9800	0.8800	1.6782
1.0000	0.8800	1.6891
		
0.7000	0.9000	1.6583
0.7200	0.9000	1.6591
0.7400	0.9000	1.6579
0.7600	0.9000	1.6576
0.7800	0.9000	1.6589
0.8000	0.9000	1.6580
0.8200	0.9000	1.6589
0.8400	0.9000	1.6588
0.8600	0.9000	1.6582
0.8800	0.9000	1.6594
0.9000	0.9000	1.6583
0.9200	0.9000	1.6605
0.9400	0.9000	1.6636
0.9600	0.9000	1.6690
0.9800	0.9000	1.6798
1.0000	0.9000	1.6922
		
0.7000	0.9200	1.6607
0.7200	0.9200	1.6609
0.7400	0.9200	1.6608
0.7600	0.9200	1.6605
0.7800	0.9200	1.6615
0.8000	0.9200	1.6600
0.8200	0.9200	1.6607
0.8400	0.9200	1.6598
0.8600	0.9200	1.6606
0.8800	0.9200	1.6612
0.9000	0.9200	1.6617
0.9200	0.9200	1.6619
0.9400	0.9200	1.6660
0.9600	0.9200	1.6724
0.9800	0.9200	1.6833
1.0000	0.9200	1.6922
		
0.7000	0.9400	1.6629
0.7200	0.9400	1.6634
0.7400	0.9400	1.6631
0.7600	0.9400	1.6628
0.7800	0.9400	1.6632
0.8000	0.9400	1.6629
0.8200	0.9400	1.6633
0.8400	0.9400	1.6626
0.8600	0.9400	1.6628
0.8800	0.9400	1.6632
0.9000	0.9400	1.6629
0.9200	0.9400	1.6649
0.9400	0.9400	1.6675
0.9600	0.9400	1.6731
0.9800	0.9400	1.6854
1.0000	0.9400	1.6967
		
0.7000	0.9600	1.6647
0.7200	0.9600	1.6653
0.7400	0.9600	1.6645
0.7600	0.9600	1.6658
0.7800	0.9600	1.6657
0.8000	0.9600	1.6652
0.8200	0.9600	1.6654
0.8400	0.9600	1.6655
0.8600	0.9600	1.6654
0.8800	0.9600	1.6655
0.9000	0.9600	1.6660
0.9200	0.9600	1.6672
0.9400	0.9600	1.6700
0.9600	0.9600	1.6769
0.9800	0.9600	1.6880
1.0000	0.9600	1.6985
		
0.7000	0.9800	1.6670
0.7200	0.9800	1.6674
0.7400	0.9800	1.6673
0.7600	0.9800	1.6682
0.7800	0.9800	1.6675
0.8000	0.9800	1.6670
0.8200	0.9800	1.6674
0.8400	0.9800	1.6674
0.8600	0.9800	1.6670
0.8800	0.9800	1.6687
0.9000	0.9800	1.6678
0.9200	0.9800	1.6686
0.9400	0.9800	1.6731
0.9600	0.9800	1.6785
0.9800	0.9800	1.6896
1.0000	0.9800	1.7006
		
0.7000	1.0000	1.6699
0.7200	1.0000	1.6700
0.7400	1.0000	1.6697
0.7600	1.0000	1.6690
0.7800	1.0000	1.6699
0.8000	1.0000	1.6695
0.8200	1.0000	1.6688
0.8400	1.0000	1.6694
0.8600	1.0000	1.6699
0.8800	1.0000	1.6695
0.9000	1.0000	1.6702
0.9200	1.0000	1.6717
0.9400	1.0000	1.6733
0.9600	1.0000	1.6805
0.9800	1.0000	1.6921
1.0000	1.0000	1.7025

==> Data-Mesh/mesh_pf_data_error.txt <==
x       y       z
0.7000	0.7000	4.2065
0.7200	0.7000	4.2432
0.7400	0.7000	4.2544
0.7600	0.7000	4.2116
0.7800	0.7000	4.2130
0.8000	0.7000	4.2047
0.8200	0.7000	4.2191
0.8400	0.7000	4.1845
0.8600	0.7000	4.1971
0.8800	0.7000	4.2268
0.9000	0.7000	4.2197
0.9200	0.7000	4.1318
0.9400	0.7000	3.9886
0.9600	0.7000	3.5840
0.9800	0.7000	2.9312
1.0000	0.7000	2.3247
		
0.7000	0.7200	4.1017
0.7200	0.7200	4.1714
0.7400	0.7200	4.0846
0.7600	0.7200	4.0921
0.7800	0.7200	4.1125
0.8000	0.7200	4.1108
0.8200	0.7200	4.1191
0.8400	0.7200	4.1634
0.8600	0.7200	4.1142
0.8800	0.7200	4.0877
0.9000	0.7200	4.0864
0.9200	0.7200	4.0459
0.9400	0.7200	3.8797
0.9600	0.7200	3.4923
0.9800	0.7200	2.8541
1.0000	0.7200	2.1844
		
0.7000	0.7400	4.0123
0.7200	0.7400	4.0274
0.7400	0.7400	4.0113
0.7600	0.7400	4.0810
0.7800	0.7400	4.0157
0.8000	0.7400	4.0209
0.8200	0.7400	4.0336
0.8400	0.7400	3.9852
0.8600	0.7400	4.0722
0.8800	0.7400	3.9871
0.9000	0.7400	4.0091
0.9200	0.7400	3.9140
0.9400	0.7400	3.7663
0.9600	0.7400	3.3861
0.9800	0.7400	2.6775
1.0000	0.7400	2.0518
		
0.7000	0.7600	3.8643
0.7200	0.7600	3.8451
0.7400	0.7600	3.8409
0.7600	0.7600	3.8665
0.7800	0.7600	3.8995
0.8000	0.7600	3.8374
0.8200	0.7600	3.8485
0.8400	0.7600	3.8630
0.8600	0.7600	3.8901
0.8800	0.7600	3.8385
0.9000	0.7600	3.8202
0.9200	0.7600	3.7623
0.9400	0.7600	3.5692
0.9600	0.7600	3.2102
0.9800	0.7600	2.5967
1.0000	0.7600	1.9771
		
0.7000	0.7800	3.7535
0.7200	0.7800	3.6903
0.7400	0.7800	3.6764
0.7600	0.7800	3.6930
0.7800	0.7800	3.7254
0.8000	0.7800	3.6997
0.8200	0.7800	3.7436
0.8400	0.7800	3.7130
0.8600	0.7800	3.6672
0.8800	0.7800	3.7342
0.9000	0.7800	3.6409
0.9200	0.7800	3.5957
0.9400	0.7800	3.4346
0.9600	0.7800	3.1306
0.9800	0.7800	2.3705
1.0000	0.7800	1.7958
		
0.7000	0.8000	3.4209
0.7200	0.8000	3.5044
0.7400	0.8000	3.4804
0.7600	0.8000	3.5173
0.7800	0.8000	3.4448
0.8000	0.8000	3.4553
0.8200	0.8000	3.4697
0.8400	0.8000	3.4736
0.8600	0.8000	3.4980
0.8800	0.8000	3.4887
0.9000	0.8000	3.4376
0.9200	0.8000	3.3792
0.9400	0.8000	3.1877
0.9600	0.8000	2.8582
0.9800	0.8000	2.2071
1.0000	0.8000	1.5114
		
0.7000	0.8200	3.2417
0.7200	0.8200	3.2491
0.7400	0.8200	3.2311
0.7600	0.8200	3.2160
0.7800	0.8200	3.1631
0.8000	0.8200	3.2053
0.8200	0.8200	3.2174
0.8400	0.8200	3.2195
0.8600	0.8200	3.1962
0.8800	0.8200	3.1618
0.9000	0.8200	3.1424
0.9200	0.8200	3.1603
0.9400	0.8200	2.9196
0.9600	0.8200	2.5877
0.9800	0.8200	1.9656
1.0000	0.8200	1.3141
		
0.7000	0.8400	2.9718
0.7200	0.8400	3.0090
0.7400	0.8400	2.9949
0.7600	0.8400	3.0110
0.7800	0.8400	3.0041
0.8000	0.8400	2.9985
0.8200	0.8400	3.0058
0.8400	0.8400	2.9944
0.8600	0.8400	2.9640
0.8800	0.8400	2.9562
0.9000	0.8400	2.9897
0.9200	0.8400	2.9197
0.9400	0.8400	2.7814
0.9600	0.8400	2.4004
0.9800	0.8400	1.6669
1.0000	0.8400	1.0447
		
0.7000	0.8600	2.8217
0.7200	0.8600	2.8351
0.7400	0.8600	2.8046
0.7600	0.8600	2.9012
0.7800	0.8600	2.8929
0.8000	0.8600	2.8521
0.8200	0.8600	2.8950
0.8400	0.8600	2.8520
0.8600	0.8600	2.8722
0.8800	0.8600	2.8251
0.9000	0.8600	2.7941
0.9200	0.8600	2.7593
0.9400	0.8600	2.5800
0.9600	0.8600	2.2308
0.9800	0.8600	1.6047
1.0000	0.8600	0.9319
		
0.7000	0.8800	2.7359
0.7200	0.8800	2.6764
0.7400	0.8800	2.7700
0.7600	0.8800	2.6961
0.7800	0.8800	2.6768
0.8000	0.8800	2.6945
0.8200	0.8800	2.7323
0.8400	0.8800	2.7761
0.8600	0.8800	2.7743
0.8800	0.8800	2.6944
0.9000	0.8800	2.7089
0.9200	0.8800	2.5788
0.9400	0.8800	2.4840
0.9600	0.8800	2.1059
0.9800	0.8800	1.4255
1.0000	0.8800	0.7858
		
0.7000	0.9000	2.5942
0.7200	0.9000	2.5515
0.7400	0.9000	2.6175
0.7600	0.9000	2.6342
0.7800	0.9000	2.5620
0.8000	0.9000	2.6144
0.8200	0.9000	2.5593
0.8400	0.9000	2.5665
0.8600	0.9000	2.6014
0.8800	0.9000	2.5310
0.9000	0.9000	2.5940
0.9200	0.9000	2.4648
0.9400	0.9000	2.2842
0.9600	0.9000	1.9692
0.9800	0.9000	1.3303
1.0000	0.9000	0.6061
		
0.7000	0.9200	2.4573
0.7200	0.9200	2.4453
0.7400	0.9200	2.4505
0.7600	0.9200	2.4644
0.7800	0.9200	2.4103
0.8000	0.9200	2.4978
0.8200	0.9200	2.4524
0.8400	0.9200	2.5051
0.8600	0.9200	2.4600
0.8800	0.9200	2.4253
0.9000	0.9200	2.3961
0.9200	0.9200	2.3833
0.9400	0.9200	2.1458
0.9600	0.9200	1.7683
0.9800	0.9200	1.1294
1.0000	0.9200	0.6061
		
0.7000	0.9400	2.3276
0.7200	0.9400	2.2993
0.7400	0.9400	2.3134
0.7600	0.9400	2.3338
0.7800	0.9400	2.3072
0.8000	0.9400	2.3239
0.8200	0.9400	2.2999
0.8400	0.9400	2.3443
0.8600	0.9400	2.3297
0.8800	0.9400	2.3086
0.9000	0.9400	2.3258
0.9200	0.9400	2.2062
0.9400	0.9400	2.0542
0.9600	0.9400	1.7274
0.9800	0.9400	1.0063
1.0000	0.9400	0.3394
		
0.7000	0.9600	2.2205
0.7200	0.9600	2.1867
0.7400	0.9600	2.2308
0.7600	0.9600	2.1538
0.7800	0.9600	2.1604
0.8000	0.9600	2.1926
0.8200	0.9600	2.1799
0.8400	0.9600	2.1734
0.8600	0.9600	2.1782
0.8800	0.9600	2.1723
0.9000	0.9600	2.1439
0.9200	0.9600	2.0750
0.9400	0.9600	1.9075
0.9600	0.9600	1.5064
0.9800	0.9600	0.8537
1.0000	0.9600	0.2350
		
0.7000	0.9800	2.0846
0.7200	0.9800	2.0592
0.7400	0.9800	2.0697
0.7600	0.9800	2.0119
0.7800	0.9800	2.0542
0.8000	0.9800	2.0845
0.8200	0.9800	2.0612
0.8400	0.9800	2.0632
0.8600	0.9800	2.0846
0.8800	0.9800	1.9855
0.9000	0.9800	2.0359
0.9200	0.9800	1.9915
0.9400	0.9800	1.7279
0.9600	0.9800	1.4113
0.9800	0.9800	0.7574
1.0000	0.9800	0.1128
		
0.7000	1.0000	1.9131
0.7200	1.0000	1.9113
0.7400	1.0000	1.9270
0.7600	1.0000	1.9687
0.7800	1.0000	1.9122
0.8000	1.0000	1.9355
0.8200	1.0000	1.9798
0.8400	1.0000	1.9444
0.8600	1.0000	1.9165
0.8800	1.0000	1.9399
0.9000	1.0000	1.8967
0.9200	1.0000	1.8090
0.9400	1.0000	1.7139
0.9600	1.0000	1.2917
0.9800	1.0000	0.6118
1.0000	1.0000	0.0000
		


==> Data-Mesh/mesh_pf_data_normalized.txt <==
x       y       z
0.7000	0.7000	0.9579
0.7200	0.7000	0.9576
0.7400	0.7000	0.9575
0.7600	0.7000	0.9579
0.7800	0.7000	0.9579
0.8000	0.7000	0.9580
0.8200	0.7000	0.9578
0.8400	0.7000	0.9582
0.8600	0.7000	0.9580
0.8800	0.7000	0.9577
0.9000	0.7000	0.9578
0.9200	0.7000	0.9587
0.9400	0.7000	0.9601
0.9600	0.7000	0.9642
0.9800	0.7000	0.9707
1.0000	0.7000	0.9768
		
0.7000	0.7200	0.9590
0.7200	0.7200	0.9583
0.7400	0.7200	0.9592
0.7600	0.7200	0.9591
0.7800	0.7200	0.9589
0.8000	0.7200	0.9589
0.8200	0.7200	0.9588
0.8400	0.7200	0.9584
0.8600	0.7200	0.9589
0.8800	0.7200	0.9591
0.9000	0.7200	0.9591
0.9200	0.7200	0.9595
0.9400	0.7200	0.9612
0.9600	0.7200	0.9651
0.9800	0.7200	0.9715
1.0000	0.7200	0.9782
		
0.7000	0.7400	0.9599
0.7200	0.7400	0.9597
0.7400	0.7400	0.9599
0.7600	0.7400	0.9592
0.7800	0.7400	0.9598
0.8000	0.7400	0.9598
0.8200	0.7400	0.9597
0.8400	0.7400	0.9601
0.8600	0.7400	0.9593
0.8800	0.7400	0.9601
0.9000	0.7400	0.9599
0.9200	0.7400	0.9609
0.9400	0.7400	0.9623
0.9600	0.7400	0.9661
0.9800	0.7400	0.9732
1.0000	0.7400	0.9795
		
0.7000	0.7600	0.9614
0.7200	0.7600	0.9615
0.7400	0.7600	0.9616
0.7600	0.7600	0.9613
0.7800	0.7600	0.9610
0.8000	0.7600	0.9616
0.8200	0.7600	0.9615
0.8400	0.7600	0.9614
0.8600	0.7600	0.9611
0.8800	0.7600	0.9616
0.9000	0.7600	0.9618
0.9200	0.7600	0.9624
0.9400	0.7600	0.9643
0.9600	0.7600	0.9679
0.9800	0.7600	0.9740
1.0000	0.7600	0.9802
		
0.7000	0.7800	0.9625
0.7200	0.7800	0.9631
0.7400	0.7800	0.9632
0.7600	0.7800	0.9631
0.7800	0.7800	0.9627
0.8000	0.7800	0.9630
0.8200	0.7800	0.9626
0.8400	0.7800	0.9629
0.8600	0.7800	0.9633
0.8800	0.7800	0.9627
0.9000	0.7800	0.9636
0.9200	0.7800	0.9640
0.9400	0.7800	0.9657
0.9600	0.7800	0.9687
0.9800	0.7800	0.9763
1.0000	0.7800	0.9820
		
0.7000	0.8000	0.9658
0.7200	0.8000	0.9650
0.7400	0.8000	0.9652
0.7600	0.8000	0.9648
0.7800	0.8000	0.9656
0.8000	0.8000	0.9654
0.8200	0.8000	0.9653
0.8400	0.8000	0.9653
0.8600	0.8000	0.9650
0.8800	0.8000	0.9651
0.9000	0.8000	0.9656
0.9200	0.8000	0.9662
0.9400	0.8000	0.9681
0.9600	0.8000	0.9714
0.9800	0.8000	0.9779
1.0000	0.8000	0.9849
		
0.7000	0.8200	0.9676
0.7200	0.8200	0.9675
0.7400	0.8200	0.9677
0.7600	0.8200	0.9678
0.7800	0.8200	0.9684
0.8000	0.8200	0.9679
0.8200	0.8200	0.9678
0.8400	0.8200	0.9678
0.8600	0.8200	0.9680
0.8800	0.8200	0.9684
0.9000	0.8200	0.9686
0.9200	0.8200	0.9684
0.9400	0.8200	0.9708
0.9600	0.8200	0.9741
0.9800	0.8200	0.9803
1.0000	0.8200	0.9869
		
0.7000	0.8400	0.9703
0.7200	0.8400	0.9699
0.7400	0.8400	0.9701
0.7600	0.8400	0.9699
0.7800	0.8400	0.9700
0.8000	0.8400	0.9700
0.8200	0.8400	0.9699
0.8400	0.8400	0.9701
0.8600	0.8400	0.9704
0.8800	0.8400	0.9704
0.9000	0.8400	0.9701
0.9200	0.8400	0.9708
0.9400	0.8400	0.9722
0.9600	0.8400	0.9760
0.9800	0.8400	0.9833
1.0000	0.8400	0.9896
		
0.7000	0.8600	0.9718
0.7200	0.8600	0.9716
0.7400	0.8600	0.9720
0.7600	0.8600	0.9710
0.7800	0.8600	0.9711
0.8000	0.8600	0.9715
0.8200	0.8600	0.9710
0.8400	0.8600	0.9715
0.8600	0.8600	0.9713
0.8800	0.8600	0.9717
0.9000	0.8600	0.9721
0.9200	0.8600	0.9724
0.9400	0.8600	0.9742
0.9600	0.8600	0.9777
0.9800	0.8600	0.9840
1.0000	0.8600	0.9907
		
0.7000	0.8800	0.9726
0.7200	0.8800	0.9732
0.7400	0.8800	0.9723
0.7600	0.8800	0.9730
0.7800	0.8800	0.9732
0.8000	0.8800	0.9731
0.8200	0.8800	0.9727
0.8400	0.8800	0.9722
0.8600	0.8800	0.9723
0.8800	0.8800	0.9731
0.9000	0.8800	0.9729
0.9200	0.8800	0.9742
0.9400	0.8800	0.9752
0.9600	0.8800	0.9789
0.9800	0.8800	0.9857
1.0000	0.8800	0.9921
		
0.7000	0.9000	0.9741
0.7200	0.9000	0.9745
0.7400	0.9000	0.9738
0.7600	0.9000	0.9737
0.7800	0.9000	0.9744
0.8000	0.9000	0.9739
0.8200	0.9000	0.9744
0.8400	0.9000	0.9743
0.8600	0.9000	0.9740
0.8800	0.9000	0.9747
0.9000	0.9000	0.9741
0.9200	0.9000	0.9754
0.9400	0.9000	0.9772
0.9600	0.9000	0.9803
0.9800	0.9000	0.9867
1.0000	0.9000	0.9939
		
0.7000	0.9200	0.9754
0.7200	0.9200	0.9755
0.7400	0.9200	0.9755
0.7600	0.9200	0.9754
0.7800	0.9200	0.9759
0.8000	0.9200	0.9750
0.8200	0.9200	0.9755
0.8400	0.9200	0.9749
0.8600	0.9200	0.9754
0.8800	0.9200	0.9757
0.9000	0.9200	0.9760
0.9200	0.9200	0.9762
0.9400	0.9200	0.9785
0.9600	0.9200	0.9823
0.9800	0.9200	0.9887
1.0000	0.9200	0.9939
		
0.7000	0.9400	0.9767
0.7200	0.9400	0.9770
0.7400	0.9400	0.9769
0.7600	0.9400	0.9767
0.7800	0.9400	0.9769
0.8000	0.9400	0.9768
0.8200	0.9400	0.9770
0.8400	0.9400	0.9766
0.8600	0.9400	0.9767
0.8800	0.9400	0.9769
0.9000	0.9400	0.9767
0.9200	0.9400	0.9779
0.9400	0.9400	0.9795
0.9600	0.9400	0.9827
0.9800	0.9400	0.9899
1.0000	0.9400	0.9966
		
0.7000	0.9600	0.9778
0.7200	0.9600	0.9781
0.7400	0.9600	0.9777
0.7600	0.9600	0.9785
0.7800	0.9600	0.9784
0.8000	0.9600	0.9781
0.8200	0.9600	0.9782
0.8400	0.9600	0.9783
0.8600	0.9600	0.9782
0.8800	0.9600	0.9783
0.9000	0.9600	0.9786
0.9200	0.9600	0.9792
0.9400	0.9600	0.9809
0.9600	0.9600	0.9849
0.9800	0.9600	0.9915
1.0000	0.9600	0.9976
		
0.7000	0.9800	0.9792
0.7200	0.9800	0.9794
0.7400	0.9800	0.9793
0.7600	0.9800	0.9799
0.7800	0.9800	0.9795
0.8000	0.9800	0.9792
0.8200	0.9800	0.9794
0.8400	0.9800	0.9794
0.8600	0.9800	0.9792
0.8800	0.9800	0.9801
0.9000	0.9800	0.9796
0.9200	0.9800	0.9801
0.9400	0.9800	0.9827
0.9600	0.9800	0.9859
0.9800	0.9800	0.9924
1.0000	0.9800	0.9989
		
0.7000	1.0000	0.9809
0.7200	1.0000	0.9809
0.7400	1.0000	0.9807
0.7600	1.0000	0.9803
0.7800	1.0000	0.9809
0.8000	1.0000	0.9806
0.8200	1.0000	0.9802
0.8400	1.0000	0.9806
0.8600	1.0000	0.9808
0.8800	1.0000	0.9806
0.9000	1.0000	0.9810
0.9200	1.0000	0.9819
0.9400	1.0000	0.9829
0.9600	1.0000	0.9871
0.9800	1.0000	0.9939
1.0000	1.0000	1.0000
		


==> Data-Mesh/mesh_sr_data.txt <==
x       y       z
0.7000	0.7000	1.7069
0.7200	0.7000	1.7077
0.7400	0.7000	1.7075
0.7600	0.7000	1.7071
0.7800	0.7000	1.7072
0.8000	0.7000	1.7074
0.8200	0.7000	1.7079
0.8400	0.7000	1.7084
0.8600	0.7000	1.7085
0.8800	0.7000	1.7080
0.9000	0.7000	1.7087
0.9200	0.7000	1.7095
0.9400	0.7000	1.7121
0.9600	0.7000	1.7167
0.9800	0.7000	1.7285
1.0000	0.7000	1.7409
		
0.7000	0.7200	1.7090
0.7200	0.7200	1.7086
0.7400	0.7200	1.7090
0.7600	0.7200	1.7088
0.7800	0.7200	1.7089
0.8000	0.7200	1.7090
0.8200	0.7200	1.7100
0.8400	0.7200	1.7093
0.8600	0.7200	1.7084
0.8800	0.7200	1.7093
0.9000	0.7200	1.7097
0.9200	0.7200	1.7110
0.9400	0.7200	1.7134
0.9600	0.7200	1.7193
0.9800	0.7200	1.7293
1.0000	0.7200	1.7423
		
0.7000	0.7400	1.7105
0.7200	0.7400	1.7109
0.7400	0.7400	1.7100
0.7600	0.7400	1.7097
0.7800	0.7400	1.7100
0.8000	0.7400	1.7094
0.8200	0.7400	1.7104
0.8400	0.7400	1.7091
0.8600	0.7400	1.7107
0.8800	0.7400	1.7096
0.9000	0.7400	1.7106
0.9200	0.7400	1.7117
0.9400	0.7400	1.7131
0.9600	0.7400	1.7198
0.9800	0.7400	1.7305
1.0000	0.7400	1.7429
		
0.7000	0.7600	1.7107
0.7200	0.7600	1.7111
0.7400	0.7600	1.7117
0.7600	0.7600	1.7120
0.7800	0.7600	1.7112
0.8000	0.7600	1.7117
0.8200	0.7600	1.7119
0.8400	0.7600	1.7108
0.8600	0.7600	1.7112
0.8800	0.7600	1.7115
0.9000	0.7600	1.7123
0.9200	0.7600	1.7124
0.9400	0.7600	1.7154
0.9600	0.7600	1.7213
0.9800	0.7600	1.7324
1.0000	0.7600	1.7443
		
0.7000	0.7800	1.7122
0.7200	0.7800	1.7132
0.7400	0.7800	1.7115
0.7600	0.7800	1.7122
0.7800	0.7800	1.7124
0.8000	0.7800	1.7127
0.8200	0.7800	1.7114
0.8400	0.7800	1.7128
0.8600	0.7800	1.7120
0.8800	0.7800	1.7115
0.9000	0.7800	1.7128
0.9200	0.7800	1.7134
0.9400	0.7800	1.7164
0.9600	0.7800	1.7223
0.9800	0.7800	1.7331
1.0000	0.7800	1.7442
		
0.7000	0.8000	1.7143
0.7200	0.8000	1.7132
0.7400	0.8000	1.7135
0.7600	0.8000	1.7141
0.7800	0.8000	1.7132
0.8000	0.8000	1.7134
0.8200	0.8000	1.7131
0.8400	0.8000	1.7131
0.8600	0.8000	1.7136
0.8800	0.8000	1.7139
0.9000	0.8000	1.7143
0.9200	0.8000	1.7156
0.9400	0.8000	1.7168
0.9600	0.8000	1.7229
0.9800	0.8000	1.7340
1.0000	0.8000	1.7474
		
0.7000	0.8200	1.7145
0.7200	0.8200	1.7147
0.7400	0.8200	1.7150
0.7600	0.8200	1.7155
0.7800	0.8200	1.7137
0.8000	0.8200	1.7150
0.8200	0.8200	1.7155
0.8400	0.8200	1.7150
0.8600	0.8200	1.7144
0.8800	0.8200	1.7146
0.9000	0.8200	1.7153
0.9200	0.8200	1.7172
0.9400	0.8200	1.7188
0.9600	0.8200	1.7239
0.9800	0.8200	1.7348
1.0000	0.8200	1.7471
		
0.7000	0.8400	1.7163
0.7200	0.8400	1.7170
0.7400	0.8400	1.7154
0.7600	0.8400	1.7151
0.7800	0.8400	1.7155
0.8000	0.8400	1.7154
0.8200	0.8400	1.7166
0.8400	0.8400	1.7165
0.8600	0.8400	1.7159
0.8800	0.8400	1.7160
0.9000	0.8400	1.7164
0.9200	0.8400	1.7175
0.9400	0.8400	1.7197
0.9600	0.8400	1.7257
0.9800	0.8400	1.7371
1.0000	0.8400	1.7495
		
0.7000	0.8600	1.7168
0.7200	0.8600	1.7166
0.7400	0.8600	1.7171
0.7600	0.8600	1.7177
0.7800	0.8600	1.7171
0.8000	0.8600	1.7179
0.8200	0.8600	1.7177
0.8400	0.8600	1.7170
0.8600	0.8600	1.7174
0.8800	0.8600	1.7166
0.9000	0.8600	1.7179
0.9200	0.8600	1.7182
0.9400	0.8600	1.7207
0.9600	0.8600	1.7278
0.9800	0.8600	1.7389
1.0000	0.8600	1.7509
		
0.7000	0.8800	1.7183
0.7200	0.8800	1.7184
0.7400	0.8800	1.7183
0.7600	0.8800	1.7180
0.7800	0.8800	1.7190
0.8000	0.8800	1.7180
0.8200	0.8800	1.7187
0.8400	0.8800	1.7173
0.8600	0.8800	1.7175
0.8800	0.8800	1.7184
0.9000	0.8800	1.7195
0.9200	0.8800	1.7210
0.9400	0.8800	1.7230
0.9600	0.8800	1.7275
0.9800	0.8800	1.7404
1.0000	0.8800	1.7514
		
0.7000	0.9000	1.7201
0.7200	0.9000	1.7189
0.7400	0.9000	1.7195
0.7600	0.9000	1.7204
0.7800	0.9000	1.7199
0.8000	0.9000	1.7187
0.8200	0.9000	1.7204
0.8400	0.9000	1.7194
0.8600	0.9000	1.7200
0.8800	0.9000	1.7203
0.9000	0.9000	1.7197
0.9200	0.9000	1.7218
0.9400	0.9000	1.7229
0.9600	0.9000	1.7289
0.9800	0.9000	1.7412
1.0000	0.9000	1.7528
		
0.7000	0.9200	1.7191
0.7200	0.9200	1.7213
0.7400	0.9200	1.7217
0.7600	0.9200	1.7215
0.7800	0.9200	1.7201
0.8000	0.9200	1.7211
0.8200	0.9200	1.7213
0.8400	0.9200	1.7206
0.8600	0.9200	1.7199
0.8800	0.9200	1.7209
0.9000	0.9200	1.7208
0.9200	0.9200	1.7233
0.9400	0.9200	1.7248
0.9600	0.9200	1.7308
0.9800	0.9200	1.7422
1.0000	0.9200	1.7540
		
0.7000	0.9400	1.7226
0.7200	0.9400	1.7224
0.7400	0.9400	1.7209
0.7600	0.9400	1.7218
0.7800	0.9400	1.7221
0.8000	0.9400	1.7211
0.8200	0.9400	1.7221
0.8400	0.9400	1.7219
0.8600	0.9400	1.7218
0.8800	0.9400	1.7225
0.9000	0.9400	1.7226
0.9200	0.9400	1.7239
0.9400	0.9400	1.7260
0.9600	0.9400	1.7318
0.9800	0.9400	1.7437
1.0000	0.9400	1.7553
		
0.7000	0.9600	1.7231
0.7200	0.9600	1.7239
0.7400	0.9600	1.7240
0.7600	0.9600	1.7233
0.7800	0.9600	1.7232
0.8000	0.9600	1.7234
0.8200	0.9600	1.7234
0.8400	0.9600	1.7234
0.8600	0.9600	1.7236
0.8800	0.9600	1.7236
0.9000	0.9600	1.7238
0.9200	0.9600	1.7254
0.9400	0.9600	1.7280
0.9600	0.9600	1.7324
0.9800	0.9600	1.7445
1.0000	0.9600	1.7559
		
0.7000	0.9800	1.7244
0.7200	0.9800	1.7242
0.7400	0.9800	1.7243
0.7600	0.9800	1.7255
0.7800	0.9800	1.7236
0.8000	0.9800	1.7241
0.8200	0.9800	1.7258
0.8400	0.9800	1.7241
0.8600	0.9800	1.7245
0.8800	0.9800	1.7246
0.9000	0.9800	1.7247
0.9200	0.9800	1.7262
0.9400	0.9800	1.7296
0.9600	0.9800	1.7342
0.9800	0.9800	1.7458
1.0000	0.9800	1.7575
		
0.7000	1.0000	1.7252
0.7200	1.0000	1.7258
0.7400	1.0000	1.7254
0.7600	1.0000	1.7247
0.7800	1.0000	1.7259
0.8000	1.0000	1.7258
0.8200	1.0000	1.7254
0.8400	1.0000	1.7260
0.8600	1.0000	1.7254
0.8800	1.0000	1.7249
0.9000	1.0000	1.7264
0.9200	1.0000	1.7277
0.9400	1.0000	1.7292
0.9600	1.0000	1.7358
0.9800	1.0000	1.7475
1.0000	1.0000	1.7595
		
0.7000	0.7000	1.7069
0.7200	0.7000	1.7077
0.7400	0.7000	1.7075
0.7600	0.7000	1.7071
0.7800	0.7000	1.7072
0.8000	0.7000	1.7074
0.8200	0.7000	1.7079
0.8400	0.7000	1.7084
0.8600	0.7000	1.7085
0.8800	0.7000	1.7080
0.9000	0.7000	1.7087
0.9200	0.7000	1.7095
0.9400	0.7000	1.7121
0.9600	0.7000	1.7167
0.9800	0.7000	1.7285
1.0000	0.7000	1.7409
		
0.7000	0.7200	1.7090
0.7200	0.7200	1.7086
0.7400	0.7200	1.7090
0.7600	0.7200	1.7088
0.7800	0.7200	1.7089
0.8000	0.7200	1.7090
0.8200	0.7200	1.7100
0.8400	0.7200	1.7093
0.8600	0.7200	1.7084
0.8800	0.7200	1.7093
0.9000	0.7200	1.7097
0.9200	0.7200	1.7110
0.9400	0.7200	1.7134
0.9600	0.7200	1.7193
0.9800	0.7200	1.7293
1.0000	0.7200	1.7423
		
0.7000	0.7400	1.7105
0.7200	0.7400	1.7109
0.7400	0.7400	1.7100
0.7600	0.7400	1.7097
0.7800	0.7400	1.7100
0.8000	0.7400	1.7094
0.8200	0.7400	1.7104
0.8400	0.7400	1.7091
0.8600	0.7400	1.7107
0.8800	0.7400	1.7096
0.9000	0.7400	1.7106
0.9200	0.7400	1.7117
0.9400	0.7400	1.7131
0.9600	0.7400	1.7198
0.9800	0.7400	1.7305
1.0000	0.7400	1.7429
		
0.7000	0.7600	1.7107
0.7200	0.7600	1.7111
0.7400	0.7600	1.7117
0.7600	0.7600	1.7120
0.7800	0.7600	1.7112
0.8000	0.7600	1.7117
0.8200	0.7600	1.7119
0.8400	0.7600	1.7108
0.8600	0.7600	1.7112
0.8800	0.7600	1.7115
0.9000	0.7600	1.7123
0.9200	0.7600	1.7124
0.9400	0.7600	1.7154
0.9600	0.7600	1.7213
0.9800	0.7600	1.7324
1.0000	0.7600	1.7443
		
0.7000	0.7800	1.7122
0.7200	0.7800	1.7132
0.7400	0.7800	1.7115
0.7600	0.7800	1.7122
0.7800	0.7800	1.7124
0.8000	0.7800	1.7127
0.8200	0.7800	1.7114
0.8400	0.7800	1.7128
0.8600	0.7800	1.7120
0.8800	0.7800	1.7115
0.9000	0.7800	1.7128
0.9200	0.7800	1.7134
0.9400	0.7800	1.7164
0.9600	0.7800	1.7223
0.9800	0.7800	1.7331
1.0000	0.7800	1.7442
		
0.7000	0.8000	1.7143
0.7200	0.8000	1.7132
0.7400	0.8000	1.7135
0.7600	0.8000	1.7141
0.7800	0.8000	1.7132
0.8000	0.8000	1.7134
0.8200	0.8000	1.7131
0.8400	0.8000	1.7131
0.8600	0.8000	1.7136
0.8800	0.8000	1.7139
0.9000	0.8000	1.7143
0.9200	0.8000	1.7156
0.9400	0.8000	1.7168
0.9600	0.8000	1.7229
0.9800	0.8000	1.7340
1.0000	0.8000	1.7474
		
0.7000	0.8200	1.7145
0.7200	0.8200	1.7147
0.7400	0.8200	1.7150
0.7600	0.8200	1.7155
0.7800	0.8200	1.7137
0.8000	0.8200	1.7150
0.8200	0.8200	1.7155
0.8400	0.8200	1.7150
0.8600	0.8200	1.7144
0.8800	0.8200	1.7146
0.9000	0.8200	1.7153
0.9200	0.8200	1.7172
0.9400	0.8200	1.7188
0.9600	0.8200	1.7239
0.9800	0.8200	1.7348
1.0000	0.8200	1.7471
		
0.7000	0.8400	1.7163
0.7200	0.8400	1.7170
0.7400	0.8400	1.7154
0.7600	0.8400	1.7151
0.7800	0.8400	1.7155
0.8000	0.8400	1.7154
0.8200	0.8400	1.7166
0.8400	0.8400	1.7165
0.8600	0.8400	1.7159
0.8800	0.8400	1.7160
0.9000	0.8400	1.7164
0.9200	0.8400	1.7175
0.9400	0.8400	1.7197
0.9600	0.8400	1.7257
0.9800	0.8400	1.7371
1.0000	0.8400	1.7495
		
0.7000	0.8600	1.7168
0.7200	0.8600	1.7166
0.7400	0.8600	1.7171
0.7600	0.8600	1.7177
0.7800	0.8600	1.7171
0.8000	0.8600	1.7179
0.8200	0.8600	1.7177
0.8400	0.8600	1.7170
0.8600	0.8600	1.7174
0.8800	0.8600	1.7166
0.9000	0.8600	1.7179
0.9200	0.8600	1.7182
0.9400	0.8600	1.7207
0.9600	0.8600	1.7278
0.9800	0.8600	1.7389
1.0000	0.8600	1.7509
		
0.7000	0.8800	1.7183
0.7200	0.8800	1.7184
0.7400	0.8800	1.7183
0.7600	0.8800	1.7180
0.7800	0.8800	1.7190
0.8000	0.8800	1.7180
0.8200	0.8800	1.7187
0.8400	0.8800	1.7173
0.8600	0.8800	1.7175
0.8800	0.8800	1.7184
0.9000	0.8800	1.7195
0.9200	0.8800	1.7210
0.9400	0.8800	1.7230
0.9600	0.8800	1.7275
0.9800	0.8800	1.7404
1.0000	0.8800	1.7514
		
0.7000	0.9000	1.7201
0.7200	0.9000	1.7189
0.7400	0.9000	1.7195
0.7600	0.9000	1.7204
0.7800	0.9000	1.7199
0.8000	0.9000	1.7187
0.8200	0.9000	1.7204
0.8400	0.9000	1.7194
0.8600	0.9000	1.7200
0.8800	0.9000	1.7203
0.9000	0.9000	1.7197
0.9200	0.9000	1.7218
0.9400	0.9000	1.7229
0.9600	0.9000	1.7289
0.9800	0.9000	1.7412
1.0000	0.9000	1.7528
		
0.7000	0.9200	1.7191
0.7200	0.9200	1.7213
0.7400	0.9200	1.7217
0.7600	0.9200	1.7215
0.7800	0.9200	1.7201
0.8000	0.9200	1.7211
0.8200	0.9200	1.7213
0.8400	0.9200	1.7206
0.8600	0.9200	1.7199
0.8800	0.9200	1.7209
0.9000	0.9200	1.7208
0.9200	0.9200	1.7233
0.9400	0.9200	1.7248
0.9600	0.9200	1.7308
0.9800	0.9200	1.7422
1.0000	0.9200	1.7540
		
0.7000	0.9400	1.7226
0.7200	0.9400	1.7224
0.7400	0.9400	1.7209
0.7600	0.9400	1.7218
0.7800	0.9400	1.7221
0.8000	0.9400	1.7211
0.8200	0.9400	1.7221
0.8400	0.9400	1.7219
0.8600	0.9400	1.7218
0.8800	0.9400	1.7225
0.9000	0.9400	1.7226
0.9200	0.9400	1.7239
0.9400	0.9400	1.7260
0.9600	0.9400	1.7318
0.9800	0.9400	1.7437
1.0000	0.9400	1.7553
		
0.7000	0.9600	1.7231
0.7200	0.9600	1.7239
0.7400	0.9600	1.7240
0.7600	0.9600	1.7233
0.7800	0.9600	1.7232
0.8000	0.9600	1.7234
0.8200	0.9600	1.7234
0.8400	0.9600	1.7234
0.8600	0.9600	1.7236
0.8800	0.9600	1.7236
0.9000	0.9600	1.7238
0.9200	0.9600	1.7254
0.9400	0.9600	1.7280
0.9600	0.9600	1.7324
0.9800	0.9600	1.7445
1.0000	0.9600	1.7559
		
0.7000	0.9800	1.7244
0.7200	0.9800	1.7242
0.7400	0.9800	1.7243
0.7600	0.9800	1.7255
0.7800	0.9800	1.7236
0.8000	0.9800	1.7241
0.8200	0.9800	1.7258
0.8400	0.9800	1.7241
0.8600	0.9800	1.7245
0.8800	0.9800	1.7246
0.9000	0.9800	1.7247
0.9200	0.9800	1.7262
0.9400	0.9800	1.7296
0.9600	0.9800	1.7342
0.9800	0.9800	1.7458
1.0000	0.9800	1.7575
		
0.7000	1.0000	1.7252
0.7200	1.0000	1.7258
0.7400	1.0000	1.7254
0.7600	1.0000	1.7247
0.7800	1.0000	1.7259
0.8000	1.0000	1.7258
0.8200	1.0000	1.7254
0.8400	1.0000	1.7260
0.8600	1.0000	1.7254
0.8800	1.0000	1.7249
0.9000	1.0000	1.7264
0.9200	1.0000	1.7277
0.9400	1.0000	1.7292
0.9600	1.0000	1.7358
0.9800	1.0000	1.7475
1.0000	1.0000	1.7595

==> Data-Mesh/mesh_sr_data_error.txt <==
x       y       z
0.7000	0.7000	2.9861
0.7200	0.7000	2.9434
0.7400	0.7000	2.9558
0.7600	0.7000	2.9759
0.7800	0.7000	2.9739
0.8000	0.7000	2.9622
0.8200	0.7000	2.9327
0.8400	0.7000	2.9057
0.8600	0.7000	2.8951
0.8800	0.7000	2.9281
0.9000	0.7000	2.8857
0.9200	0.7000	2.8388
0.9400	0.7000	2.6924
0.9600	0.7000	2.4329
0.9800	0.7000	1.7589
1.0000	0.7000	1.0554
		
0.7000	0.7200	2.8697
0.7200	0.7200	2.8921
0.7400	0.7200	2.8683
0.7600	0.7200	2.8783
0.7800	0.7200	2.8766
0.8000	0.7200	2.8709
0.8200	0.7200	2.8140
0.8400	0.7200	2.8513
0.8600	0.7200	2.9042
0.8800	0.7200	2.8502
0.9000	0.7200	2.8276
0.9200	0.7200	2.7547
0.9400	0.7200	2.6185
0.9600	0.7200	2.2823
0.9800	0.7200	1.7179
1.0000	0.7200	0.9768
		
0.7000	0.7400	2.7839
0.7200	0.7400	2.7597
0.7400	0.7400	2.8139
0.7600	0.7400	2.8290
0.7800	0.7400	2.8104
0.8000	0.7400	2.8473
0.8200	0.7400	2.7921
0.8400	0.7400	2.8621
0.8600	0.7400	2.7722
0.8800	0.7400	2.8345
0.9000	0.7400	2.7773
0.9200	0.7400	2.7164
0.9400	0.7400	2.6379
0.9600	0.7400	2.2552
0.9800	0.7400	1.6492
1.0000	0.7400	0.9435
		
0.7000	0.7600	2.7713
0.7200	0.7600	2.7479
0.7400	0.7600	2.7189
0.7600	0.7600	2.6984
0.7800	0.7600	2.7435
0.8000	0.7600	2.7160
0.8200	0.7600	2.7047
0.8400	0.7600	2.7692
0.8600	0.7600	2.7418
0.8800	0.7600	2.7267
0.9000	0.7600	2.6829
0.9200	0.7600	2.6786
0.9400	0.7600	2.5076
0.9600	0.7600	2.1712
0.9800	0.7600	1.5404
1.0000	0.7600	0.8612
		
0.7000	0.7800	2.6865
0.7200	0.7800	2.6285
0.7400	0.7800	2.7279
0.7600	0.7800	2.6883
0.7800	0.7800	2.6782
0.8000	0.7800	2.6565
0.8200	0.7800	2.7319
0.8400	0.7800	2.6508
0.8600	0.7800	2.7009
0.8800	0.7800	2.7266
0.9000	0.7800	2.6560
0.9200	0.7800	2.6178
0.9400	0.7800	2.4492
0.9600	0.7800	2.1132
0.9800	0.7800	1.4972
1.0000	0.7800	0.8705
		
0.7000	0.8000	2.5694
0.7200	0.8000	2.6312
0.7400	0.8000	2.6142
0.7600	0.8000	2.5792
0.7800	0.8000	2.6305
0.8000	0.8000	2.6172
0.8200	0.8000	2.6359
0.8400	0.8000	2.6348
0.8600	0.8000	2.6061
0.8800	0.8000	2.5932
0.9000	0.8000	2.5702
0.9200	0.8000	2.4950
0.9400	0.8000	2.4266
0.9600	0.8000	2.0809
0.9800	0.8000	1.4509
1.0000	0.8000	0.6895
		
0.7000	0.8200	2.5567
0.7200	0.8200	2.5467
0.7400	0.8200	2.5260
0.7600	0.8200	2.4998
0.7800	0.8200	2.6014
0.8000	0.8200	2.5260
0.8200	0.8200	2.5026
0.8400	0.8200	2.5312
0.8600	0.8200	2.5601
0.8800	0.8200	2.5524
0.9000	0.8200	2.5131
0.9200	0.8200	2.4057
0.9400	0.8200	2.3120
0.9600	0.8200	2.0219
0.9800	0.8200	1.4018
1.0000	0.8200	0.7046
		
0.7000	0.8400	2.4563
0.7200	0.8400	2.4157
0.7400	0.8400	2.5056
0.7600	0.8400	2.5244
0.7800	0.8400	2.4973
0.8000	0.8400	2.5043
0.8200	0.8400	2.4394
0.8400	0.8400	2.4423
0.8600	0.8400	2.4753
0.8800	0.8400	2.4729
0.9000	0.8400	2.4471
0.9200	0.8400	2.3839
0.9400	0.8400	2.2597
0.9600	0.8400	1.9182
0.9800	0.8400	1.2750
1.0000	0.8400	0.5666
		
0.7000	0.8600	2.4268
0.7200	0.8600	2.4397
0.7400	0.8600	2.4112
0.7600	0.8600	2.3756
0.7800	0.8600	2.4109
0.8000	0.8600	2.3653
0.8200	0.8600	2.3740
0.8400	0.8600	2.4171
0.8600	0.8600	2.3916
0.8800	0.8600	2.4375
0.9000	0.8600	2.3655
0.9200	0.8600	2.3452
0.9400	0.8600	2.2072
0.9600	0.8600	1.7997
0.9800	0.8600	1.1725
1.0000	0.8600	0.4882
		
0.7000	0.8800	2.3402
0.7200	0.8800	2.3342
0.7400	0.8800	2.3423
0.7600	0.8800	2.3598
0.7800	0.8800	2.3028
0.8000	0.8800	2.3577
0.8200	0.8800	2.3191
0.8400	0.8800	2.3985
0.8600	0.8800	2.3877
0.8800	0.8800	2.3373
0.9000	0.8800	2.2728
0.9200	0.8800	2.1880
0.9400	0.8800	2.0733
0.9600	0.8800	1.8178
0.9800	0.8800	1.0860
1.0000	0.8800	0.4579
		
0.7000	0.9000	2.2389
0.7200	0.9000	2.3069
0.7400	0.9000	2.2752
0.7600	0.9000	2.2209
0.7800	0.9000	2.2478
0.8000	0.9000	2.3169
0.8200	0.9000	2.2213
0.8400	0.9000	2.2796
0.8600	0.9000	2.2436
0.8800	0.9000	2.2294
0.9000	0.9000	2.2637
0.9200	0.9000	2.1446
0.9400	0.9000	2.0793
0.9600	0.9000	1.7382
0.9800	0.9000	1.0406
1.0000	0.9000	0.3810
		
0.7000	0.9200	2.2945
0.7200	0.9200	2.1684
0.7400	0.9200	2.1476
0.7600	0.9200	2.1592
0.7800	0.9200	2.2370
0.8000	0.9200	2.1807
0.8200	0.9200	2.1727
0.8400	0.9200	2.2081
0.8600	0.9200	2.2526
0.8800	0.9200	2.1909
0.9000	0.9200	2.2008
0.9200	0.9200	2.0590
0.9400	0.9200	1.9703
0.9600	0.9200	1.6278
0.9800	0.9200	0.9798
1.0000	0.9200	0.3110
		
0.7000	0.9400	2.0953
0.7200	0.9400	2.1075
0.7400	0.9400	2.1931
0.7600	0.9400	2.1395
0.7800	0.9400	2.1267
0.8000	0.9400	2.1795
0.8200	0.9400	2.1242
0.8400	0.9400	2.1347
0.8600	0.9400	2.1429
0.8800	0.9400	2.1032
0.9000	0.9400	2.0980
0.9200	0.9400	2.0213
0.9400	0.9400	1.9026
0.9600	0.9400	1.5726
0.9800	0.9400	0.8989
1.0000	0.9400	0.2376
		
0.7000	0.9600	2.0666
0.7200	0.9600	2.0199
0.7400	0.9600	2.0171
0.7600	0.9600	2.0575
0.7800	0.9600	2.0627
0.8000	0.9600	2.0485
0.8200	0.9600	2.0524
0.8400	0.9600	2.0503
0.8600	0.9600	2.0389
0.8800	0.9600	2.0419
0.9000	0.9600	2.0297
0.9200	0.9600	1.9352
0.9400	0.9600	1.7905
0.9600	0.9600	1.5401
0.9800	0.9600	0.8497
1.0000	0.9600	0.2027
		
0.7000	0.9800	1.9941
0.7200	0.9800	2.0058
0.7400	0.9800	1.9996
0.7600	0.9800	1.9338
0.7800	0.9800	2.0371
0.8000	0.9800	2.0124
0.8200	0.9800	1.9144
0.8400	0.9800	2.0125
0.8600	0.9800	1.9881
0.8800	0.9800	1.9827
0.9000	0.9800	1.9782
0.9200	0.9800	1.8933
0.9400	0.9800	1.6978
0.9600	0.9800	1.4353
0.9800	0.9800	0.7776
1.0000	0.9800	0.1152
		
0.7000	1.0000	1.9501
0.7200	1.0000	1.9142
0.7400	1.0000	1.9376
0.7600	1.0000	1.9776
0.7800	1.0000	1.9065
0.8000	1.0000	1.9168
0.8200	1.0000	1.9397
0.8400	1.0000	1.9012
0.8600	1.0000	1.9392
0.8800	1.0000	1.9656
0.9000	1.0000	1.8812
0.9200	1.0000	1.8047
0.9400	1.0000	1.7204
0.9600	1.0000	1.3488
0.9800	1.0000	0.6841
1.0000	1.0000	0.0000
		


==> Data-Mesh/mesh_sr_data_normalized.txt <==
x       y       z
0.7000	0.7000	0.9701
0.7200	0.7000	0.9706
0.7400	0.7000	0.9704
0.7600	0.7000	0.9702
0.7800	0.7000	0.9703
0.8000	0.7000	0.9704
0.8200	0.7000	0.9707
0.8400	0.7000	0.9709
0.8600	0.7000	0.9710
0.8800	0.7000	0.9707
0.9000	0.7000	0.9711
0.9200	0.7000	0.9716
0.9400	0.7000	0.9731
0.9600	0.7000	0.9757
0.9800	0.7000	0.9824
1.0000	0.7000	0.9894
		
0.7000	0.7200	0.9713
0.7200	0.7200	0.9711
0.7400	0.7200	0.9713
0.7600	0.7200	0.9712
0.7800	0.7200	0.9712
0.8000	0.7200	0.9713
0.8200	0.7200	0.9719
0.8400	0.7200	0.9715
0.8600	0.7200	0.9710
0.8800	0.7200	0.9715
0.9000	0.7200	0.9717
0.9200	0.7200	0.9725
0.9400	0.7200	0.9738
0.9600	0.7200	0.9772
0.9800	0.7200	0.9828
1.0000	0.7200	0.9902
		
0.7000	0.7400	0.9722
0.7200	0.7400	0.9724
0.7400	0.7400	0.9719
0.7600	0.7400	0.9717
0.7800	0.7400	0.9719
0.8000	0.7400	0.9715
0.8200	0.7400	0.9721
0.8400	0.7400	0.9714
0.8600	0.7400	0.9723
0.8800	0.7400	0.9717
0.9000	0.7400	0.9722
0.9200	0.7400	0.9728
0.9400	0.7400	0.9736
0.9600	0.7400	0.9774
0.9800	0.7400	0.9835
1.0000	0.7400	0.9906
		
0.7000	0.7600	0.9723
0.7200	0.7600	0.9725
0.7400	0.7600	0.9728
0.7600	0.7600	0.9730
0.7800	0.7600	0.9726
0.8000	0.7600	0.9728
0.8200	0.7600	0.9730
0.8400	0.7600	0.9723
0.8600	0.7600	0.9726
0.8800	0.7600	0.9727
0.9000	0.7600	0.9732
0.9200	0.7600	0.9732
0.9400	0.7600	0.9749
0.9600	0.7600	0.9783
0.9800	0.7600	0.9846
1.0000	0.7600	0.9914
		
0.7000	0.7800	0.9731
0.7200	0.7800	0.9737
0.7400	0.7800	0.9727
0.7600	0.7800	0.9731
0.7800	0.7800	0.9732
0.8000	0.7800	0.9734
0.8200	0.7800	0.9727
0.8400	0.7800	0.9735
0.8600	0.7800	0.9730
0.8800	0.7800	0.9727
0.9000	0.7800	0.9734
0.9200	0.7800	0.9738
0.9400	0.7800	0.9755
0.9600	0.7800	0.9789
0.9800	0.7800	0.9850
1.0000	0.7800	0.9913
		
0.7000	0.8000	0.9743
0.7200	0.8000	0.9737
0.7400	0.8000	0.9739
0.7600	0.8000	0.9742
0.7800	0.8000	0.9737
0.8000	0.8000	0.9738
0.8200	0.8000	0.9736
0.8400	0.8000	0.9737
0.8600	0.8000	0.9739
0.8800	0.8000	0.9741
0.9000	0.8000	0.9743
0.9200	0.8000	0.9751
0.9400	0.8000	0.9757
0.9600	0.8000	0.9792
0.9800	0.8000	0.9855
1.0000	0.8000	0.9931
		
0.7000	0.8200	0.9744
0.7200	0.8200	0.9745
0.7400	0.8200	0.9747
0.7600	0.8200	0.9750
0.7800	0.8200	0.9740
0.8000	0.8200	0.9747
0.8200	0.8200	0.9750
0.8400	0.8200	0.9747
0.8600	0.8200	0.9744
0.8800	0.8200	0.9745
0.9000	0.8200	0.9749
0.9200	0.8200	0.9759
0.9400	0.8200	0.9769
0.9600	0.8200	0.9798
0.9800	0.8200	0.9860
1.0000	0.8200	0.9930
		
0.7000	0.8400	0.9754
0.7200	0.8400	0.9758
0.7400	0.8400	0.9749
0.7600	0.8400	0.9748
0.7800	0.8400	0.9750
0.8000	0.8400	0.9750
0.8200	0.8400	0.9756
0.8400	0.8400	0.9756
0.8600	0.8400	0.9752
0.8800	0.8400	0.9753
0.9000	0.8400	0.9755
0.9200	0.8400	0.9762
0.9400	0.8400	0.9774
0.9600	0.8400	0.9808
0.9800	0.8400	0.9872
1.0000	0.8400	0.9943
		
0.7000	0.8600	0.9757
0.7200	0.8600	0.9756
0.7400	0.8600	0.9759
0.7600	0.8600	0.9762
0.7800	0.8600	0.9759
0.8000	0.8600	0.9763
0.8200	0.8600	0.9763
0.8400	0.8600	0.9758
0.8600	0.8600	0.9761
0.8800	0.8600	0.9756
0.9000	0.8600	0.9763
0.9200	0.8600	0.9765
0.9400	0.8600	0.9779
0.9600	0.8600	0.9820
0.9800	0.8600	0.9883
1.0000	0.8600	0.9951
		
0.7000	0.8800	0.9766
0.7200	0.8800	0.9767
0.7400	0.8800	0.9766
0.7600	0.8800	0.9764
0.7800	0.8800	0.9770
0.8000	0.8800	0.9764
0.8200	0.8800	0.9768
0.8400	0.8800	0.9760
0.8600	0.8800	0.9761
0.8800	0.8800	0.9766
0.9000	0.8800	0.9773
0.9200	0.8800	0.9781
0.9400	0.8800	0.9793
0.9600	0.8800	0.9818
0.9800	0.8800	0.9891
1.0000	0.8800	0.9954
		
0.7000	0.9000	0.9776
0.7200	0.9000	0.9769
0.7400	0.9000	0.9772
0.7600	0.9000	0.9778
0.7800	0.9000	0.9775
0.8000	0.9000	0.9768
0.8200	0.9000	0.9778
0.8400	0.9000	0.9772
0.8600	0.9000	0.9776
0.8800	0.9000	0.9777
0.9000	0.9000	0.9774
0.9200	0.9000	0.9786
0.9400	0.9000	0.9792
0.9600	0.9000	0.9826
0.9800	0.9000	0.9896
1.0000	0.9000	0.9962
		
0.7000	0.9200	0.9771
0.7200	0.9200	0.9783
0.7400	0.9200	0.9785
0.7600	0.9200	0.9784
0.7800	0.9200	0.9776
0.8000	0.9200	0.9782
0.8200	0.9200	0.9783
0.8400	0.9200	0.9779
0.8600	0.9200	0.9775
0.8800	0.9200	0.9781
0.9000	0.9200	0.9780
0.9200	0.9200	0.9794
0.9400	0.9200	0.9803
0.9600	0.9200	0.9837
0.9800	0.9200	0.9902
1.0000	0.9200	0.9969
		
0.7000	0.9400	0.9790
0.7200	0.9400	0.9789
0.7400	0.9400	0.9781
0.7600	0.9400	0.9786
0.7800	0.9400	0.9787
0.8000	0.9400	0.9782
0.8200	0.9400	0.9788
0.8400	0.9400	0.9787
0.8600	0.9400	0.9786
0.8800	0.9400	0.9790
0.9000	0.9400	0.9790
0.9200	0.9400	0.9798
0.9400	0.9400	0.9810
0.9600	0.9400	0.9843
0.9800	0.9400	0.9910
1.0000	0.9400	0.9976
		
0.7000	0.9600	0.9793
0.7200	0.9600	0.9798
0.7400	0.9600	0.9798
0.7600	0.9600	0.9794
0.7800	0.9600	0.9794
0.8000	0.9600	0.9795
0.8200	0.9600	0.9795
0.8400	0.9600	0.9795
0.8600	0.9600	0.9796
0.8800	0.9600	0.9796
0.9000	0.9600	0.9797
0.9200	0.9600	0.9806
0.9400	0.9600	0.9821
0.9600	0.9600	0.9846
0.9800	0.9600	0.9915
1.0000	0.9600	0.9980
		
0.7000	0.9800	0.9801
0.7200	0.9800	0.9799
0.7400	0.9800	0.9800
0.7600	0.9800	0.9807
0.7800	0.9800	0.9796
0.8000	0.9800	0.9799
0.8200	0.9800	0.9809
0.8400	0.9800	0.9799
0.8600	0.9800	0.9801
0.8800	0.9800	0.9802
0.9000	0.9800	0.9802
0.9200	0.9800	0.9811
0.9400	0.9800	0.9830
0.9600	0.9800	0.9856
0.9800	0.9800	0.9922
1.0000	0.9800	0.9988
		
0.7000	1.0000	0.9805
0.7200	1.0000	0.9809
0.7400	1.0000	0.9806
0.7600	1.0000	0.9802
0.7800	1.0000	0.9809
0.8000	1.0000	0.9808
0.8200	1.0000	0.9806
0.8400	1.0000	0.9810
0.8600	1.0000	0.9806
0.8800	1.0000	0.9803
0.9000	1.0000	0.9812
0.9200	1.0000	0.9820
0.9400	1.0000	0.9828
0.9600	1.0000	0.9865
0.9800	1.0000	0.9932
1.0000	1.0000	1.0000
		


==> Data-Mesh/pf_surf_data.txt <==
phi_l   phi_u   sum_r
0.7500	0.7500	1.6404
0.8000	0.7500	1.6394
0.8500	0.7500	1.6398
0.9000	0.7500	1.6404
0.9500	0.7500	1.6470
1.0000	0.7500	1.6727

0.7500	0.8000	1.6488
0.8000	0.8000	1.6486
0.8500	0.8000	1.6477
0.9000	0.8000	1.6491
0.9500	0.8000	1.6554
1.0000	0.8000	1.6809

0.7500	0.8500	1.6569
0.8000	0.8500	1.6575
0.8500	0.8500	1.6564
0.9000	0.8500	1.6574
0.9500	0.8500	1.6641
1.0000	0.8500	1.6893

0.7500	0.9000	1.6625
0.8000	0.9000	1.6621
0.8500	0.9000	1.6626
0.9000	0.9000	1.6622
0.9500	0.9000	1.6693
1.0000	0.9000	1.6962

0.7500	0.9500	1.6665
0.8000	0.9500	1.6675
0.8500	0.9500	1.6676
0.9000	0.9500	1.6674
0.9500	0.9500	1.6749
1.0000	0.9500	1.7009

0.7500	1.0000	1.6736
0.8000	1.0000	1.6728
0.8500	1.0000	1.6724
0.9000	1.0000	1.6733
0.9500	1.0000	1.6799
1.0000	1.0000	1.7067

==> Data-Mesh/sr_surf_data.txt <==
phi_l   phi_u   sum_r
0.7500	0.7500	1.7110
0.8000	0.7500	1.7098
0.8500	0.7500	1.7106
0.9000	0.7500	1.7108
0.9500	0.7500	1.7173
1.0000	0.7500	1.7434

0.7500	0.8000	1.7143
0.8000	0.8000	1.7142
0.8500	0.8000	1.7130
0.9000	0.8000	1.7145
0.9500	0.8000	1.7207
1.0000	0.8000	1.7469

0.7500	0.8500	1.7166
0.8000	0.8500	1.7172
0.8500	0.8500	1.7161
0.9000	0.8500	1.7170
0.9500	0.8500	1.7233
1.0000	0.8500	1.7492

0.7500	0.9000	1.7199
0.8000	0.9000	1.7195
0.8500	0.9000	1.7201
0.9000	0.9000	1.7195
0.9500	0.9000	1.7262
1.0000	0.9000	1.7538

0.7500	0.9500	1.7215
0.8000	0.9500	1.7225
0.8500	0.9500	1.7228
0.9000	0.9500	1.7222
0.9500	0.9500	1.7295
1.0000	0.9500	1.7562

0.7500	1.0000	1.7265
0.8000	1.0000	1.7257
0.8500	1.0000	1.7253
0.9000	1.0000	1.7262
0.9500	1.0000	1.7322
1.0000	1.0000	1.7596


==> Data-n3/pf_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0001
2.9300	0.0000	0.0000	0.0001
2.9400	0.0000	0.0000	0.0002
2.9500	0.0000	0.0000	0.0003
2.9600	0.0000	0.0000	0.0004
2.9700	0.0000	0.0000	0.0006
2.9800	0.0000	0.0000	0.0008
2.9900	0.0000	0.0000	0.0011
3.0000	0.0000	0.0000	0.0017
3.0100	0.0000	0.0000	0.0024
3.0200	0.0000	0.0000	0.0032
3.0300	0.0000	0.0000	0.0043
3.0400	0.0000	0.0000	0.0056
3.0500	0.0000	0.0000	0.0073
3.0600	0.0000	0.0000	0.0094
3.0700	0.0000	0.0000	0.0122
3.0800	0.0000	0.0000	0.0155
3.0900	0.0000	0.0000	0.0198
3.1000	0.0000	0.0000	0.0247
3.1100	0.0000	0.0000	0.0304
3.1200	0.0000	0.0000	0.0371
3.1300	0.0000	0.0000	0.0442
3.1400	0.0000	0.0000	0.0522
3.1500	0.0000	0.0000	0.0609
3.1600	0.0000	0.0000	0.0694
3.1700	0.0000	0.0000	0.0798
3.1800	0.0000	0.0000	0.0906
3.1900	0.0000	0.0000	0.1020
3.2000	0.0000	0.0000	0.1137
3.2100	0.0000	0.0000	0.1254
3.2200	0.0000	0.0000	0.1374
3.2300	0.0000	0.0000	0.1481
3.2400	0.0000	0.0000	0.1594
3.2500	0.0000	0.0000	0.1691
3.2600	0.0000	0.0000	0.1789
3.2700	0.0000	0.0000	0.1875
3.2800	0.0000	0.0000	0.1960
3.2900	0.0000	0.0000	0.2036
3.3000	0.0000	0.0000	0.2105
3.3100	0.0000	0.0000	0.2171
3.3200	0.0000	0.0000	0.2223
3.3300	0.0000	0.0000	0.2271
3.3400	0.0000	0.0000	0.2317
3.3500	0.0000	0.0000	0.2352
3.3600	0.0000	0.0000	0.2388
3.3700	0.0000	0.0000	0.2411
3.3800	0.0000	0.0000	0.2438
3.3900	0.0000	0.0000	0.2459
3.4000	0.0000	0.0000	0.2480
3.4100	0.0000	0.0000	0.2495
3.4200	0.0000	0.0000	0.2510
3.4300	0.0000	0.0000	0.2523
3.4400	0.0000	0.0000	0.2533
3.4500	0.0000	0.0000	0.2541
3.4600	0.0000	0.0000	0.2548
3.4700	0.0000	0.0000	0.2554
3.4800	0.0000	0.0000	0.2560
3.4900	0.0000	0.0000	0.2568
3.5000	0.0000	0.0000	0.2575
3.5100	0.0000	0.0000	0.2581
3.5200	0.0000	0.0000	0.2588
3.5300	0.0000	0.0000	0.2594
3.5400	0.0000	0.0000	0.2602
3.5500	0.0000	0.0000	0.2608
3.5600	0.0000	0.0000	0.2614
3.5700	0.0000	0.0000	0.2621
3.5800	0.0000	0.0000	0.2627
3.5900	0.0000	0.0000	0.2636
3.6000	0.0000	0.0000	0.2642
3.6100	0.0000	0.0000	0.2650
3.6200	0.0000	0.0000	0.2657
3.6300	0.0000	0.0000	0.2664
3.6400	0.0000	0.0000	0.2671
3.6500	0.0000	0.0000	0.2678
3.6600	0.0000	0.0000	0.2684
3.6700	0.0000	0.0000	0.2690
3.6800	0.0000	0.0000	0.2697
3.6900	0.0000	0.0000	0.2705
3.7000	0.0000	0.0000	0.2712
3.7100	0.0000	0.0000	0.2719
3.7200	0.0000	0.0000	0.2727
3.7300	0.0000	0.0000	0.2735
3.7400	0.0000	0.0000	0.2741
3.7500	0.0000	0.0000	0.2749
3.7600	0.0000	0.0000	0.2756
3.7700	0.0000	0.0000	0.2765
3.7800	0.0000	0.0000	0.2772
3.7900	0.0000	0.0000	0.2779
3.8000	0.0000	0.0000	0.2788
3.8100	0.0000	0.0000	0.2798
3.8200	0.0000	0.0000	0.2806
3.8300	0.0000	0.0000	0.2816
3.8400	0.0000	0.0000	0.2824
3.8500	0.0000	0.0000	0.2832
3.8600	0.0000	0.0000	0.2840
3.8700	0.0000	0.0000	0.2849
3.8800	0.0000	0.0000	0.2856
3.8900	0.0000	0.0000	0.2864
3.9000	0.0000	0.0000	0.2873
3.9100	0.0000	0.0000	0.2882
3.9200	0.0000	0.0000	0.2890
3.9300	0.0000	0.0000	0.2899
3.9400	0.0000	0.0000	0.2908
3.9500	0.0000	0.0000	0.2916
3.9600	0.0000	0.0000	0.2926
3.9700	0.0000	0.0000	0.2934
3.9800	0.0000	0.0000	0.2943
3.9900	0.0000	0.0000	0.2954
4.0000	0.0000	0.0000	0.2963
4.0100	0.0000	0.0000	0.2972
4.0200	0.0000	0.0000	0.2982
4.0300	0.0000	0.0000	0.2992
4.0400	0.0000	0.0000	0.3001
4.0500	0.0000	0.0000	0.3010
4.0600	0.0000	0.0000	0.3019
4.0700	0.0000	0.0000	0.3029
4.0800	0.0000	0.0000	0.3037
4.0900	0.0000	0.0000	0.3046
4.1000	0.0000	0.0000	0.3056
4.1100	0.0000	0.0000	0.3066
4.1200	0.0000	0.0000	0.3075
4.1300	0.0000	0.0000	0.3085
4.1400	0.0000	0.0000	0.3094
4.1500	0.0000	0.0000	0.3105
4.1600	0.0000	0.0000	0.3114
4.1700	0.0000	0.0000	0.3123
4.1800	0.0000	0.0000	0.3133
4.1900	0.0000	0.0000	0.3143
4.2000	0.0000	0.0000	0.3153
4.2100	0.0000	0.0000	0.3162
4.2200	0.0000	0.0000	0.3174
4.2300	0.0000	0.0000	0.3185
4.2400	0.0000	0.0000	0.3194
4.2500	0.0000	0.0000	0.3205
4.2600	0.0000	0.0000	0.3214
4.2700	0.0000	0.0000	0.3224
4.2800	0.0000	0.0000	0.3236
4.2900	0.0000	0.0000	0.3245
4.3000	0.0000	0.0000	0.3256
4.3100	0.0000	0.0000	0.3266
4.3200	0.0000	0.0000	0.3277
4.3300	0.0000	0.0000	0.3287
4.3400	0.0000	0.0000	0.3298
4.3500	0.0000	0.0000	0.3308
4.3600	0.0000	0.0000	0.3319
4.3700	0.0000	0.0000	0.3328
4.3800	0.0000	0.0000	0.3337
4.3900	0.0000	0.0000	0.3349
4.4000	0.0000	0.0000	0.3361
4.4100	0.0000	0.0000	0.3371
4.4200	0.0000	0.0000	0.3383
4.4300	0.0000	0.0000	0.3394
4.4400	0.0000	0.0000	0.3406
4.4500	0.0000	0.0000	0.3417
4.4600	0.0000	0.0000	0.3427
4.4700	0.0000	0.0000	0.3438
4.4800	0.0000	0.0000	0.3449
4.4900	0.0000	0.0000	0.3460
4.5000	0.0000	0.0000	0.3471
4.5100	0.0000	0.0000	0.3483
4.5200	0.0000	0.0000	0.3493
4.5300	0.0001	0.0000	0.3506
4.5400	0.0002	0.0000	0.3517
4.5500	0.0004	0.0000	0.3528
4.5600	0.0012	0.0000	0.3541
4.5700	0.0022	0.0000	0.3552
4.5800	0.0045	0.0000	0.3565
4.5900	0.0085	0.0000	0.3577
4.6000	0.0146	0.0000	0.3589
4.6100	0.0245	0.0000	0.3604
4.6200	0.0366	0.0000	0.3617
4.6300	0.0598	0.0000	0.3630
4.6400	0.0808	0.0000	0.3641
4.6500	0.1228	0.0000	0.3655
4.6600	0.1582	0.0000	0.3665
4.6700	0.2279	0.0000	0.3678
4.6800	0.2801	0.0000	0.3692
4.6900	0.3702	0.0000	0.3705
4.7000	0.4356	0.0000	0.3719
4.7100	0.5347	0.0000	0.3731
4.7200	0.6169	0.0000	0.3745
4.7300	0.6954	0.0000	0.3761
4.7400	0.7765	0.0000	0.3774
4.7500	0.8217	0.0000	0.3788
4.7600	0.8792	0.0000	0.3802
4.7700	0.9082	0.0000	0.3816
4.7800	0.9438	0.0000	0.3832
4.7900	0.9610	0.0000	0.3848
4.8000	0.9790	0.0000	0.3864
4.8100	0.9887	0.0000	0.3880
4.8200	0.9937	0.0000	0.3895
4.8300	0.9972	0.0000	0.3910
4.8400	0.9984	0.0000	0.3925
4.8500	0.9991	0.0000	0.3942
4.8600	0.9994	0.0000	0.3954
4.8700	0.9996	0.0000	0.3969
4.8800	0.9996	0.0001	0.3985
4.8900	0.9997	0.0001	0.4000
4.9000	0.9998	0.0001	0.4016
4.9100	0.9999	0.0004	0.4031
4.9200	1.0000	0.0011	0.4046
4.9300	1.0000	0.0019	0.4064
4.9400	1.0000	0.0024	0.4079
4.9500	1.0000	0.0049	0.4094
4.9600	1.0000	0.0097	0.4110
4.9700	1.0000	0.0160	0.4126
4.9800	1.0000	0.0206	0.4142
4.9900	1.0000	0.0356	0.4156
5.0000	1.0000	0.0587	0.4172
5.0100	1.0000	0.0859	0.4189
5.0200	1.0000	0.1004	0.4205
5.0300	1.0000	0.1483	0.4222
5.0400	1.0000	0.2098	0.4241
5.0500	1.0000	0.2822	0.4258
5.0600	1.0000	0.3009	0.4275
5.0700	1.0000	0.3886	0.4290
5.0800	1.0000	0.4812	0.4307
5.0900	1.0000	0.5764	0.4325
5.1000	1.0000	0.5946	0.4343
5.1100	1.0000	0.6804	0.4363
5.1200	1.0000	0.7583	0.4379
5.1300	1.0000	0.8262	0.4397
5.1400	1.0000	0.8501	0.4415
5.1500	1.0000	0.8906	0.4430
5.1600	1.0000	0.9303	0.4448
5.1700	1.0000	0.9577	0.4466
5.1800	1.0000	0.9699	0.4487
5.1900	1.0000	0.9784	0.4508
5.2000	1.0000	0.9886	0.4528
5.2100	1.0000	0.9946	0.4547
5.2200	1.0000	0.9972	0.4568
5.2300	1.0000	0.9976	0.4587
5.2400	1.0000	0.9986	0.4608
5.2500	1.0000	0.9991	0.4631
5.2600	1.0000	0.9994	0.4653
5.2700	1.0000	0.9995	0.4671
5.2800	1.0000	0.9996	0.4692
5.2900	1.0000	0.9998	0.4712
5.3000	1.0000	1.0000	0.4734
5.3100	1.0000	1.0000	0.4754
5.3200	1.0000	1.0000	0.4777
5.3300	1.0000	1.0000	0.4799
5.3400	1.0000	1.0000	0.4822
5.3500	1.0000	1.0000	0.4843
5.3600	1.0000	1.0000	0.4866
5.3700	1.0000	1.0000	0.4886
5.3800	1.0000	1.0000	0.4912
5.3900	1.0000	1.0000	0.4935
5.4000	1.0000	1.0000	0.4959
5.4100	1.0000	1.0000	0.4983
5.4200	1.0000	1.0000	0.5005
5.4300	1.0000	1.0000	0.5031
5.4400	1.0000	1.0000	0.5056
5.4500	1.0000	1.0000	0.5076
5.4600	1.0000	1.0000	0.5102
5.4700	1.0000	1.0000	0.5128
5.4800	1.0000	1.0000	0.5155
5.4900	1.0000	1.0000	0.5182
5.5000	1.0000	1.0000	0.5207
5.5100	1.0000	1.0000	0.5232
5.5200	1.0000	1.0000	0.5257
5.5300	1.0000	1.0000	0.5286
5.5400	1.0000	1.0000	0.5310
5.5500	1.0000	1.0000	0.5335
5.5600	1.0000	1.0000	0.5365
5.5700	1.0000	1.0000	0.5393
5.5800	1.0000	1.0000	0.5422
5.5900	1.0000	1.0000	0.5452
5.6000	1.0000	1.0000	0.5480
5.6100	1.0000	1.0000	0.5511
5.6200	1.0000	1.0000	0.5538
5.6300	1.0000	1.0000	0.5568
5.6400	1.0000	1.0000	0.5599
5.6500	1.0000	1.0000	0.5632
5.6600	1.0000	1.0000	0.5660
5.6700	1.0000	1.0000	0.5695
5.6800	1.0000	1.0000	0.5725
5.6900	1.0000	1.0000	0.5756
5.7000	1.0000	1.0000	0.5787
5.7100	1.0000	1.0000	0.5819
5.7200	1.0000	1.0000	0.5848
5.7300	1.0000	1.0000	0.5879
5.7400	1.0000	1.0000	0.5912
5.7500	1.0000	1.0000	0.5947
5.7600	1.0000	1.0000	0.5979
5.7700	1.0000	1.0000	0.6012
5.7800	1.0000	1.0000	0.6045
5.7900	1.0000	1.0000	0.6079
5.8000	1.0000	1.0000	0.6111
5.8100	1.0000	1.0000	0.6146
5.8200	1.0000	1.0000	0.6180
5.8300	1.0000	1.0000	0.6216
5.8400	1.0000	1.0000	0.6253
5.8500	1.0000	1.0000	0.6292
5.8600	1.0000	1.0000	0.6327
5.8700	1.0000	1.0000	0.6363
5.8800	1.0000	1.0000	0.6402
5.8900	1.0000	1.0000	0.6439
5.9000	1.0000	1.0000	0.6480
5.9100	1.0000	1.0000	0.6516
5.9200	1.0000	1.0000	0.6554
5.9300	1.0000	1.0000	0.6592
5.9400	1.0000	1.0000	0.6630
5.9500	1.0000	1.0000	0.6673
5.9600	1.0000	1.0000	0.6716
5.9700	1.0000	1.0000	0.6755
5.9800	1.0000	1.0000	0.6793
5.9900	1.0000	1.0000	0.6833
6.0000	1.0000	1.0000	0.6872
6.0100	1.0000	1.0000	0.6914
6.0200	1.0000	1.0000	0.6953
6.0300	1.0000	1.0000	0.6996
6.0400	1.0000	1.0000	0.7036
6.0500	1.0000	1.0000	0.7082
6.0600	1.0000	1.0000	0.7125
6.0700	1.0000	1.0000	0.7173
6.0800	1.0000	1.0000	0.7225
6.0900	1.0000	1.0000	0.7271
6.1000	1.0000	1.0000	0.7315
6.1100	1.0000	1.0000	0.7359
6.1200	1.0000	1.0000	0.7407
6.1300	1.0000	1.0000	0.7456
6.1400	1.0000	1.0000	0.7508
6.1500	1.0000	1.0000	0.7555
6.1600	1.0000	1.0000	0.7605
6.1700	1.0000	1.0000	0.7653
6.1800	1.0000	1.0000	0.7701
6.1900	1.0000	1.0000	0.7749
6.2000	1.0000	1.0000	0.7800
6.2100	1.0000	1.0000	0.7848
6.2200	1.0000	1.0000	0.7900
6.2300	1.0000	1.0000	0.7951
6.2400	1.0000	1.0000	0.8005
6.2500	1.0000	1.0000	0.8057
6.2600	1.0000	1.0000	0.8108
6.2700	1.0000	1.0000	0.8156
6.2800	1.0000	1.0000	0.8210
6.2900	1.0000	1.0000	0.8263
6.3000	1.0000	1.0000	0.8313
6.3100	1.0000	1.0000	0.8363
6.3200	1.0000	1.0000	0.8418
6.3300	1.0000	1.0000	0.8472
6.3400	1.0000	1.0000	0.8524
6.3500	1.0000	1.0000	0.8583
6.3600	1.0000	1.0000	0.8633
6.3700	1.0000	1.0000	0.8684
6.3800	1.0000	1.0000	0.8735
6.3900	1.0000	1.0000	0.8789
6.4000	1.0000	1.0000	0.8841
6.4100	1.0000	1.0000	0.8894
6.4200	1.0000	1.0000	0.8944
6.4300	1.0000	1.0000	0.8992
6.4400	1.0000	1.0000	0.9041
6.4500	1.0000	1.0000	0.9089
6.4600	1.0000	1.0000	0.9138
6.4700	1.0000	1.0000	0.9188
6.4800	1.0000	1.0000	0.9236
6.4900	1.0000	1.0000	0.9283
6.5000	1.0000	1.0000	0.9333
6.5100	1.0000	1.0000	0.9384
6.5200	1.0000	1.0000	0.9428
6.5300	1.0000	1.0000	0.9470
6.5400	1.0000	1.0000	0.9512
6.5500	1.0000	1.0000	0.9553
6.5600	1.0000	1.0000	0.9592
6.5700	1.0000	1.0000	0.9630
6.5800	1.0000	1.0000	0.9664
6.5900	1.0000	1.0000	0.9700
6.6000	1.0000	1.0000	0.9732
6.6100	1.0000	1.0000	0.9761
6.6200	1.0000	1.0000	0.9790
6.6300	1.0000	1.0000	0.9816
6.6400	1.0000	1.0000	0.9842
6.6500	1.0000	1.0000	0.9864
6.6600	1.0000	1.0000	0.9881
6.6700	1.0000	1.0000	0.9898
6.6800	1.0000	1.0000	0.9913
6.6900	1.0000	1.0000	0.9927
6.7000	1.0000	1.0000	0.9939
6.7100	1.0000	1.0000	0.9951
6.7200	1.0000	1.0000	0.9960
6.7300	1.0000	1.0000	0.9969
6.7400	1.0000	1.0000	0.9975
6.7500	1.0000	1.0000	0.9980
6.7600	1.0000	1.0000	0.9985
6.7700	1.0000	1.0000	0.9988
6.7800	1.0000	1.0000	0.9990
6.7900	1.0000	1.0000	0.9992
6.8000	1.0000	1.0000	0.9995
6.8100	1.0000	1.0000	0.9997
6.8200	1.0000	1.0000	0.9998
6.8300	1.0000	1.0000	0.9998
6.8400	1.0000	1.0000	0.9999
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.6644	5.0234	5.9817	15.6696
2.0000	4.6602	5.0184	5.5463	15.2249
3.0000	4.6569	5.0066	3.5244	13.1879
4.0000	4.6660	5.0256	3.1488	12.8404
5.0000	4.6805	5.0388	5.3710	15.0903
6.0000	4.6762	5.0354	6.2879	15.9995
7.0000	4.6668	5.0289	6.3156	16.0114
8.0000	4.6599	5.0204	5.6641	15.3445
9.0000	4.6567	5.0178	5.8303	15.5048
10.0000	4.6495	5.0053	3.1271	12.7819
11.0000	4.6653	5.0270	6.5244	16.2167
12.0000	4.6572	5.0176	5.5783	15.2531
13.0000	4.6506	5.0056	3.1272	12.7834
14.0000	4.6674	5.0258	5.9200	15.6132
15.0000	4.6607	5.0202	5.1077	14.7886
16.0000	4.6613	5.0195	6.5056	16.1864
17.0000	4.6483	5.0028	3.1232	12.7743
18.0000	4.6625	5.0244	3.1471	12.8340
19.0000	4.6788	5.0369	6.5519	16.2676
20.0000	4.6668	5.0287	5.8231	15.5186
21.0000	4.6637	5.0234	6.3512	16.0383
22.0000	4.6564	5.0069	5.4436	15.1068
23.0000	4.6501	5.0049	5.0497	14.7047
24.0000	4.6493	5.0057	6.4309	16.0859
25.0000	4.6407	4.9973	4.7339	14.3719
26.0000	4.6429	5.0005	3.1089	12.7524
27.0000	4.6592	5.0216	6.0363	15.7171
28.0000	4.6500	5.0080	6.4543	16.1122
29.0000	4.6413	5.0006	6.2922	15.9340
30.0000	4.6349	4.9943	3.0897	12.7190
31.0000	4.6466	5.0067	5.2684	14.9217
32.0000	4.6462	5.0053	6.2266	15.8781
33.0000	4.6402	4.9987	5.8027	15.4416
34.0000	4.6354	4.9947	3.0933	12.7233
35.0000	4.6485	5.0068	5.2999	14.9552
36.0000	4.6478	5.0045	6.3467	15.9990
37.0000	4.6415	4.9972	6.4141	16.0527
38.0000	4.6292	4.9881	4.5613	14.1786
39.0000	4.6372	4.9923	3.0889	12.7184
40.0000	4.6493	5.0054	6.4137	16.0685
41.0000	4.6414	4.9957	3.0994	12.7365
42.0000	4.6572	5.0126	6.2037	15.8736
43.0000	4.6469	5.0010	6.1609	15.8088
44.0000	4.6413	4.9934	3.2465	12.8812
45.0000	4.6520	5.0050	5.0676	14.7246
46.0000	4.6510	5.0052	6.5904	16.2466
47.0000	4.6431	4.9958	6.2111	15.8499
48.0000	4.6376	4.9889	5.9796	15.6061
49.0000	4.6304	4.9851	3.0785	12.6939
50.0000	4.6463	4.9972	5.7692	15.4128
51.0000	4.6412	4.9931	4.6842	14.3185
52.0000	4.6434	4.9949	6.1666	15.8049
53.0000	4.6367	4.9882	5.8182	15.4430
54.0000	4.6291	4.9848	5.6827	15.2967
55.0000	4.6251	4.9817	5.5266	15.1335
56.0000	4.6227	4.9799	6.5435	16.1460
57.0000	4.6153	4.9631	5.5263	15.1047
58.0000	4.6109	4.9617	3.6202	13.1927
59.0000	4.6216	4.9786	3.8096	13.4098
60.0000	4.6304	4.9883	5.9334	15.5521
61.0000	4.6260	4.9836	5.2122	14.8218
62.0000	4.6275	4.9844	5.9524	15.5643
63.0000	4.6226	4.9808	6.3951	15.9985
64.0000	4.6162	4.9662	4.3770	13.9593
65.0000	4.6212	4.9786	5.9164	15.5162
66.0000	4.6164	4.9657	6.3244	15.9065
67.0000	4.6065	4.9584	4.9792	14.5441
68.0000	4.6067	4.9588	5.9872	15.5527
69.0000	4.6010	4.9550	5.2369	14.7929
70.0000	4.6009	4.9551	4.6879	14.2439
71.0000	4.6036	4.9578	5.7061	15.2675
72.0000	4.6016	4.9548	4.2680	13.8244
73.0000	4.6079	4.9608	3.0303	12.5991
74.0000	4.6236	4.9834	6.4372	16.0442
75.0000	4.6154	4.9668	5.8548	15.4370
76.0000	4.6086	4.9626	6.5452	16.1164
77.0000	4.6014	4.9536	6.0678	15.6228
78.0000	4.5953	4.9481	5.9884	15.5317
79.0000	4.5870	4.9433	5.4260	14.9563
80.0000	4.5851	4.9416	5.9944	15.5211
81.0000	4.5810	4.9371	4.4710	13.9891
82.0000	4.5845	4.9423	5.9925	15.5193
83.0000	4.5795	4.9372	5.9248	15.4415
84.0000	4.5767	4.9244	2.9719	12.4730
85.0000	4.5937	4.9471	5.3602	14.9010
86.0000	4.5926	4.9465	6.4061	15.9452
87.0000	4.5809	4.9382	4.0359	13.5550
88.0000	4.5920	4.9455	5.1810	14.7184
89.0000	4.5929	4.9454	4.9966	14.5349
90.0000	4.5954	4.9466	3.0005	12.5425
91.0000	4.6133	4.9607	3.3601	12.9341
92.0000	4.6231	4.9800	4.4576	14.0607
93.0000	4.6277	4.9849	3.0592	12.6718
94.0000	4.6427	4.9973	5.9069	15.5469
95.0000	4.6373	4.9929	6.1034	15.7336
96.0000	4.6296	4.9870	3.0643	12.6809
97.0000	4.6450	5.0017	5.9351	15.5817
98.0000	4.6388	4.9961	5.2173	14.8522
99.0000	4.6381	4.9957	5.8598	15.4936
100.0000	4.6325	4.9922	6.0147	15.6394


==> Data-n3/pf_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0017	0.0032
0.0200	0.0022	0.0035	0.0059
0.0300	0.0034	0.0050	0.0093
0.0400	0.0045	0.0066	0.0127
0.0500	0.0056	0.0079	0.0159
0.0600	0.0067	0.0094	0.0191
0.0700	0.0078	0.0110	0.0225
0.0800	0.0089	0.0125	0.0255
0.0900	0.0099	0.0140	0.0288
0.1000	0.0112	0.0153	0.0323
0.1100	0.0124	0.0169	0.0358
0.1200	0.0138	0.0183	0.0390
0.1300	0.0148	0.0199	0.0425
0.1400	0.0159	0.0216	0.0455
0.1500	0.0173	0.0232	0.0487
0.1600	0.0184	0.0249	0.0521
0.1700	0.0196	0.0266	0.0555
0.1800	0.0209	0.0283	0.0590
0.1900	0.0224	0.0302	0.0625
0.2000	0.0236	0.0318	0.0662
0.2100	0.0249	0.0333	0.0698
0.2200	0.0261	0.0351	0.0737
0.2300	0.0276	0.0370	0.0771
0.2400	0.0287	0.0385	0.0812
0.2500	0.0300	0.0402	0.0846
0.2600	0.0313	0.0422	0.0882
0.2700	0.0328	0.0440	0.0917
0.2800	0.0339	0.0456	0.0957
0.2900	0.0353	0.0476	0.0998
0.3000	0.0366	0.0494	0.1034
0.3100	0.0381	0.0512	0.1074
0.3200	0.0395	0.0530	0.1115
0.3300	0.0410	0.0549	0.1156
0.3400	0.0422	0.0570	0.1197
0.3500	0.0437	0.0586	0.1235
0.3600	0.0452	0.0606	0.1277
0.3700	0.0467	0.0628	0.1315
0.3800	0.0482	0.0648	0.1355
0.3900	0.0497	0.0666	0.1398
0.4000	0.0513	0.0688	0.1437
0.4100	0.0529	0.0707	0.1478
0.4200	0.0547	0.0729	0.1522
0.4300	0.0563	0.0751	0.1563
0.4400	0.0579	0.0774	0.1607
0.4500	0.0594	0.0797	0.1645
0.4600	0.0608	0.0819	0.1685
0.4700	0.0625	0.0842	0.1729
0.4800	0.0640	0.0866	0.1769
0.4900	0.0657	0.0890	0.1810
0.5000	0.0675	0.0911	0.1852
0.5100	0.0693	0.0931	0.1895
0.5200	0.0709	0.0953	0.1934
0.5300	0.0728	0.0974	0.1973
0.5400	0.0745	0.0996	0.2012
0.5500	0.0762	0.1019	0.2056
0.5600	0.0779	0.1040	0.2099
0.5700	0.0798	0.1065	0.2140
0.5800	0.0814	0.1090	0.2183
0.5900	0.0831	0.1115	0.2226
0.6000	0.0849	0.1138	0.2272
0.6100	0.0867	0.1160	0.2312
0.6200	0.0886	0.1185	0.2350
0.6300	0.0905	0.1208	0.2387
0.6400	0.0922	0.1232	0.2414
0.6500	0.0939	0.1256	0.2437
0.6600	0.0957	0.1277	0.2460
0.6700	0.0978	0.1304	0.2482
0.6800	0.0999	0.1328	0.2502
0.6900	0.1020	0.1352	0.2524
0.7000	0.1036	0.1378	0.2545
0.7100	0.1056	0.1404	0.2568
0.7200	0.1074	0.1427	0.2590
0.7300	0.1100	0.1456	0.2610
0.7400	0.1120	0.1482	0.2635
0.7500	0.1137	0.1506	0.2659
0.7600	0.1157	0.1534	0.2681
0.7700	0.1179	0.1564	0.2701
0.7800	0.1201	0.1591	0.2724
0.7900	0.1220	0.1621	0.2749
0.8000	0.1241	0.1650	0.2774
0.8100	0.1262	0.1676	0.2797
0.8200	0.1282	0.1703	0.2822
0.8300	0.1303	0.1734	0.2847
0.8400	0.1325	0.1761	0.2875
0.8500	0.1346	0.1787	0.2899
0.8600	0.1370	0.1816	0.2925
0.8700	0.1391	0.1845	0.2952
0.8800	0.1411	0.1873	0.2980
0.8900	0.1431	0.1899	0.3006
0.9000	0.1451	0.1928	0.3031
0.9100	0.1474	0.1963	0.3058
0.9200	0.1497	0.1991	0.3084
0.9300	0.1519	0.2022	0.3111
0.9400	0.1544	0.2052	0.3138
0.9500	0.1565	0.2088	0.3161
0.9600	0.1589	0.2116	0.3189
0.9700	0.1615	0.2145	0.3216
0.9800	0.1638	0.2178	0.3242
0.9900	0.1663	0.2209	0.3269
1.0000	0.1685	0.2238	0.3295
1.0100	0.1707	0.2268	0.3323
1.0200	0.1734	0.2304	0.3351
1.0300	0.1757	0.2336	0.3375
1.0400	0.1783	0.2368	0.3402
1.0500	0.1810	0.2399	0.3427
1.0600	0.1833	0.2434	0.3456
1.0700	0.1856	0.2466	0.3485
1.0800	0.1880	0.2500	0.3512
1.0900	0.1907	0.2530	0.3539
1.1000	0.1932	0.2561	0.3564
1.1100	0.1956	0.2594	0.3592
1.1200	0.1981	0.2626	0.3621
1.1300	0.2007	0.2656	0.3648
1.1400	0.2034	0.2693	0.3679
1.1500	0.2056	0.2731	0.3707
1.1600	0.2083	0.2764	0.3736
1.1700	0.2110	0.2796	0.3764
1.1800	0.2141	0.2829	0.3795
1.1900	0.2169	0.2862	0.3827
1.2000	0.2199	0.2895	0.3861
1.2100	0.2223	0.2931	0.3893
1.2200	0.2253	0.2966	0.3922
1.2300	0.2284	0.3004	0.3951
1.2400	0.2313	0.3043	0.3982
1.2500	0.2342	0.3078	0.4009
1.2600	0.2370	0.3114	0.4042
1.2700	0.2403	0.3148	0.4072
1.2800	0.2432	0.3184	0.4100
1.2900	0.2460	0.3223	0.4131
1.3000	0.2489	0.3258	0.4161
1.3100	0.2517	0.3297	0.4192
1.3200	0.2545	0.3335	0.4222
1.3300	0.2573	0.3369	0.4256
1.3400	0.2601	0.3403	0.4286
1.3500	0.2628	0.3440	0.4319
1.3600	0.2660	0.3478	0.4348
1.3700	0.2694	0.3508	0.4382
1.3800	0.2726	0.3546	0.4411
1.3900	0.2757	0.3583	0.4444
1.4000	0.2788	0.3625	0.4476
1.4100	0.2820	0.3663	0.4509
1.4200	0.2853	0.3701	0.4542
1.4300	0.2886	0.3740	0.4572
1.4400	0.2917	0.3776	0.4606
1.4500	0.2949	0.3815	0.4638
1.4600	0.2979	0.3853	0.4670
1.4700	0.3011	0.3894	0.4705
1.4800	0.3047	0.3931	0.4738
1.4900	0.3078	0.3968	0.4771
1.5000	0.3109	0.4008	0.4806
1.5100	0.3144	0.4045	0.4839
1.5200	0.3175	0.4082	0.4873
1.5300	0.3206	0.4122	0.4907
1.5400	0.3240	0.4163	0.4939
1.5500	0.3276	0.4200	0.4969
1.5600	0.3311	0.4238	0.5006
1.5700	0.3348	0.4275	0.5044
1.5800	0.3381	0.4315	0.5082
1.5900	0.3414	0.4352	0.5116
1.6000	0.3447	0.4399	0.5151
1.6100	0.3481	0.4441	0.5186
1.6200	0.3516	0.4480	0.5221
1.6300	0.3552	0.4521	0.5255
1.6400	0.3587	0.4565	0.5291
1.6500	0.3621	0.4606	0.5328
1.6600	0.3658	0.4645	0.5364
1.6700	0.3694	0.4686	0.5401
1.6800	0.3730	0.4729	0.5442
1.6900	0.3765	0.4772	0.5478
1.7000	0.3799	0.4813	0.5514
1.7100	0.3835	0.4855	0.5555
1.7200	0.3875	0.4900	0.5588
1.7300	0.3911	0.4939	0.5626
1.7400	0.3946	0.4980	0.5664
1.7500	0.3982	0.5023	0.5701
1.7600	0.4019	0.5067	0.5737
1.7700	0.4056	0.5110	0.5775
1.7800	0.4095	0.5154	0.5812
1.7900	0.4135	0.5194	0.5848
1.8000	0.4175	0.5237	0.5882
1.8100	0.4208	0.5279	0.5916
1.8200	0.4250	0.5320	0.5949
1.8300	0.4283	0.5362	0.5986
1.8400	0.4323	0.5405	0.6021
1.8500	0.4362	0.5447	0.6059
1.8600	0.4402	0.5491	0.6097
1.8700	0.4441	0.5533	0.6137
1.8800	0.4479	0.5577	0.6174
1.8900	0.4521	0.5625	0.6211
1.9000	0.4563	0.5664	0.6246
1.9100	0.4605	0.5708	0.6283
1.9200	0.4643	0.5753	0.6318
1.9300	0.4683	0.5800	0.6357
1.9400	0.4719	0.5844	0.6394
1.9500	0.4756	0.5887	0.6432
1.9600	0.4795	0.5929	0.6472
1.9700	0.4835	0.5972	0.6504
1.9800	0.4871	0.6013	0.6538
1.9900	0.4911	0.6055	0.6579
2.0000	0.4949	0.6096	0.6620
2.0100	0.4990	0.6141	0.6658
2.0200	0.5027	0.6181	0.6699
2.0300	0.5063	0.6228	0.6737
2.0400	0.5102	0.6269	0.6771
2.0500	0.5141	0.6310	0.6808
2.0600	0.5184	0.6352	0.6841
2.0700	0.5224	0.6395	0.6878
2.0800	0.5264	0.6434	0.6910
2.0900	0.5305	0.6475	0.6943
2.1000	0.5347	0.6517	0.6979
2.1100	0.5391	0.6556	0.7014
2.1200	0.5431	0.6600	0.7049
2.1300	0.5469	0.6642	0.7086
2.1400	0.5509	0.6684	0.7123
2.1500	0.5547	0.6727	0.7158
2.1600	0.5586	0.6767	0.7200
2.1700	0.5626	0.6811	0.7234
2.1800	0.5665	0.6853	0.7270
2.1900	0.5708	0.6895	0.7308
2.2000	0.5750	0.6933	0.7344
2.2100	0.5794	0.6973	0.7377
2.2200	0.5832	0.7017	0.7407
2.2300	0.5874	0.7054	0.7441
2.2400	0.5919	0.7095	0.7481
2.2500	0.5963	0.7137	0.7514
2.2600	0.6004	0.7177	0.7548
2.2700	0.6048	0.7219	0.7582
2.2800	0.6089	0.7255	0.7617
2.2900	0.6126	0.7293	0.7653
2.3000	0.6165	0.7330	0.7686
2.3100	0.6206	0.7368	0.7718
2.3200	0.6251	0.7407	0.7752
2.3300	0.6295	0.7445	0.7787
2.3400	0.6338	0.7481	0.7821
2.3500	0.6380	0.7518	0.7852
2.3600	0.6422	0.7556	0.7885
2.3700	0.6465	0.7598	0.7915
2.3800	0.6504	0.7641	0.7950
2.3900	0.6546	0.7675	0.7986
2.4000	0.6587	0.7714	0.8020
2.4100	0.6631	0.7755	0.8054
2.4200	0.6669	0.7796	0.8089
2.4300	0.6710	0.7835	0.8120
2.4400	0.6749	0.7873	0.8152
2.4500	0.6786	0.7911	0.8181
2.4600	0.6828	0.7945	0.8208
2.4700	0.6868	0.7983	0.8242
2.4800	0.6909	0.8018	0.8272
2.4900	0.6952	0.8049	0.8300
2.5000	0.6988	0.8082	0.8328
2.5100	0.7026	0.8115	0.8356
2.5200	0.7064	0.8149	0.8388
2.5300	0.7101	0.8183	0.8418
2.5400	0.7141	0.8215	0.8447
2.5500	0.7179	0.8247	0.8474
2.5600	0.7221	0.8281	0.8505
2.5700	0.7257	0.8313	0.8531
2.5800	0.7294	0.8343	0.8561
2.5900	0.7332	0.8375	0.8587
2.6000	0.7367	0.8403	0.8617
2.6100	0.7403	0.8437	0.8644
2.6200	0.7440	0.8466	0.8670
2.6300	0.7476	0.8497	0.8695
2.6400	0.7512	0.8530	0.8719
2.6500	0.7548	0.8557	0.8746
2.6600	0.7582	0.8585	0.8773
2.6700	0.7621	0.8616	0.8801
2.6800	0.7657	0.8643	0.8826
2.6900	0.7693	0.8676	0.8856
2.7000	0.7729	0.8703	0.8881
2.7100	0.7765	0.8731	0.8901
2.7200	0.7799	0.8757	0.8923
2.7300	0.7835	0.8786	0.8947
2.7400	0.7868	0.8812	0.8970
2.7500	0.7903	0.8836	0.8994
2.7600	0.7938	0.8864	0.9016
2.7700	0.7975	0.8893	0.9038
2.7800	0.8013	0.8917	0.9058
2.7900	0.8046	0.8943	0.9077
2.8000	0.8081	0.8966	0.9099
2.8100	0.8116	0.8991	0.9119
2.8200	0.8147	0.9016	0.9142
2.8300	0.8181	0.9040	0.9162
2.8400	0.8210	0.9067	0.9183
2.8500	0.8240	0.9091	0.9203
2.8600	0.8272	0.9118	0.9221
2.8700	0.8302	0.9138	0.9241
2.8800	0.8337	0.9158	0.9263
2.8900	0.8367	0.9181	0.9285
2.9000	0.8399	0.9199	0.9300
2.9100	0.8435	0.9222	0.9320
2.9200	0.8463	0.9242	0.9337
2.9300	0.8491	0.9263	0.9356
2.9400	0.8518	0.9282	0.9374
2.9500	0.8546	0.9303	0.9389
2.9600	0.8574	0.9320	0.9406
2.9700	0.8601	0.9341	0.9421
2.9800	0.8631	0.9360	0.9437
2.9900	0.8658	0.9379	0.9453
3.0000	0.8689	0.9398	0.9472
3.0100	0.8716	0.9415	0.9487
3.0200	0.8745	0.9432	0.9502
3.0300	0.8772	0.9449	0.9518
3.0400	0.8799	0.9466	0.9534
3.0500	0.8825	0.9483	0.9548
3.0600	0.8852	0.9500	0.9563
3.0700	0.8877	0.9517	0.9577
3.0800	0.8903	0.9536	0.9590
3.0900	0.8927	0.9551	0.9604
3.1000	0.8952	0.9565	0.9617
3.1100	0.8975	0.9578	0.9630
3.1200	0.8998	0.9591	0.9641
3.1300	0.9020	0.9605	0.9656
3.1400	0.9040	0.9618	0.9668
3.1500	0.9061	0.9629	0.9679
3.1600	0.9082	0.9640	0.9689
3.1700	0.9105	0.9650	0.9701
3.1800	0.9130	0.9664	0.9712
3.1900	0.9154	0.9676	0.9721
3.2000	0.9176	0.9686	0.9732
3.2100	0.9196	0.9699	0.9740
3.2200	0.9218	0.9709	0.9750
3.2300	0.9238	0.9720	0.9759
3.2400	0.9259	0.9731	0.9767
3.2500	0.9278	0.9743	0.9775
3.2600	0.9298	0.9752	0.9782
3.2700	0.9316	0.9760	0.9790
3.2800	0.9337	0.9771	0.9798
3.2900	0.9357	0.9781	0.9805
3.3000	0.9370	0.9788	0.9812
3.3100	0.9386	0.9795	0.9818
3.3200	0.9404	0.9803	0.9825
3.3300	0.9421	0.9812	0.9832
3.3400	0.9436	0.9820	0.9841
3.3500	0.9454	0.9827	0.9846
3.3600	0.9472	0.9834	0.9852
3.3700	0.9490	0.9842	0.9859
3.3800	0.9506	0.9848	0.9864
3.3900	0.9522	0.9855	0.9870
3.4000	0.9539	0.9861	0.9877
3.4100	0.9552	0.9867	0.9882
3.4200	0.9568	0.9874	0.9887
3.4300	0.9581	0.9880	0.9893
3.4400	0.9595	0.9886	0.9897
3.4500	0.9606	0.9892	0.9901
3.4600	0.9619	0.9896	0.9905
3.4700	0.9632	0.9902	0.9910
3.4800	0.9646	0.9907	0.9913
3.4900	0.9661	0.9912	0.9918
3.5000	0.9674	0.9916	0.9923
3.5100	0.9686	0.9920	0.9926
3.5200	0.9698	0.9926	0.9930
3.5300	0.9708	0.9929	0.9933
3.5400	0.9718	0.9932	0.9937
3.5500	0.9728	0.9935	0.9940
3.5600	0.9739	0.9939	0.9944
3.5700	0.9749	0.9944	0.9946
3.5800	0.9760	0.9946	0.9947
3.5900	0.9769	0.9947	0.9950
3.6000	0.9776	0.9949	0.9953
3.6100	0.9785	0.9952	0.9954
3.6200	0.9792	0.9955	0.9956
3.6300	0.9801	0.9957	0.9959
3.6400	0.9807	0.9958	0.9961
3.6500	0.9815	0.9961	0.9963
3.6600	0.9822	0.9963	0.9965
3.6700	0.9829	0.9966	0.9967
3.6800	0.9837	0.9967	0.9968
3.6900	0.9841	0.9970	0.9969
3.7000	0.9848	0.9972	0.9972
3.7100	0.9854	0.9973	0.9974
3.7200	0.9860	0.9974	0.9975
3.7300	0.9865	0.9975	0.9977
3.7400	0.9870	0.9977	0.9978
3.7500	0.9876	0.9979	0.9979
3.7600	0.9881	0.9980	0.9980
3.7700	0.9887	0.9981	0.9981
3.7800	0.9892	0.9983	0.9982
3.7900	0.9897	0.9984	0.9983
3.8000	0.9901	0.9985	0.9985
3.8100	0.9905	0.9986	0.9985
3.8200	0.9909	0.9987	0.9986
3.8300	0.9912	0.9987	0.9987
3.8400	0.9917	0.9988	0.9988
3.8500	0.9921	0.9989	0.9989
3.8600	0.9926	0.9990	0.9989
3.8700	0.9928	0.9990	0.9990
3.8800	0.9932	0.9991	0.9991
3.8900	0.9936	0.9991	0.9991
3.9000	0.9940	0.9992	0.9992
3.9100	0.9944	0.9992	0.9993
3.9200	0.9947	0.9993	0.9994
3.9300	0.9951	0.9993	0.9994
3.9400	0.9954	0.9994	0.9995
3.9500	0.9956	0.9994	0.9995
3.9600	0.9959	0.9995	0.9996
3.9700	0.9960	0.9995	0.9996
3.9800	0.9962	0.9995	0.9997
3.9900	0.9965	0.9996	0.9997
4.0000	0.9967	0.9996	0.9998
4.0100	0.9969	0.9996	0.9998
4.0200	0.9972	0.9997	0.9998
4.0300	0.9973	0.9997	0.9998
4.0400	0.9974	0.9998	0.9999
4.0500	0.9976	0.9998	0.9999
4.0600	0.9978	0.9998	0.9999
4.0700	0.9979	0.9998	0.9999
4.0800	0.9980	0.9998	0.9999
4.0900	0.9982	0.9998	0.9999
4.1000	0.9982	0.9999	0.9999
4.1100	0.9984	0.9999	0.9999
4.1200	0.9985	0.9999	0.9999
4.1300	0.9986	0.9999	0.9999
4.1400	0.9987	0.9999	0.9999
4.1500	0.9988	0.9999	1.0000
4.1600	0.9989	0.9999	1.0000
4.1700	0.9990	0.9999	1.0000
4.1800	0.9990	0.9999	1.0000
4.1900	0.9991	1.0000	1.0000
4.2000	0.9991	1.0000	1.0000
4.2100	0.9992	1.0000	1.0000
4.2200	0.9992	1.0000	1.0000
4.2300	0.9993	1.0000	1.0000
4.2400	0.9993	1.0000	1.0000
4.2500	0.9993	1.0000	1.0000
4.2600	0.9994	1.0000	1.0000
4.2700	0.9994	1.0000	1.0000
4.2800	0.9994	1.0000	1.0000
4.2900	0.9995	1.0000	1.0000
4.3000	0.9995	1.0000	1.0000
4.3100	0.9995	1.0000	1.0000
4.3200	0.9995	1.0000	1.0000
4.3300	0.9996	1.0000	1.0000
4.3400	0.9996	1.0000	1.0000
4.3500	0.9996	1.0000	1.0000
4.3600	0.9997	1.0000	1.0000
4.3700	0.9997	1.0000	1.0000
4.3800	0.9998	1.0000	1.0000
4.3900	0.9998	1.0000	1.0000
4.4000	0.9998	1.0000	1.0000
4.4100	0.9998	1.0000	1.0000
4.4200	0.9998	1.0000	1.0000
4.4300	0.9998	1.0000	1.0000
4.4400	0.9999	1.0000	1.0000
4.4500	0.9999	1.0000	1.0000
4.4600	0.9999	1.0000	1.0000
4.4700	0.9999	1.0000	1.0000
4.4800	0.9999	1.0000	1.0000
4.4900	0.9999	1.0000	1.0000
4.5000	0.9999	1.0000	1.0000
4.5100	0.9999	1.0000	1.0000
4.5200	0.9999	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.6964	2.9011	2.0934	1.9656	1.7150	1.5287	5.2093
2.0000	2.4101	0.7806	1.6812	1.9656	1.7150	1.5287	5.2093
3.0000	2.6731	1.0311	0.7288	1.9656	1.7150	1.5287	5.2093
4.0000	2.7776	3.3713	0.0659	1.9656	1.7150	1.5286	5.2093
5.0000	2.3778	0.0969	1.5371	1.9656	1.7150	1.5286	5.2093
6.0000	1.4629	2.3941	2.5153	1.9656	1.7150	1.5287	5.2093
7.0000	1.8168	0.5342	2.5856	1.9656	1.7150	1.5287	5.2093
8.0000	1.3500	1.6517	1.7761	1.9656	1.7150	1.5287	5.2093
9.0000	1.4429	0.6817	1.9368	1.9656	1.7150	1.5287	5.2093
10.0000	1.4545	1.9240	0.0367	1.9656	1.7150	1.5287	5.2092
11.0000	2.3548	2.9617	3.1290	1.9656	1.7150	1.5287	5.2093
12.0000	0.4250	2.2781	1.7087	1.9656	1.7150	1.5287	5.2093
13.0000	3.8369	2.0606	0.4908	1.9656	1.7150	1.5287	5.2093
14.0000	1.2888	2.4909	2.0219	1.9656	1.7150	1.5287	5.2093
15.0000	3.2053	1.3942	1.3832	1.9656	1.7150	1.5287	5.2093
16.0000	3.3413	0.8046	3.0873	1.9656	1.7150	1.5287	5.2093
17.0000	0.6927	1.8860	0.3211	1.9656	1.7150	1.5287	5.2093
18.0000	1.5788	0.1374	0.1258	1.9656	1.7150	1.5287	5.2092
19.0000	0.5514	2.2778	3.1712	1.9656	1.7150	1.5287	5.2093
20.0000	1.6730	2.4193	1.9168	1.9656	1.7150	1.5287	5.2093
21.0000	2.9692	1.5727	2.6792	1.9656	1.7150	1.5287	5.2093
22.0000	3.3577	1.2865	1.6075	1.9656	1.7150	1.5287	5.2093
23.0000	2.8142	1.7890	1.3556	1.9656	1.7150	1.5287	5.2093
24.0000	2.1357	0.9120	2.9030	1.9656	1.7150	1.5287	5.2093
25.0000	1.1281	1.5655	1.1936	1.9656	1.7150	1.5287	5.2093
26.0000	2.1802	1.3538	0.4127	1.9656	1.7150	1.5287	5.2093
27.0000	2.7560	0.3786	2.1714	1.9656	1.7150	1.5287	5.2093
28.0000	1.3894	0.3719	2.9626	1.9656	1.7150	1.5287	5.2093
29.0000	2.6137	2.5560	2.6060	1.9656	1.7150	1.5287	5.2093
30.0000	1.3638	2.2599	0.1833	1.9656	1.7150	1.5287	5.2093
31.0000	1.4231	1.2691	1.4912	1.9656	1.7150	1.5287	5.2093
32.0000	2.8693	1.4003	2.4745	1.9656	1.7150	1.5287	5.2093
33.0000	0.9527	2.8966	1.9287	1.9656	1.7150	1.5287	5.2093
34.0000	1.5742	2.9908	0.4858	1.9656	1.7150	1.5287	5.2093
35.0000	0.8647	1.1619	1.5113	1.9656	1.7150	1.5287	5.2093
36.0000	3.3242	2.8144	2.7089	1.9656	1.7150	1.5287	5.2093
37.0000	0.8423	1.2071	2.8961	1.9656	1.7150	1.5287	5.2093
38.0000	2.0321	1.7013	1.1181	1.9656	1.7150	1.5287	5.2093
39.0000	2.2597	3.4778	0.1340	1.9656	1.7150	1.5287	5.2093
40.0000	1.6945	1.7379	2.8713	1.9656	1.7150	1.5287	5.2093
41.0000	2.3223	2.4896	0.2669	1.9656	1.7150	1.5287	5.2093
42.0000	1.3918	2.9104	2.4259	1.9656	1.7150	1.5287	5.2093
43.0000	2.5673	2.2934	2.3688	1.9656	1.7150	1.5287	5.2094
44.0000	3.3604	1.8858	0.6507	1.9656	1.7150	1.5287	5.2094
45.0000	1.1007	1.7074	1.3662	1.9656	1.7150	1.5287	5.2094
46.0000	0.9841	1.7287	3.4604	1.9656	1.7150	1.5287	5.2094
47.0000	0.6242	0.0162	2.4596	1.9656	1.7150	1.5287	5.2094
48.0000	1.7696	2.9569	2.1364	1.9656	1.7150	1.5288	5.2094
49.0000	3.3884	1.8419	0.5800	1.9656	1.7150	1.5287	5.2094
50.0000	2.5886	2.9197	1.8954	1.9656	1.7150	1.5287	5.2094
51.0000	2.5888	1.9020	1.1725	1.9656	1.7151	1.5287	5.2094
52.0000	2.1001	0.6234	2.3904	1.9656	1.7150	1.5288	5.2094
53.0000	2.9077	1.4987	1.9531	1.9656	1.7150	1.5288	5.2094
54.0000	2.2607	1.1020	1.8265	1.9656	1.7150	1.5288	5.2094
55.0000	1.1662	2.0073	1.6960	1.9656	1.7150	1.5288	5.2094
56.0000	2.7344	0.7996	3.4208	1.9656	1.7150	1.5288	5.2094
57.0000	2.2241	2.6651	1.7060	1.9656	1.7150	1.5288	5.2094
58.0000	1.1185	0.4645	0.7690	1.9656	1.7150	1.5288	5.2094
59.0000	1.6601	1.4209	0.8289	1.9656	1.7150	1.5288	5.2094
60.0000	0.0058	0.3955	2.0873	1.9656	1.7150	1.5288	5.2094
61.0000	2.1642	0.0175	1.4705	1.9656	1.7150	1.5288	5.2094
62.0000	1.0479	0.4522	2.1178	1.9656	1.7150	1.5288	5.2093
63.0000	1.6135	2.3864	2.9203	1.9656	1.7150	1.5288	5.2094
64.0000	2.3633	2.0602	1.0458	1.9656	1.7150	1.5288	5.2094
65.0000	1.7170	1.8309	2.0876	1.9656	1.7150	1.5288	5.2094
66.0000	3.1418	2.7556	2.7685	1.9656	1.7150	1.5288	5.2094
67.0000	3.0913	0.3557	1.3434	1.9656	1.7150	1.5288	5.2094
68.0000	1.8209	1.3176	2.1944	1.9656	1.7150	1.5288	5.2094
69.0000	2.3145	2.3795	1.5050	1.9656	1.7150	1.5288	5.2094
70.0000	0.9626	1.4694	1.1924	1.9656	1.7150	1.5288	5.2094
71.0000	0.9974	1.5482	1.8790	1.9656	1.7150	1.5288	5.2094
72.0000	2.4305	0.4754	1.0054	1.9656	1.7150	1.5288	5.2094
73.0000	2.7484	2.4591	0.0452	1.9656	1.7150	1.5288	5.2094
74.0000	1.3247	1.6929	3.0487	1.9656	1.7150	1.5288	5.2094
75.0000	1.0725	2.2277	2.0220	1.9656	1.7150	1.5288	5.2094
76.0000	3.1234	1.8554	3.5401	1.9656	1.7150	1.5288	5.2094
77.0000	2.3838	1.6263	2.3206	1.9656	1.7150	1.5288	5.2094
78.0000	2.6969	2.1655	2.2185	1.9656	1.7150	1.5288	5.2094
79.0000	1.5668	1.3227	1.6525	1.9656	1.7150	1.5288	5.2094
80.0000	2.9570	1.2694	2.2390	1.9656	1.7150	1.5289	5.2094
81.0000	2.6145	2.0325	1.0998	1.9656	1.7150	1.5289	5.2095
82.0000	0.6194	2.4714	2.2376	1.9656	1.7150	1.5289	5.2095
83.0000	1.5853	0.9484	2.1541	1.9656	1.7150	1.5289	5.2094
84.0000	2.1939	1.4099	0.1686	1.9656	1.7150	1.5289	5.2094
85.0000	3.4339	2.6203	1.6011	1.9656	1.7150	1.5289	5.2095
86.0000	1.2106	2.0107	3.0805	1.9656	1.7150	1.5289	5.2095
87.0000	1.1700	2.0554	0.9213	1.9656	1.7150	1.5289	5.2095
88.0000	0.5277	1.9156	1.4775	1.9656	1.7150	1.5289	5.2094
89.0000	0.2871	1.5424	1.3635	1.9656	1.7150	1.5289	5.2094
90.0000	3.0233	1.7455	0.4415	1.9656	1.7150	1.5288	5.2094
91.0000	1.4632	1.2811	0.6910	1.9656	1.7150	1.5288	5.2094
92.0000	2.9136	2.8118	1.0794	1.9656	1.7150	1.5288	5.2094
93.0000	2.9083	1.0725	0.5282	1.9656	1.7150	1.5288	5.2094
94.0000	0.3189	1.5026	2.0524	1.9656	1.7150	1.5288	5.2094
95.0000	2.4854	0.1347	2.3160	1.9656	1.7150	1.5288	5.2094
96.0000	3.4653	2.1562	0.4346	1.9656	1.7150	1.5288	5.2094
97.0000	2.1553	1.6513	2.0825	1.9656	1.7150	1.5288	5.2094
98.0000	1.5113	0.3772	1.4705	1.9656	1.7150	1.5288	5.2094
99.0000	1.4766	2.4146	2.0040	1.9656	1.7150	1.5288	5.2094
100.0000	0.4368	3.1589	2.1972	1.9656	1.7150	1.5288	5.2094


==> Data-n3/pf_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.6644	5.0234	3.1482
2.0000	4.6602	5.0184	3.1379
3.0000	4.6569	5.0066	3.1292
4.0000	4.6660	5.0256	3.1488
5.0000	4.6805	5.0388	3.1772
6.0000	4.6762	5.0354	3.1733
7.0000	4.6668	5.0289	3.1583
8.0000	4.6599	5.0204	3.1396
9.0000	4.6567	5.0178	3.1335
10.0000	4.6495	5.0053	3.1271
11.0000	4.6653	5.0270	3.1483
12.0000	4.6572	5.0176	3.1332
13.0000	4.6506	5.0056	3.1272
14.0000	4.6674	5.0258	3.1485
15.0000	4.6607	5.0202	3.1390
16.0000	4.6613	5.0195	3.1387
17.0000	4.6483	5.0028	3.1232
18.0000	4.6625	5.0244	3.1471
19.0000	4.6788	5.0369	3.1690
20.0000	4.6668	5.0287	3.1536
21.0000	4.6637	5.0234	3.1432
22.0000	4.6564	5.0069	3.1280
23.0000	4.6501	5.0049	3.1195
24.0000	4.6493	5.0057	3.1230
25.0000	4.6407	4.9973	3.1079
26.0000	4.6429	5.0005	3.1089
27.0000	4.6592	5.0216	3.1371
28.0000	4.6500	5.0080	3.1272
29.0000	4.6413	5.0006	3.1083
30.0000	4.6349	4.9943	3.0897
31.0000	4.6466	5.0067	3.1173
32.0000	4.6462	5.0053	3.1174
33.0000	4.6402	4.9987	3.0997
34.0000	4.6354	4.9947	3.0933
35.0000	4.6485	5.0068	3.1178
36.0000	4.6478	5.0045	3.1176
37.0000	4.6415	4.9972	3.0995
38.0000	4.6292	4.9881	3.0839
39.0000	4.6372	4.9923	3.0889
40.0000	4.6493	5.0054	3.1172
41.0000	4.6414	4.9957	3.0994
42.0000	4.6572	5.0126	3.1235
43.0000	4.6469	5.0010	3.1131
44.0000	4.6413	4.9934	3.0986
45.0000	4.6520	5.0050	3.1190
46.0000	4.6510	5.0052	3.1197
47.0000	4.6431	4.9958	3.1072
48.0000	4.6376	4.9889	3.0888
49.0000	4.6304	4.9851	3.0785
50.0000	4.6463	4.9972	3.0996
51.0000	4.6412	4.9931	3.0975
52.0000	4.6434	4.9949	3.0992
53.0000	4.6367	4.9882	3.0886
54.0000	4.6291	4.9848	3.0790
55.0000	4.6251	4.9817	3.0701
56.0000	4.6227	4.9799	3.0685
57.0000	4.6153	4.9631	3.0498
58.0000	4.6109	4.9617	3.0443
59.0000	4.6216	4.9786	3.0603
60.0000	4.6304	4.9883	3.0791
61.0000	4.6260	4.9836	3.0698
62.0000	4.6275	4.9844	3.0693
63.0000	4.6226	4.9808	3.0596
64.0000	4.6162	4.9662	3.0447
65.0000	4.6212	4.9786	3.0504
66.0000	4.6164	4.9657	3.0444
67.0000	4.6065	4.9584	3.0299
68.0000	4.6067	4.9588	3.0301
69.0000	4.6010	4.9550	3.0206
70.0000	4.6009	4.9551	3.0201
71.0000	4.6036	4.9578	3.0287
72.0000	4.6016	4.9548	3.0203
73.0000	4.6079	4.9608	3.0303
74.0000	4.6236	4.9834	3.0587
75.0000	4.6154	4.9668	3.0446
76.0000	4.6086	4.9626	3.0347
77.0000	4.6014	4.9536	3.0194
78.0000	4.5953	4.9481	3.0053
79.0000	4.5870	4.9433	2.9921
80.0000	4.5851	4.9416	2.9910
81.0000	4.5810	4.9371	2.9815
82.0000	4.5845	4.9423	2.9906
83.0000	4.5795	4.9372	2.9814
84.0000	4.5767	4.9244	2.9719
85.0000	4.5937	4.9471	2.9998
86.0000	4.5926	4.9465	2.9999
87.0000	4.5809	4.9382	2.9823
88.0000	4.5920	4.9455	2.9959
89.0000	4.5929	4.9454	2.9996
90.0000	4.5954	4.9466	3.0005
91.0000	4.6133	4.9607	3.0287
92.0000	4.6231	4.9800	3.0495
93.0000	4.6277	4.9849	3.0592
94.0000	4.6427	4.9973	3.0875
95.0000	4.6373	4.9929	3.0783
96.0000	4.6296	4.9870	3.0643
97.0000	4.6450	5.0017	3.0887
98.0000	4.6388	4.9961	3.0794
99.0000	4.6381	4.9957	3.0788
100.0000	4.6325	4.9922	3.0694


==> Data-n3/pf_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0001	0.0000	0.0000
4.5800	0.0026	0.0000	0.0000
4.5900	0.0158	0.0000	0.0000
4.6000	0.0302	0.0000	0.0000
4.6100	0.0455	0.0000	0.0000
4.6200	0.0975	0.0000	0.0000
4.6300	0.2138	0.0000	0.0000
4.6400	0.3104	0.0000	0.0000
4.6500	0.4984	0.0000	0.0000
4.6600	0.7146	0.0000	0.0000
4.6700	0.8167	0.0000	0.0000
4.6800	0.9423	0.0000	0.0000
4.6900	0.9811	0.0000	0.0000
4.7000	0.9898	0.0000	0.0000
4.7100	0.9981	0.0000	0.0000
4.7200	1.0000	0.0000	0.0000
4.7300	1.0000	0.0000	0.0000
4.7400	1.0000	0.0000	0.0000
4.7500	1.0000	0.0000	0.0000
4.7600	1.0000	0.0000	0.0000
4.7700	1.0000	0.0000	0.0000
4.7800	1.0000	0.0000	0.0000
4.7900	1.0000	0.0000	0.0000
4.8000	1.0000	0.0000	0.0000
4.8100	1.0000	0.0000	0.0000
4.8200	1.0000	0.0000	0.0000
4.8300	1.0000	0.0000	0.0000
4.8400	1.0000	0.0000	0.0000
4.8500	1.0000	0.0000	0.0000
4.8600	1.0000	0.0000	0.0000
4.8700	1.0000	0.0000	0.0000
4.8800	1.0000	0.0000	0.0000
4.8900	1.0000	0.0000	0.0000
4.9000	1.0000	0.0000	0.0000
4.9100	1.0000	0.0000	0.0000
4.9200	1.0000	0.0000	0.0000
4.9300	1.0000	0.0000	0.0000
4.9400	1.0000	0.0000	0.0000
4.9500	1.0000	0.0003	0.0000
4.9600	1.0000	0.0049	0.0000
4.9700	1.0000	0.0240	0.0000
4.9800	1.0000	0.0428	0.0000
4.9900	1.0000	0.0920	0.0000
5.0000	1.0000	0.1744	0.0000
5.0100	1.0000	0.3236	0.0000
5.0200	1.0000	0.4151	0.0000
5.0300	1.0000	0.6215	0.0000
5.0400	1.0000	0.7691	0.0000
5.0500	1.0000	0.9212	0.0000
5.0600	1.0000	0.9465	0.0000
5.0700	1.0000	0.9960	0.0000
5.0800	1.0000	1.0000	0.0000
5.0900	1.0000	1.0000	0.0000
5.1000	1.0000	1.0000	0.0000
5.1100	1.0000	1.0000	0.0000
5.1200	1.0000	1.0000	0.0000
5.1300	1.0000	1.0000	0.0000
5.1400	1.0000	1.0000	0.0000
5.1500	1.0000	1.0000	0.0000
5.1600	1.0000	1.0000	0.0000
5.1700	1.0000	1.0000	0.0000
5.1800	1.0000	1.0000	0.0000
5.1900	1.0000	1.0000	0.0000
5.2000	1.0000	1.0000	0.0000
5.2100	1.0000	1.0000	0.0000
5.2200	1.0000	1.0000	0.0000
5.2300	1.0000	1.0000	0.0000
5.2400	1.0000	1.0000	0.0000
5.2500	1.0000	1.0000	0.0000
5.2600	1.0000	1.0000	0.0000
5.2700	1.0000	1.0000	0.0028
5.2800	1.0000	1.0000	0.0145
5.2900	1.0000	1.0000	0.0339
5.3000	1.0000	1.0000	0.0959
5.3100	1.0000	1.0000	0.1596
5.3200	1.0000	1.0000	0.3820
5.3300	1.0000	1.0000	0.5408
5.3400	1.0000	1.0000	0.7203
5.3500	1.0000	1.0000	0.8618
5.3600	1.0000	1.0000	0.9073
5.3700	1.0000	1.0000	0.9598
5.3800	1.0000	1.0000	0.9793
5.3900	1.0000	1.0000	0.9874
5.4000	1.0000	1.0000	0.9898
5.4100	1.0000	1.0000	0.9915
5.4200	1.0000	1.0000	0.9933
5.4300	1.0000	1.0000	0.9947
5.4400	1.0000	1.0000	0.9960
5.4500	1.0000	1.0000	0.9970
5.4600	1.0000	1.0000	0.9978
5.4700	1.0000	1.0000	0.9985
5.4800	1.0000	1.0000	0.9990
5.4900	1.0000	1.0000	0.9995
5.5000	1.0000	1.0000	0.9997
5.5100	1.0000	1.0000	0.9999
5.5200	1.0000	1.0000	0.9999
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.6470	5.0017	5.3356	14.9842
2.0000	4.6482	5.0024	5.3355	14.9862
3.0000	4.6476	5.0015	5.3352	14.9843
4.0000	4.6473	5.0024	5.3352	14.9849
5.0000	4.6467	5.0030	5.3358	14.9855
6.0000	4.6460	5.0017	5.3370	14.9848
7.0000	4.6457	5.0032	5.3371	14.9860
8.0000	4.6462	5.0027	5.3365	14.9855
9.0000	4.6464	5.0038	5.3359	14.9861
10.0000	4.6471	5.0039	5.3358	14.9868
11.0000	4.6476	5.0049	5.3356	14.9881
12.0000	4.6481	5.0047	5.3369	14.9897
13.0000	4.6478	5.0037	5.3358	14.9873
14.0000	4.6492	5.0033	5.3358	14.9883
15.0000	4.6476	5.0031	5.3365	14.9872
16.0000	4.6483	5.0025	5.3363	14.9870
17.0000	4.6472	5.0028	5.3364	14.9865
18.0000	4.6460	5.0037	5.3354	14.9851
19.0000	4.6472	5.0036	5.3378	14.9887
20.0000	4.6476	5.0050	5.3375	14.9901
21.0000	4.6490	5.0046	5.3364	14.9899
22.0000	4.6493	5.0041	5.3362	14.9895
23.0000	4.6484	5.0042	5.3354	14.9881
24.0000	4.6472	5.0047	5.3354	14.9873
25.0000	4.6465	5.0047	5.3356	14.9868
26.0000	4.6464	5.0054	5.3347	14.9865
27.0000	4.6472	5.0056	5.3350	14.9878
28.0000	4.6471	5.0060	5.3358	14.9889
29.0000	4.6464	5.0072	5.3355	14.9891
30.0000	4.6470	5.0084	5.3345	14.9899
31.0000	4.6464	5.0077	5.3338	14.9880
32.0000	4.6470	5.0073	5.3349	14.9892
33.0000	4.6475	5.0078	5.3350	14.9903
34.0000	4.6468	5.0081	5.3344	14.9892
35.0000	4.6477	5.0071	5.3342	14.9890
36.0000	4.6481	5.0061	5.3349	14.9891
37.0000	4.6492	5.0066	5.3350	14.9908
38.0000	4.6480	5.0057	5.3342	14.9879
39.0000	4.6490	5.0062	5.3333	14.9886
40.0000	4.6490	5.0063	5.3336	14.9890
41.0000	4.6488	5.0048	5.3348	14.9884
42.0000	4.6491	5.0049	5.3339	14.9879
43.0000	4.6488	5.0043	5.3349	14.9880
44.0000	4.6494	5.0033	5.3343	14.9870
45.0000	4.6489	5.0029	5.3338	14.9856
46.0000	4.6477	5.0028	5.4089	15.0595
47.0000	4.6480	5.0023	5.3340	14.9844
48.0000	4.6490	5.0024	5.3327	14.9841
49.0000	4.6503	5.0040	5.3321	14.9864
50.0000	4.6505	5.0030	5.3291	14.9825
51.0000	4.6493	5.0030	5.3325	14.9847
52.0000	4.6488	5.0020	5.3323	14.9831
53.0000	4.6483	5.0019	5.3326	14.9829
54.0000	4.6482	5.0030	5.3322	14.9834
55.0000	4.6475	5.0032	5.3292	14.9799
56.0000	4.6473	5.0039	5.3989	15.0501
57.0000	4.6476	5.0032	5.3259	14.9767
58.0000	4.6470	5.0041	5.3246	14.9757
59.0000	4.6469	5.0034	5.3246	14.9749
60.0000	4.6478	5.0046	5.3252	14.9776
61.0000	4.6482	5.0050	5.3258	14.9789
62.0000	4.6500	5.0062	5.3255	14.9818
63.0000	4.6499	5.0078	5.3257	14.9834
64.0000	4.6508	5.0129	5.3254	14.9891
65.0000	4.6512	5.0084	5.3245	14.9841
66.0000	4.6509	5.0082	5.3248	14.9840
67.0000	4.6512	5.0082	5.3246	14.9840
68.0000	4.6502	5.0074	5.3238	14.9814
69.0000	4.6492	5.0126	5.3240	14.9859
70.0000	4.6494	5.0130	5.3236	14.9861
71.0000	4.6492	5.0125	5.3237	14.9854
72.0000	4.6501	5.0128	5.3240	14.9870
73.0000	4.6511	5.0130	5.3239	14.9879
74.0000	4.6507	5.0180	5.3243	14.9930
75.0000	4.6500	5.0174	5.3255	14.9929
76.0000	4.6506	5.0175	5.4224	15.0905
77.0000	4.6507	5.0084	5.3234	14.9825
78.0000	4.6498	5.0084	5.3220	14.9801
79.0000	4.6495	5.0125	5.3216	14.9835
80.0000	4.6489	5.0083	5.3212	14.9783
81.0000	4.6493	5.0127	5.3212	14.9832
82.0000	4.6485	5.0171	5.3208	14.9864
83.0000	4.6479	5.0129	5.3212	14.9820
84.0000	4.6492	5.0084	5.3208	14.9785
85.0000	4.6497	5.0171	5.3205	14.9872
86.0000	4.6495	5.0174	5.3216	14.9885
87.0000	4.6482	5.0127	5.3216	14.9826
88.0000	4.6490	5.0125	5.3206	14.9821
89.0000	4.6498	5.0084	5.3211	14.9793
90.0000	4.6512	5.0083	5.3212	14.9807
91.0000	4.6528	5.0125	5.3215	14.9868
92.0000	4.6519	5.0125	5.3222	14.9866
93.0000	4.6524	5.0130	5.3228	14.9882
94.0000	4.6516	5.0082	5.3231	14.9829
95.0000	4.6508	5.0127	5.3239	14.9874
96.0000	4.6523	5.0130	5.3236	14.9889
97.0000	4.6519	5.0183	5.3231	14.9933
98.0000	4.6505	5.0180	5.3239	14.9924
99.0000	4.6504	5.0181	5.3235	14.9920
100.0000	4.6508	5.0193	5.3236	14.9937


==> Data-n3/pf_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0018	0.0019
0.0200	0.0023	0.0035	0.0038
0.0300	0.0034	0.0050	0.0054
0.0400	0.0045	0.0067	0.0072
0.0500	0.0057	0.0079	0.0094
0.0600	0.0068	0.0095	0.0114
0.0700	0.0079	0.0111	0.0136
0.0800	0.0090	0.0127	0.0155
0.0900	0.0101	0.0142	0.0174
0.1000	0.0113	0.0155	0.0196
0.1100	0.0126	0.0172	0.0216
0.1200	0.0139	0.0185	0.0236
0.1300	0.0150	0.0200	0.0256
0.1400	0.0162	0.0219	0.0277
0.1500	0.0175	0.0235	0.0299
0.1600	0.0186	0.0251	0.0322
0.1700	0.0198	0.0270	0.0343
0.1800	0.0212	0.0288	0.0364
0.1900	0.0227	0.0306	0.0385
0.2000	0.0240	0.0321	0.0407
0.2100	0.0252	0.0338	0.0431
0.2200	0.0264	0.0354	0.0450
0.2300	0.0279	0.0373	0.0470
0.2400	0.0290	0.0389	0.0492
0.2500	0.0303	0.0408	0.0515
0.2600	0.0318	0.0426	0.0536
0.2700	0.0331	0.0445	0.0559
0.2800	0.0344	0.0462	0.0579
0.2900	0.0357	0.0481	0.0606
0.3000	0.0371	0.0500	0.0628
0.3100	0.0386	0.0519	0.0653
0.3200	0.0399	0.0536	0.0679
0.3300	0.0414	0.0556	0.0704
0.3400	0.0429	0.0576	0.0730
0.3500	0.0441	0.0593	0.0752
0.3600	0.0456	0.0615	0.0779
0.3700	0.0472	0.0636	0.0807
0.3800	0.0488	0.0655	0.0833
0.3900	0.0502	0.0675	0.0856
0.4000	0.0519	0.0695	0.0881
0.4100	0.0537	0.0714	0.0908
0.4200	0.0554	0.0738	0.0933
0.4300	0.0570	0.0761	0.0958
0.4400	0.0586	0.0784	0.0987
0.4500	0.0600	0.0807	0.1013
0.4600	0.0616	0.0829	0.1039
0.4700	0.0632	0.0854	0.1068
0.4800	0.0647	0.0878	0.1099
0.4900	0.0665	0.0900	0.1125
0.5000	0.0684	0.0921	0.1154
0.5100	0.0700	0.0942	0.1184
0.5200	0.0718	0.0965	0.1211
0.5300	0.0735	0.0985	0.1241
0.5400	0.0755	0.1009	0.1268
0.5500	0.0771	0.1028	0.1296
0.5600	0.0789	0.1053	0.1326
0.5700	0.0807	0.1078	0.1358
0.5800	0.0823	0.1104	0.1384
0.5900	0.0842	0.1126	0.1413
0.6000	0.0859	0.1150	0.1446
0.6100	0.0879	0.1171	0.1476
0.6200	0.0897	0.1196	0.1508
0.6300	0.0914	0.1222	0.1541
0.6400	0.0932	0.1246	0.1571
0.6500	0.0950	0.1269	0.1601
0.6600	0.0969	0.1294	0.1630
0.6700	0.0990	0.1319	0.1659
0.6800	0.1009	0.1341	0.1691
0.6900	0.1030	0.1368	0.1723
0.7000	0.1049	0.1393	0.1751
0.7100	0.1068	0.1418	0.1786
0.7200	0.1089	0.1445	0.1816
0.7300	0.1112	0.1474	0.1848
0.7400	0.1130	0.1497	0.1877
0.7500	0.1148	0.1524	0.1907
0.7600	0.1171	0.1555	0.1938
0.7700	0.1194	0.1583	0.1969
0.7800	0.1213	0.1610	0.2000
0.7900	0.1234	0.1639	0.2031
0.8000	0.1254	0.1665	0.2068
0.8100	0.1275	0.1694	0.2097
0.8200	0.1297	0.1725	0.2132
0.8300	0.1317	0.1754	0.2168
0.8400	0.1341	0.1780	0.2201
0.8500	0.1362	0.1809	0.2235
0.8600	0.1384	0.1836	0.2268
0.8700	0.1406	0.1864	0.2300
0.8800	0.1427	0.1890	0.2334
0.8900	0.1446	0.1921	0.2367
0.9000	0.1467	0.1953	0.2403
0.9100	0.1490	0.1985	0.2435
0.9200	0.1513	0.2014	0.2473
0.9300	0.1536	0.2045	0.2507
0.9400	0.1558	0.2077	0.2542
0.9500	0.1580	0.2109	0.2577
0.9600	0.1609	0.2139	0.2616
0.9700	0.1634	0.2171	0.2651
0.9800	0.1657	0.2201	0.2686
0.9900	0.1680	0.2232	0.2722
1.0000	0.1702	0.2263	0.2762
1.0100	0.1727	0.2295	0.2802
1.0200	0.1751	0.2328	0.2838
1.0300	0.1779	0.2359	0.2880
1.0400	0.1801	0.2393	0.2918
1.0500	0.1826	0.2427	0.2960
1.0600	0.1850	0.2460	0.3001
1.0700	0.1878	0.2491	0.3039
1.0800	0.1902	0.2523	0.3083
1.0900	0.1928	0.2556	0.3121
1.1000	0.1952	0.2586	0.3161
1.1100	0.1977	0.2618	0.3198
1.1200	0.2002	0.2653	0.3237
1.1300	0.2029	0.2689	0.3279
1.1400	0.2053	0.2724	0.3317
1.1500	0.2078	0.2759	0.3357
1.1600	0.2106	0.2791	0.3395
1.1700	0.2136	0.2825	0.3432
1.1800	0.2164	0.2857	0.3475
1.1900	0.2192	0.2888	0.3515
1.2000	0.2220	0.2923	0.3552
1.2100	0.2249	0.2962	0.3590
1.2200	0.2280	0.2999	0.3633
1.2300	0.2310	0.3040	0.3673
1.2400	0.2339	0.3075	0.3716
1.2500	0.2369	0.3108	0.3753
1.2600	0.2399	0.3144	0.3796
1.2700	0.2429	0.3180	0.3843
1.2800	0.2457	0.3216	0.3883
1.2900	0.2485	0.3256	0.3925
1.3000	0.2516	0.3291	0.3967
1.3100	0.2544	0.3327	0.4009
1.3200	0.2569	0.3365	0.4049
1.3300	0.2598	0.3401	0.4089
1.3400	0.2626	0.3435	0.4131
1.3500	0.2657	0.3472	0.4169
1.3600	0.2690	0.3508	0.4213
1.3700	0.2722	0.3543	0.4257
1.3800	0.2754	0.3581	0.4298
1.3900	0.2786	0.3619	0.4341
1.4000	0.2817	0.3659	0.4384
1.4100	0.2852	0.3697	0.4424
1.4200	0.2884	0.3739	0.4467
1.4300	0.2915	0.3776	0.4511
1.4400	0.2946	0.3813	0.4553
1.4500	0.2977	0.3852	0.4597
1.4600	0.3009	0.3891	0.4637
1.4700	0.3045	0.3930	0.4680
1.4800	0.3078	0.3964	0.4723
1.4900	0.3109	0.4006	0.4768
1.5000	0.3143	0.4044	0.4811
1.5100	0.3174	0.4082	0.4855
1.5200	0.3206	0.4121	0.4898
1.5300	0.3238	0.4161	0.4937
1.5400	0.3273	0.4198	0.4981
1.5500	0.3311	0.4237	0.5025
1.5600	0.3347	0.4274	0.5071
1.5700	0.3381	0.4311	0.5116
1.5800	0.3411	0.4350	0.5160
1.5900	0.3445	0.4399	0.5206
1.6000	0.3478	0.4440	0.5249
1.6100	0.3516	0.4478	0.5296
1.6200	0.3549	0.4520	0.5341
1.6300	0.3583	0.4562	0.5386
1.6400	0.3623	0.4604	0.5434
1.6500	0.3662	0.4648	0.5481
1.6600	0.3697	0.4688	0.5526
1.6700	0.3728	0.4728	0.5569
1.6800	0.3764	0.4770	0.5616
1.6900	0.3799	0.4812	0.5663
1.7000	0.3836	0.4854	0.5710
1.7100	0.3873	0.4899	0.5755
1.7200	0.3909	0.4938	0.5798
1.7300	0.3945	0.4980	0.5842
1.7400	0.3982	0.5023	0.5886
1.7500	0.4021	0.5069	0.5927
1.7600	0.4057	0.5112	0.5969
1.7700	0.4096	0.5153	0.6011
1.7800	0.4135	0.5196	0.6058
1.7900	0.4173	0.5237	0.6100
1.8000	0.4212	0.5279	0.6147
1.8100	0.4250	0.5320	0.6196
1.8200	0.4284	0.5362	0.6236
1.8300	0.4323	0.5406	0.6279
1.8400	0.4363	0.5450	0.6320
1.8500	0.4400	0.5491	0.6368
1.8600	0.4442	0.5536	0.6412
1.8700	0.4479	0.5576	0.6459
1.8800	0.4525	0.5621	0.6496
1.8900	0.4566	0.5666	0.6538
1.9000	0.4606	0.5710	0.6586
1.9100	0.4645	0.5752	0.6633
1.9200	0.4685	0.5800	0.6679
1.9300	0.4721	0.5846	0.6726
1.9400	0.4755	0.5891	0.6767
1.9500	0.4795	0.5930	0.6811
1.9600	0.4836	0.5973	0.6849
1.9700	0.4873	0.6015	0.6889
1.9800	0.4911	0.6056	0.6929
1.9900	0.4952	0.6100	0.6969
2.0000	0.4993	0.6144	0.7010
2.0100	0.5030	0.6186	0.7051
2.0200	0.5067	0.6226	0.7091
2.0300	0.5105	0.6271	0.7133
2.0400	0.5147	0.6313	0.7178
2.0500	0.5184	0.6354	0.7219
2.0600	0.5226	0.6396	0.7261
2.0700	0.5266	0.6436	0.7306
2.0800	0.5307	0.6477	0.7345
2.0900	0.5349	0.6519	0.7382
2.1000	0.5395	0.6562	0.7421
2.1100	0.5434	0.6603	0.7461
2.1200	0.5474	0.6643	0.7499
2.1300	0.5513	0.6686	0.7539
2.1400	0.5550	0.6728	0.7579
2.1500	0.5590	0.6772	0.7616
2.1600	0.5632	0.6815	0.7654
2.1700	0.5669	0.6856	0.7694
2.1800	0.5712	0.6897	0.7732
2.1900	0.5750	0.6937	0.7771
2.2000	0.5795	0.6976	0.7808
2.2100	0.5836	0.7019	0.7845
2.2200	0.5878	0.7059	0.7878
2.2300	0.5921	0.7101	0.7915
2.2400	0.5965	0.7141	0.7954
2.2500	0.6007	0.7182	0.7994
2.2600	0.6050	0.7219	0.8034
2.2700	0.6092	0.7257	0.8071
2.2800	0.6129	0.7301	0.8108
2.2900	0.6170	0.7335	0.8141
2.3000	0.6211	0.7370	0.8176
2.3100	0.6253	0.7412	0.8209
2.3200	0.6298	0.7448	0.8243
2.3300	0.6342	0.7487	0.8276
2.3400	0.6384	0.7525	0.8307
2.3500	0.6426	0.7564	0.8339
2.3600	0.6468	0.7603	0.8369
2.3700	0.6512	0.7643	0.8403
2.3800	0.6551	0.7679	0.8437
2.3900	0.6593	0.7718	0.8470
2.4000	0.6634	0.7759	0.8501
2.4100	0.6675	0.7798	0.8531
2.4200	0.6716	0.7837	0.8561
2.4300	0.6754	0.7874	0.8593
2.4400	0.6793	0.7913	0.8622
2.4500	0.6834	0.7949	0.8652
2.4600	0.6873	0.7987	0.8681
2.4700	0.6916	0.8019	0.8711
2.4800	0.6956	0.8050	0.8735
2.4900	0.6996	0.8085	0.8766
2.5000	0.7032	0.8120	0.8794
2.5100	0.7070	0.8151	0.8825
2.5200	0.7107	0.8184	0.8855
2.5300	0.7146	0.8220	0.8882
2.5400	0.7185	0.8251	0.8907
2.5500	0.7224	0.8284	0.8929
2.5600	0.7260	0.8316	0.8955
2.5700	0.7296	0.8346	0.8981
2.5800	0.7336	0.8378	0.9004
2.5900	0.7376	0.8408	0.9028
2.6000	0.7409	0.8441	0.9051
2.6100	0.7444	0.8472	0.9073
2.6200	0.7481	0.8502	0.9096
2.6300	0.7517	0.8533	0.9118
2.6400	0.7552	0.8561	0.9143
2.6500	0.7587	0.8591	0.9163
2.6600	0.7626	0.8622	0.9183
2.6700	0.7662	0.8648	0.9207
2.6800	0.7698	0.8677	0.9228
2.6900	0.7734	0.8707	0.9250
2.7000	0.7768	0.8735	0.9273
2.7100	0.7804	0.8762	0.9293
2.7200	0.7840	0.8788	0.9314
2.7300	0.7874	0.8815	0.9333
2.7400	0.7909	0.8843	0.9351
2.7500	0.7944	0.8870	0.9371
2.7600	0.7981	0.8896	0.9386
2.7700	0.8018	0.8922	0.9405
2.7800	0.8052	0.8945	0.9421
2.7900	0.8086	0.8970	0.9438
2.8000	0.8119	0.8995	0.9455
2.8100	0.8151	0.9021	0.9474
2.8200	0.8183	0.9046	0.9490
2.8300	0.8213	0.9073	0.9507
2.8400	0.8244	0.9094	0.9523
2.8500	0.8278	0.9117	0.9540
2.8600	0.8307	0.9141	0.9555
2.8700	0.8340	0.9163	0.9570
2.8800	0.8372	0.9184	0.9585
2.8900	0.8404	0.9203	0.9600
2.9000	0.8438	0.9226	0.9614
2.9100	0.8467	0.9246	0.9628
2.9200	0.8496	0.9266	0.9641
2.9300	0.8523	0.9287	0.9655
2.9400	0.8550	0.9306	0.9667
2.9500	0.8576	0.9326	0.9678
2.9600	0.8605	0.9345	0.9689
2.9700	0.8633	0.9365	0.9700
2.9800	0.8664	0.9385	0.9711
2.9900	0.8691	0.9402	0.9722
3.0000	0.8720	0.9417	0.9732
3.0100	0.8750	0.9434	0.9740
3.0200	0.8777	0.9452	0.9750
3.0300	0.8805	0.9468	0.9759
3.0400	0.8832	0.9488	0.9768
3.0500	0.8858	0.9504	0.9777
3.0600	0.8881	0.9522	0.9783
3.0700	0.8907	0.9538	0.9791
3.0800	0.8930	0.9551	0.9798
3.0900	0.8956	0.9566	0.9805
3.1000	0.8981	0.9580	0.9813
3.1100	0.9002	0.9593	0.9820
3.1200	0.9025	0.9607	0.9825
3.1300	0.9044	0.9620	0.9834
3.1400	0.9065	0.9631	0.9841
3.1500	0.9086	0.9643	0.9847
3.1600	0.9112	0.9654	0.9853
3.1700	0.9135	0.9667	0.9859
3.1800	0.9156	0.9679	0.9865
3.1900	0.9178	0.9690	0.9872
3.2000	0.9200	0.9701	0.9877
3.2100	0.9222	0.9712	0.9881
3.2200	0.9245	0.9724	0.9887
3.2300	0.9263	0.9734	0.9892
3.2400	0.9282	0.9744	0.9897
3.2500	0.9300	0.9753	0.9901
3.2600	0.9321	0.9764	0.9906
3.2700	0.9342	0.9772	0.9911
3.2800	0.9357	0.9781	0.9915
3.2900	0.9373	0.9789	0.9919
3.3000	0.9389	0.9797	0.9923
3.3100	0.9409	0.9806	0.9926
3.3200	0.9422	0.9813	0.9930
3.3300	0.9439	0.9822	0.9934
3.3400	0.9457	0.9829	0.9937
3.3500	0.9476	0.9836	0.9941
3.3600	0.9494	0.9843	0.9943
3.3700	0.9510	0.9849	0.9945
3.3800	0.9525	0.9855	0.9947
3.3900	0.9541	0.9863	0.9950
3.4000	0.9558	0.9869	0.9953
3.4100	0.9571	0.9875	0.9954
3.4200	0.9584	0.9881	0.9957
3.4300	0.9597	0.9887	0.9960
3.4400	0.9610	0.9892	0.9961
3.4500	0.9623	0.9897	0.9963
3.4600	0.9635	0.9901	0.9965
3.4700	0.9651	0.9907	0.9967
3.4800	0.9663	0.9912	0.9968
3.4900	0.9675	0.9917	0.9970
3.5000	0.9687	0.9921	0.9972
3.5100	0.9698	0.9926	0.9973
3.5200	0.9711	0.9930	0.9975
3.5300	0.9721	0.9932	0.9977
3.5400	0.9731	0.9936	0.9977
3.5500	0.9741	0.9939	0.9979
3.5600	0.9752	0.9943	0.9980
3.5700	0.9762	0.9946	0.9981
3.5800	0.9770	0.9948	0.9983
3.5900	0.9778	0.9950	0.9983
3.6000	0.9786	0.9953	0.9984
3.6100	0.9794	0.9955	0.9986
3.6200	0.9802	0.9957	0.9987
3.6300	0.9809	0.9960	0.9987
3.6400	0.9815	0.9962	0.9988
3.6500	0.9822	0.9963	0.9989
3.6600	0.9830	0.9966	0.9990
3.6700	0.9837	0.9968	0.9990
3.6800	0.9843	0.9970	0.9990
3.6900	0.9850	0.9972	0.9991
3.7000	0.9856	0.9973	0.9992
3.7100	0.9861	0.9975	0.9993
3.7200	0.9867	0.9976	0.9994
3.7300	0.9873	0.9978	0.9995
3.7400	0.9877	0.9979	0.9995
3.7500	0.9882	0.9980	0.9996
3.7600	0.9888	0.9982	0.9996
3.7700	0.9893	0.9983	0.9997
3.7800	0.9897	0.9984	0.9997
3.7900	0.9902	0.9985	0.9997
3.8000	0.9905	0.9986	0.9998
3.8100	0.9908	0.9987	0.9998
3.8200	0.9913	0.9988	0.9998
3.8300	0.9917	0.9988	0.9998
3.8400	0.9922	0.9989	0.9998
3.8500	0.9926	0.9989	0.9999
3.8600	0.9930	0.9990	0.9999
3.8700	0.9933	0.9991	0.9999
3.8800	0.9936	0.9991	0.9999
3.8900	0.9940	0.9992	0.9999
3.9000	0.9944	0.9992	0.9999
3.9100	0.9948	0.9993	0.9999
3.9200	0.9952	0.9993	0.9999
3.9300	0.9954	0.9994	0.9999
3.9400	0.9957	0.9994	1.0000
3.9500	0.9958	0.9995	1.0000
3.9600	0.9961	0.9995	1.0000
3.9700	0.9963	0.9995	1.0000
3.9800	0.9965	0.9996	1.0000
3.9900	0.9967	0.9996	1.0000
4.0000	0.9969	0.9997	1.0000
4.0100	0.9972	0.9997	1.0000
4.0200	0.9973	0.9997	1.0000
4.0300	0.9975	0.9998	1.0000
4.0400	0.9977	0.9998	1.0000
4.0500	0.9978	0.9998	1.0000
4.0600	0.9979	0.9998	1.0000
4.0700	0.9981	0.9998	1.0000
4.0800	0.9982	0.9998	1.0000
4.0900	0.9983	0.9999	1.0000
4.1000	0.9984	0.9999	1.0000
4.1100	0.9985	0.9999	1.0000
4.1200	0.9986	0.9999	1.0000
4.1300	0.9987	0.9999	1.0000
4.1400	0.9988	0.9999	1.0000
4.1500	0.9989	0.9999	1.0000
4.1600	0.9990	0.9999	1.0000
4.1700	0.9990	0.9999	1.0000
4.1800	0.9991	0.9999	1.0000
4.1900	0.9991	1.0000	1.0000
4.2000	0.9991	1.0000	1.0000
4.2100	0.9992	1.0000	1.0000
4.2200	0.9992	1.0000	1.0000
4.2300	0.9993	1.0000	1.0000
4.2400	0.9993	1.0000	1.0000
4.2500	0.9994	1.0000	1.0000
4.2600	0.9994	1.0000	1.0000
4.2700	0.9995	1.0000	1.0000
4.2800	0.9995	1.0000	1.0000
4.2900	0.9995	1.0000	1.0000
4.3000	0.9995	1.0000	1.0000
4.3100	0.9996	1.0000	1.0000
4.3200	0.9996	1.0000	1.0000
4.3300	0.9996	1.0000	1.0000
4.3400	0.9996	1.0000	1.0000
4.3500	0.9997	1.0000	1.0000
4.3600	0.9998	1.0000	1.0000
4.3700	0.9998	1.0000	1.0000
4.3800	0.9998	1.0000	1.0000
4.3900	0.9998	1.0000	1.0000
4.4000	0.9998	1.0000	1.0000
4.4100	0.9998	1.0000	1.0000
4.4200	0.9999	1.0000	1.0000
4.4300	0.9999	1.0000	1.0000
4.4400	0.9999	1.0000	1.0000
4.4500	0.9999	1.0000	1.0000
4.4600	0.9999	1.0000	1.0000
4.4700	0.9999	1.0000	1.0000
4.4800	0.9999	1.0000	1.0000
4.4900	0.9999	1.0000	1.0000
4.5000	0.9999	1.0000	1.0000
4.5100	0.9999	1.0000	1.0000
4.5200	1.0000	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.6929	2.8970	1.9939	1.9561	1.7060	1.5335	5.1956
2.0000	2.4077	0.7789	1.6498	1.9561	1.7060	1.5335	5.1956
3.0000	2.6712	1.0304	0.9646	1.9561	1.7060	1.5335	5.1955
4.0000	2.7739	3.3668	0.1092	1.9561	1.7060	1.5334	5.1956
5.0000	2.3712	0.0962	1.5319	1.9561	1.7060	1.5334	5.1955
6.0000	1.4579	2.3880	2.3656	1.9561	1.7060	1.5335	5.1956
7.0000	1.8130	0.5321	2.4310	1.9561	1.7060	1.5335	5.1956
8.0000	1.3478	1.6489	1.7268	1.9561	1.7060	1.5335	5.1955
9.0000	1.4412	0.6803	1.8614	1.9561	1.7060	1.5335	5.1955
10.0000	1.4541	1.9237	0.0618	1.9561	1.7060	1.5335	5.1955
11.0000	2.3513	2.9575	2.9376	1.9561	1.7060	1.5335	5.1955
12.0000	0.4243	2.2758	1.6726	1.9561	1.7060	1.5335	5.1955
13.0000	3.8363	2.0603	0.7329	1.9561	1.7060	1.5335	5.1956
14.0000	1.2860	2.4867	1.9324	1.9561	1.7060	1.5335	5.1956
15.0000	3.2026	1.3916	1.4162	1.9561	1.7060	1.5335	5.1956
16.0000	3.3386	0.8027	2.8991	1.9561	1.7060	1.5335	5.1956
17.0000	0.6926	1.8860	0.4990	1.9561	1.7060	1.5335	5.1956
18.0000	1.5760	0.1369	0.2048	1.9561	1.7060	1.5335	5.1955
19.0000	0.5485	2.2719	2.9758	1.9561	1.7060	1.5335	5.1955
20.0000	1.6697	2.4150	1.8430	1.9561	1.7060	1.5335	5.1955
21.0000	2.9662	1.5698	2.5181	1.9561	1.7060	1.5335	5.1956
22.0000	3.3562	1.2861	1.5916	1.9561	1.7060	1.5335	5.1956
23.0000	2.8139	1.7889	1.3967	1.9561	1.7060	1.5335	5.1956
24.0000	2.1353	0.9119	2.7274	1.9561	1.7060	1.5335	5.1956
25.0000	1.1290	1.5667	1.2785	1.9561	1.7060	1.5335	5.1956
26.0000	2.1808	1.3545	0.6295	1.9561	1.7060	1.5335	5.1956
27.0000	2.7536	0.3776	2.0628	1.9561	1.7060	1.5335	5.1956
28.0000	1.3889	0.3718	2.7831	1.9561	1.7059	1.5335	5.1956
29.0000	2.6147	2.5572	2.4542	1.9561	1.7060	1.5335	5.1956
30.0000	1.3657	2.2624	0.2981	1.9561	1.7060	1.5335	5.1956
31.0000	1.4231	1.2693	1.5007	1.9561	1.7060	1.5335	5.1956
32.0000	2.8694	1.4006	2.3339	1.9561	1.7060	1.5335	5.1956
33.0000	0.9537	2.8983	1.8573	1.9561	1.7060	1.5335	5.1956
34.0000	1.5762	2.9933	0.7317	1.9561	1.7060	1.5335	5.1956
35.0000	0.8646	1.1620	1.5163	1.9561	1.7060	1.5335	5.1956
36.0000	3.3242	2.8146	2.5477	1.9561	1.7060	1.5335	5.1956
37.0000	0.8433	1.2084	2.7230	1.9561	1.7060	1.5335	5.1956
38.0000	2.0356	1.7042	1.2261	1.9561	1.7060	1.5335	5.1956
39.0000	2.2620	3.4805	0.2212	1.9561	1.7060	1.5335	5.1956
40.0000	1.6945	1.7381	2.6983	1.9561	1.7060	1.5335	5.1956
41.0000	2.3237	2.4913	0.4230	1.9561	1.7060	1.5335	5.1956
42.0000	1.3905	2.9089	2.2892	1.9561	1.7060	1.5335	5.1956
43.0000	2.5677	2.2939	2.2392	1.9561	1.7060	1.5335	5.1956
44.0000	3.3621	1.8875	0.9189	1.9561	1.7060	1.5335	5.1957
45.0000	1.1002	1.7071	1.4046	1.9561	1.7060	1.5335	5.1956
46.0000	0.9837	1.7283	3.2697	1.9561	1.7060	1.5335	5.1956
47.0000	0.6247	0.0162	2.3214	1.9561	1.7060	1.5335	5.1956
48.0000	1.7716	2.9595	2.0362	1.9561	1.7060	1.5335	5.1956
49.0000	3.3926	1.8450	0.8593	1.9561	1.7060	1.5335	5.1957
50.0000	2.5894	2.9208	1.8284	1.9561	1.7060	1.5335	5.1957
51.0000	2.5904	1.9037	1.2637	1.9561	1.7060	1.5335	5.1957
52.0000	2.1011	0.6241	2.2593	1.9561	1.7060	1.5335	5.1957
53.0000	2.9101	1.5009	1.8788	1.9561	1.7060	1.5335	5.1957
54.0000	2.2644	1.1045	1.7733	1.9561	1.7060	1.5335	5.1957
55.0000	1.1695	2.0111	1.6664	1.9561	1.7060	1.5336	5.1957
56.0000	2.7393	0.8023	3.2354	1.9561	1.7060	1.5336	5.1957
57.0000	2.2303	2.6726	1.6759	1.9561	1.7060	1.5336	5.1957
58.0000	1.1238	0.4676	0.9942	1.9561	1.7060	1.5336	5.1957
59.0000	1.6645	1.4247	1.0311	1.9561	1.7060	1.5336	5.1957
60.0000	0.0058	0.3965	1.9932	1.9561	1.7060	1.5336	5.1956
61.0000	2.1684	0.0176	1.4871	1.9561	1.7060	1.5336	5.1956
62.0000	1.0511	0.4538	2.0206	1.9561	1.7060	1.5336	5.1956
63.0000	1.6182	2.3913	2.7481	1.9561	1.7060	1.5336	5.1956
64.0000	2.3701	2.0684	1.1773	1.9561	1.7060	1.5336	5.1956
65.0000	1.7224	1.8359	1.9958	1.9561	1.7060	1.5336	5.1956
66.0000	3.1490	2.7636	2.6082	1.9561	1.7060	1.5336	5.1957
67.0000	3.1005	0.3587	1.3934	1.9561	1.7060	1.5336	5.1957
68.0000	1.8287	1.3248	2.0907	1.9561	1.7060	1.5336	5.1957
69.0000	2.3239	2.3900	1.5178	1.9561	1.7060	1.5336	5.1957
70.0000	0.9691	1.4783	1.2827	1.9561	1.7060	1.5336	5.1957
71.0000	1.0037	1.5568	1.8205	1.9561	1.7060	1.5336	5.1957
72.0000	2.4400	0.4798	1.1511	1.9561	1.7060	1.5336	5.1956
73.0000	2.7572	2.4687	0.0781	1.9561	1.7060	1.5336	5.1956
74.0000	1.3290	1.6986	2.8688	1.9561	1.7060	1.5336	5.1957
75.0000	1.0774	2.2368	1.9403	1.9561	1.7060	1.5336	5.1957
76.0000	3.1321	1.8647	3.3579	1.9561	1.7060	1.5336	5.1957
77.0000	2.3934	1.6352	2.2034	1.9561	1.7060	1.5336	5.1957
78.0000	2.7079	2.1763	2.1141	1.9561	1.7060	1.5336	5.1957
79.0000	1.5775	1.3329	1.6368	1.9561	1.7060	1.5336	5.1957
80.0000	2.9701	1.2791	2.1333	1.9561	1.7060	1.5336	5.1957
81.0000	2.6283	2.0457	1.2192	1.9561	1.7060	1.5336	5.1957
82.0000	0.6258	2.4852	2.1321	1.9561	1.7060	1.5336	5.1957
83.0000	1.5971	0.9578	2.0597	1.9561	1.7060	1.5336	5.1957
84.0000	2.2079	1.4227	0.2843	1.9561	1.7060	1.5336	5.1957
85.0000	3.4457	2.6333	1.5951	1.9561	1.7060	1.5336	5.1957
86.0000	1.2192	2.0231	2.9044	1.9561	1.7060	1.5336	5.1957
87.0000	1.1800	2.0685	1.0967	1.9561	1.7060	1.5336	5.1957
88.0000	0.5327	1.9271	1.4981	1.9561	1.7060	1.5336	5.1957
89.0000	0.2902	1.5524	1.4107	1.9561	1.7060	1.5336	5.1957
90.0000	3.0348	1.7558	0.6853	1.9561	1.7060	1.5336	5.1957
91.0000	1.4697	1.2887	0.9466	1.9561	1.7060	1.5336	5.1957
92.0000	2.9194	2.8179	1.2000	1.9561	1.7060	1.5336	5.1957
93.0000	2.9133	1.0762	0.7933	1.9561	1.7060	1.5336	5.1957
94.0000	0.3194	1.5043	1.9624	1.9561	1.7060	1.5336	5.1957
95.0000	2.4881	0.1352	2.1937	1.9561	1.7060	1.5336	5.1957
96.0000	3.4700	2.1608	0.6657	1.9561	1.7060	1.5336	5.1957
97.0000	2.1567	1.6540	1.9879	1.9561	1.7060	1.5336	5.1957
98.0000	1.5132	0.3786	1.4861	1.9561	1.7060	1.5336	5.1957
99.0000	1.4787	2.4187	1.9215	1.9561	1.7060	1.5336	5.1957
100.0000	0.4382	3.1641	2.0894	1.9561	1.7060	1.5336	5.1957


==> Data-n3/pf_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.6470	5.0017	5.3356
2.0000	4.6482	5.0024	5.3355
3.0000	4.6476	5.0015	5.3352
4.0000	4.6473	5.0024	5.3352
5.0000	4.6467	5.0030	5.3358
6.0000	4.6460	5.0017	5.3370
7.0000	4.6457	5.0032	5.3371
8.0000	4.6462	5.0027	5.3365
9.0000	4.6464	5.0038	5.3359
10.0000	4.6471	5.0039	5.3358
11.0000	4.6476	5.0049	5.3356
12.0000	4.6481	5.0047	5.3369
13.0000	4.6478	5.0037	5.3358
14.0000	4.6492	5.0033	5.3358
15.0000	4.6476	5.0031	5.3365
16.0000	4.6483	5.0025	5.3363
17.0000	4.6472	5.0028	5.3364
18.0000	4.6460	5.0037	5.3354
19.0000	4.6472	5.0036	5.3363
20.0000	4.6476	5.0050	5.3375
21.0000	4.6490	5.0046	5.3364
22.0000	4.6493	5.0041	5.3362
23.0000	4.6484	5.0042	5.3354
24.0000	4.6472	5.0047	5.3354
25.0000	4.6465	5.0047	5.3356
26.0000	4.6464	5.0054	5.3347
27.0000	4.6472	5.0056	5.3350
28.0000	4.6471	5.0060	5.3358
29.0000	4.6464	5.0072	5.3355
30.0000	4.6470	5.0084	5.3345
31.0000	4.6464	5.0077	5.3338
32.0000	4.6470	5.0073	5.3349
33.0000	4.6475	5.0078	5.3350
34.0000	4.6468	5.0081	5.3344
35.0000	4.6477	5.0071	5.3342
36.0000	4.6481	5.0061	5.3349
37.0000	4.6492	5.0066	5.3350
38.0000	4.6480	5.0057	5.3342
39.0000	4.6490	5.0062	5.3333
40.0000	4.6490	5.0063	5.3336
41.0000	4.6488	5.0048	5.3348
42.0000	4.6491	5.0049	5.3339
43.0000	4.6488	5.0043	5.3349
44.0000	4.6494	5.0033	5.3343
45.0000	4.6489	5.0029	5.3338
46.0000	4.6477	5.0028	5.3344
47.0000	4.6480	5.0023	5.3340
48.0000	4.6490	5.0024	5.3327
49.0000	4.6503	5.0040	5.3321
50.0000	4.6505	5.0030	5.3291
51.0000	4.6493	5.0030	5.3325
52.0000	4.6488	5.0020	5.3323
53.0000	4.6483	5.0019	5.3326
54.0000	4.6482	5.0030	5.3322
55.0000	4.6475	5.0032	5.3292
56.0000	4.6473	5.0039	5.3292
57.0000	4.6476	5.0032	5.3259
58.0000	4.6470	5.0041	5.3246
59.0000	4.6469	5.0034	5.3246
60.0000	4.6478	5.0046	5.3252
61.0000	4.6482	5.0050	5.3258
62.0000	4.6500	5.0062	5.3255
63.0000	4.6499	5.0078	5.3257
64.0000	4.6508	5.0129	5.3254
65.0000	4.6512	5.0084	5.3245
66.0000	4.6509	5.0082	5.3248
67.0000	4.6512	5.0082	5.3246
68.0000	4.6502	5.0074	5.3238
69.0000	4.6492	5.0126	5.3240
70.0000	4.6494	5.0130	5.3236
71.0000	4.6492	5.0125	5.3237
72.0000	4.6501	5.0128	5.3240
73.0000	4.6511	5.0130	5.3239
74.0000	4.6507	5.0180	5.3243
75.0000	4.6500	5.0174	5.3255
76.0000	4.6506	5.0175	5.3245
77.0000	4.6507	5.0084	5.3234
78.0000	4.6498	5.0084	5.3220
79.0000	4.6495	5.0125	5.3216
80.0000	4.6489	5.0083	5.3212
81.0000	4.6493	5.0127	5.3212
82.0000	4.6485	5.0171	5.3208
83.0000	4.6479	5.0129	5.3212
84.0000	4.6492	5.0084	5.3208
85.0000	4.6497	5.0171	5.3205
86.0000	4.6495	5.0174	5.3216
87.0000	4.6482	5.0127	5.3216
88.0000	4.6490	5.0125	5.3206
89.0000	4.6498	5.0084	5.3211
90.0000	4.6512	5.0083	5.3212
91.0000	4.6528	5.0125	5.3215
92.0000	4.6519	5.0125	5.3222
93.0000	4.6524	5.0130	5.3228
94.0000	4.6516	5.0082	5.3231
95.0000	4.6508	5.0127	5.3239
96.0000	4.6523	5.0130	5.3236
97.0000	4.6519	5.0183	5.3231
98.0000	4.6505	5.0180	5.3239
99.0000	4.6504	5.0181	5.3235
100.0000	4.6508	5.0193	5.3236


==> Data-n3/pf_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0003	0.0000	0.0000
4.5800	0.0025	0.0000	0.0000
4.5900	0.0155	0.0000	0.0000
4.6000	0.0337	0.0000	0.0000
4.6100	0.0501	0.0000	0.0000
4.6200	0.0825	0.0000	0.0000
4.6300	0.1775	0.0000	0.0000
4.6400	0.3472	0.0000	0.0000
4.6500	0.5622	0.0000	0.0000
4.6600	0.6384	0.0000	0.0000
4.6700	0.8353	0.0000	0.0000
4.6800	0.9497	0.0000	0.0000
4.6900	0.9819	0.0000	0.0000
4.7000	0.9901	0.0000	0.0000
4.7100	0.9977	0.0000	0.0000
4.7200	1.0000	0.0000	0.0000
4.7300	1.0000	0.0000	0.0000
4.7400	1.0000	0.0000	0.0000
4.7500	1.0000	0.0000	0.0000
4.7600	1.0000	0.0000	0.0000
4.7700	1.0000	0.0000	0.0000
4.7800	1.0000	0.0000	0.0000
4.7900	1.0000	0.0000	0.0000
4.8000	1.0000	0.0000	0.0000
4.8100	1.0000	0.0000	0.0000
4.8200	1.0000	0.0000	0.0000
4.8300	1.0000	0.0000	0.0000
4.8400	1.0000	0.0000	0.0000
4.8500	1.0000	0.0000	0.0000
4.8600	1.0000	0.0000	0.0000
4.8700	1.0000	0.0000	0.0000
4.8800	1.0000	0.0000	0.0000
4.8900	1.0000	0.0000	0.0000
4.9000	1.0000	0.0000	0.0000
4.9100	1.0000	0.0000	0.0000
4.9200	1.0000	0.0000	0.0000
4.9300	1.0000	0.0000	0.0000
4.9400	1.0000	0.0000	0.0000
4.9500	1.0000	0.0004	0.0000
4.9600	1.0000	0.0049	0.0000
4.9700	1.0000	0.0241	0.0000
4.9800	1.0000	0.0430	0.0000
4.9900	1.0000	0.0926	0.0000
5.0000	1.0000	0.1780	0.0000
5.0100	1.0000	0.3252	0.0000
5.0200	1.0000	0.4154	0.0000
5.0300	1.0000	0.6241	0.0000
5.0400	1.0000	0.7706	0.0000
5.0500	1.0000	0.9225	0.0000
5.0600	1.0000	0.9489	0.0000
5.0700	1.0000	0.9958	0.0000
5.0800	1.0000	1.0000	0.0000
5.0900	1.0000	1.0000	0.0000
5.1000	1.0000	1.0000	0.0000
5.1100	1.0000	1.0000	0.0000
5.1200	1.0000	1.0000	0.0000
5.1300	1.0000	1.0000	0.0000
5.1400	1.0000	1.0000	0.0000
5.1500	1.0000	1.0000	0.0000
5.1600	1.0000	1.0000	0.0000
5.1700	1.0000	1.0000	0.0000
5.1800	1.0000	1.0000	0.0000
5.1900	1.0000	1.0000	0.0000
5.2000	1.0000	1.0000	0.0000
5.2100	1.0000	1.0000	0.0000
5.2200	1.0000	1.0000	0.0000
5.2300	1.0000	1.0000	0.0000
5.2400	1.0000	1.0000	0.0000
5.2500	1.0000	1.0000	0.0000
5.2600	1.0000	1.0000	0.0000
5.2700	1.0000	1.0000	0.0012
5.2800	1.0000	1.0000	0.0139
5.2900	1.0000	1.0000	0.0207
5.3000	1.0000	1.0000	0.0615
5.3100	1.0000	1.0000	0.1639
5.3200	1.0000	1.0000	0.3776
5.3300	1.0000	1.0000	0.4602
5.3400	1.0000	1.0000	0.6915
5.3500	1.0000	1.0000	0.8487
5.3600	1.0000	1.0000	0.9374
5.3700	1.0000	1.0000	0.9536
5.3800	1.0000	1.0000	0.9930
5.3900	1.0000	1.0000	1.0000
5.4000	1.0000	1.0000	1.0000
5.4100	1.0000	1.0000	1.0000
5.4200	1.0000	1.0000	1.0000
5.4300	1.0000	1.0000	1.0000
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.6453	5.0024	5.3387	14.9864
2.0000	4.6465	5.0032	5.3387	14.9883
3.0000	4.6459	5.0022	5.3383	14.9865
4.0000	4.6455	5.0031	5.3383	14.9870
5.0000	4.6450	5.0038	5.3389	14.9876
6.0000	4.6443	5.0024	5.3401	14.9868
7.0000	4.6440	5.0039	5.3402	14.9880
8.0000	4.6445	5.0034	5.3396	14.9874
9.0000	4.6447	5.0044	5.3389	14.9880
10.0000	4.6453	5.0046	5.3388	14.9887
11.0000	4.6458	5.0055	5.3386	14.9899
12.0000	4.6463	5.0054	5.3399	14.9916
13.0000	4.6460	5.0043	5.3388	14.9891
14.0000	4.6474	5.0039	5.3387	14.9901
15.0000	4.6458	5.0037	5.3395	14.9889
16.0000	4.6464	5.0031	5.3392	14.9887
17.0000	4.6454	5.0034	5.3394	14.9881
18.0000	4.6442	5.0043	5.3383	14.9867
19.0000	4.6454	5.0042	5.3392	14.9888
20.0000	4.6458	5.0056	5.3404	14.9918
21.0000	4.6471	5.0052	5.3393	14.9915
22.0000	4.6474	5.0046	5.3391	14.9910
23.0000	4.6465	5.0048	5.3383	14.9896
24.0000	4.6453	5.0052	5.3383	14.9888
25.0000	4.6446	5.0052	5.3385	14.9883
26.0000	4.6445	5.0059	5.3376	14.9880
27.0000	4.6453	5.0061	5.3379	14.9893
28.0000	4.6451	5.0065	5.3387	14.9903
29.0000	4.6445	5.0077	5.3383	14.9904
30.0000	4.6450	5.0128	5.3373	14.9952
31.0000	4.6444	5.0082	5.3366	14.9892
32.0000	4.6450	5.0078	5.3377	14.9905
33.0000	4.6456	5.0082	5.3378	14.9915
34.0000	4.6448	5.0124	5.3372	14.9944
35.0000	4.6457	5.0075	5.3369	14.9902
36.0000	4.6461	5.0065	5.3376	14.9902
37.0000	4.6471	5.0070	5.3377	14.9918
38.0000	4.6459	5.0061	5.3369	14.9890
39.0000	4.6470	5.0066	5.3360	14.9896
40.0000	4.6470	5.0067	5.3363	14.9900
41.0000	4.6467	5.0052	5.3375	14.9894
42.0000	4.6470	5.0052	5.3366	14.9888
43.0000	4.6468	5.0046	5.3376	14.9889
44.0000	4.6473	5.0037	5.3370	14.9880
45.0000	4.6468	5.0032	5.3365	14.9866
46.0000	4.6456	5.0032	5.3371	14.9859
47.0000	4.6465	5.0032	5.3373	14.9870
48.0000	4.6474	5.0033	5.3359	14.9867
49.0000	4.6487	5.0048	5.3354	14.9889
50.0000	4.6489	5.0038	5.3350	14.9878
51.0000	4.6477	5.0038	5.3357	14.9871
52.0000	4.6472	5.0028	5.3355	14.9855
53.0000	4.6466	5.0027	5.3358	14.9852
54.0000	4.6466	5.0037	5.3353	14.9856
55.0000	4.6458	5.0040	5.3351	14.9849
56.0000	4.6456	5.0046	5.3350	14.9852
57.0000	4.6464	5.0044	5.3350	14.9858
58.0000	4.6457	5.0053	5.3337	14.9847
59.0000	4.6456	5.0046	5.3337	14.9838
60.0000	4.6464	5.0057	5.3342	14.9863
61.0000	4.6467	5.0060	5.3347	14.9875
62.0000	4.6486	5.0072	5.3344	14.9902
63.0000	4.6484	5.0127	5.3345	14.9956
64.0000	4.6493	5.0177	5.3341	15.0011
65.0000	4.6496	5.0171	5.3331	14.9998
66.0000	4.6492	5.0129	5.3334	14.9955
67.0000	4.6494	5.0128	5.3331	14.9953
68.0000	4.6484	5.0080	5.3322	14.9885
69.0000	4.6474	5.0171	5.3324	14.9968
70.0000	4.6475	5.0174	5.3320	14.9969
71.0000	4.6472	5.0129	5.3320	14.9921
72.0000	4.6481	5.0171	5.3322	14.9974
73.0000	4.6490	5.0172	5.3320	14.9982
74.0000	4.6486	5.0183	5.3323	14.9992
75.0000	4.6478	5.0176	5.3335	14.9990
76.0000	4.6484	5.0177	5.3324	14.9985
77.0000	4.6492	5.0172	5.3321	14.9985
78.0000	4.6481	5.0171	5.3307	14.9959
79.0000	4.6478	5.0172	5.3301	14.9951
80.0000	4.6471	5.0129	5.3297	14.9896
81.0000	4.6475	5.0172	5.3297	14.9943
82.0000	4.6466	5.0176	5.3292	14.9934
83.0000	4.6460	5.0173	5.3295	14.9929
84.0000	4.6473	5.0128	5.3291	14.9891
85.0000	4.6476	5.0174	5.3287	14.9937
86.0000	4.6474	5.0177	5.3298	14.9949
87.0000	4.6461	5.0130	5.3297	14.9888
88.0000	4.6468	5.0128	5.3287	14.9883
89.0000	4.6476	5.0125	5.3291	14.9892
90.0000	4.6489	5.0085	5.3292	14.9866
91.0000	4.6540	5.0126	5.3294	14.9960
92.0000	4.6496	5.0126	5.3301	14.9923
93.0000	4.6500	5.0130	5.3306	14.9937
94.0000	4.6492	5.0082	5.3309	14.9883
95.0000	4.6484	5.0127	5.3316	14.9927
96.0000	4.6499	5.0129	5.3313	14.9941
97.0000	4.6494	5.0182	5.3308	14.9985
98.0000	4.6481	5.0179	5.3315	14.9975
99.0000	4.6479	5.0179	5.3312	14.9970
100.0000	4.6483	5.0191	5.3312	14.9986


==> Data-n3/pf_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0018	0.0019
0.0200	0.0023	0.0035	0.0038
0.0300	0.0034	0.0050	0.0054
0.0400	0.0045	0.0067	0.0071
0.0500	0.0057	0.0079	0.0094
0.0600	0.0068	0.0095	0.0114
0.0700	0.0079	0.0111	0.0136
0.0800	0.0090	0.0127	0.0155
0.0900	0.0101	0.0142	0.0174
0.1000	0.0113	0.0155	0.0196
0.1100	0.0126	0.0172	0.0216
0.1200	0.0139	0.0185	0.0236
0.1300	0.0149	0.0200	0.0256
0.1400	0.0162	0.0219	0.0277
0.1500	0.0175	0.0235	0.0299
0.1600	0.0186	0.0251	0.0322
0.1700	0.0198	0.0270	0.0343
0.1800	0.0212	0.0288	0.0363
0.1900	0.0227	0.0306	0.0385
0.2000	0.0240	0.0321	0.0407
0.2100	0.0252	0.0338	0.0431
0.2200	0.0264	0.0354	0.0449
0.2300	0.0279	0.0373	0.0470
0.2400	0.0290	0.0389	0.0491
0.2500	0.0303	0.0408	0.0514
0.2600	0.0318	0.0426	0.0536
0.2700	0.0331	0.0445	0.0558
0.2800	0.0344	0.0462	0.0579
0.2900	0.0357	0.0481	0.0605
0.3000	0.0371	0.0500	0.0628
0.3100	0.0386	0.0519	0.0652
0.3200	0.0399	0.0536	0.0679
0.3300	0.0414	0.0556	0.0704
0.3400	0.0429	0.0575	0.0729
0.3500	0.0441	0.0593	0.0752
0.3600	0.0456	0.0615	0.0779
0.3700	0.0472	0.0636	0.0807
0.3800	0.0488	0.0655	0.0833
0.3900	0.0502	0.0675	0.0856
0.4000	0.0519	0.0695	0.0881
0.4100	0.0537	0.0714	0.0907
0.4200	0.0555	0.0738	0.0932
0.4300	0.0571	0.0762	0.0957
0.4400	0.0586	0.0784	0.0986
0.4500	0.0600	0.0807	0.1013
0.4600	0.0616	0.0829	0.1039
0.4700	0.0632	0.0854	0.1067
0.4800	0.0647	0.0878	0.1098
0.4900	0.0666	0.0900	0.1125
0.5000	0.0684	0.0921	0.1154
0.5100	0.0700	0.0943	0.1183
0.5200	0.0718	0.0965	0.1210
0.5300	0.0735	0.0985	0.1241
0.5400	0.0755	0.1009	0.1267
0.5500	0.0772	0.1028	0.1295
0.5600	0.0789	0.1053	0.1325
0.5700	0.0807	0.1078	0.1356
0.5800	0.0823	0.1104	0.1383
0.5900	0.0842	0.1127	0.1412
0.6000	0.0858	0.1150	0.1445
0.6100	0.0879	0.1171	0.1476
0.6200	0.0897	0.1196	0.1507
0.6300	0.0914	0.1222	0.1540
0.6400	0.0932	0.1246	0.1571
0.6500	0.0950	0.1269	0.1600
0.6600	0.0969	0.1294	0.1629
0.6700	0.0990	0.1319	0.1658
0.6800	0.1010	0.1341	0.1691
0.6900	0.1030	0.1368	0.1723
0.7000	0.1049	0.1393	0.1751
0.7100	0.1068	0.1418	0.1785
0.7200	0.1090	0.1445	0.1816
0.7300	0.1111	0.1474	0.1848
0.7400	0.1130	0.1497	0.1877
0.7500	0.1148	0.1525	0.1906
0.7600	0.1171	0.1554	0.1937
0.7700	0.1194	0.1583	0.1968
0.7800	0.1213	0.1610	0.1999
0.7900	0.1234	0.1639	0.2030
0.8000	0.1254	0.1665	0.2067
0.8100	0.1275	0.1694	0.2096
0.8200	0.1297	0.1726	0.2131
0.8300	0.1317	0.1753	0.2167
0.8400	0.1342	0.1780	0.2200
0.8500	0.1362	0.1809	0.2234
0.8600	0.1385	0.1836	0.2267
0.8700	0.1406	0.1864	0.2299
0.8800	0.1426	0.1890	0.2333
0.8900	0.1446	0.1921	0.2366
0.9000	0.1467	0.1953	0.2402
0.9100	0.1490	0.1985	0.2434
0.9200	0.1514	0.2014	0.2472
0.9300	0.1536	0.2045	0.2506
0.9400	0.1557	0.2077	0.2541
0.9500	0.1581	0.2109	0.2576
0.9600	0.1609	0.2139	0.2614
0.9700	0.1635	0.2171	0.2650
0.9800	0.1656	0.2201	0.2685
0.9900	0.1680	0.2232	0.2721
1.0000	0.1703	0.2264	0.2761
1.0100	0.1728	0.2295	0.2801
1.0200	0.1751	0.2327	0.2837
1.0300	0.1779	0.2360	0.2878
1.0400	0.1801	0.2392	0.2918
1.0500	0.1826	0.2426	0.2959
1.0600	0.1850	0.2460	0.2999
1.0700	0.1878	0.2491	0.3038
1.0800	0.1903	0.2523	0.3082
1.0900	0.1927	0.2556	0.3120
1.1000	0.1952	0.2586	0.3159
1.1100	0.1977	0.2618	0.3196
1.1200	0.2002	0.2653	0.3236
1.1300	0.2029	0.2689	0.3277
1.1400	0.2053	0.2724	0.3317
1.1500	0.2078	0.2760	0.3357
1.1600	0.2106	0.2791	0.3394
1.1700	0.2136	0.2825	0.3431
1.1800	0.2165	0.2857	0.3473
1.1900	0.2192	0.2888	0.3514
1.2000	0.2219	0.2923	0.3550
1.2100	0.2249	0.2962	0.3588
1.2200	0.2279	0.2999	0.3631
1.2300	0.2310	0.3040	0.3671
1.2400	0.2339	0.3076	0.3714
1.2500	0.2369	0.3108	0.3753
1.2600	0.2399	0.3144	0.3795
1.2700	0.2429	0.3180	0.3841
1.2800	0.2457	0.3216	0.3882
1.2900	0.2484	0.3256	0.3924
1.3000	0.2515	0.3291	0.3966
1.3100	0.2544	0.3327	0.4007
1.3200	0.2569	0.3366	0.4048
1.3300	0.2598	0.3401	0.4088
1.3400	0.2626	0.3435	0.4129
1.3500	0.2657	0.3472	0.4168
1.3600	0.2689	0.3508	0.4211
1.3700	0.2722	0.3544	0.4256
1.3800	0.2754	0.3582	0.4298
1.3900	0.2786	0.3619	0.4339
1.4000	0.2817	0.3659	0.4383
1.4100	0.2852	0.3697	0.4422
1.4200	0.2884	0.3739	0.4465
1.4300	0.2914	0.3776	0.4510
1.4400	0.2946	0.3813	0.4551
1.4500	0.2977	0.3851	0.4596
1.4600	0.3009	0.3891	0.4634
1.4700	0.3045	0.3930	0.4678
1.4800	0.3078	0.3964	0.4721
1.4900	0.3109	0.4007	0.4767
1.5000	0.3142	0.4044	0.4810
1.5100	0.3174	0.4083	0.4853
1.5200	0.3206	0.4121	0.4897
1.5300	0.3238	0.4161	0.4936
1.5400	0.3273	0.4198	0.4979
1.5500	0.3311	0.4237	0.5023
1.5600	0.3347	0.4274	0.5068
1.5700	0.3381	0.4311	0.5114
1.5800	0.3411	0.4351	0.5159
1.5900	0.3446	0.4399	0.5205
1.6000	0.3478	0.4439	0.5247
1.6100	0.3516	0.4478	0.5294
1.6200	0.3550	0.4519	0.5339
1.6300	0.3584	0.4563	0.5384
1.6400	0.3623	0.4604	0.5431
1.6500	0.3662	0.4648	0.5479
1.6600	0.3696	0.4687	0.5524
1.6700	0.3729	0.4728	0.5568
1.6800	0.3764	0.4770	0.5615
1.6900	0.3799	0.4812	0.5662
1.7000	0.3837	0.4854	0.5708
1.7100	0.3874	0.4899	0.5753
1.7200	0.3910	0.4938	0.5798
1.7300	0.3946	0.4980	0.5841
1.7400	0.3981	0.5023	0.5884
1.7500	0.4022	0.5069	0.5926
1.7600	0.4057	0.5112	0.5967
1.7700	0.4096	0.5153	0.6010
1.7800	0.4136	0.5196	0.6055
1.7900	0.4174	0.5237	0.6099
1.8000	0.4211	0.5279	0.6145
1.8100	0.4250	0.5320	0.6193
1.8200	0.4284	0.5362	0.6234
1.8300	0.4323	0.5405	0.6277
1.8400	0.4364	0.5450	0.6319
1.8500	0.4400	0.5492	0.6367
1.8600	0.4441	0.5536	0.6411
1.8700	0.4480	0.5576	0.6456
1.8800	0.4524	0.5621	0.6495
1.8900	0.4566	0.5667	0.6537
1.9000	0.4605	0.5710	0.6583
1.9100	0.4645	0.5752	0.6631
1.9200	0.4684	0.5800	0.6676
1.9300	0.4720	0.5846	0.6724
1.9400	0.4755	0.5891	0.6766
1.9500	0.4795	0.5930	0.6809
1.9600	0.4837	0.5973	0.6847
1.9700	0.4873	0.6014	0.6888
1.9800	0.4911	0.6056	0.6928
1.9900	0.4952	0.6101	0.6968
2.0000	0.4993	0.6144	0.7009
2.0100	0.5030	0.6185	0.7049
2.0200	0.5066	0.6226	0.7089
2.0300	0.5105	0.6272	0.7131
2.0400	0.5146	0.6313	0.7175
2.0500	0.5185	0.6354	0.7216
2.0600	0.5227	0.6396	0.7259
2.0700	0.5266	0.6437	0.7304
2.0800	0.5307	0.6477	0.7344
2.0900	0.5349	0.6519	0.7380
2.1000	0.5395	0.6562	0.7420
2.1100	0.5434	0.6603	0.7460
2.1200	0.5473	0.6643	0.7498
2.1300	0.5513	0.6686	0.7536
2.1400	0.5550	0.6728	0.7578
2.1500	0.5589	0.6772	0.7614
2.1600	0.5632	0.6815	0.7653
2.1700	0.5669	0.6856	0.7692
2.1800	0.5712	0.6897	0.7730
2.1900	0.5750	0.6937	0.7768
2.2000	0.5796	0.6977	0.7807
2.2100	0.5836	0.7018	0.7843
2.2200	0.5879	0.7060	0.7877
2.2300	0.5921	0.7101	0.7913
2.2400	0.5965	0.7141	0.7953
2.2500	0.6007	0.7183	0.7992
2.2600	0.6051	0.7219	0.8032
2.2700	0.6092	0.7257	0.8069
2.2800	0.6130	0.7301	0.8106
2.2900	0.6170	0.7335	0.8141
2.3000	0.6211	0.7370	0.8174
2.3100	0.6253	0.7412	0.8208
2.3200	0.6299	0.7448	0.8241
2.3300	0.6343	0.7488	0.8275
2.3400	0.6383	0.7525	0.8306
2.3500	0.6427	0.7564	0.8338
2.3600	0.6470	0.7603	0.8367
2.3700	0.6512	0.7643	0.8401
2.3800	0.6552	0.7679	0.8436
2.3900	0.6593	0.7719	0.8469
2.4000	0.6635	0.7759	0.8499
2.4100	0.6675	0.7799	0.8531
2.4200	0.6716	0.7837	0.8560
2.4300	0.6754	0.7875	0.8591
2.4400	0.6793	0.7913	0.8621
2.4500	0.6834	0.7949	0.8651
2.4600	0.6873	0.7987	0.8680
2.4700	0.6916	0.8019	0.8710
2.4800	0.6956	0.8050	0.8734
2.4900	0.6996	0.8085	0.8764
2.5000	0.7032	0.8120	0.8793
2.5100	0.7070	0.8151	0.8823
2.5200	0.7108	0.8184	0.8854
2.5300	0.7146	0.8219	0.8881
2.5400	0.7185	0.8251	0.8905
2.5500	0.7224	0.8285	0.8928
2.5600	0.7260	0.8316	0.8954
2.5700	0.7297	0.8347	0.8979
2.5800	0.7336	0.8378	0.9004
2.5900	0.7376	0.8408	0.9026
2.6000	0.7410	0.8441	0.9051
2.6100	0.7444	0.8472	0.9073
2.6200	0.7481	0.8502	0.9095
2.6300	0.7517	0.8533	0.9117
2.6400	0.7552	0.8561	0.9141
2.6500	0.7587	0.8591	0.9162
2.6600	0.7626	0.8622	0.9182
2.6700	0.7662	0.8648	0.9206
2.6800	0.7697	0.8677	0.9227
2.6900	0.7734	0.8707	0.9249
2.7000	0.7769	0.8735	0.9272
2.7100	0.7804	0.8762	0.9292
2.7200	0.7840	0.8787	0.9313
2.7300	0.7873	0.8815	0.9332
2.7400	0.7908	0.8843	0.9350
2.7500	0.7945	0.8869	0.9370
2.7600	0.7981	0.8896	0.9385
2.7700	0.8018	0.8922	0.9405
2.7800	0.8052	0.8945	0.9420
2.7900	0.8087	0.8970	0.9437
2.8000	0.8120	0.8995	0.9455
2.8100	0.8151	0.9022	0.9474
2.8200	0.8183	0.9046	0.9490
2.8300	0.8213	0.9072	0.9506
2.8400	0.8245	0.9094	0.9523
2.8500	0.8278	0.9117	0.9539
2.8600	0.8308	0.9141	0.9555
2.8700	0.8340	0.9163	0.9569
2.8800	0.8371	0.9184	0.9584
2.8900	0.8404	0.9203	0.9599
2.9000	0.8438	0.9226	0.9613
2.9100	0.8467	0.9246	0.9627
2.9200	0.8496	0.9266	0.9640
2.9300	0.8523	0.9287	0.9654
2.9400	0.8550	0.9306	0.9666
2.9500	0.8576	0.9326	0.9678
2.9600	0.8605	0.9345	0.9689
2.9700	0.8633	0.9365	0.9700
2.9800	0.8663	0.9385	0.9712
2.9900	0.8691	0.9402	0.9723
3.0000	0.8721	0.9417	0.9733
3.0100	0.8750	0.9434	0.9743
3.0200	0.8777	0.9452	0.9752
3.0300	0.8805	0.9468	0.9763
3.0400	0.8832	0.9488	0.9771
3.0500	0.8858	0.9504	0.9780
3.0600	0.8881	0.9523	0.9786
3.0700	0.8906	0.9538	0.9795
3.0800	0.8930	0.9551	0.9802
3.0900	0.8956	0.9565	0.9810
3.1000	0.8980	0.9580	0.9817
3.1100	0.9003	0.9593	0.9823
3.1200	0.9025	0.9607	0.9831
3.1300	0.9044	0.9620	0.9839
3.1400	0.9065	0.9631	0.9846
3.1500	0.9087	0.9643	0.9852
3.1600	0.9111	0.9654	0.9858
3.1700	0.9135	0.9667	0.9865
3.1800	0.9157	0.9679	0.9872
3.1900	0.9178	0.9690	0.9877
3.2000	0.9200	0.9701	0.9882
3.2100	0.9222	0.9712	0.9888
3.2200	0.9245	0.9724	0.9893
3.2300	0.9263	0.9734	0.9899
3.2400	0.9282	0.9744	0.9902
3.2500	0.9300	0.9753	0.9908
3.2600	0.9321	0.9764	0.9913
3.2700	0.9342	0.9772	0.9916
3.2800	0.9357	0.9781	0.9920
3.2900	0.9373	0.9789	0.9925
3.3000	0.9389	0.9797	0.9928
3.3100	0.9409	0.9806	0.9932
3.3200	0.9423	0.9813	0.9935
3.3300	0.9439	0.9822	0.9939
3.3400	0.9457	0.9829	0.9942
3.3500	0.9476	0.9836	0.9944
3.3600	0.9494	0.9843	0.9947
3.3700	0.9510	0.9850	0.9950
3.3800	0.9525	0.9855	0.9953
3.3900	0.9541	0.9863	0.9954
3.4000	0.9558	0.9869	0.9957
3.4100	0.9571	0.9875	0.9959
3.4200	0.9584	0.9881	0.9961
3.4300	0.9596	0.9886	0.9963
3.4400	0.9610	0.9892	0.9965
3.4500	0.9623	0.9897	0.9967
3.4600	0.9635	0.9901	0.9968
3.4700	0.9651	0.9907	0.9970
3.4800	0.9664	0.9912	0.9972
3.4900	0.9676	0.9916	0.9974
3.5000	0.9687	0.9921	0.9975
3.5100	0.9698	0.9926	0.9977
3.5200	0.9710	0.9930	0.9978
3.5300	0.9721	0.9932	0.9980
3.5400	0.9731	0.9936	0.9980
3.5500	0.9742	0.9939	0.9982
3.5600	0.9753	0.9943	0.9983
3.5700	0.9762	0.9946	0.9984
3.5800	0.9770	0.9948	0.9985
3.5900	0.9778	0.9950	0.9986
3.6000	0.9786	0.9953	0.9987
3.6100	0.9794	0.9955	0.9988
3.6200	0.9802	0.9957	0.9988
3.6300	0.9809	0.9960	0.9989
3.6400	0.9815	0.9962	0.9990
3.6500	0.9823	0.9963	0.9990
3.6600	0.9830	0.9966	0.9991
3.6700	0.9837	0.9969	0.9992
3.6800	0.9843	0.9970	0.9993
3.6900	0.9850	0.9972	0.9994
3.7000	0.9856	0.9973	0.9994
3.7100	0.9861	0.9975	0.9995
3.7200	0.9867	0.9976	0.9995
3.7300	0.9873	0.9978	0.9996
3.7400	0.9877	0.9979	0.9996
3.7500	0.9882	0.9980	0.9997
3.7600	0.9888	0.9982	0.9997
3.7700	0.9893	0.9983	0.9998
3.7800	0.9897	0.9984	0.9998
3.7900	0.9902	0.9985	0.9998
3.8000	0.9904	0.9986	0.9998
3.8100	0.9908	0.9987	0.9998
3.8200	0.9913	0.9988	0.9999
3.8300	0.9917	0.9988	0.9999
3.8400	0.9922	0.9989	0.9999
3.8500	0.9926	0.9989	0.9999
3.8600	0.9930	0.9990	0.9999
3.8700	0.9933	0.9991	0.9999
3.8800	0.9936	0.9991	0.9999
3.8900	0.9940	0.9992	0.9999
3.9000	0.9944	0.9992	0.9999
3.9100	0.9948	0.9993	1.0000
3.9200	0.9952	0.9993	1.0000
3.9300	0.9954	0.9994	1.0000
3.9400	0.9957	0.9994	1.0000
3.9500	0.9958	0.9995	1.0000
3.9600	0.9961	0.9995	1.0000
3.9700	0.9963	0.9995	1.0000
3.9800	0.9965	0.9996	1.0000
3.9900	0.9967	0.9996	1.0000
4.0000	0.9969	0.9997	1.0000
4.0100	0.9972	0.9997	1.0000
4.0200	0.9973	0.9997	1.0000
4.0300	0.9975	0.9998	1.0000
4.0400	0.9977	0.9998	1.0000
4.0500	0.9978	0.9998	1.0000
4.0600	0.9979	0.9998	1.0000
4.0700	0.9981	0.9998	1.0000
4.0800	0.9982	0.9998	1.0000
4.0900	0.9983	0.9999	1.0000
4.1000	0.9984	0.9999	1.0000
4.1100	0.9985	0.9999	1.0000
4.1200	0.9986	0.9999	1.0000
4.1300	0.9987	0.9999	1.0000
4.1400	0.9988	0.9999	1.0000
4.1500	0.9989	0.9999	1.0000
4.1600	0.9990	0.9999	1.0000
4.1700	0.9990	0.9999	1.0000
4.1800	0.9991	0.9999	1.0000
4.1900	0.9991	1.0000	1.0000
4.2000	0.9991	1.0000	1.0000
4.2100	0.9992	1.0000	1.0000
4.2200	0.9992	1.0000	1.0000
4.2300	0.9993	1.0000	1.0000
4.2400	0.9993	1.0000	1.0000
4.2500	0.9994	1.0000	1.0000
4.2600	0.9994	1.0000	1.0000
4.2700	0.9995	1.0000	1.0000
4.2800	0.9995	1.0000	1.0000
4.2900	0.9995	1.0000	1.0000
4.3000	0.9995	1.0000	1.0000
4.3100	0.9996	1.0000	1.0000
4.3200	0.9996	1.0000	1.0000
4.3300	0.9996	1.0000	1.0000
4.3400	0.9996	1.0000	1.0000
4.3500	0.9997	1.0000	1.0000
4.3600	0.9998	1.0000	1.0000
4.3700	0.9998	1.0000	1.0000
4.3800	0.9998	1.0000	1.0000
4.3900	0.9998	1.0000	1.0000
4.4000	0.9998	1.0000	1.0000
4.4100	0.9998	1.0000	1.0000
4.4200	0.9999	1.0000	1.0000
4.4300	0.9999	1.0000	1.0000
4.4400	0.9999	1.0000	1.0000
4.4500	0.9999	1.0000	1.0000
4.4600	0.9999	1.0000	1.0000
4.4700	0.9999	1.0000	1.0000
4.4800	0.9999	1.0000	1.0000
4.4900	0.9999	1.0000	1.0000
4.5000	0.9999	1.0000	1.0000
4.5100	0.9999	1.0000	1.0000
4.5200	1.0000	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.6926	2.8971	1.9944	1.9561	1.7060	1.5335	5.1955
2.0000	2.4074	0.7790	1.6503	1.9561	1.7060	1.5335	5.1955
3.0000	2.6709	1.0305	0.9649	1.9561	1.7060	1.5335	5.1955
4.0000	2.7735	3.3670	0.1092	1.9561	1.7060	1.5335	5.1955
5.0000	2.3709	0.0963	1.5324	1.9561	1.7060	1.5335	5.1955
6.0000	1.4576	2.3881	2.3661	1.9561	1.7060	1.5335	5.1955
7.0000	1.8127	0.5321	2.4315	1.9561	1.7060	1.5335	5.1955
8.0000	1.3475	1.6490	1.7273	1.9561	1.7060	1.5335	5.1955
9.0000	1.4409	0.6804	1.8619	1.9561	1.7059	1.5335	5.1955
10.0000	1.4538	1.9238	0.0618	1.9561	1.7059	1.5335	5.1955
11.0000	2.3510	2.9576	2.9381	1.9561	1.7060	1.5335	5.1955
12.0000	0.4241	2.2760	1.6731	1.9561	1.7060	1.5335	5.1955
13.0000	3.8360	2.0604	0.7332	1.9561	1.7060	1.5335	5.1955
14.0000	1.2857	2.4869	1.9329	1.9561	1.7060	1.5335	5.1955
15.0000	3.2022	1.3917	1.4167	1.9561	1.7060	1.5335	5.1956
16.0000	3.3382	0.8028	2.8996	1.9561	1.7060	1.5335	5.1956
17.0000	0.6924	1.8861	0.4992	1.9561	1.7060	1.5335	5.1956
18.0000	1.5757	0.1369	0.2049	1.9561	1.7060	1.5335	5.1955
19.0000	0.5483	2.2720	2.9760	1.9561	1.7060	1.5335	5.1955
20.0000	1.6694	2.4151	1.8435	1.9561	1.7060	1.5335	5.1955
21.0000	2.9658	1.5698	2.5186	1.9561	1.7060	1.5335	5.1956
22.0000	3.3558	1.2861	1.5920	1.9561	1.7060	1.5335	5.1956
23.0000	2.8135	1.7890	1.3971	1.9561	1.7060	1.5335	5.1956
24.0000	2.1350	0.9119	2.7279	1.9561	1.7060	1.5335	5.1956
25.0000	1.1287	1.5668	1.2789	1.9561	1.7060	1.5335	5.1956
26.0000	2.1805	1.3546	0.6297	1.9561	1.7059	1.5335	5.1956
27.0000	2.7532	0.3776	2.0633	1.9561	1.7059	1.5335	5.1956
28.0000	1.3886	0.3719	2.7836	1.9561	1.7059	1.5335	5.1955
29.0000	2.6143	2.5573	2.4547	1.9561	1.7059	1.5335	5.1956
30.0000	1.3654	2.2632	0.2982	1.9561	1.7059	1.5335	5.1956
31.0000	1.4228	1.2693	1.5011	1.9561	1.7059	1.5335	5.1955
32.0000	2.8690	1.4006	2.3344	1.9561	1.7059	1.5335	5.1956
33.0000	0.9534	2.8984	1.8577	1.9561	1.7059	1.5335	5.1956
34.0000	1.5758	2.9941	0.7320	1.9561	1.7060	1.5335	5.1956
35.0000	0.8644	1.1620	1.5167	1.9561	1.7059	1.5335	5.1956
36.0000	3.3238	2.8147	2.5482	1.9561	1.7060	1.5335	5.1956
37.0000	0.8430	1.2085	2.7235	1.9561	1.7060	1.5336	5.1956
38.0000	2.0352	1.7043	1.2264	1.9561	1.7060	1.5336	5.1956
39.0000	2.2616	3.4806	0.2213	1.9561	1.7060	1.5335	5.1956
40.0000	1.6941	1.7381	2.6987	1.9561	1.7060	1.5336	5.1956
41.0000	2.3233	2.4913	0.4232	1.9561	1.7060	1.5335	5.1956
42.0000	1.3901	2.9090	2.2896	1.9561	1.7060	1.5335	5.1956
43.0000	2.5673	2.2940	2.2396	1.9561	1.7060	1.5336	5.1956
44.0000	3.3617	1.8876	0.9192	1.9561	1.7060	1.5336	5.1956
45.0000	1.0999	1.7071	1.4050	1.9561	1.7060	1.5335	5.1956
46.0000	0.9834	1.7284	3.2568	1.9561	1.7060	1.5336	5.1956
47.0000	0.6245	0.0162	2.3219	1.9561	1.7060	1.5336	5.1956
48.0000	1.7714	2.9596	2.0367	1.9561	1.7060	1.5336	5.1956
49.0000	3.3923	1.8452	0.8596	1.9561	1.7060	1.5336	5.1956
50.0000	2.5891	2.9210	1.8293	1.9561	1.7060	1.5336	5.1957
51.0000	2.5901	1.9038	1.2642	1.9561	1.7060	1.5336	5.1957
52.0000	2.1008	0.6241	2.2598	1.9561	1.7060	1.5336	5.1957
53.0000	2.9097	1.5010	1.8793	1.9561	1.7060	1.5336	5.1957
54.0000	2.2641	1.1046	1.7738	1.9561	1.7060	1.5336	5.1957
55.0000	1.1693	2.0112	1.6673	1.9561	1.7060	1.5336	5.1957
56.0000	2.7390	0.8024	3.2240	1.9561	1.7060	1.5336	5.1957
57.0000	2.2301	2.6728	1.6773	1.9561	1.7060	1.5336	5.1957
58.0000	1.1236	0.4677	0.9953	1.9561	1.7060	1.5336	5.1957
59.0000	1.6643	1.4249	1.0322	1.9561	1.7060	1.5336	5.1957
60.0000	0.0058	0.3966	1.9947	1.9561	1.7060	1.5336	5.1956
61.0000	2.1681	0.0176	1.4884	1.9561	1.7059	1.5336	5.1956
62.0000	1.0509	0.4539	2.0220	1.9561	1.7059	1.5336	5.1956
63.0000	1.6179	2.3922	2.7496	1.9561	1.7059	1.5336	5.1956
64.0000	2.3698	2.0692	1.1785	1.9561	1.7059	1.5336	5.1956
65.0000	1.7221	1.8374	1.9973	1.9561	1.7059	1.5336	5.1956
66.0000	3.1486	2.7645	2.6097	1.9561	1.7060	1.5336	5.1957
67.0000	3.1002	0.3590	1.3946	1.9561	1.7059	1.5336	5.1957
68.0000	1.8284	1.3248	2.0921	1.9561	1.7059	1.5336	5.1957
69.0000	2.3236	2.3908	1.5191	1.9561	1.7059	1.5336	5.1957
70.0000	0.9688	1.4790	1.2838	1.9561	1.7059	1.5336	5.1957
71.0000	1.0034	1.5569	1.8218	1.9561	1.7059	1.5336	5.1956
72.0000	2.4396	0.4802	1.1522	1.9561	1.7059	1.5336	5.1956
73.0000	2.7568	2.4695	0.0782	1.9561	1.7059	1.5336	5.1956
74.0000	1.3287	1.6986	2.8702	1.9561	1.7059	1.5336	5.1956
75.0000	1.0771	2.2368	1.9416	1.9561	1.7059	1.5336	5.1956
76.0000	3.1316	1.8648	3.3418	1.9561	1.7059	1.5337	5.1957
77.0000	2.3931	1.6366	2.2048	1.9561	1.7059	1.5337	5.1957
78.0000	2.7076	2.1778	2.1155	1.9561	1.7060	1.5337	5.1957
79.0000	1.5772	1.3336	1.6381	1.9561	1.7059	1.5337	5.1957
80.0000	2.9697	1.2797	2.1347	1.9561	1.7059	1.5337	5.1957
81.0000	2.6279	2.0465	1.2203	1.9561	1.7059	1.5337	5.1957
82.0000	0.6257	2.4852	2.1335	1.9561	1.7060	1.5337	5.1957
83.0000	1.5968	0.9583	2.0611	1.9561	1.7059	1.5337	5.1957
84.0000	2.2075	1.4233	0.2847	1.9561	1.7059	1.5337	5.1957
85.0000	3.4452	2.6334	1.5964	1.9561	1.7060	1.5337	5.1957
86.0000	1.2189	2.0231	2.9058	1.9561	1.7060	1.5337	5.1957
87.0000	1.1797	2.0685	1.0977	1.9561	1.7060	1.5337	5.1957
88.0000	0.5325	1.9271	1.4993	1.9561	1.7060	1.5337	5.1957
89.0000	0.2900	1.5530	1.4118	1.9561	1.7060	1.5337	5.1957
90.0000	3.0343	1.7558	0.6861	1.9561	1.7060	1.5337	5.1957
91.0000	1.4699	1.2887	0.9475	1.9561	1.7060	1.5337	5.1957
92.0000	2.9190	2.8179	1.2010	1.9561	1.7060	1.5337	5.1957
93.0000	2.9128	1.0762	0.7941	1.9561	1.7060	1.5336	5.1957
94.0000	0.3193	1.5043	1.9636	1.9561	1.7060	1.5337	5.1957
95.0000	2.4876	0.1352	2.1950	1.9561	1.7059	1.5337	5.1957
96.0000	3.4695	2.1608	0.6664	1.9561	1.7059	1.5337	5.1957
97.0000	2.1562	1.6539	1.9892	1.9561	1.7059	1.5337	5.1957
98.0000	1.5128	0.3786	1.4872	1.9561	1.7059	1.5337	5.1957
99.0000	1.4783	2.4186	1.9227	1.9561	1.7059	1.5337	5.1957
100.0000	0.4380	3.1641	2.0907	1.9561	1.7060	1.5337	5.1957


==> Data-n3/pf_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.6453	5.0024	5.3387
2.0000	4.6465	5.0032	5.3387
3.0000	4.6459	5.0022	5.3383
4.0000	4.6455	5.0031	5.3383
5.0000	4.6450	5.0038	5.3389
6.0000	4.6443	5.0024	5.3401
7.0000	4.6440	5.0039	5.3402
8.0000	4.6445	5.0034	5.3396
9.0000	4.6447	5.0044	5.3389
10.0000	4.6453	5.0046	5.3388
11.0000	4.6458	5.0055	5.3386
12.0000	4.6463	5.0054	5.3399
13.0000	4.6460	5.0043	5.3388
14.0000	4.6474	5.0039	5.3387
15.0000	4.6458	5.0037	5.3395
16.0000	4.6464	5.0031	5.3392
17.0000	4.6454	5.0034	5.3394
18.0000	4.6442	5.0043	5.3383
19.0000	4.6454	5.0042	5.3392
20.0000	4.6458	5.0056	5.3404
21.0000	4.6471	5.0052	5.3393
22.0000	4.6474	5.0046	5.3391
23.0000	4.6465	5.0048	5.3383
24.0000	4.6453	5.0052	5.3383
25.0000	4.6446	5.0052	5.3385
26.0000	4.6445	5.0059	5.3376
27.0000	4.6453	5.0061	5.3379
28.0000	4.6451	5.0065	5.3387
29.0000	4.6445	5.0077	5.3383
30.0000	4.6450	5.0128	5.3373
31.0000	4.6444	5.0082	5.3366
32.0000	4.6450	5.0078	5.3377
33.0000	4.6456	5.0082	5.3378
34.0000	4.6448	5.0124	5.3372
35.0000	4.6457	5.0075	5.3369
36.0000	4.6461	5.0065	5.3376
37.0000	4.6471	5.0070	5.3377
38.0000	4.6459	5.0061	5.3369
39.0000	4.6470	5.0066	5.3360
40.0000	4.6470	5.0067	5.3363
41.0000	4.6467	5.0052	5.3375
42.0000	4.6470	5.0052	5.3366
43.0000	4.6468	5.0046	5.3376
44.0000	4.6473	5.0037	5.3370
45.0000	4.6468	5.0032	5.3365
46.0000	4.6456	5.0032	5.3371
47.0000	4.6465	5.0032	5.3373
48.0000	4.6474	5.0033	5.3359
49.0000	4.6487	5.0048	5.3354
50.0000	4.6489	5.0038	5.3350
51.0000	4.6477	5.0038	5.3357
52.0000	4.6472	5.0028	5.3355
53.0000	4.6466	5.0027	5.3358
54.0000	4.6466	5.0037	5.3353
55.0000	4.6458	5.0040	5.3351
56.0000	4.6456	5.0046	5.3350
57.0000	4.6464	5.0044	5.3350
58.0000	4.6457	5.0053	5.3337
59.0000	4.6456	5.0046	5.3337
60.0000	4.6464	5.0057	5.3342
61.0000	4.6467	5.0060	5.3347
62.0000	4.6486	5.0072	5.3344
63.0000	4.6484	5.0127	5.3345
64.0000	4.6493	5.0177	5.3341
65.0000	4.6496	5.0171	5.3331
66.0000	4.6492	5.0129	5.3334
67.0000	4.6494	5.0128	5.3331
68.0000	4.6484	5.0080	5.3322
69.0000	4.6474	5.0171	5.3324
70.0000	4.6475	5.0174	5.3320
71.0000	4.6472	5.0129	5.3320
72.0000	4.6481	5.0171	5.3322
73.0000	4.6490	5.0172	5.3320
74.0000	4.6486	5.0183	5.3323
75.0000	4.6478	5.0176	5.3335
76.0000	4.6484	5.0177	5.3324
77.0000	4.6492	5.0172	5.3321
78.0000	4.6481	5.0171	5.3307
79.0000	4.6478	5.0172	5.3301
80.0000	4.6471	5.0129	5.3297
81.0000	4.6475	5.0172	5.3297
82.0000	4.6466	5.0176	5.3292
83.0000	4.6460	5.0173	5.3295
84.0000	4.6473	5.0128	5.3291
85.0000	4.6476	5.0174	5.3287
86.0000	4.6474	5.0177	5.3298
87.0000	4.6461	5.0130	5.3297
88.0000	4.6468	5.0128	5.3287
89.0000	4.6476	5.0125	5.3291
90.0000	4.6489	5.0085	5.3292
91.0000	4.6540	5.0126	5.3294
92.0000	4.6496	5.0126	5.3301
93.0000	4.6500	5.0130	5.3306
94.0000	4.6492	5.0082	5.3309
95.0000	4.6484	5.0127	5.3316
96.0000	4.6499	5.0129	5.3313
97.0000	4.6494	5.0182	5.3308
98.0000	4.6481	5.0179	5.3315
99.0000	4.6479	5.0179	5.3312
100.0000	4.6483	5.0191	5.3312


==> Data-n3/pf_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0005	0.0000	0.0000
4.5800	0.0053	0.0000	0.0000
4.5900	0.0154	0.0000	0.0000
4.6000	0.0266	0.0000	0.0000
4.6100	0.0462	0.0000	0.0000
4.6200	0.0969	0.0000	0.0000
4.6300	0.2093	0.0000	0.0000
4.6400	0.3781	0.0000	0.0000
4.6500	0.4377	0.0000	0.0000
4.6600	0.6612	0.0000	0.0000
4.6700	0.8457	0.0000	0.0000
4.6800	0.9533	0.0000	0.0000
4.6900	0.9833	0.0000	0.0000
4.7000	0.9904	0.0000	0.0000
4.7100	0.9978	0.0000	0.0000
4.7200	1.0000	0.0000	0.0000
4.7300	1.0000	0.0000	0.0000
4.7400	1.0000	0.0000	0.0000
4.7500	1.0000	0.0000	0.0000
4.7600	1.0000	0.0000	0.0000
4.7700	1.0000	0.0000	0.0000
4.7800	1.0000	0.0000	0.0000
4.7900	1.0000	0.0000	0.0000
4.8000	1.0000	0.0000	0.0000
4.8100	1.0000	0.0000	0.0000
4.8200	1.0000	0.0000	0.0000
4.8300	1.0000	0.0000	0.0000
4.8400	1.0000	0.0000	0.0000
4.8500	1.0000	0.0000	0.0000
4.8600	1.0000	0.0000	0.0000
4.8700	1.0000	0.0000	0.0000
4.8800	1.0000	0.0000	0.0000
4.8900	1.0000	0.0000	0.0000
4.9000	1.0000	0.0000	0.0000
4.9100	1.0000	0.0000	0.0000
4.9200	1.0000	0.0000	0.0000
4.9300	1.0000	0.0000	0.0000
4.9400	1.0000	0.0000	0.0000
4.9500	1.0000	0.0002	0.0000
4.9600	1.0000	0.0046	0.0000
4.9700	1.0000	0.0242	0.0000
4.9800	1.0000	0.0443	0.0000
4.9900	1.0000	0.0937	0.0000
5.0000	1.0000	0.1756	0.0000
5.0100	1.0000	0.3279	0.0000
5.0200	1.0000	0.4185	0.0000
5.0300	1.0000	0.6256	0.0000
5.0400	1.0000	0.7687	0.0000
5.0500	1.0000	0.9198	0.0000
5.0600	1.0000	0.9479	0.0000
5.0700	1.0000	0.9959	0.0000
5.0800	1.0000	1.0000	0.0000
5.0900	1.0000	1.0000	0.0000
5.1000	1.0000	1.0000	0.0000
5.1100	1.0000	1.0000	0.0000
5.1200	1.0000	1.0000	0.0000
5.1300	1.0000	1.0000	0.0000
5.1400	1.0000	1.0000	0.0000
5.1500	1.0000	1.0000	0.0000
5.1600	1.0000	1.0000	0.0000
5.1700	1.0000	1.0000	0.0000
5.1800	1.0000	1.0000	0.0000
5.1900	1.0000	1.0000	0.0000
5.2000	1.0000	1.0000	0.0000
5.2100	1.0000	1.0000	0.0000
5.2200	1.0000	1.0000	0.0000
5.2300	1.0000	1.0000	0.0000
5.2400	1.0000	1.0000	0.0000
5.2500	1.0000	1.0000	0.0000
5.2600	1.0000	1.0000	0.0000
5.2700	1.0000	1.0000	0.0007
5.2800	1.0000	1.0000	0.0136
5.2900	1.0000	1.0000	0.0229
5.3000	1.0000	1.0000	0.0679
5.3100	1.0000	1.0000	0.1898
5.3200	1.0000	1.0000	0.2908
5.3300	1.0000	1.0000	0.5205
5.3400	1.0000	1.0000	0.7460
5.3500	1.0000	1.0000	0.8141
5.3600	1.0000	1.0000	0.9216
5.3700	1.0000	1.0000	0.9770
5.3800	1.0000	1.0000	0.9905
5.3900	1.0000	1.0000	1.0000
5.4000	1.0000	1.0000	1.0000
5.4100	1.0000	1.0000	1.0000
5.4200	1.0000	1.0000	1.0000
5.4300	1.0000	1.0000	1.0000
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.6507	5.0022	5.3355	14.9883
2.0000	4.6518	5.0029	5.3354	14.9902
3.0000	4.6512	5.0020	5.3351	14.9883
4.0000	4.6508	5.0028	5.3351	14.9888
5.0000	4.6502	5.0035	5.3356	14.9893
6.0000	4.6496	5.0021	5.3369	14.9885
7.0000	4.6492	5.0036	5.3369	14.9897
8.0000	4.6497	5.0030	5.3363	14.9891
9.0000	4.6499	5.0041	5.3356	14.9897
10.0000	4.6505	5.0042	5.3355	14.9903
11.0000	4.6510	5.0051	5.3353	14.9915
12.0000	4.6515	5.0050	5.3366	14.9931
13.0000	4.6512	5.0040	5.3355	14.9907
14.0000	4.6526	5.0036	5.3354	14.9916
15.0000	4.6510	5.0033	5.3361	14.9904
16.0000	4.6516	5.0027	5.3359	14.9902
17.0000	4.6505	5.0030	5.3360	14.9896
18.0000	4.6493	5.0039	5.3350	14.9881
19.0000	4.6505	5.0038	5.3359	14.9902
20.0000	4.6509	5.0052	5.3370	14.9931
21.0000	4.6522	5.0047	5.3359	14.9928
22.0000	4.6525	5.0042	5.3357	14.9924
23.0000	4.6516	5.0043	5.3349	14.9909
24.0000	4.6504	5.0047	5.3349	14.9901
25.0000	4.6497	5.0047	5.3351	14.9895
26.0000	4.6496	5.0055	5.3342	14.9892
27.0000	4.6504	5.0056	5.3344	14.9905
28.0000	4.6502	5.0060	5.3352	14.9915
29.0000	4.6495	5.0072	5.3349	14.9916
30.0000	4.6501	5.0084	5.3339	14.9924
31.0000	4.6495	5.0077	5.3332	14.9904
32.0000	4.6501	5.0073	5.3342	14.9916
33.0000	4.6506	5.0077	5.3343	14.9927
34.0000	4.6498	5.0080	5.3337	14.9916
35.0000	4.6508	5.0070	5.3335	14.9913
36.0000	4.6512	5.0060	5.3342	14.9914
37.0000	4.6522	5.0065	5.3343	14.9930
38.0000	4.6510	5.0056	5.3335	14.9901
39.0000	4.6521	5.0061	5.3326	14.9907
40.0000	4.6520	5.0061	5.3329	14.9910
41.0000	4.6518	5.0047	5.3340	14.9905
42.0000	4.6521	5.0047	5.3331	14.9899
43.0000	4.6518	5.0041	5.3341	14.9900
44.0000	4.6524	5.0031	5.3335	14.9890
45.0000	4.6519	5.0027	5.3330	14.9875
46.0000	4.6506	5.0026	5.3336	14.9868
47.0000	4.6515	5.0027	5.3338	14.9879
48.0000	4.6524	5.0027	5.3324	14.9876
49.0000	4.6537	5.0043	5.3319	14.9898
50.0000	4.6539	5.0032	5.3315	14.9887
51.0000	4.6527	5.0032	5.3321	14.9880
52.0000	4.6521	5.0022	5.3320	14.9863
53.0000	4.6516	5.0021	5.3323	14.9860
54.0000	4.6516	5.0032	5.3318	14.9865
55.0000	4.6508	5.0034	5.3316	14.9857
56.0000	4.6506	5.0040	5.3314	14.9860
57.0000	4.6513	5.0038	5.3314	14.9866
58.0000	4.6507	5.0047	5.3301	14.9855
59.0000	4.6505	5.0039	5.3301	14.9846
60.0000	4.6514	5.0051	5.3306	14.9871
61.0000	4.6517	5.0054	5.3311	14.9882
62.0000	4.6535	5.0066	5.3308	14.9909
63.0000	4.6534	5.0081	5.3309	14.9924
64.0000	4.6542	5.0171	5.3306	15.0019
65.0000	4.6545	5.0126	5.3295	14.9966
66.0000	4.6542	5.0083	5.3299	14.9923
67.0000	4.6544	5.0083	5.3295	14.9922
68.0000	4.6534	5.0074	5.3287	14.9895
69.0000	4.6524	5.0126	5.3289	14.9938
70.0000	4.6525	5.0129	5.3285	14.9939
71.0000	4.6522	5.0084	5.3285	14.9891
72.0000	4.6532	5.0126	5.3288	14.9946
73.0000	4.6540	5.0128	5.3286	14.9954
74.0000	4.6536	5.0178	5.3289	15.0004
75.0000	4.6529	5.0172	5.3301	15.0001
76.0000	4.6534	5.0172	5.3290	14.9996
77.0000	4.6542	5.0128	5.3287	14.9957
78.0000	4.6532	5.0127	5.3272	14.9931
79.0000	4.6528	5.0128	5.3267	14.9923
80.0000	4.6522	5.0085	5.3263	14.9869
81.0000	4.6526	5.0128	5.3263	14.9917
82.0000	4.6517	5.0172	5.3259	14.9947
83.0000	4.6511	5.0130	5.3261	14.9902
84.0000	4.6524	5.0084	5.3257	14.9865
85.0000	4.6528	5.0170	5.3254	14.9951
86.0000	4.6526	5.0173	5.3264	14.9963
87.0000	4.6512	5.0126	5.3264	14.9902
88.0000	4.6519	5.0084	5.3253	14.9857
89.0000	4.6527	5.0082	5.3258	14.9867
90.0000	4.6541	5.0081	5.3259	14.9880
91.0000	4.6556	5.0083	5.3261	14.9900
92.0000	4.6547	5.0083	5.3268	14.9898
93.0000	4.6552	5.0127	5.3274	14.9952
94.0000	4.6544	5.0078	5.3277	14.9898
95.0000	4.6535	5.0084	5.3283	14.9903
96.0000	4.6551	5.0126	5.3280	14.9957
97.0000	4.6546	5.0179	5.3275	15.0000
98.0000	4.6532	5.0175	5.3282	14.9989
99.0000	4.6530	5.0176	5.3279	14.9985
100.0000	4.6534	5.0187	5.3279	15.0001


==> Data-n3/pf_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0018	0.0019
0.0200	0.0023	0.0035	0.0038
0.0300	0.0034	0.0050	0.0054
0.0400	0.0045	0.0067	0.0072
0.0500	0.0057	0.0079	0.0094
0.0600	0.0068	0.0095	0.0114
0.0700	0.0079	0.0111	0.0136
0.0800	0.0089	0.0127	0.0155
0.0900	0.0101	0.0142	0.0174
0.1000	0.0113	0.0155	0.0196
0.1100	0.0126	0.0172	0.0216
0.1200	0.0139	0.0185	0.0236
0.1300	0.0150	0.0200	0.0256
0.1400	0.0162	0.0219	0.0277
0.1500	0.0175	0.0235	0.0299
0.1600	0.0186	0.0251	0.0322
0.1700	0.0198	0.0270	0.0343
0.1800	0.0212	0.0288	0.0363
0.1900	0.0226	0.0306	0.0385
0.2000	0.0240	0.0321	0.0407
0.2100	0.0252	0.0338	0.0431
0.2200	0.0264	0.0354	0.0449
0.2300	0.0279	0.0373	0.0470
0.2400	0.0290	0.0389	0.0492
0.2500	0.0303	0.0408	0.0514
0.2600	0.0318	0.0426	0.0536
0.2700	0.0331	0.0445	0.0558
0.2800	0.0344	0.0461	0.0579
0.2900	0.0357	0.0481	0.0605
0.3000	0.0371	0.0500	0.0628
0.3100	0.0385	0.0519	0.0653
0.3200	0.0399	0.0536	0.0679
0.3300	0.0414	0.0556	0.0704
0.3400	0.0429	0.0575	0.0730
0.3500	0.0441	0.0593	0.0752
0.3600	0.0456	0.0615	0.0779
0.3700	0.0472	0.0636	0.0807
0.3800	0.0488	0.0655	0.0833
0.3900	0.0502	0.0675	0.0856
0.4000	0.0519	0.0695	0.0881
0.4100	0.0538	0.0714	0.0907
0.4200	0.0555	0.0738	0.0932
0.4300	0.0571	0.0761	0.0957
0.4400	0.0586	0.0784	0.0986
0.4500	0.0600	0.0807	0.1013
0.4600	0.0616	0.0829	0.1038
0.4700	0.0632	0.0853	0.1067
0.4800	0.0647	0.0878	0.1098
0.4900	0.0666	0.0900	0.1125
0.5000	0.0683	0.0921	0.1154
0.5100	0.0700	0.0943	0.1183
0.5200	0.0718	0.0965	0.1210
0.5300	0.0735	0.0985	0.1241
0.5400	0.0755	0.1009	0.1267
0.5500	0.0771	0.1028	0.1295
0.5600	0.0789	0.1053	0.1325
0.5700	0.0807	0.1078	0.1357
0.5800	0.0823	0.1104	0.1383
0.5900	0.0842	0.1126	0.1412
0.6000	0.0858	0.1150	0.1446
0.6100	0.0879	0.1171	0.1475
0.6200	0.0897	0.1196	0.1508
0.6300	0.0914	0.1222	0.1540
0.6400	0.0932	0.1246	0.1571
0.6500	0.0950	0.1269	0.1600
0.6600	0.0969	0.1294	0.1629
0.6700	0.0990	0.1319	0.1659
0.6800	0.1010	0.1341	0.1691
0.6900	0.1030	0.1368	0.1723
0.7000	0.1049	0.1393	0.1751
0.7100	0.1068	0.1418	0.1786
0.7200	0.1090	0.1445	0.1815
0.7300	0.1112	0.1474	0.1848
0.7400	0.1130	0.1496	0.1876
0.7500	0.1148	0.1525	0.1906
0.7600	0.1171	0.1555	0.1937
0.7700	0.1194	0.1583	0.1968
0.7800	0.1214	0.1610	0.1999
0.7900	0.1234	0.1639	0.2030
0.8000	0.1254	0.1666	0.2067
0.8100	0.1276	0.1694	0.2096
0.8200	0.1297	0.1726	0.2131
0.8300	0.1317	0.1754	0.2167
0.8400	0.1342	0.1780	0.2200
0.8500	0.1362	0.1809	0.2234
0.8600	0.1384	0.1836	0.2267
0.8700	0.1406	0.1864	0.2299
0.8800	0.1426	0.1890	0.2333
0.8900	0.1445	0.1921	0.2366
0.9000	0.1466	0.1953	0.2402
0.9100	0.1491	0.1985	0.2435
0.9200	0.1513	0.2014	0.2472
0.9300	0.1536	0.2045	0.2506
0.9400	0.1558	0.2077	0.2541
0.9500	0.1581	0.2109	0.2576
0.9600	0.1609	0.2139	0.2615
0.9700	0.1634	0.2171	0.2650
0.9800	0.1657	0.2200	0.2685
0.9900	0.1680	0.2232	0.2721
1.0000	0.1703	0.2263	0.2762
1.0100	0.1727	0.2295	0.2801
1.0200	0.1751	0.2327	0.2837
1.0300	0.1779	0.2360	0.2879
1.0400	0.1801	0.2392	0.2917
1.0500	0.1826	0.2427	0.2958
1.0600	0.1850	0.2460	0.2999
1.0700	0.1878	0.2491	0.3038
1.0800	0.1903	0.2523	0.3082
1.0900	0.1927	0.2556	0.3120
1.1000	0.1952	0.2586	0.3160
1.1100	0.1978	0.2618	0.3197
1.1200	0.2002	0.2653	0.3236
1.1300	0.2029	0.2689	0.3278
1.1400	0.2053	0.2724	0.3316
1.1500	0.2078	0.2759	0.3357
1.1600	0.2107	0.2792	0.3394
1.1700	0.2135	0.2825	0.3431
1.1800	0.2164	0.2857	0.3474
1.1900	0.2192	0.2889	0.3514
1.2000	0.2220	0.2923	0.3551
1.2100	0.2249	0.2962	0.3587
1.2200	0.2280	0.2999	0.3632
1.2300	0.2310	0.3040	0.3671
1.2400	0.2339	0.3075	0.3714
1.2500	0.2369	0.3108	0.3752
1.2600	0.2400	0.3144	0.3794
1.2700	0.2429	0.3180	0.3841
1.2800	0.2457	0.3216	0.3882
1.2900	0.2484	0.3257	0.3924
1.3000	0.2515	0.3291	0.3966
1.3100	0.2544	0.3327	0.4008
1.3200	0.2570	0.3365	0.4048
1.3300	0.2598	0.3401	0.4088
1.3400	0.2626	0.3435	0.4129
1.3500	0.2657	0.3472	0.4168
1.3600	0.2690	0.3508	0.4212
1.3700	0.2721	0.3543	0.4256
1.3800	0.2755	0.3582	0.4297
1.3900	0.2786	0.3619	0.4339
1.4000	0.2816	0.3659	0.4383
1.4100	0.2852	0.3697	0.4422
1.4200	0.2883	0.3739	0.4465
1.4300	0.2916	0.3776	0.4510
1.4400	0.2946	0.3813	0.4551
1.4500	0.2976	0.3852	0.4595
1.4600	0.3008	0.3891	0.4635
1.4700	0.3045	0.3930	0.4679
1.4800	0.3078	0.3964	0.4721
1.4900	0.3109	0.4006	0.4766
1.5000	0.3142	0.4045	0.4810
1.5100	0.3174	0.4082	0.4852
1.5200	0.3206	0.4121	0.4897
1.5300	0.3238	0.4161	0.4936
1.5400	0.3273	0.4199	0.4979
1.5500	0.3311	0.4237	0.5023
1.5600	0.3346	0.4274	0.5069
1.5700	0.3381	0.4311	0.5114
1.5800	0.3411	0.4351	0.5158
1.5900	0.3446	0.4398	0.5204
1.6000	0.3478	0.4440	0.5247
1.6100	0.3516	0.4478	0.5294
1.6200	0.3550	0.4520	0.5339
1.6300	0.3584	0.4562	0.5383
1.6400	0.3622	0.4604	0.5431
1.6500	0.3662	0.4648	0.5479
1.6600	0.3697	0.4688	0.5523
1.6700	0.3729	0.4728	0.5568
1.6800	0.3764	0.4770	0.5615
1.6900	0.3799	0.4812	0.5661
1.7000	0.3837	0.4855	0.5708
1.7100	0.3873	0.4899	0.5754
1.7200	0.3909	0.4938	0.5796
1.7300	0.3946	0.4981	0.5842
1.7400	0.3981	0.5023	0.5884
1.7500	0.4021	0.5070	0.5925
1.7600	0.4057	0.5112	0.5967
1.7700	0.4096	0.5153	0.6010
1.7800	0.4135	0.5196	0.6055
1.7900	0.4173	0.5237	0.6098
1.8000	0.4212	0.5278	0.6145
1.8100	0.4250	0.5320	0.6194
1.8200	0.4284	0.5361	0.6234
1.8300	0.4323	0.5406	0.6277
1.8400	0.4364	0.5450	0.6319
1.8500	0.4401	0.5491	0.6367
1.8600	0.4441	0.5536	0.6411
1.8700	0.4479	0.5576	0.6456
1.8800	0.4525	0.5621	0.6495
1.8900	0.4566	0.5667	0.6537
1.9000	0.4605	0.5710	0.6583
1.9100	0.4645	0.5752	0.6631
1.9200	0.4684	0.5800	0.6677
1.9300	0.4720	0.5847	0.6724
1.9400	0.4755	0.5891	0.6765
1.9500	0.4795	0.5931	0.6809
1.9600	0.4837	0.5973	0.6847
1.9700	0.4873	0.6015	0.6888
1.9800	0.4911	0.6056	0.6927
1.9900	0.4952	0.6101	0.6968
2.0000	0.4993	0.6144	0.7009
2.0100	0.5030	0.6186	0.7049
2.0200	0.5066	0.6226	0.7089
2.0300	0.5105	0.6271	0.7132
2.0400	0.5147	0.6313	0.7175
2.0500	0.5184	0.6354	0.7217
2.0600	0.5226	0.6397	0.7259
2.0700	0.5266	0.6436	0.7304
2.0800	0.5307	0.6478	0.7343
2.0900	0.5350	0.6519	0.7380
2.1000	0.5394	0.6562	0.7420
2.1100	0.5434	0.6603	0.7459
2.1200	0.5474	0.6643	0.7497
2.1300	0.5513	0.6685	0.7537
2.1400	0.5550	0.6729	0.7578
2.1500	0.5589	0.6773	0.7615
2.1600	0.5632	0.6815	0.7654
2.1700	0.5669	0.6856	0.7692
2.1800	0.5712	0.6897	0.7730
2.1900	0.5750	0.6936	0.7768
2.2000	0.5795	0.6976	0.7806
2.2100	0.5836	0.7018	0.7843
2.2200	0.5878	0.7060	0.7877
2.2300	0.5921	0.7101	0.7914
2.2400	0.5965	0.7141	0.7954
2.2500	0.6008	0.7183	0.7992
2.2600	0.6051	0.7219	0.8032
2.2700	0.6092	0.7258	0.8069
2.2800	0.6129	0.7301	0.8107
2.2900	0.6170	0.7335	0.8140
2.3000	0.6211	0.7370	0.8175
2.3100	0.6252	0.7412	0.8208
2.3200	0.6298	0.7448	0.8241
2.3300	0.6342	0.7487	0.8274
2.3400	0.6383	0.7525	0.8306
2.3500	0.6426	0.7564	0.8337
2.3600	0.6470	0.7603	0.8367
2.3700	0.6512	0.7644	0.8401
2.3800	0.6552	0.7679	0.8436
2.3900	0.6592	0.7719	0.8469
2.4000	0.6634	0.7759	0.8499
2.4100	0.6675	0.7798	0.8530
2.4200	0.6715	0.7837	0.8559
2.4300	0.6754	0.7874	0.8592
2.4400	0.6793	0.7913	0.8621
2.4500	0.6834	0.7949	0.8651
2.4600	0.6873	0.7986	0.8680
2.4700	0.6915	0.8019	0.8709
2.4800	0.6956	0.8051	0.8734
2.4900	0.6996	0.8085	0.8764
2.5000	0.7031	0.8121	0.8793
2.5100	0.7070	0.8151	0.8824
2.5200	0.7107	0.8184	0.8854
2.5300	0.7146	0.8220	0.8880
2.5400	0.7185	0.8251	0.8905
2.5500	0.7224	0.8285	0.8928
2.5600	0.7260	0.8316	0.8954
2.5700	0.7296	0.8346	0.8979
2.5800	0.7336	0.8378	0.9004
2.5900	0.7375	0.8408	0.9026
2.6000	0.7409	0.8441	0.9051
2.6100	0.7444	0.8472	0.9073
2.6200	0.7480	0.8501	0.9095
2.6300	0.7517	0.8533	0.9117
2.6400	0.7552	0.8561	0.9142
2.6500	0.7587	0.8590	0.9162
2.6600	0.7626	0.8621	0.9182
2.6700	0.7662	0.8648	0.9205
2.6800	0.7698	0.8677	0.9227
2.6900	0.7734	0.8707	0.9249
2.7000	0.7769	0.8735	0.9272
2.7100	0.7804	0.8762	0.9292
2.7200	0.7840	0.8788	0.9313
2.7300	0.7873	0.8815	0.9332
2.7400	0.7908	0.8843	0.9350
2.7500	0.7944	0.8870	0.9370
2.7600	0.7981	0.8896	0.9385
2.7700	0.8018	0.8922	0.9404
2.7800	0.8052	0.8945	0.9421
2.7900	0.8086	0.8971	0.9437
2.8000	0.8119	0.8995	0.9454
2.8100	0.8151	0.9022	0.9474
2.8200	0.8182	0.9046	0.9490
2.8300	0.8213	0.9073	0.9506
2.8400	0.8244	0.9094	0.9522
2.8500	0.8277	0.9117	0.9539
2.8600	0.8307	0.9141	0.9555
2.8700	0.8340	0.9163	0.9570
2.8800	0.8371	0.9184	0.9584
2.8900	0.8404	0.9203	0.9599
2.9000	0.8438	0.9226	0.9613
2.9100	0.8467	0.9246	0.9627
2.9200	0.8496	0.9266	0.9640
2.9300	0.8523	0.9287	0.9654
2.9400	0.8551	0.9306	0.9667
2.9500	0.8576	0.9326	0.9678
2.9600	0.8606	0.9345	0.9689
2.9700	0.8632	0.9365	0.9700
2.9800	0.8663	0.9385	0.9712
2.9900	0.8691	0.9402	0.9723
3.0000	0.8720	0.9417	0.9733
3.0100	0.8750	0.9434	0.9742
3.0200	0.8778	0.9452	0.9752
3.0300	0.8804	0.9468	0.9764
3.0400	0.8832	0.9488	0.9771
3.0500	0.8857	0.9504	0.9780
3.0600	0.8881	0.9522	0.9787
3.0700	0.8907	0.9538	0.9795
3.0800	0.8930	0.9551	0.9802
3.0900	0.8956	0.9565	0.9810
3.1000	0.8980	0.9580	0.9818
3.1100	0.9002	0.9593	0.9824
3.1200	0.9025	0.9607	0.9831
3.1300	0.9044	0.9620	0.9839
3.1400	0.9065	0.9631	0.9846
3.1500	0.9087	0.9643	0.9852
3.1600	0.9111	0.9654	0.9858
3.1700	0.9135	0.9667	0.9865
3.1800	0.9156	0.9679	0.9872
3.1900	0.9178	0.9690	0.9877
3.2000	0.9199	0.9701	0.9882
3.2100	0.9222	0.9712	0.9888
3.2200	0.9245	0.9723	0.9893
3.2300	0.9263	0.9734	0.9898
3.2400	0.9282	0.9744	0.9902
3.2500	0.9300	0.9753	0.9908
3.2600	0.9321	0.9764	0.9913
3.2700	0.9342	0.9772	0.9916
3.2800	0.9357	0.9781	0.9920
3.2900	0.9373	0.9789	0.9925
3.3000	0.9389	0.9796	0.9928
3.3100	0.9409	0.9806	0.9932
3.3200	0.9423	0.9813	0.9935
3.3300	0.9439	0.9822	0.9940
3.3400	0.9457	0.9829	0.9942
3.3500	0.9476	0.9836	0.9944
3.3600	0.9493	0.9843	0.9947
3.3700	0.9510	0.9850	0.9950
3.3800	0.9525	0.9855	0.9953
3.3900	0.9542	0.9863	0.9954
3.4000	0.9558	0.9869	0.9957
3.4100	0.9571	0.9875	0.9959
3.4200	0.9584	0.9881	0.9961
3.4300	0.9596	0.9887	0.9963
3.4400	0.9610	0.9892	0.9965
3.4500	0.9623	0.9897	0.9967
3.4600	0.9635	0.9902	0.9968
3.4700	0.9651	0.9907	0.9970
3.4800	0.9664	0.9912	0.9972
3.4900	0.9676	0.9916	0.9974
3.5000	0.9686	0.9921	0.9975
3.5100	0.9699	0.9926	0.9977
3.5200	0.9711	0.9930	0.9978
3.5300	0.9721	0.9932	0.9980
3.5400	0.9731	0.9936	0.9980
3.5500	0.9741	0.9940	0.9982
3.5600	0.9752	0.9943	0.9983
3.5700	0.9762	0.9946	0.9984
3.5800	0.9770	0.9948	0.9985
3.5900	0.9778	0.9950	0.9986
3.6000	0.9786	0.9953	0.9987
3.6100	0.9793	0.9955	0.9988
3.6200	0.9802	0.9957	0.9988
3.6300	0.9809	0.9960	0.9989
3.6400	0.9815	0.9962	0.9990
3.6500	0.9822	0.9963	0.9990
3.6600	0.9830	0.9966	0.9991
3.6700	0.9837	0.9968	0.9992
3.6800	0.9843	0.9970	0.9993
3.6900	0.9850	0.9972	0.9994
3.7000	0.9856	0.9973	0.9994
3.7100	0.9861	0.9975	0.9995
3.7200	0.9867	0.9976	0.9995
3.7300	0.9873	0.9978	0.9996
3.7400	0.9877	0.9979	0.9996
3.7500	0.9882	0.9980	0.9997
3.7600	0.9888	0.9982	0.9997
3.7700	0.9893	0.9983	0.9997
3.7800	0.9897	0.9984	0.9998
3.7900	0.9902	0.9985	0.9998
3.8000	0.9905	0.9986	0.9998
3.8100	0.9908	0.9987	0.9998
3.8200	0.9913	0.9988	0.9999
3.8300	0.9917	0.9988	0.9999
3.8400	0.9922	0.9989	0.9999
3.8500	0.9926	0.9989	0.9999
3.8600	0.9930	0.9990	0.9999
3.8700	0.9933	0.9991	0.9999
3.8800	0.9936	0.9991	0.9999
3.8900	0.9940	0.9992	0.9999
3.9000	0.9944	0.9992	0.9999
3.9100	0.9948	0.9993	1.0000
3.9200	0.9952	0.9993	1.0000
3.9300	0.9954	0.9994	1.0000
3.9400	0.9957	0.9994	1.0000
3.9500	0.9958	0.9995	1.0000
3.9600	0.9961	0.9995	1.0000
3.9700	0.9963	0.9995	1.0000
3.9800	0.9965	0.9996	1.0000
3.9900	0.9967	0.9996	1.0000
4.0000	0.9969	0.9997	1.0000
4.0100	0.9972	0.9997	1.0000
4.0200	0.9973	0.9997	1.0000
4.0300	0.9975	0.9998	1.0000
4.0400	0.9977	0.9998	1.0000
4.0500	0.9978	0.9998	1.0000
4.0600	0.9979	0.9998	1.0000
4.0700	0.9981	0.9998	1.0000
4.0800	0.9982	0.9998	1.0000
4.0900	0.9983	0.9999	1.0000
4.1000	0.9984	0.9999	1.0000
4.1100	0.9985	0.9999	1.0000
4.1200	0.9986	0.9999	1.0000
4.1300	0.9987	0.9999	1.0000
4.1400	0.9988	0.9999	1.0000
4.1500	0.9989	0.9999	1.0000
4.1600	0.9990	0.9999	1.0000
4.1700	0.9990	0.9999	1.0000
4.1800	0.9991	0.9999	1.0000
4.1900	0.9991	1.0000	1.0000
4.2000	0.9991	1.0000	1.0000
4.2100	0.9992	1.0000	1.0000
4.2200	0.9992	1.0000	1.0000
4.2300	0.9993	1.0000	1.0000
4.2400	0.9993	1.0000	1.0000
4.2500	0.9994	1.0000	1.0000
4.2600	0.9994	1.0000	1.0000
4.2700	0.9995	1.0000	1.0000
4.2800	0.9995	1.0000	1.0000
4.2900	0.9995	1.0000	1.0000
4.3000	0.9995	1.0000	1.0000
4.3100	0.9996	1.0000	1.0000
4.3200	0.9996	1.0000	1.0000
4.3300	0.9996	1.0000	1.0000
4.3400	0.9996	1.0000	1.0000
4.3500	0.9997	1.0000	1.0000
4.3600	0.9998	1.0000	1.0000
4.3700	0.9998	1.0000	1.0000
4.3800	0.9998	1.0000	1.0000
4.3900	0.9998	1.0000	1.0000
4.4000	0.9998	1.0000	1.0000
4.4100	0.9998	1.0000	1.0000
4.4200	0.9999	1.0000	1.0000
4.4300	0.9999	1.0000	1.0000
4.4400	0.9999	1.0000	1.0000
4.4500	0.9999	1.0000	1.0000
4.4600	0.9999	1.0000	1.0000
4.4700	0.9999	1.0000	1.0000
4.4800	0.9999	1.0000	1.0000
4.4900	0.9999	1.0000	1.0000
4.5000	0.9999	1.0000	1.0000
4.5100	0.9999	1.0000	1.0000
4.5200	1.0000	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.6936	2.8971	1.9939	1.9561	1.7060	1.5335	5.1955
2.0000	2.4084	0.7790	1.6498	1.9561	1.7060	1.5335	5.1955
3.0000	2.6719	1.0305	0.9646	1.9561	1.7060	1.5335	5.1955
4.0000	2.7746	3.3669	0.1092	1.9561	1.7060	1.5335	5.1955
5.0000	2.3719	0.0962	1.5319	1.9561	1.7060	1.5335	5.1955
6.0000	1.4585	2.3881	2.3656	1.9561	1.7060	1.5335	5.1955
7.0000	1.8136	0.5321	2.4310	1.9561	1.7060	1.5335	5.1955
8.0000	1.3484	1.6489	1.7268	1.9561	1.7060	1.5335	5.1955
9.0000	1.4418	0.6804	1.8614	1.9561	1.7059	1.5335	5.1955
10.0000	1.4546	1.9238	0.0618	1.9561	1.7059	1.5335	5.1955
11.0000	2.3520	2.9576	2.9376	1.9561	1.7060	1.5335	5.1955
12.0000	0.4245	2.2759	1.6726	1.9561	1.7060	1.5335	5.1955
13.0000	3.8371	2.0603	0.7329	1.9561	1.7060	1.5335	5.1955
14.0000	1.2865	2.4868	1.9323	1.9561	1.7060	1.5335	5.1955
15.0000	3.2033	1.3917	1.4162	1.9561	1.7060	1.5335	5.1956
16.0000	3.3393	0.8027	2.8990	1.9561	1.7060	1.5335	5.1956
17.0000	0.6929	1.8860	0.4990	1.9561	1.7060	1.5335	5.1956
18.0000	1.5766	0.1369	0.2048	1.9561	1.7060	1.5335	5.1955
19.0000	0.5488	2.2719	2.9754	1.9561	1.7060	1.5335	5.1955
20.0000	1.6703	2.4150	1.8429	1.9561	1.7060	1.5335	5.1955
21.0000	2.9668	1.5698	2.5180	1.9561	1.7060	1.5335	5.1956
22.0000	3.3569	1.2861	1.5915	1.9561	1.7060	1.5335	5.1956
23.0000	2.8145	1.7889	1.3966	1.9561	1.7060	1.5335	5.1956
24.0000	2.1360	0.9119	2.7273	1.9561	1.7060	1.5335	5.1956
25.0000	1.1294	1.5667	1.2784	1.9561	1.7060	1.5335	5.1956
26.0000	2.1815	1.3545	0.6294	1.9561	1.7059	1.5335	5.1956
27.0000	2.7543	0.3776	2.0627	1.9561	1.7059	1.5335	5.1956
28.0000	1.3894	0.3718	2.7830	1.9561	1.7059	1.5335	5.1955
29.0000	2.6154	2.5572	2.4541	1.9561	1.7059	1.5335	5.1956
30.0000	1.3662	2.2624	0.2980	1.9561	1.7059	1.5335	5.1956
31.0000	1.4236	1.2692	1.5006	1.9561	1.7059	1.5335	5.1955
32.0000	2.8700	1.4006	2.3338	1.9561	1.7059	1.5335	5.1956
33.0000	0.9541	2.8983	1.8572	1.9561	1.7059	1.5335	5.1956
34.0000	1.5767	2.9933	0.7317	1.9561	1.7060	1.5335	5.1956
35.0000	0.8650	1.1620	1.5162	1.9561	1.7059	1.5335	5.1956
36.0000	3.3249	2.8146	2.5476	1.9561	1.7060	1.5335	5.1956
37.0000	0.8437	1.2084	2.7229	1.9561	1.7060	1.5336	5.1956
38.0000	2.0362	1.7042	1.2260	1.9561	1.7060	1.5336	5.1956
39.0000	2.2626	3.4805	0.2212	1.9561	1.7060	1.5335	5.1956
40.0000	1.6950	1.7380	2.6981	1.9561	1.7060	1.5336	5.1956
41.0000	2.3243	2.4912	0.4230	1.9561	1.7060	1.5335	5.1956
42.0000	1.3909	2.9089	2.2890	1.9561	1.7060	1.5336	5.1956
43.0000	2.5683	2.2939	2.2391	1.9561	1.7060	1.5336	5.1956
44.0000	3.3627	1.8875	0.9188	1.9561	1.7060	1.5336	5.1956
45.0000	1.1007	1.7070	1.4045	1.9561	1.7060	1.5336	5.1956
46.0000	0.9841	1.7283	3.2562	1.9561	1.7060	1.5336	5.1956
47.0000	0.6250	0.0162	2.3213	1.9561	1.7060	1.5336	5.1956
48.0000	1.7723	2.9595	2.0361	1.9561	1.7060	1.5336	5.1956
49.0000	3.3933	1.8451	0.8593	1.9561	1.7060	1.5336	5.1956
50.0000	2.5901	2.9209	1.8288	1.9561	1.7060	1.5336	5.1957
51.0000	2.5911	1.9037	1.2637	1.9561	1.7060	1.5336	5.1957
52.0000	2.1018	0.6241	2.2592	1.9561	1.7060	1.5336	5.1957
53.0000	2.9107	1.5009	1.8787	1.9561	1.7060	1.5336	5.1957
54.0000	2.2651	1.1045	1.7733	1.9561	1.7060	1.5336	5.1957
55.0000	1.1700	2.0111	1.6667	1.9561	1.7060	1.5336	5.1957
56.0000	2.7400	0.8023	3.2233	1.9561	1.7060	1.5336	5.1957
57.0000	2.2310	2.6727	1.6767	1.9561	1.7060	1.5336	5.1957
58.0000	1.1243	0.4677	0.9948	1.9561	1.7060	1.5336	5.1957
59.0000	1.6651	1.4248	1.0317	1.9561	1.7060	1.5336	5.1957
60.0000	0.0058	0.3965	1.9941	1.9561	1.7060	1.5336	5.1956
61.0000	2.1691	0.0176	1.4879	1.9561	1.7059	1.5336	5.1956
62.0000	1.0516	0.4539	2.0214	1.9561	1.7059	1.5336	5.1956
63.0000	1.6188	2.3914	2.7490	1.9561	1.7059	1.5336	5.1956
64.0000	2.3707	2.0691	1.1780	1.9561	1.7059	1.5336	5.1956
65.0000	1.7229	1.8366	1.9967	1.9561	1.7059	1.5336	5.1956
66.0000	3.1496	2.7637	2.6091	1.9561	1.7060	1.5336	5.1957
67.0000	3.1012	0.3587	1.3941	1.9561	1.7059	1.5336	5.1957
68.0000	1.8293	1.3248	2.0915	1.9561	1.7059	1.5336	5.1957
69.0000	2.3245	2.3900	1.5185	1.9561	1.7059	1.5336	5.1957
70.0000	0.9695	1.4783	1.2834	1.9561	1.7059	1.5336	5.1957
71.0000	1.0041	1.5562	1.8213	1.9561	1.7059	1.5336	5.1956
72.0000	2.4406	0.4798	1.1517	1.9561	1.7059	1.5336	5.1956
73.0000	2.7578	2.4687	0.0782	1.9561	1.7059	1.5336	5.1956
74.0000	1.3295	1.6985	2.8696	1.9561	1.7059	1.5336	5.1956
75.0000	1.0778	2.2367	1.9411	1.9561	1.7059	1.5336	5.1956
76.0000	3.1326	1.8647	3.3412	1.9561	1.7059	1.5337	5.1957
77.0000	2.3941	1.6359	2.2043	1.9561	1.7059	1.5337	5.1957
78.0000	2.7086	2.1770	2.1150	1.9561	1.7060	1.5337	5.1957
79.0000	1.5781	1.3329	1.6376	1.9561	1.7059	1.5337	5.1957
80.0000	2.9707	1.2791	2.1342	1.9561	1.7059	1.5337	5.1957
81.0000	2.6289	2.0457	1.2198	1.9561	1.7059	1.5337	5.1957
82.0000	0.6262	2.4852	2.1329	1.9561	1.7060	1.5337	5.1957
83.0000	1.5977	0.9578	2.0605	1.9561	1.7059	1.5337	5.1957
84.0000	2.2085	1.4227	0.2845	1.9561	1.7059	1.5337	5.1957
85.0000	3.4463	2.6333	1.5959	1.9561	1.7060	1.5337	5.1957
86.0000	1.2197	2.0230	2.9052	1.9561	1.7060	1.5337	5.1957
87.0000	1.1805	2.0685	1.0973	1.9561	1.7060	1.5337	5.1957
88.0000	0.5330	1.9264	1.4988	1.9561	1.7060	1.5337	5.1957
89.0000	0.2903	1.5523	1.4113	1.9561	1.7060	1.5337	5.1957
90.0000	3.0354	1.7558	0.6858	1.9561	1.7060	1.5337	5.1957
91.0000	1.4702	1.2881	0.9471	1.9561	1.7060	1.5337	5.1957
92.0000	2.9200	2.8171	1.2006	1.9561	1.7060	1.5337	5.1957
93.0000	2.9139	1.0761	0.7938	1.9561	1.7060	1.5337	5.1957
94.0000	0.3196	1.5042	1.9631	1.9561	1.7060	1.5337	5.1957
95.0000	2.4886	0.1350	2.1945	1.9561	1.7059	1.5337	5.1957
96.0000	3.4706	2.1607	0.6661	1.9561	1.7059	1.5337	5.1957
97.0000	2.1572	1.6539	1.9886	1.9561	1.7059	1.5337	5.1957
98.0000	1.5137	0.3786	1.4867	1.9561	1.7059	1.5337	5.1957
99.0000	1.4791	2.4186	1.9222	1.9561	1.7059	1.5337	5.1957
100.0000	0.4384	3.1640	2.0901	1.9561	1.7060	1.5337	5.1957


==> Data-n3/pf_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.6507	5.0022	5.3355
2.0000	4.6518	5.0029	5.3354
3.0000	4.6512	5.0020	5.3351
4.0000	4.6508	5.0028	5.3351
5.0000	4.6502	5.0035	5.3356
6.0000	4.6496	5.0021	5.3369
7.0000	4.6492	5.0036	5.3369
8.0000	4.6497	5.0030	5.3363
9.0000	4.6499	5.0041	5.3356
10.0000	4.6505	5.0042	5.3355
11.0000	4.6510	5.0051	5.3353
12.0000	4.6515	5.0050	5.3366
13.0000	4.6512	5.0040	5.3355
14.0000	4.6526	5.0036	5.3354
15.0000	4.6510	5.0033	5.3361
16.0000	4.6516	5.0027	5.3359
17.0000	4.6505	5.0030	5.3360
18.0000	4.6493	5.0039	5.3350
19.0000	4.6505	5.0038	5.3359
20.0000	4.6509	5.0052	5.3370
21.0000	4.6522	5.0047	5.3359
22.0000	4.6525	5.0042	5.3357
23.0000	4.6516	5.0043	5.3349
24.0000	4.6504	5.0047	5.3349
25.0000	4.6497	5.0047	5.3351
26.0000	4.6496	5.0055	5.3342
27.0000	4.6504	5.0056	5.3344
28.0000	4.6502	5.0060	5.3352
29.0000	4.6495	5.0072	5.3349
30.0000	4.6501	5.0084	5.3339
31.0000	4.6495	5.0077	5.3332
32.0000	4.6501	5.0073	5.3342
33.0000	4.6506	5.0077	5.3343
34.0000	4.6498	5.0080	5.3337
35.0000	4.6508	5.0070	5.3335
36.0000	4.6512	5.0060	5.3342
37.0000	4.6522	5.0065	5.3343
38.0000	4.6510	5.0056	5.3335
39.0000	4.6521	5.0061	5.3326
40.0000	4.6520	5.0061	5.3329
41.0000	4.6518	5.0047	5.3340
42.0000	4.6521	5.0047	5.3331
43.0000	4.6518	5.0041	5.3341
44.0000	4.6524	5.0031	5.3335
45.0000	4.6519	5.0027	5.3330
46.0000	4.6506	5.0026	5.3336
47.0000	4.6515	5.0027	5.3338
48.0000	4.6524	5.0027	5.3324
49.0000	4.6537	5.0043	5.3319
50.0000	4.6539	5.0032	5.3315
51.0000	4.6527	5.0032	5.3321
52.0000	4.6521	5.0022	5.3320
53.0000	4.6516	5.0021	5.3323
54.0000	4.6516	5.0032	5.3318
55.0000	4.6508	5.0034	5.3316
56.0000	4.6506	5.0040	5.3314
57.0000	4.6513	5.0038	5.3314
58.0000	4.6507	5.0047	5.3301
59.0000	4.6505	5.0039	5.3301
60.0000	4.6514	5.0051	5.3306
61.0000	4.6517	5.0054	5.3311
62.0000	4.6535	5.0066	5.3308
63.0000	4.6534	5.0081	5.3309
64.0000	4.6542	5.0171	5.3306
65.0000	4.6545	5.0126	5.3295
66.0000	4.6542	5.0083	5.3299
67.0000	4.6544	5.0083	5.3295
68.0000	4.6534	5.0074	5.3287
69.0000	4.6524	5.0126	5.3289
70.0000	4.6525	5.0129	5.3285
71.0000	4.6522	5.0084	5.3285
72.0000	4.6532	5.0126	5.3288
73.0000	4.6540	5.0128	5.3286
74.0000	4.6536	5.0178	5.3289
75.0000	4.6529	5.0172	5.3301
76.0000	4.6534	5.0172	5.3290
77.0000	4.6542	5.0128	5.3287
78.0000	4.6532	5.0127	5.3272
79.0000	4.6528	5.0128	5.3267
80.0000	4.6522	5.0085	5.3263
81.0000	4.6526	5.0128	5.3263
82.0000	4.6517	5.0172	5.3259
83.0000	4.6511	5.0130	5.3261
84.0000	4.6524	5.0084	5.3257
85.0000	4.6528	5.0170	5.3254
86.0000	4.6526	5.0173	5.3264
87.0000	4.6512	5.0126	5.3264
88.0000	4.6519	5.0084	5.3253
89.0000	4.6527	5.0082	5.3258
90.0000	4.6541	5.0081	5.3259
91.0000	4.6556	5.0083	5.3261
92.0000	4.6547	5.0083	5.3268
93.0000	4.6552	5.0127	5.3274
94.0000	4.6544	5.0078	5.3277
95.0000	4.6535	5.0084	5.3283
96.0000	4.6551	5.0126	5.3280
97.0000	4.6546	5.0179	5.3275
98.0000	4.6532	5.0175	5.3282
99.0000	4.6530	5.0176	5.3279
100.0000	4.6534	5.0187	5.3279


==> Data-n3/pf_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0001	0.0000	0.0000
3.9600	0.0003	0.0000	0.0000
3.9700	0.0005	0.0000	0.0000
3.9800	0.0008	0.0000	0.0000
3.9900	0.0014	0.0000	0.0000
4.0000	0.0030	0.0000	0.0000
4.0100	0.0060	0.0000	0.0000
4.0200	0.0097	0.0000	0.0000
4.0300	0.0154	0.0000	0.0000
4.0400	0.0275	0.0000	0.0000
4.0500	0.0446	0.0000	0.0000
4.0600	0.0619	0.0000	0.0000
4.0700	0.0840	0.0000	0.0000
4.0800	0.1243	0.0000	0.0000
4.0900	0.1692	0.0000	0.0000
4.1000	0.2007	0.0000	0.0000
4.1100	0.2331	0.0000	0.0000
4.1200	0.2716	0.0000	0.0000
4.1300	0.3005	0.0000	0.0000
4.1400	0.3177	0.0000	0.0000
4.1500	0.3324	0.0000	0.0000
4.1600	0.3431	0.0000	0.0000
4.1700	0.3490	0.0000	0.0000
4.1800	0.3533	0.0000	0.0000
4.1900	0.3570	0.0000	0.0000
4.2000	0.3601	0.0000	0.0000
4.2100	0.3632	0.0000	0.0000
4.2200	0.3660	0.0000	0.0000
4.2300	0.3686	0.0000	0.0000
4.2400	0.3713	0.0000	0.0000
4.2500	0.3737	0.0000	0.0000
4.2600	0.3766	0.0000	0.0000
4.2700	0.3793	0.0000	0.0000
4.2800	0.3822	0.0000	0.0000
4.2900	0.3848	0.0000	0.0000
4.3000	0.3875	0.0000	0.0000
4.3100	0.3901	0.0000	0.0000
4.3200	0.3931	0.0000	0.0000
4.3300	0.3966	0.0000	0.0000
4.3400	0.3997	0.0000	0.0000
4.3500	0.4029	0.0000	0.0000
4.3600	0.4060	0.0000	0.0000
4.3700	0.4095	0.0000	0.0000
4.3800	0.4128	0.0000	0.0000
4.3900	0.4164	0.0000	0.0000
4.4000	0.4200	0.0000	0.0000
4.4100	0.4232	0.0000	0.0000
4.4200	0.4268	0.0000	0.0000
4.4300	0.4303	0.0000	0.0000
4.4400	0.4338	0.0000	0.0000
4.4500	0.4378	0.0000	0.0000
4.4600	0.4421	0.0000	0.0000
4.4700	0.4461	0.0000	0.0000
4.4800	0.4501	0.0000	0.0000
4.4900	0.4541	0.0000	0.0000
4.5000	0.4579	0.0000	0.0000
4.5100	0.4617	0.0000	0.0000
4.5200	0.4662	0.0000	0.0000
4.5300	0.4699	0.0000	0.0000
4.5400	0.4742	0.0000	0.0000
4.5500	0.4783	0.0000	0.0000
4.5600	0.4826	0.0000	0.0000
4.5700	0.4870	0.0000	0.0000
4.5800	0.4915	0.0000	0.0000
4.5900	0.4961	0.0000	0.0000
4.6000	0.5011	0.0000	0.0000
4.6100	0.5056	0.0000	0.0000
4.6200	0.5102	0.0000	0.0000
4.6300	0.5154	0.0000	0.0000
4.6400	0.5200	0.0000	0.0000
4.6500	0.5249	0.0000	0.0000
4.6600	0.5308	0.0000	0.0000
4.6700	0.5358	0.0000	0.0000
4.6800	0.5411	0.0000	0.0000
4.6900	0.5470	0.0000	0.0000
4.7000	0.5527	0.0000	0.0000
4.7100	0.5584	0.0000	0.0000
4.7200	0.5645	0.0000	0.0000
4.7300	0.5704	0.0000	0.0000
4.7400	0.5771	0.0000	0.0000
4.7500	0.5836	0.0000	0.0000
4.7600	0.5897	0.0000	0.0000
4.7700	0.5962	0.0000	0.0000
4.7800	0.6026	0.0000	0.0000
4.7900	0.6093	0.0000	0.0000
4.8000	0.6163	0.0000	0.0000
4.8100	0.6239	0.0000	0.0000
4.8200	0.6311	0.0000	0.0000
4.8300	0.6390	0.0000	0.0000
4.8400	0.6464	0.0000	0.0000
4.8500	0.6544	0.0000	0.0000
4.8600	0.6623	0.0000	0.0000
4.8700	0.6701	0.0000	0.0000
4.8800	0.6785	0.0000	0.0000
4.8900	0.6871	0.0000	0.0000
4.9000	0.6958	0.0000	0.0000
4.9100	0.7043	0.0000	0.0000
4.9200	0.7128	0.0000	0.0000
4.9300	0.7214	0.0000	0.0000
4.9400	0.7306	0.0001	0.0000
4.9500	0.7398	0.0006	0.0000
4.9600	0.7492	0.0036	0.0000
4.9700	0.7586	0.0121	0.0000
4.9800	0.7678	0.0209	0.0000
4.9900	0.7775	0.0512	0.0000
5.0000	0.7867	0.1049	0.0000
5.0100	0.7970	0.1838	0.0000
5.0200	0.8073	0.2283	0.0000
5.0300	0.8181	0.3857	0.0000
5.0400	0.8286	0.5661	0.0000
5.0500	0.8392	0.7244	0.0000
5.0600	0.8499	0.7607	0.0000
5.0700	0.8602	0.8841	0.0000
5.0800	0.8708	0.9513	0.0000
5.0900	0.8807	0.9864	0.0000
5.1000	0.8910	0.9899	0.0000
5.1100	0.9016	0.9983	0.0000
5.1200	0.9116	0.9999	0.0000
5.1300	0.9219	1.0000	0.0000
5.1400	0.9312	1.0000	0.0000
5.1500	0.9399	1.0000	0.0000
5.1600	0.9491	1.0000	0.0000
5.1700	0.9575	1.0000	0.0000
5.1800	0.9651	1.0000	0.0000
5.1900	0.9717	1.0000	0.0000
5.2000	0.9780	1.0000	0.0000
5.2100	0.9834	1.0000	0.0000
5.2200	0.9876	1.0000	0.0000
5.2300	0.9912	1.0000	0.0000
5.2400	0.9942	1.0000	0.0001
5.2500	0.9964	1.0000	0.0002
5.2600	0.9978	1.0000	0.0010
5.2700	0.9987	1.0000	0.0017
5.2800	0.9992	1.0000	0.0068
5.2900	0.9997	1.0000	0.0152
5.3000	0.9998	1.0000	0.0479
5.3100	0.9999	1.0000	0.0848
5.3200	1.0000	1.0000	0.1871
5.3300	1.0000	1.0000	0.2672
5.3400	1.0000	1.0000	0.4416
5.3500	1.0000	1.0000	0.5441
5.3600	1.0000	1.0000	0.7312
5.3700	1.0000	1.0000	0.8131
5.3800	1.0000	1.0000	0.9112
5.3900	1.0000	1.0000	0.9462
5.4000	1.0000	1.0000	0.9845
5.4100	1.0000	1.0000	0.9938
5.4200	1.0000	1.0000	0.9993
5.4300	1.0000	1.0000	0.9997
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.9961	5.0310	5.3671	15.3943
2.0000	4.8719	5.0289	5.3596	15.2603
3.0000	4.9834	5.0258	5.3570	15.3663
4.0000	5.0160	5.0239	5.3541	15.3940
5.0000	4.8430	5.0216	5.3515	15.2161
6.0000	4.0852	5.0185	5.3508	14.4544
7.0000	4.4158	5.0230	5.3542	14.7930
8.0000	4.0886	5.0234	5.3545	14.4666
9.0000	4.0939	5.0275	5.3571	14.4785
10.0000	4.0995	5.0306	5.3601	14.4902
11.0000	4.8452	5.0344	5.3674	15.2470
12.0000	4.1013	5.0323	5.3666	14.5002
13.0000	5.2331	5.0342	5.3685	15.6358
14.0000	4.1010	5.0293	5.3593	14.4895
15.0000	5.1366	5.0319	5.3675	15.5361
16.0000	5.1594	5.0275	5.3587	15.5456
17.0000	4.0899	5.0239	5.3547	14.4685
18.0000	4.1153	5.0277	5.3569	14.5000
19.0000	4.0998	5.0305	5.3608	14.4911
20.0000	4.2565	5.0348	5.3695	14.6607
21.0000	5.0857	5.0362	5.3703	15.4922
22.0000	5.1669	5.0321	5.3663	15.5652
23.0000	5.0329	5.0282	5.3568	15.4180
24.0000	4.7018	5.0256	5.3536	15.0809
25.0000	4.0883	5.0246	5.3528	14.4657
26.0000	4.7343	5.0284	5.3551	15.1178
27.0000	5.0095	5.0274	5.3541	15.3911
28.0000	4.0879	5.0249	5.3518	14.4646
29.0000	4.9578	5.0291	5.3547	15.3416
30.0000	4.0882	5.0277	5.3510	14.4669
31.0000	4.0902	5.0301	5.3535	14.4737
32.0000	5.0497	5.0327	5.3577	15.4401
33.0000	4.0937	5.0299	5.3544	14.4780
34.0000	4.1174	5.0332	5.3570	14.5075
35.0000	4.1011	5.0350	5.3597	14.4959
36.0000	5.1628	5.0368	5.3679	15.5675
37.0000	4.1016	5.0333	5.3593	14.4942
38.0000	4.6367	5.0353	5.3638	15.0358
39.0000	4.7951	5.0352	5.3600	15.1903
40.0000	4.2876	5.0336	5.3586	14.6798
41.0000	4.8308	5.0338	5.3637	15.2283
42.0000	4.1019	5.0320	5.3587	14.4925
43.0000	4.9502	5.0343	5.3671	15.3516
44.0000	5.1674	5.0306	5.3593	15.5574
45.0000	4.0986	5.0262	5.3546	14.4794
46.0000	4.0999	5.0291	5.3583	14.4872
47.0000	4.1031	5.0321	5.3638	14.4989
48.0000	4.3869	5.0350	5.3677	14.7895
49.0000	5.1802	5.0375	5.3681	15.5858
50.0000	4.9604	5.0323	5.3589	15.3517
51.0000	4.9566	5.0296	5.3567	15.3429
52.0000	4.6822	5.0260	5.3538	15.0620
53.0000	5.0608	5.0251	5.3532	15.4391
54.0000	4.7862	5.0229	5.3492	15.1583
55.0000	4.0881	5.0217	5.3475	14.4572
56.0000	5.0045	5.0253	5.3506	15.3805
57.0000	4.7637	5.0223	5.3476	15.1335
58.0000	4.0871	5.0218	5.3405	14.4494
59.0000	4.2394	5.0242	5.3482	14.6118
60.0000	4.0971	5.0274	5.3509	14.4755
61.0000	4.7310	5.0307	5.3546	15.1162
62.0000	4.1006	5.0308	5.3530	14.4844
63.0000	4.1851	5.0352	5.3562	14.5766
64.0000	4.8590	5.0387	5.3584	15.2561
65.0000	4.3252	5.0361	5.3553	14.7167
66.0000	5.1295	5.0373	5.3572	15.5241
67.0000	5.1151	5.0335	5.3529	15.5014
68.0000	4.4394	5.0290	5.3482	14.8167
69.0000	4.8243	5.0310	5.3492	15.2046
70.0000	4.0943	5.0297	5.3470	14.4710
71.0000	4.0991	5.0322	5.3503	14.4815
72.0000	4.8904	5.0354	5.3537	15.2794
73.0000	5.0179	5.0334	5.3512	15.4025
74.0000	4.0986	5.0315	5.3484	14.4785
75.0000	4.1004	5.0339	5.3528	14.4871
76.0000	5.1235	5.0369	5.3549	15.5153
77.0000	4.8654	5.0328	5.3506	15.2489
78.0000	4.9972	5.0307	5.3471	15.3751
79.0000	4.1161	5.0280	5.3392	14.4833
80.0000	5.0769	5.0306	5.3463	15.4538
81.0000	4.9635	5.0277	5.3383	15.3295
82.0000	4.0873	5.0256	5.3352	14.4481
83.0000	4.1441	5.0285	5.3389	14.5115
84.0000	4.7544	5.0306	5.3436	15.1285
85.0000	5.1747	5.0301	5.3397	15.5444
86.0000	4.0888	5.0265	5.3366	14.4518
87.0000	4.0901	5.0288	5.3400	14.4589
88.0000	4.0985	5.0317	5.3466	14.4767
89.0000	4.1016	5.0344	5.3502	14.4862
90.0000	5.1032	5.0372	5.3534	15.4938
91.0000	4.1037	5.0339	5.3497	14.4873
92.0000	5.0727	5.0368	5.3536	15.4631
93.0000	5.0681	5.0338	5.3505	15.4524
94.0000	4.0995	5.0296	5.3474	14.4765
95.0000	4.9114	5.0332	5.3512	15.2958
96.0000	5.1827	5.0312	5.3485	15.5623
97.0000	4.7186	5.0286	5.3393	15.0865
98.0000	4.0897	5.0273	5.3391	14.4560
99.0000	4.0973	5.0305	5.3465	14.4742
100.0000	4.1002	5.0347	5.3497	14.4846


==> Data-n3/pf_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0012	0.0018	0.0019
0.0200	0.0025	0.0035	0.0038
0.0300	0.0039	0.0050	0.0054
0.0400	0.0051	0.0067	0.0071
0.0500	0.0064	0.0079	0.0094
0.0600	0.0077	0.0095	0.0114
0.0700	0.0088	0.0111	0.0136
0.0800	0.0101	0.0126	0.0155
0.0900	0.0115	0.0141	0.0174
0.1000	0.0129	0.0154	0.0195
0.1100	0.0144	0.0171	0.0215
0.1200	0.0155	0.0185	0.0236
0.1300	0.0171	0.0200	0.0255
0.1400	0.0183	0.0218	0.0277
0.1500	0.0197	0.0235	0.0298
0.1600	0.0211	0.0251	0.0321
0.1700	0.0229	0.0269	0.0342
0.1800	0.0242	0.0286	0.0363
0.1900	0.0255	0.0305	0.0384
0.2000	0.0271	0.0320	0.0406
0.2100	0.0285	0.0337	0.0429
0.2200	0.0299	0.0354	0.0449
0.2300	0.0314	0.0372	0.0469
0.2400	0.0330	0.0388	0.0490
0.2500	0.0343	0.0407	0.0513
0.2600	0.0357	0.0425	0.0534
0.2700	0.0374	0.0444	0.0557
0.2800	0.0390	0.0460	0.0578
0.2900	0.0405	0.0479	0.0604
0.3000	0.0420	0.0499	0.0627
0.3100	0.0436	0.0517	0.0650
0.3200	0.0452	0.0535	0.0677
0.3300	0.0470	0.0554	0.0701
0.3400	0.0486	0.0574	0.0727
0.3500	0.0501	0.0592	0.0750
0.3600	0.0520	0.0612	0.0776
0.3700	0.0539	0.0634	0.0804
0.3800	0.0558	0.0652	0.0829
0.3900	0.0575	0.0673	0.0854
0.4000	0.0592	0.0693	0.0878
0.4100	0.0607	0.0713	0.0905
0.4200	0.0626	0.0735	0.0929
0.4300	0.0642	0.0759	0.0955
0.4400	0.0660	0.0781	0.0984
0.4500	0.0680	0.0804	0.1010
0.4600	0.0698	0.0827	0.1035
0.4700	0.0717	0.0851	0.1064
0.4800	0.0737	0.0875	0.1093
0.4900	0.0758	0.0898	0.1122
0.5000	0.0776	0.0919	0.1150
0.5100	0.0795	0.0939	0.1179
0.5200	0.0813	0.0962	0.1208
0.5300	0.0831	0.0983	0.1237
0.5400	0.0850	0.1005	0.1264
0.5500	0.0870	0.1025	0.1291
0.5600	0.0891	0.1049	0.1320
0.5700	0.0909	0.1075	0.1353
0.5800	0.0930	0.1102	0.1379
0.5900	0.0947	0.1124	0.1409
0.6000	0.0969	0.1148	0.1441
0.6100	0.0991	0.1168	0.1473
0.6200	0.1012	0.1193	0.1503
0.6300	0.1032	0.1218	0.1534
0.6400	0.1052	0.1242	0.1567
0.6500	0.1073	0.1265	0.1597
0.6600	0.1099	0.1291	0.1625
0.6700	0.1120	0.1315	0.1655
0.6800	0.1139	0.1339	0.1685
0.6900	0.1161	0.1365	0.1718
0.7000	0.1186	0.1389	0.1747
0.7100	0.1209	0.1415	0.1781
0.7200	0.1228	0.1440	0.1810
0.7300	0.1251	0.1469	0.1843
0.7400	0.1274	0.1494	0.1872
0.7500	0.1295	0.1519	0.1902
0.7600	0.1319	0.1549	0.1932
0.7700	0.1343	0.1580	0.1963
0.7800	0.1364	0.1606	0.1994
0.7900	0.1388	0.1635	0.2024
0.8000	0.1410	0.1661	0.2060
0.8100	0.1432	0.1690	0.2093
0.8200	0.1451	0.1720	0.2124
0.8300	0.1476	0.1748	0.2161
0.8400	0.1502	0.1777	0.2194
0.8500	0.1524	0.1804	0.2227
0.8600	0.1548	0.1830	0.2263
0.8700	0.1573	0.1858	0.2293
0.8800	0.1600	0.1886	0.2326
0.8900	0.1628	0.1915	0.2359
0.9000	0.1653	0.1947	0.2395
0.9100	0.1676	0.1979	0.2429
0.9200	0.1700	0.2010	0.2466
0.9300	0.1727	0.2038	0.2499
0.9400	0.1752	0.2073	0.2535
0.9500	0.1778	0.2102	0.2570
0.9600	0.1803	0.2133	0.2606
0.9700	0.1828	0.2165	0.2642
0.9800	0.1857	0.2195	0.2680
0.9900	0.1883	0.2226	0.2716
1.0000	0.1911	0.2258	0.2753
1.0100	0.1936	0.2289	0.2792
1.0200	0.1961	0.2322	0.2830
1.0300	0.1986	0.2353	0.2868
1.0400	0.2013	0.2385	0.2910
1.0500	0.2040	0.2420	0.2952
1.0600	0.2065	0.2453	0.2991
1.0700	0.2094	0.2486	0.3031
1.0800	0.2125	0.2517	0.3073
1.0900	0.2156	0.2549	0.3112
1.1000	0.2184	0.2580	0.3151
1.1100	0.2211	0.2613	0.3189
1.1200	0.2243	0.2645	0.3230
1.1300	0.2274	0.2682	0.3270
1.1400	0.2304	0.2715	0.3309
1.1500	0.2337	0.2750	0.3349
1.1600	0.2369	0.2784	0.3387
1.1700	0.2401	0.2818	0.3424
1.1800	0.2430	0.2852	0.3464
1.1900	0.2458	0.2883	0.3505
1.2000	0.2487	0.2916	0.3544
1.2100	0.2519	0.2954	0.3580
1.2200	0.2548	0.2992	0.3624
1.2300	0.2577	0.3031	0.3663
1.2400	0.2605	0.3069	0.3706
1.2500	0.2634	0.3102	0.3743
1.2600	0.2668	0.3137	0.3786
1.2700	0.2701	0.3172	0.3829
1.2800	0.2735	0.3208	0.3873
1.2900	0.2767	0.3249	0.3917
1.3000	0.2800	0.3283	0.3956
1.3100	0.2835	0.3319	0.3999
1.3200	0.2868	0.3356	0.4040
1.3300	0.2901	0.3392	0.4080
1.3400	0.2934	0.3428	0.4121
1.3500	0.2965	0.3464	0.4160
1.3600	0.2997	0.3501	0.4202
1.3700	0.3032	0.3537	0.4246
1.3800	0.3066	0.3572	0.4287
1.3900	0.3099	0.3610	0.4331
1.4000	0.3133	0.3650	0.4372
1.4100	0.3167	0.3690	0.4412
1.4200	0.3198	0.3731	0.4455
1.4300	0.3234	0.3767	0.4499
1.4400	0.3269	0.3804	0.4543
1.4500	0.3307	0.3842	0.4585
1.4600	0.3342	0.3882	0.4625
1.4700	0.3372	0.3922	0.4671
1.4800	0.3399	0.3958	0.4712
1.4900	0.3426	0.3996	0.4754
1.5000	0.3450	0.4035	0.4801
1.5100	0.3478	0.4076	0.4843
1.5200	0.3507	0.4112	0.4887
1.5300	0.3536	0.4151	0.4927
1.5400	0.3563	0.4190	0.4970
1.5500	0.3590	0.4227	0.5012
1.5600	0.3622	0.4266	0.5058
1.5700	0.3653	0.4304	0.5106
1.5800	0.3684	0.4342	0.5146
1.5900	0.3708	0.4387	0.5193
1.6000	0.3737	0.4430	0.5236
1.6100	0.3766	0.4468	0.5281
1.6200	0.3795	0.4510	0.5327
1.6300	0.3823	0.4552	0.5373
1.6400	0.3855	0.4595	0.5419
1.6500	0.3882	0.4638	0.5469
1.6600	0.3913	0.4678	0.5513
1.6700	0.3943	0.4718	0.5557
1.6800	0.3972	0.4760	0.5606
1.6900	0.4005	0.4803	0.5650
1.7000	0.4036	0.4844	0.5698
1.7100	0.4067	0.4888	0.5741
1.7200	0.4099	0.4931	0.5786
1.7300	0.4130	0.4970	0.5830
1.7400	0.4162	0.5014	0.5874
1.7500	0.4197	0.5058	0.5914
1.7600	0.4227	0.5101	0.5957
1.7700	0.4258	0.5143	0.5998
1.7800	0.4287	0.5185	0.6043
1.7900	0.4321	0.5229	0.6087
1.8000	0.4354	0.5265	0.6134
1.8100	0.4385	0.5308	0.6181
1.8200	0.4421	0.5350	0.6224
1.8300	0.4453	0.5395	0.6266
1.8400	0.4486	0.5437	0.6309
1.8500	0.4523	0.5482	0.6355
1.8600	0.4557	0.5525	0.6400
1.8700	0.4592	0.5566	0.6444
1.8800	0.4627	0.5610	0.6485
1.8900	0.4657	0.5655	0.6527
1.9000	0.4692	0.5699	0.6571
1.9100	0.4723	0.5741	0.6619
1.9200	0.4753	0.5789	0.6666
1.9300	0.4787	0.5835	0.6714
1.9400	0.4823	0.5879	0.6755
1.9500	0.4855	0.5921	0.6798
1.9600	0.4887	0.5961	0.6838
1.9700	0.4922	0.6004	0.6880
1.9800	0.4955	0.6046	0.6918
1.9900	0.4990	0.6089	0.6955
2.0000	0.5022	0.6133	0.6999
2.0100	0.5055	0.6174	0.7039
2.0200	0.5088	0.6218	0.7081
2.0300	0.5124	0.6260	0.7123
2.0400	0.5158	0.6302	0.7164
2.0500	0.5192	0.6346	0.7209
2.0600	0.5228	0.6386	0.7250
2.0700	0.5261	0.6426	0.7293
2.0800	0.5301	0.6466	0.7333
2.0900	0.5336	0.6507	0.7371
2.1000	0.5371	0.6551	0.7409
2.1100	0.5412	0.6592	0.7449
2.1200	0.5445	0.6632	0.7487
2.1300	0.5480	0.6675	0.7526
2.1400	0.5516	0.6717	0.7566
2.1500	0.5548	0.6760	0.7607
2.1600	0.5582	0.6803	0.7643
2.1700	0.5619	0.6845	0.7682
2.1800	0.5654	0.6886	0.7720
2.1900	0.5690	0.6927	0.7758
2.2000	0.5726	0.6964	0.7795
2.2100	0.5760	0.7007	0.7835
2.2200	0.5801	0.7048	0.7869
2.2300	0.5837	0.7089	0.7904
2.2400	0.5877	0.7133	0.7941
2.2500	0.5915	0.7170	0.7980
2.2600	0.5952	0.7210	0.8023
2.2700	0.5990	0.7249	0.8059
2.2800	0.6030	0.7287	0.8099
2.2900	0.6067	0.7327	0.8132
2.3000	0.6103	0.7363	0.8165
2.3100	0.6137	0.7402	0.8199
2.3200	0.6174	0.7438	0.8232
2.3300	0.6210	0.7477	0.8266
2.3400	0.6247	0.7514	0.8297
2.3500	0.6288	0.7554	0.8330
2.3600	0.6330	0.7594	0.8360
2.3700	0.6364	0.7632	0.8391
2.3800	0.6406	0.7669	0.8427
2.3900	0.6443	0.7708	0.8460
2.4000	0.6483	0.7748	0.8492
2.4100	0.6520	0.7789	0.8521
2.4200	0.6556	0.7825	0.8550
2.4300	0.6594	0.7864	0.8583
2.4400	0.6632	0.7904	0.8612
2.4500	0.6666	0.7939	0.8645
2.4600	0.6705	0.7976	0.8671
2.4700	0.6741	0.8011	0.8702
2.4800	0.6774	0.8042	0.8727
2.4900	0.6812	0.8076	0.8756
2.5000	0.6849	0.8112	0.8785
2.5100	0.6886	0.8142	0.8814
2.5200	0.6928	0.8175	0.8845
2.5300	0.6961	0.8211	0.8873
2.5400	0.6997	0.8241	0.8899
2.5500	0.7032	0.8275	0.8921
2.5600	0.7066	0.8308	0.8946
2.5700	0.7099	0.8337	0.8972
2.5800	0.7135	0.8370	0.8998
2.5900	0.7172	0.8400	0.9019
2.6000	0.7207	0.8432	0.9044
2.6100	0.7244	0.8463	0.9067
2.6200	0.7277	0.8494	0.9087
2.6300	0.7311	0.8525	0.9112
2.6400	0.7346	0.8553	0.9135
2.6500	0.7383	0.8583	0.9157
2.6600	0.7414	0.8613	0.9177
2.6700	0.7446	0.8641	0.9198
2.6800	0.7481	0.8669	0.9221
2.6900	0.7513	0.8700	0.9241
2.7000	0.7547	0.8727	0.9266
2.7100	0.7579	0.8755	0.9288
2.7200	0.7615	0.8780	0.9308
2.7300	0.7648	0.8807	0.9328
2.7400	0.7682	0.8835	0.9346
2.7500	0.7717	0.8863	0.9364
2.7600	0.7748	0.8890	0.9381
2.7700	0.7781	0.8913	0.9399
2.7800	0.7813	0.8939	0.9417
2.7900	0.7846	0.8963	0.9433
2.8000	0.7878	0.8988	0.9451
2.8100	0.7912	0.9014	0.9469
2.8200	0.7944	0.9039	0.9484
2.8300	0.7978	0.9065	0.9502
2.8400	0.8015	0.9088	0.9517
2.8500	0.8048	0.9110	0.9534
2.8600	0.8076	0.9134	0.9551
2.8700	0.8108	0.9157	0.9565
2.8800	0.8140	0.9179	0.9578
2.8900	0.8170	0.9197	0.9594
2.9000	0.8200	0.9219	0.9610
2.9100	0.8229	0.9240	0.9623
2.9200	0.8257	0.9260	0.9636
2.9300	0.8287	0.9282	0.9651
2.9400	0.8316	0.9299	0.9664
2.9500	0.8348	0.9319	0.9675
2.9600	0.8378	0.9339	0.9686
2.9700	0.8410	0.9360	0.9696
2.9800	0.8440	0.9379	0.9709
2.9900	0.8468	0.9396	0.9720
3.0000	0.8495	0.9414	0.9732
3.0100	0.8521	0.9430	0.9740
3.0200	0.8545	0.9446	0.9750
3.0300	0.8570	0.9464	0.9761
3.0400	0.8597	0.9483	0.9769
3.0500	0.8625	0.9500	0.9778
3.0600	0.8654	0.9518	0.9784
3.0700	0.8680	0.9534	0.9793
3.0800	0.8707	0.9548	0.9800
3.0900	0.8735	0.9561	0.9808
3.1000	0.8763	0.9575	0.9815
3.1100	0.8789	0.9589	0.9822
3.1200	0.8815	0.9603	0.9829
3.1300	0.8839	0.9616	0.9837
3.1400	0.8865	0.9628	0.9844
3.1500	0.8887	0.9638	0.9851
3.1600	0.8910	0.9651	0.9856
3.1700	0.8934	0.9663	0.9863
3.1800	0.8957	0.9676	0.9870
3.1900	0.8982	0.9687	0.9875
3.2000	0.9002	0.9697	0.9881
3.2100	0.9025	0.9709	0.9887
3.2200	0.9041	0.9721	0.9892
3.2300	0.9062	0.9731	0.9897
3.2400	0.9082	0.9741	0.9901
3.2500	0.9106	0.9751	0.9906
3.2600	0.9129	0.9761	0.9912
3.2700	0.9150	0.9770	0.9915
3.2800	0.9172	0.9779	0.9919
3.2900	0.9191	0.9787	0.9924
3.3000	0.9212	0.9794	0.9927
3.3100	0.9234	0.9802	0.9931
3.3200	0.9253	0.9810	0.9934
3.3300	0.9271	0.9819	0.9938
3.3400	0.9288	0.9826	0.9942
3.3500	0.9307	0.9833	0.9944
3.3600	0.9328	0.9841	0.9946
3.3700	0.9347	0.9847	0.9949
3.3800	0.9360	0.9853	0.9952
3.3900	0.9377	0.9861	0.9954
3.4000	0.9392	0.9867	0.9956
3.4100	0.9410	0.9873	0.9959
3.4200	0.9423	0.9878	0.9961
3.4300	0.9440	0.9885	0.9962
3.4400	0.9456	0.9891	0.9965
3.4500	0.9476	0.9895	0.9966
3.4600	0.9493	0.9900	0.9968
3.4700	0.9509	0.9905	0.9969
3.4800	0.9523	0.9911	0.9971
3.4900	0.9538	0.9915	0.9973
3.5000	0.9555	0.9920	0.9975
3.5100	0.9567	0.9925	0.9976
3.5200	0.9580	0.9929	0.9977
3.5300	0.9593	0.9932	0.9979
3.5400	0.9606	0.9935	0.9980
3.5500	0.9619	0.9938	0.9982
3.5600	0.9630	0.9942	0.9983
3.5700	0.9645	0.9945	0.9983
3.5800	0.9657	0.9947	0.9984
3.5900	0.9670	0.9950	0.9986
3.6000	0.9681	0.9952	0.9987
3.6100	0.9692	0.9955	0.9987
3.6200	0.9704	0.9957	0.9988
3.6300	0.9715	0.9959	0.9989
3.6400	0.9725	0.9962	0.9990
3.6500	0.9735	0.9963	0.9990
3.6600	0.9745	0.9965	0.9991
3.6700	0.9756	0.9967	0.9992
3.6800	0.9764	0.9970	0.9992
3.6900	0.9772	0.9971	0.9993
3.7000	0.9780	0.9972	0.9994
3.7100	0.9787	0.9974	0.9995
3.7200	0.9795	0.9975	0.9995
3.7300	0.9803	0.9977	0.9996
3.7400	0.9810	0.9979	0.9996
3.7500	0.9816	0.9980	0.9997
3.7600	0.9823	0.9981	0.9997
3.7700	0.9830	0.9983	0.9997
3.7800	0.9837	0.9983	0.9998
3.7900	0.9843	0.9985	0.9998
3.8000	0.9850	0.9986	0.9998
3.8100	0.9855	0.9987	0.9998
3.8200	0.9861	0.9987	0.9998
3.8300	0.9866	0.9988	0.9999
3.8400	0.9872	0.9989	0.9999
3.8500	0.9876	0.9989	0.9999
3.8600	0.9881	0.9990	0.9999
3.8700	0.9887	0.9991	0.9999
3.8800	0.9892	0.9991	0.9999
3.8900	0.9896	0.9992	0.9999
3.9000	0.9900	0.9992	0.9999
3.9100	0.9904	0.9993	0.9999
3.9200	0.9907	0.9993	1.0000
3.9300	0.9912	0.9994	1.0000
3.9400	0.9916	0.9994	1.0000
3.9500	0.9920	0.9995	1.0000
3.9600	0.9924	0.9995	1.0000
3.9700	0.9928	0.9995	1.0000
3.9800	0.9931	0.9996	1.0000
3.9900	0.9935	0.9996	1.0000
4.0000	0.9938	0.9997	1.0000
4.0100	0.9942	0.9997	1.0000
4.0200	0.9946	0.9997	1.0000
4.0300	0.9950	0.9998	1.0000
4.0400	0.9953	0.9998	1.0000
4.0500	0.9955	0.9998	1.0000
4.0600	0.9957	0.9998	1.0000
4.0700	0.9960	0.9998	1.0000
4.0800	0.9962	0.9998	1.0000
4.0900	0.9963	0.9999	1.0000
4.1000	0.9965	0.9999	1.0000
4.1100	0.9968	0.9999	1.0000
4.1200	0.9970	0.9999	1.0000
4.1300	0.9972	0.9999	1.0000
4.1400	0.9973	0.9999	1.0000
4.1500	0.9975	0.9999	1.0000
4.1600	0.9977	0.9999	1.0000
4.1700	0.9978	0.9999	1.0000
4.1800	0.9979	0.9999	1.0000
4.1900	0.9981	1.0000	1.0000
4.2000	0.9982	1.0000	1.0000
4.2100	0.9983	1.0000	1.0000
4.2200	0.9984	1.0000	1.0000
4.2300	0.9985	1.0000	1.0000
4.2400	0.9986	1.0000	1.0000
4.2500	0.9987	1.0000	1.0000
4.2600	0.9988	1.0000	1.0000
4.2700	0.9989	1.0000	1.0000
4.2800	0.9990	1.0000	1.0000
4.2900	0.9990	1.0000	1.0000
4.3000	0.9991	1.0000	1.0000
4.3100	0.9991	1.0000	1.0000
4.3200	0.9991	1.0000	1.0000
4.3300	0.9992	1.0000	1.0000
4.3400	0.9992	1.0000	1.0000
4.3500	0.9993	1.0000	1.0000
4.3600	0.9993	1.0000	1.0000
4.3700	0.9994	1.0000	1.0000
4.3800	0.9994	1.0000	1.0000
4.3900	0.9995	1.0000	1.0000
4.4000	0.9995	1.0000	1.0000
4.4100	0.9995	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000
4.4300	0.9996	1.0000	1.0000
4.4400	0.9996	1.0000	1.0000
4.4500	0.9996	1.0000	1.0000
4.4600	0.9996	1.0000	1.0000
4.4700	0.9997	1.0000	1.0000
4.4800	0.9997	1.0000	1.0000
4.4900	0.9998	1.0000	1.0000
4.5000	0.9998	1.0000	1.0000
4.5100	0.9998	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9999	1.0000	1.0000
4.5500	0.9999	1.0000	1.0000
4.5600	0.9999	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.7606	2.9025	1.9990	1.9533	1.7082	1.5356	5.1970
2.0000	2.4506	0.7818	1.6534	1.9533	1.7082	1.5356	5.1970
3.0000	2.7363	1.0336	0.9671	1.9533	1.7082	1.5356	5.1970
4.0000	2.8456	3.3710	0.1095	1.9533	1.7082	1.5356	5.1970
5.0000	2.4088	0.0966	1.5342	1.9533	1.7082	1.5356	5.1970
6.0000	1.3607	2.3910	2.3679	1.9533	1.7082	1.5356	5.1970
7.0000	1.7707	0.5337	2.4339	1.9533	1.7082	1.5356	5.1970
8.0000	1.2548	1.6522	1.7296	1.9533	1.7082	1.5356	5.1970
9.0000	1.3461	0.6827	1.8648	1.9533	1.7081	1.5356	5.1970
10.0000	1.3594	1.9283	0.0620	1.9533	1.7081	1.5356	5.1970
11.0000	2.3891	2.9631	2.9432	1.9533	1.7082	1.5356	5.1970
12.0000	0.3827	2.2808	1.6771	1.9532	1.7082	1.5356	5.1970
13.0000	3.9526	2.0656	0.7361	1.9533	1.7082	1.5356	5.1970
14.0000	1.1968	2.4915	1.9362	1.9533	1.7082	1.5356	5.1970
15.0000	3.2987	1.3960	1.4206	1.9533	1.7082	1.5356	5.1970
16.0000	3.4394	0.8054	2.9031	1.9533	1.7082	1.5356	5.1971
17.0000	0.6308	1.8895	0.5003	1.9533	1.7082	1.5356	5.1970
18.0000	1.4810	0.1375	0.2056	1.9533	1.7082	1.5356	5.1970
19.0000	0.4975	2.2767	2.9799	1.9533	1.7082	1.5356	5.1970
20.0000	1.5989	2.4204	1.8480	1.9533	1.7082	1.5356	5.1970
21.0000	3.0515	1.5747	2.5239	1.9533	1.7082	1.5356	5.1970
22.0000	3.4582	1.2901	1.5961	1.9533	1.7082	1.5356	5.1971
23.0000	2.8887	1.7929	1.3997	1.9533	1.7082	1.5356	5.1971
24.0000	2.1456	0.9144	2.7306	1.9533	1.7082	1.5356	5.1971
25.0000	1.0442	1.5699	1.2808	1.9533	1.7081	1.5356	5.1971
26.0000	2.1975	1.3579	0.6312	1.9533	1.7081	1.5356	5.1970
27.0000	2.8241	0.3790	2.0659	1.9533	1.7081	1.5356	5.1970
28.0000	1.2942	0.3730	2.7859	1.9533	1.7081	1.5356	5.1970
29.0000	2.6750	2.5612	2.4575	1.9533	1.7081	1.5356	5.1971
30.0000	1.2719	2.2658	0.2989	1.9533	1.7081	1.5356	5.1971
31.0000	1.3278	1.2725	1.5036	1.9533	1.7081	1.5356	5.1970
32.0000	2.9480	1.4044	2.3378	1.9533	1.7081	1.5356	5.1971
33.0000	0.8776	2.9025	1.8604	1.9533	1.7081	1.5356	5.1971
34.0000	1.4814	2.9981	0.7339	1.9533	1.7082	1.5356	5.1971
35.0000	0.7941	1.1658	1.5201	1.9533	1.7081	1.5356	5.1970
36.0000	3.4256	2.8204	2.5534	1.9533	1.7082	1.5356	5.1971
37.0000	0.7738	1.2121	2.7273	1.9533	1.7082	1.5357	5.1971
38.0000	2.0335	1.7090	1.2300	1.9533	1.7082	1.5357	5.1971
39.0000	2.2897	3.4861	0.2222	1.9533	1.7082	1.5356	5.1971
40.0000	1.6289	1.7425	2.7026	1.9533	1.7082	1.5357	5.1971
41.0000	2.3584	2.4966	0.4249	1.9533	1.7082	1.5356	5.1971
42.0000	1.2979	2.9140	2.2933	1.9533	1.7082	1.5357	5.1971
43.0000	2.6258	2.2993	2.2446	1.9533	1.7082	1.5357	5.1971
44.0000	3.4643	1.8921	0.9217	1.9533	1.7082	1.5357	5.1971
45.0000	1.0180	1.7109	1.4076	1.9533	1.7082	1.5357	5.1971
46.0000	0.9070	1.7326	3.2606	1.9533	1.7082	1.5357	5.1971
47.0000	0.5686	0.0163	2.3264	1.9533	1.7082	1.5357	5.1971
48.0000	1.7237	2.9656	2.0419	1.9532	1.7082	1.5357	5.1971
49.0000	3.4971	1.8507	0.8632	1.9533	1.7082	1.5357	5.1971
50.0000	2.6492	2.9263	1.8331	1.9533	1.7082	1.5357	5.1972
51.0000	2.6498	1.9082	1.2670	1.9533	1.7082	1.5357	5.1972
52.0000	2.1074	0.6263	2.2629	1.9533	1.7082	1.5357	5.1972
53.0000	2.9906	1.5045	1.8821	1.9533	1.7082	1.5357	5.1972
54.0000	2.2907	1.1071	1.7760	1.9533	1.7082	1.5357	5.1972
55.0000	1.0829	2.0142	1.6692	1.9533	1.7082	1.5357	5.1972
56.0000	2.8088	0.8047	3.2268	1.9533	1.7082	1.5357	5.1972
57.0000	2.2523	2.6761	1.6792	1.9533	1.7082	1.5357	5.1972
58.0000	1.0389	0.4689	0.9961	1.9533	1.7082	1.5357	5.1972
59.0000	1.5908	1.4278	1.0339	1.9533	1.7082	1.5357	5.1972
60.0000	0.0052	0.3980	1.9974	1.9533	1.7082	1.5357	5.1971
61.0000	2.1841	0.0177	1.4913	1.9533	1.7081	1.5357	5.1971
62.0000	0.9711	0.4556	2.0250	1.9533	1.7081	1.5357	5.1971
63.0000	1.5346	2.3963	2.7535	1.9533	1.7081	1.5357	5.1971
64.0000	2.4098	2.0728	1.1816	1.9533	1.7081	1.5357	5.1971
65.0000	1.6631	1.8406	2.0008	1.9533	1.7081	1.5357	5.1971
66.0000	3.2429	2.7691	2.6138	1.9533	1.7082	1.5357	5.1972
67.0000	3.1915	0.3602	1.3974	1.9533	1.7081	1.5357	5.1972
68.0000	1.7900	1.3279	2.0947	1.9533	1.7081	1.5357	5.1972
69.0000	2.3573	2.3934	1.5215	1.9533	1.7081	1.5357	5.1972
70.0000	0.8921	1.4809	1.2859	1.9533	1.7081	1.5357	5.1971
71.0000	0.9258	1.5599	1.8247	1.9533	1.7081	1.5357	5.1971
72.0000	2.4861	0.4816	1.1549	1.9533	1.7081	1.5357	5.1971
73.0000	2.8284	2.4724	0.0785	1.9533	1.7081	1.5357	5.1971
74.0000	1.2377	1.7008	2.8730	1.9533	1.7081	1.5357	5.1971
75.0000	0.9962	2.2397	1.9447	1.9533	1.7081	1.5357	5.1971
76.0000	3.2249	1.8680	3.3458	1.9533	1.7081	1.5358	5.1972
77.0000	2.4345	1.6391	2.2079	1.9533	1.7081	1.5358	5.1972
78.0000	2.7753	2.1802	2.1182	1.9533	1.7082	1.5358	5.1972
79.0000	1.4821	1.3352	1.6395	1.9533	1.7081	1.5358	5.1972
80.0000	3.0538	1.2823	2.1375	1.9533	1.7081	1.5358	5.1972
81.0000	2.6891	2.0483	1.2214	1.9533	1.7081	1.5358	5.1972
82.0000	0.5680	2.4867	2.1345	1.9533	1.7082	1.5358	5.1972
83.0000	1.5067	0.9597	2.0626	1.9533	1.7081	1.5358	5.1972
84.0000	2.2278	1.4260	0.2854	1.9533	1.7081	1.5358	5.1972
85.0000	3.5494	2.6357	1.5980	1.9533	1.7082	1.5358	5.1972
86.0000	1.1304	2.0246	2.9070	1.9533	1.7082	1.5358	5.1972
87.0000	1.0932	2.0713	1.0990	1.9533	1.7082	1.5358	5.1972
88.0000	0.4826	1.9304	1.5019	1.9533	1.7082	1.5358	5.1972
89.0000	0.2600	1.5565	1.4148	1.9532	1.7082	1.5358	5.1972
90.0000	3.1232	1.7606	0.6883	1.9533	1.7082	1.5358	5.1972
91.0000	1.3744	1.2917	0.9498	1.9533	1.7082	1.5358	5.1972
92.0000	3.0016	2.8224	1.2041	1.9533	1.7082	1.5358	5.1972
93.0000	2.9944	1.0789	0.7961	1.9533	1.7082	1.5358	5.1972
94.0000	0.2864	1.5076	1.9663	1.9533	1.7082	1.5358	5.1972
95.0000	2.5382	0.1357	2.1983	1.9533	1.7081	1.5358	5.1972
96.0000	3.5748	2.1640	0.6679	1.9533	1.7081	1.5358	5.1972
97.0000	2.1693	1.6556	1.9905	1.9533	1.7081	1.5358	5.1972
98.0000	1.4145	0.3792	1.4883	1.9533	1.7081	1.5358	5.1972
99.0000	1.3823	2.4209	1.9252	1.9533	1.7081	1.5358	5.1972
100.0000	0.3953	3.1670	2.0937	1.9533	1.7082	1.5358	5.1972


==> Data-n3/pf_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.1017	5.0310	5.3671
2.0000	4.1003	5.0289	5.3596
3.0000	4.0980	5.0258	5.3570
4.0000	4.0903	5.0239	5.3541
5.0000	4.0873	5.0216	5.3515
6.0000	4.0852	5.0185	5.3508
7.0000	4.0874	5.0230	5.3542
8.0000	4.0886	5.0234	5.3545
9.0000	4.0939	5.0275	5.3571
10.0000	4.0995	5.0306	5.3601
11.0000	4.1024	5.0344	5.3674
12.0000	4.1013	5.0323	5.3666
13.0000	4.1033	5.0342	5.3685
14.0000	4.1010	5.0293	5.3593
15.0000	4.1018	5.0319	5.3675
16.0000	4.0993	5.0275	5.3587
17.0000	4.0899	5.0239	5.3547
18.0000	4.0938	5.0277	5.3569
19.0000	4.0998	5.0305	5.3608
20.0000	4.1026	5.0348	5.3695
21.0000	4.1079	5.0362	5.3703
22.0000	4.1027	5.0321	5.3663
23.0000	4.0986	5.0282	5.3568
24.0000	4.0897	5.0256	5.3536
25.0000	4.0883	5.0246	5.3528
26.0000	4.0906	5.0284	5.3551
27.0000	4.0905	5.0274	5.3541
28.0000	4.0879	5.0249	5.3518
29.0000	4.0898	5.0291	5.3547
30.0000	4.0882	5.0277	5.3510
31.0000	4.0902	5.0301	5.3535
32.0000	4.0984	5.0327	5.3577
33.0000	4.0937	5.0299	5.3544
34.0000	4.0980	5.0332	5.3570
35.0000	4.1011	5.0350	5.3597
36.0000	4.1039	5.0368	5.3679
37.0000	4.1016	5.0333	5.3593
38.0000	4.1028	5.0353	5.3638
39.0000	4.1033	5.0352	5.3600
40.0000	4.1019	5.0336	5.3586
41.0000	4.1031	5.0338	5.3637
42.0000	4.1019	5.0320	5.3587
43.0000	4.1040	5.0343	5.3671
44.0000	4.1024	5.0306	5.3593
45.0000	4.0986	5.0262	5.3546
46.0000	4.0999	5.0291	5.3583
47.0000	4.1031	5.0321	5.3638
48.0000	4.1115	5.0350	5.3677
49.0000	4.1134	5.0375	5.3681
50.0000	4.1077	5.0323	5.3589
51.0000	4.1017	5.0296	5.3567
52.0000	4.0991	5.0260	5.3538
53.0000	4.0979	5.0251	5.3532
54.0000	4.0900	5.0229	5.3492
55.0000	4.0881	5.0217	5.3475
56.0000	4.0903	5.0253	5.3506
57.0000	4.0888	5.0223	5.3476
58.0000	4.0871	5.0218	5.3405
59.0000	4.0894	5.0242	5.3482
60.0000	4.0971	5.0274	5.3509
61.0000	4.0999	5.0307	5.3546
62.0000	4.1006	5.0308	5.3530
63.0000	4.1028	5.0352	5.3562
64.0000	4.1108	5.0387	5.3584
65.0000	4.1043	5.0361	5.3553
66.0000	4.1077	5.0373	5.3572
67.0000	4.1023	5.0335	5.3529
68.0000	4.0984	5.0290	5.3482
69.0000	4.0981	5.0310	5.3492
70.0000	4.0943	5.0297	5.3470
71.0000	4.0991	5.0322	5.3503
72.0000	4.1024	5.0354	5.3537
73.0000	4.1014	5.0334	5.3512
74.0000	4.0986	5.0315	5.3484
75.0000	4.1004	5.0339	5.3528
76.0000	4.1034	5.0369	5.3549
77.0000	4.1012	5.0328	5.3506
78.0000	4.0986	5.0307	5.3471
79.0000	4.0907	5.0280	5.3392
80.0000	4.0977	5.0306	5.3463
81.0000	4.0902	5.0277	5.3383
82.0000	4.0873	5.0256	5.3352
83.0000	4.0893	5.0285	5.3389
84.0000	4.0979	5.0306	5.3436
85.0000	4.0973	5.0301	5.3397
86.0000	4.0888	5.0265	5.3366
87.0000	4.0901	5.0288	5.3400
88.0000	4.0985	5.0317	5.3466
89.0000	4.1016	5.0344	5.3502
90.0000	4.1078	5.0372	5.3534
91.0000	4.1037	5.0339	5.3497
92.0000	4.1078	5.0368	5.3536
93.0000	4.1030	5.0338	5.3505
94.0000	4.0995	5.0296	5.3474
95.0000	4.1011	5.0332	5.3512
96.0000	4.1006	5.0312	5.3485
97.0000	4.0943	5.0286	5.3393
98.0000	4.0897	5.0273	5.3391
99.0000	4.0973	5.0305	5.3465
100.0000	4.1002	5.0347	5.3497


==> Data-n3/pf_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0002	0.0000	0.0000
3.8100	0.0010	0.0000	0.0000
3.8200	0.0032	0.0000	0.0000
3.8300	0.0075	0.0000	0.0000
3.8400	0.0159	0.0000	0.0000
3.8500	0.0351	0.0000	0.0000
3.8600	0.0704	0.0000	0.0000
3.8700	0.1135	0.0000	0.0000
3.8800	0.1613	0.0000	0.0000
3.8900	0.2090	0.0000	0.0000
3.9000	0.2669	0.0000	0.0000
3.9100	0.3027	0.0000	0.0000
3.9200	0.3211	0.0000	0.0000
3.9300	0.3301	0.0000	0.0000
3.9400	0.3359	0.0000	0.0000
3.9500	0.3398	0.0000	0.0000
3.9600	0.3425	0.0000	0.0000
3.9700	0.3449	0.0000	0.0000
3.9800	0.3471	0.0000	0.0000
3.9900	0.3494	0.0000	0.0000
4.0000	0.3518	0.0000	0.0000
4.0100	0.3541	0.0000	0.0000
4.0200	0.3566	0.0000	0.0000
4.0300	0.3592	0.0000	0.0000
4.0400	0.3618	0.0000	0.0000
4.0500	0.3644	0.0000	0.0000
4.0600	0.3671	0.0000	0.0000
4.0700	0.3696	0.0000	0.0000
4.0800	0.3722	0.0000	0.0000
4.0900	0.3748	0.0000	0.0000
4.1000	0.3776	0.0000	0.0000
4.1100	0.3805	0.0000	0.0000
4.1200	0.3834	0.0000	0.0000
4.1300	0.3863	0.0000	0.0000
4.1400	0.3892	0.0000	0.0000
4.1500	0.3922	0.0000	0.0000
4.1600	0.3953	0.0000	0.0000
4.1700	0.3985	0.0000	0.0000
4.1800	0.4016	0.0000	0.0000
4.1900	0.4049	0.0000	0.0000
4.2000	0.4081	0.0000	0.0000
4.2100	0.4114	0.0000	0.0000
4.2200	0.4148	0.0000	0.0000
4.2300	0.4184	0.0000	0.0000
4.2400	0.4219	0.0000	0.0000
4.2500	0.4254	0.0000	0.0000
4.2600	0.4287	0.0000	0.0000
4.2700	0.4323	0.0000	0.0000
4.2800	0.4360	0.0000	0.0000
4.2900	0.4398	0.0000	0.0000
4.3000	0.4437	0.0000	0.0000
4.3100	0.4473	0.0000	0.0000
4.3200	0.4516	0.0000	0.0000
4.3300	0.4555	0.0000	0.0000
4.3400	0.4595	0.0000	0.0000
4.3500	0.4638	0.0000	0.0000
4.3600	0.4678	0.0000	0.0000
4.3700	0.4721	0.0000	0.0000
4.3800	0.4762	0.0001	0.0000
4.3900	0.4804	0.0002	0.0000
4.4000	0.4848	0.0002	0.0000
4.4100	0.4896	0.0008	0.0000
4.4200	0.4943	0.0022	0.0000
4.4300	0.4992	0.0041	0.0000
4.4400	0.5039	0.0116	0.0000
4.4500	0.5088	0.0323	0.0000
4.4600	0.5139	0.0610	0.0000
4.4700	0.5187	0.0901	0.0000
4.4800	0.5241	0.1534	0.0000
4.4900	0.5293	0.2337	0.0000
4.5000	0.5348	0.2839	0.0000
4.5100	0.5403	0.3253	0.0000
4.5200	0.5461	0.3836	0.0000
4.5300	0.5515	0.4194	0.0000
4.5400	0.5572	0.4340	0.0000
4.5500	0.5631	0.4460	0.0000
4.5600	0.5689	0.4538	0.0000
4.5700	0.5749	0.4571	0.0000
4.5800	0.5811	0.4594	0.0000
4.5900	0.5873	0.4614	0.0000
4.6000	0.5940	0.4637	0.0000
4.6100	0.6006	0.4658	0.0000
4.6200	0.6072	0.4678	0.0000
4.6300	0.6144	0.4699	0.0000
4.6400	0.6214	0.4721	0.0000
4.6500	0.6286	0.4743	0.0000
4.6600	0.6360	0.4767	0.0000
4.6700	0.6436	0.4789	0.0000
4.6800	0.6518	0.4810	0.0000
4.6900	0.6595	0.4832	0.0000
4.7000	0.6672	0.4856	0.0000
4.7100	0.6753	0.4879	0.0000
4.7200	0.6835	0.4902	0.0000
4.7300	0.6919	0.4927	0.0000
4.7400	0.7005	0.4950	0.0000
4.7500	0.7093	0.4975	0.0000
4.7600	0.7179	0.4998	0.0000
4.7700	0.7269	0.5021	0.0000
4.7800	0.7362	0.5045	0.0000
4.7900	0.7456	0.5070	0.0000
4.8000	0.7554	0.5095	0.0000
4.8100	0.7651	0.5120	0.0000
4.8200	0.7751	0.5145	0.0000
4.8300	0.7855	0.5172	0.0000
4.8400	0.7953	0.5196	0.0000
4.8500	0.8055	0.5223	0.0000
4.8600	0.8161	0.5250	0.0000
4.8700	0.8264	0.5276	0.0000
4.8800	0.8371	0.5304	0.0000
4.8900	0.8478	0.5331	0.0000
4.9000	0.8583	0.5357	0.0000
4.9100	0.8689	0.5386	0.0000
4.9200	0.8797	0.5415	0.0000
4.9300	0.8903	0.5442	0.0000
4.9400	0.9006	0.5470	0.0000
4.9500	0.9109	0.5499	0.0000
4.9600	0.9210	0.5528	0.0000
4.9700	0.9307	0.5560	0.0000
4.9800	0.9401	0.5589	0.0000
4.9900	0.9488	0.5620	0.0001
5.0000	0.9573	0.5651	0.0003
5.0100	0.9651	0.5681	0.0006
5.0200	0.9723	0.5710	0.0011
5.0300	0.9790	0.5740	0.0039
5.0400	0.9844	0.5771	0.0082
5.0500	0.9888	0.5804	0.0154
5.0600	0.9926	0.5836	0.0411
5.0700	0.9954	0.5869	0.0664
5.0800	0.9972	0.5901	0.1080
5.0900	0.9985	0.5932	0.2041
5.1000	0.9993	0.5964	0.2511
5.1100	0.9997	0.5997	0.3441
5.1200	0.9999	0.6028	0.4423
5.1300	1.0000	0.6064	0.4803
5.1400	1.0000	0.6101	0.5347
5.1500	1.0000	0.6137	0.5631
5.1600	1.0000	0.6173	0.5741
5.1700	1.0000	0.6209	0.5876
5.1800	1.0000	0.6244	0.5922
5.1900	1.0000	0.6282	0.5955
5.2000	1.0000	0.6319	0.5980
5.2100	1.0000	0.6356	0.6002
5.2200	1.0000	0.6392	0.6024
5.2300	1.0000	0.6429	0.6047
5.2400	1.0000	0.6467	0.6070
5.2500	1.0000	0.6505	0.6093
5.2600	1.0000	0.6545	0.6115
5.2700	1.0000	0.6585	0.6138
5.2800	1.0000	0.6625	0.6163
5.2900	1.0000	0.6664	0.6187
5.3000	1.0000	0.6703	0.6209
5.3100	1.0000	0.6746	0.6233
5.3200	1.0000	0.6785	0.6256
5.3300	1.0000	0.6826	0.6281
5.3400	1.0000	0.6867	0.6305
5.3500	1.0000	0.6907	0.6330
5.3600	1.0000	0.6951	0.6355
5.3700	1.0000	0.6992	0.6382
5.3800	1.0000	0.7040	0.6408
5.3900	1.0000	0.7086	0.6434
5.4000	1.0000	0.7132	0.6461
5.4100	1.0000	0.7175	0.6488
5.4200	1.0000	0.7222	0.6513
5.4300	1.0000	0.7266	0.6539
5.4400	1.0000	0.7312	0.6565
5.4500	1.0000	0.7358	0.6591
5.4600	1.0000	0.7405	0.6619
5.4700	1.0000	0.7453	0.6647
5.4800	1.0000	0.7500	0.6677
5.4900	1.0000	0.7549	0.6703
5.5000	1.0000	0.7597	0.6730
5.5100	1.0000	0.7646	0.6758
5.5200	1.0000	0.7694	0.6786
5.5300	1.0000	0.7744	0.6813
5.5400	1.0000	0.7795	0.6841
5.5500	1.0000	0.7846	0.6867
5.5600	1.0000	0.7895	0.6895
5.5700	1.0000	0.7945	0.6925
5.5800	1.0000	0.7997	0.6954
5.5900	1.0000	0.8049	0.6984
5.6000	1.0000	0.8100	0.7013
5.6100	1.0000	0.8152	0.7043
5.6200	1.0000	0.8203	0.7071
5.6300	1.0000	0.8255	0.7101
5.6400	1.0000	0.8312	0.7133
5.6500	1.0000	0.8368	0.7164
5.6600	1.0000	0.8423	0.7195
5.6700	1.0000	0.8477	0.7227
5.6800	1.0000	0.8529	0.7258
5.6900	1.0000	0.8582	0.7287
5.7000	1.0000	0.8635	0.7318
5.7100	1.0000	0.8689	0.7351
5.7200	1.0000	0.8744	0.7383
5.7300	1.0000	0.8799	0.7415
5.7400	1.0000	0.8853	0.7447
5.7500	1.0000	0.8906	0.7478
5.7600	1.0000	0.8957	0.7510
5.7700	1.0000	0.9010	0.7541
5.7800	1.0000	0.9063	0.7573
5.7900	1.0000	0.9116	0.7606
5.8000	1.0000	0.9167	0.7638
5.8100	1.0000	0.9218	0.7671
5.8200	1.0000	0.9270	0.7703
5.8300	1.0000	0.9317	0.7736
5.8400	1.0000	0.9364	0.7772
5.8500	1.0000	0.9414	0.7807
5.8600	1.0000	0.9463	0.7841
5.8700	1.0000	0.9508	0.7874
5.8800	1.0000	0.9555	0.7909
5.8900	1.0000	0.9599	0.7943
5.9000	1.0000	0.9639	0.7977
5.9100	1.0000	0.9677	0.8014
5.9200	1.0000	0.9715	0.8051
5.9300	1.0000	0.9751	0.8086
5.9400	1.0000	0.9784	0.8120
5.9500	1.0000	0.9815	0.8155
5.9600	1.0000	0.9843	0.8189
5.9700	1.0000	0.9870	0.8225
5.9800	1.0000	0.9892	0.8259
5.9900	1.0000	0.9912	0.8295
6.0000	1.0000	0.9930	0.8329
6.0100	1.0000	0.9946	0.8364
6.0200	1.0000	0.9959	0.8399
6.0300	1.0000	0.9969	0.8433
6.0400	1.0000	0.9977	0.8468
6.0500	1.0000	0.9985	0.8505
6.0600	1.0000	0.9990	0.8542
6.0700	1.0000	0.9994	0.8576
6.0800	1.0000	0.9997	0.8612
6.0900	1.0000	0.9998	0.8648
6.1000	1.0000	0.9999	0.8683
6.1100	1.0000	0.9999	0.8719
6.1200	1.0000	1.0000	0.8756
6.1300	1.0000	1.0000	0.8791
6.1400	1.0000	1.0000	0.8825
6.1500	1.0000	1.0000	0.8860
6.1600	1.0000	1.0000	0.8894
6.1700	1.0000	1.0000	0.8928
6.1800	1.0000	1.0000	0.8964
6.1900	1.0000	1.0000	0.9000
6.2000	1.0000	1.0000	0.9034
6.2100	1.0000	1.0000	0.9069
6.2200	1.0000	1.0000	0.9103
6.2300	1.0000	1.0000	0.9137
6.2400	1.0000	1.0000	0.9171
6.2500	1.0000	1.0000	0.9203
6.2600	1.0000	1.0000	0.9237
6.2700	1.0000	1.0000	0.9271
6.2800	1.0000	1.0000	0.9304
6.2900	1.0000	1.0000	0.9336
6.3000	1.0000	1.0000	0.9368
6.3100	1.0000	1.0000	0.9400
6.3200	1.0000	1.0000	0.9431
6.3300	1.0000	1.0000	0.9464
6.3400	1.0000	1.0000	0.9495
6.3500	1.0000	1.0000	0.9524
6.3600	1.0000	1.0000	0.9552
6.3700	1.0000	1.0000	0.9580
6.3800	1.0000	1.0000	0.9608
6.3900	1.0000	1.0000	0.9634
6.4000	1.0000	1.0000	0.9661
6.4100	1.0000	1.0000	0.9688
6.4200	1.0000	1.0000	0.9712
6.4300	1.0000	1.0000	0.9736
6.4400	1.0000	1.0000	0.9758
6.4500	1.0000	1.0000	0.9781
6.4600	1.0000	1.0000	0.9801
6.4700	1.0000	1.0000	0.9820
6.4800	1.0000	1.0000	0.9839
6.4900	1.0000	1.0000	0.9856
6.5000	1.0000	1.0000	0.9873
6.5100	1.0000	1.0000	0.9889
6.5200	1.0000	1.0000	0.9903
6.5300	1.0000	1.0000	0.9917
6.5400	1.0000	1.0000	0.9928
6.5500	1.0000	1.0000	0.9939
6.5600	1.0000	1.0000	0.9948
6.5700	1.0000	1.0000	0.9956
6.5800	1.0000	1.0000	0.9964
6.5900	1.0000	1.0000	0.9970
6.6000	1.0000	1.0000	0.9976
6.6100	1.0000	1.0000	0.9982
6.6200	1.0000	1.0000	0.9987
6.6300	1.0000	1.0000	0.9989
6.6400	1.0000	1.0000	0.9992
6.6500	1.0000	1.0000	0.9995
6.6600	1.0000	1.0000	0.9996
6.6700	1.0000	1.0000	0.9998
6.6800	1.0000	1.0000	0.9999
6.6900	1.0000	1.0000	0.9999
6.7000	1.0000	1.0000	0.9999
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	3.8925	5.1084	6.2697	15.2706
2.0000	4.1263	4.4598	5.0578	13.6438
3.0000	3.8936	4.4617	5.0664	13.4216
4.0000	3.8957	5.4310	5.0691	14.3958
5.0000	5.0281	4.4709	5.7974	15.2964
6.0000	4.7989	4.4698	5.0689	14.3377
7.0000	4.4862	4.4709	5.8964	14.8535
8.0000	3.8962	4.5758	5.0696	13.5416
9.0000	4.8808	5.4551	5.8921	16.2280
10.0000	3.8960	4.4708	5.0692	13.4359
11.0000	4.4602	4.4729	5.7377	14.6708
12.0000	4.2231	4.4733	5.2466	13.9430
13.0000	4.9803	5.0565	5.0734	15.1102
14.0000	4.7760	5.1139	5.0728	14.9626
15.0000	3.9037	4.4742	5.7404	14.1183
16.0000	4.2264	4.4752	5.0739	13.7755
17.0000	4.6222	5.9238	5.4982	16.0442
18.0000	4.6254	4.4750	5.9873	15.0877
19.0000	5.0016	4.4741	5.0727	14.5484
20.0000	4.8892	4.4748	5.0731	14.4371
21.0000	4.6745	4.4756	5.6269	14.7770
22.0000	4.3300	4.4758	5.0740	13.8798
23.0000	4.1207	4.6159	5.0824	13.8190
24.0000	4.6513	5.5387	5.7236	15.9136
25.0000	4.3816	4.4835	5.0825	13.9476
26.0000	4.4588	5.3885	5.0840	14.9313
27.0000	4.7625	5.2437	5.0840	15.0902
28.0000	4.8527	4.4841	6.2803	15.6171
29.0000	4.8631	4.4795	5.8992	15.2418
30.0000	3.9727	4.4789	5.0742	13.5259
31.0000	4.6374	5.4974	5.0832	15.2180
32.0000	5.0479	4.8346	5.0826	14.9652
33.0000	3.9045	5.1431	5.0825	14.1301
34.0000	5.0697	4.6515	5.2723	14.9935
35.0000	4.9347	5.5458	5.0835	15.5640
36.0000	3.9034	5.6440	5.6773	15.2248
37.0000	4.9443	4.4759	5.0778	14.4979
38.0000	4.7863	4.4793	5.0816	14.3473
39.0000	3.9036	5.5271	5.0826	14.5132
40.0000	4.5884	5.8606	5.0831	15.5321
41.0000	4.7028	5.3118	5.8793	15.8938
42.0000	3.8963	4.4743	5.0730	13.4436
43.0000	3.9032	5.0448	5.0821	14.0301
44.0000	4.8697	4.4840	5.0837	14.4374
45.0000	4.3533	5.0214	5.0846	14.4593
46.0000	4.8718	5.2414	5.0853	15.1986
47.0000	4.9730	4.4848	5.0848	14.5426
48.0000	3.9523	4.4852	5.0856	13.5232
49.0000	3.9068	4.4875	6.0922	14.4865
50.0000	4.6222	4.4880	5.0886	14.1988
51.0000	4.1586	4.8323	6.3190	15.3099
52.0000	4.8607	4.4885	5.0885	14.4377
53.0000	4.6531	4.4892	6.1004	15.2427
54.0000	4.8749	5.0277	5.8917	15.7943
55.0000	3.9055	4.4869	5.0860	13.4784
56.0000	5.0522	4.4891	5.9531	15.4944
57.0000	3.9063	4.4880	5.7926	14.1868
58.0000	4.3375	4.4891	6.1218	14.9484
59.0000	4.3083	4.4890	5.0874	13.8847
60.0000	4.5033	4.4967	5.0890	14.0890
61.0000	4.5997	4.4981	5.0973	14.1950
62.0000	4.8250	5.5166	5.5437	15.8853
63.0000	4.6366	4.4976	5.2031	14.3373
64.0000	5.0142	4.4982	5.0974	14.6099
65.0000	4.8357	4.4987	5.5574	14.8918
66.0000	3.9086	4.4987	5.0978	13.5051
67.0000	4.9094	4.5012	5.1003	14.5109
68.0000	5.0994	5.8752	5.1010	16.0756
69.0000	4.6773	5.0467	6.5457	16.2697
70.0000	4.5904	5.1842	5.0890	14.8637
71.0000	4.8661	5.7107	5.1467	15.7234
72.0000	3.9874	4.4891	5.0870	13.5634
73.0000	3.9061	4.7229	5.0894	13.7183
74.0000	3.9078	4.4990	5.0982	13.5050
75.0000	4.6866	4.5054	6.2675	15.4595
76.0000	5.0194	4.5001	6.0753	15.5949
77.0000	4.9800	4.4987	5.5539	15.0327
78.0000	3.9072	5.2590	5.0935	14.2597
79.0000	4.6102	5.9122	6.3680	16.8903
80.0000	3.9048	4.4928	6.0280	14.4256
81.0000	4.9428	5.4547	5.0872	15.4847
82.0000	4.1446	5.1623	6.2999	15.6068
83.0000	4.9577	5.4360	5.0842	15.4779
84.0000	4.5723	4.4862	6.0860	15.1445
85.0000	4.7381	4.4854	5.0820	14.3055
86.0000	5.0040	4.6697	5.0828	14.7565
87.0000	4.7285	4.4867	6.0575	15.2727
88.0000	4.7942	5.7613	5.5434	16.0989
89.0000	3.8935	4.5758	5.9950	14.4643
90.0000	5.0066	4.8573	5.9941	15.8581
91.0000	4.3471	4.7253	5.4916	14.5640
92.0000	4.9956	4.4794	5.0710	14.5461
93.0000	4.1329	4.4830	5.0715	13.6874
94.0000	4.2931	5.4219	5.4643	15.1794
95.0000	5.0604	5.3796	5.7318	16.1717
96.0000	4.8355	4.4758	5.0701	14.3814
97.0000	3.8915	4.4794	5.0709	13.4418
98.0000	4.8663	5.9419	5.0735	15.8817
99.0000	4.5801	4.4833	5.0716	14.1350
100.0000	4.4133	4.4841	5.1056	14.0031


==> Data-n3/pf_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0014	0.0022	0.0029
0.0200	0.0027	0.0044	0.0057
0.0300	0.0041	0.0068	0.0088
0.0400	0.0055	0.0091	0.0118
0.0500	0.0070	0.0116	0.0148
0.0600	0.0085	0.0142	0.0177
0.0700	0.0100	0.0165	0.0207
0.0800	0.0113	0.0187	0.0238
0.0900	0.0128	0.0211	0.0269
0.1000	0.0142	0.0236	0.0302
0.1100	0.0155	0.0260	0.0335
0.1200	0.0169	0.0284	0.0368
0.1300	0.0183	0.0309	0.0398
0.1400	0.0197	0.0331	0.0430
0.1500	0.0211	0.0357	0.0462
0.1600	0.0225	0.0382	0.0494
0.1700	0.0240	0.0407	0.0528
0.1800	0.0255	0.0433	0.0563
0.1900	0.0272	0.0455	0.0596
0.2000	0.0288	0.0481	0.0629
0.2100	0.0303	0.0506	0.0664
0.2200	0.0318	0.0533	0.0699
0.2300	0.0334	0.0560	0.0732
0.2400	0.0350	0.0585	0.0766
0.2500	0.0365	0.0610	0.0802
0.2600	0.0381	0.0638	0.0836
0.2700	0.0396	0.0664	0.0871
0.2800	0.0413	0.0693	0.0907
0.2900	0.0429	0.0720	0.0942
0.3000	0.0446	0.0750	0.0977
0.3100	0.0464	0.0778	0.1015
0.3200	0.0481	0.0806	0.1051
0.3300	0.0497	0.0834	0.1086
0.3400	0.0515	0.0863	0.1123
0.3500	0.0533	0.0893	0.1159
0.3600	0.0550	0.0923	0.1196
0.3700	0.0569	0.0951	0.1234
0.3800	0.0587	0.0982	0.1268
0.3900	0.0604	0.1012	0.1304
0.4000	0.0622	0.1041	0.1339
0.4100	0.0640	0.1070	0.1378
0.4200	0.0658	0.1100	0.1417
0.4300	0.0679	0.1128	0.1457
0.4400	0.0698	0.1160	0.1496
0.4500	0.0718	0.1189	0.1537
0.4600	0.0738	0.1219	0.1576
0.4700	0.0756	0.1250	0.1615
0.4800	0.0775	0.1281	0.1654
0.4900	0.0794	0.1311	0.1692
0.5000	0.0814	0.1341	0.1731
0.5100	0.0833	0.1373	0.1771
0.5200	0.0852	0.1404	0.1810
0.5300	0.0873	0.1434	0.1852
0.5400	0.0893	0.1466	0.1892
0.5500	0.0915	0.1498	0.1930
0.5600	0.0935	0.1532	0.1971
0.5700	0.0957	0.1564	0.2012
0.5800	0.0977	0.1599	0.2052
0.5900	0.0999	0.1632	0.2094
0.6000	0.1021	0.1665	0.2136
0.6100	0.1041	0.1698	0.2177
0.6200	0.1061	0.1732	0.2218
0.6300	0.1084	0.1764	0.2260
0.6400	0.1105	0.1799	0.2302
0.6500	0.1128	0.1834	0.2343
0.6600	0.1149	0.1867	0.2389
0.6700	0.1171	0.1903	0.2431
0.6800	0.1194	0.1938	0.2471
0.6900	0.1218	0.1973	0.2514
0.7000	0.1241	0.2010	0.2559
0.7100	0.1263	0.2045	0.2600
0.7200	0.1286	0.2083	0.2643
0.7300	0.1309	0.2118	0.2689
0.7400	0.1331	0.2153	0.2733
0.7500	0.1355	0.2187	0.2779
0.7600	0.1378	0.2223	0.2825
0.7700	0.1402	0.2261	0.2871
0.7800	0.1427	0.2298	0.2918
0.7900	0.1450	0.2337	0.2962
0.8000	0.1475	0.2375	0.3008
0.8100	0.1498	0.2414	0.3052
0.8200	0.1524	0.2451	0.3098
0.8300	0.1549	0.2488	0.3143
0.8400	0.1575	0.2526	0.3190
0.8500	0.1600	0.2566	0.3238
0.8600	0.1625	0.2603	0.3286
0.8700	0.1651	0.2641	0.3332
0.8800	0.1678	0.2680	0.3379
0.8900	0.1705	0.2720	0.3427
0.9000	0.1731	0.2760	0.3475
0.9100	0.1757	0.2801	0.3522
0.9200	0.1782	0.2839	0.3571
0.9300	0.1810	0.2879	0.3620
0.9400	0.1837	0.2921	0.3669
0.9500	0.1862	0.2961	0.3717
0.9600	0.1888	0.3001	0.3767
0.9700	0.1916	0.3043	0.3815
0.9800	0.1944	0.3082	0.3867
0.9900	0.1970	0.3125	0.3912
1.0000	0.1996	0.3168	0.3958
1.0100	0.2023	0.3209	0.4007
1.0200	0.2051	0.3249	0.4053
1.0300	0.2080	0.3289	0.4103
1.0400	0.2109	0.3333	0.4151
1.0500	0.2139	0.3375	0.4200
1.0600	0.2168	0.3415	0.4247
1.0700	0.2197	0.3457	0.4296
1.0800	0.2227	0.3498	0.4346
1.0900	0.2259	0.3540	0.4394
1.1000	0.2290	0.3584	0.4444
1.1100	0.2321	0.3630	0.4492
1.1200	0.2353	0.3673	0.4540
1.1300	0.2383	0.3716	0.4589
1.1400	0.2414	0.3760	0.4637
1.1500	0.2445	0.3804	0.4686
1.1600	0.2475	0.3847	0.4735
1.1700	0.2504	0.3890	0.4783
1.1800	0.2535	0.3932	0.4831
1.1900	0.2567	0.3976	0.4881
1.2000	0.2597	0.4021	0.4928
1.2100	0.2631	0.4064	0.4978
1.2200	0.2663	0.4108	0.5029
1.2300	0.2698	0.4152	0.5079
1.2400	0.2729	0.4194	0.5126
1.2500	0.2762	0.4237	0.5175
1.2600	0.2795	0.4282	0.5226
1.2700	0.2830	0.4322	0.5274
1.2800	0.2865	0.4371	0.5321
1.2900	0.2899	0.4412	0.5372
1.3000	0.2932	0.4448	0.5421
1.3100	0.2964	0.4480	0.5473
1.3200	0.2997	0.4517	0.5522
1.3300	0.3031	0.4551	0.5574
1.3400	0.3064	0.4585	0.5623
1.3500	0.3098	0.4617	0.5676
1.3600	0.3133	0.4652	0.5726
1.3700	0.3165	0.4685	0.5770
1.3800	0.3199	0.4719	0.5809
1.3900	0.3230	0.4755	0.5847
1.4000	0.3263	0.4787	0.5883
1.4100	0.3290	0.4821	0.5920
1.4200	0.3316	0.4857	0.5956
1.4300	0.3342	0.4891	0.5993
1.4400	0.3369	0.4927	0.6030
1.4500	0.3396	0.4962	0.6065
1.4600	0.3422	0.4995	0.6100
1.4700	0.3449	0.5028	0.6138
1.4800	0.3477	0.5064	0.6177
1.4900	0.3504	0.5099	0.6212
1.5000	0.3532	0.5133	0.6246
1.5100	0.3559	0.5170	0.6284
1.5200	0.3589	0.5203	0.6320
1.5300	0.3617	0.5240	0.6359
1.5400	0.3646	0.5274	0.6398
1.5500	0.3673	0.5310	0.6434
1.5600	0.3704	0.5346	0.6474
1.5700	0.3733	0.5383	0.6511
1.5800	0.3762	0.5418	0.6549
1.5900	0.3791	0.5453	0.6584
1.6000	0.3820	0.5490	0.6621
1.6100	0.3850	0.5526	0.6663
1.6200	0.3880	0.5564	0.6701
1.6300	0.3910	0.5601	0.6739
1.6400	0.3940	0.5638	0.6776
1.6500	0.3972	0.5674	0.6814
1.6600	0.4003	0.5711	0.6848
1.6700	0.4033	0.5746	0.6883
1.6800	0.4064	0.5782	0.6920
1.6900	0.4097	0.5819	0.6957
1.7000	0.4127	0.5854	0.6994
1.7100	0.4161	0.5891	0.7030
1.7200	0.4192	0.5927	0.7066
1.7300	0.4227	0.5961	0.7102
1.7400	0.4259	0.5999	0.7140
1.7500	0.4288	0.6036	0.7176
1.7600	0.4319	0.6074	0.7212
1.7700	0.4352	0.6110	0.7249
1.7800	0.4385	0.6148	0.7286
1.7900	0.4418	0.6186	0.7321
1.8000	0.4453	0.6221	0.7357
1.8100	0.4485	0.6259	0.7392
1.8200	0.4518	0.6296	0.7428
1.8300	0.4551	0.6333	0.7463
1.8400	0.4584	0.6371	0.7498
1.8500	0.4618	0.6405	0.7533
1.8600	0.4649	0.6441	0.7568
1.8700	0.4683	0.6477	0.7603
1.8800	0.4715	0.6515	0.7635
1.8900	0.4748	0.6551	0.7668
1.9000	0.4782	0.6588	0.7702
1.9100	0.4816	0.6626	0.7736
1.9200	0.4851	0.6661	0.7771
1.9300	0.4886	0.6699	0.7804
1.9400	0.4921	0.6736	0.7840
1.9500	0.4955	0.6773	0.7874
1.9600	0.4991	0.6807	0.7907
1.9700	0.5026	0.6843	0.7939
1.9800	0.5060	0.6880	0.7974
1.9900	0.5093	0.6917	0.8007
2.0000	0.5130	0.6950	0.8039
2.0100	0.5166	0.6988	0.8071
2.0200	0.5201	0.7025	0.8104
2.0300	0.5237	0.7061	0.8134
2.0400	0.5271	0.7098	0.8166
2.0500	0.5307	0.7132	0.8197
2.0600	0.5342	0.7169	0.8228
2.0700	0.5379	0.7204	0.8259
2.0800	0.5416	0.7238	0.8289
2.0900	0.5449	0.7273	0.8319
2.1000	0.5485	0.7309	0.8347
2.1100	0.5521	0.7345	0.8376
2.1200	0.5557	0.7381	0.8404
2.1300	0.5591	0.7416	0.8433
2.1400	0.5627	0.7450	0.8460
2.1500	0.5663	0.7484	0.8490
2.1600	0.5698	0.7517	0.8519
2.1700	0.5736	0.7550	0.8547
2.1800	0.5770	0.7584	0.8575
2.1900	0.5807	0.7617	0.8602
2.2000	0.5844	0.7649	0.8629
2.2100	0.5881	0.7686	0.8658
2.2200	0.5917	0.7720	0.8684
2.2300	0.5954	0.7753	0.8711
2.2400	0.5989	0.7788	0.8736
2.2500	0.6027	0.7820	0.8761
2.2600	0.6062	0.7852	0.8787
2.2700	0.6101	0.7886	0.8811
2.2800	0.6138	0.7918	0.8835
2.2900	0.6174	0.7950	0.8861
2.3000	0.6209	0.7983	0.8884
2.3100	0.6247	0.8014	0.8908
2.3200	0.6284	0.8048	0.8931
2.3300	0.6322	0.8079	0.8955
2.3400	0.6359	0.8108	0.8978
2.3500	0.6397	0.8138	0.9001
2.3600	0.6435	0.8167	0.9025
2.3700	0.6474	0.8200	0.9047
2.3800	0.6510	0.8232	0.9069
2.3900	0.6548	0.8263	0.9091
2.4000	0.6585	0.8293	0.9112
2.4100	0.6620	0.8323	0.9132
2.4200	0.6659	0.8351	0.9152
2.4300	0.6695	0.8381	0.9173
2.4400	0.6732	0.8410	0.9194
2.4500	0.6766	0.8441	0.9215
2.4600	0.6802	0.8470	0.9234
2.4700	0.6839	0.8499	0.9255
2.4800	0.6876	0.8529	0.9275
2.4900	0.6912	0.8555	0.9293
2.5000	0.6949	0.8583	0.9311
2.5100	0.6985	0.8609	0.9329
2.5200	0.7019	0.8637	0.9346
2.5300	0.7052	0.8662	0.9364
2.5400	0.7089	0.8687	0.9380
2.5500	0.7126	0.8712	0.9398
2.5600	0.7162	0.8737	0.9415
2.5700	0.7199	0.8764	0.9432
2.5800	0.7234	0.8790	0.9448
2.5900	0.7270	0.8816	0.9466
2.6000	0.7304	0.8841	0.9480
2.6100	0.7340	0.8866	0.9496
2.6200	0.7374	0.8890	0.9511
2.6300	0.7408	0.8912	0.9525
2.6400	0.7441	0.8937	0.9539
2.6500	0.7477	0.8960	0.9553
2.6600	0.7511	0.8983	0.9565
2.6700	0.7545	0.9007	0.9580
2.6800	0.7580	0.9028	0.9593
2.6900	0.7617	0.9051	0.9607
2.7000	0.7649	0.9074	0.9619
2.7100	0.7684	0.9096	0.9631
2.7200	0.7717	0.9118	0.9643
2.7300	0.7751	0.9140	0.9655
2.7400	0.7785	0.9160	0.9667
2.7500	0.7819	0.9180	0.9679
2.7600	0.7852	0.9199	0.9689
2.7700	0.7885	0.9220	0.9701
2.7800	0.7916	0.9239	0.9712
2.7900	0.7950	0.9258	0.9722
2.8000	0.7981	0.9278	0.9731
2.8100	0.8014	0.9297	0.9740
2.8200	0.8049	0.9316	0.9751
2.8300	0.8080	0.9333	0.9760
2.8400	0.8110	0.9352	0.9768
2.8500	0.8139	0.9369	0.9778
2.8600	0.8170	0.9387	0.9786
2.8700	0.8201	0.9405	0.9794
2.8800	0.8232	0.9423	0.9802
2.8900	0.8261	0.9440	0.9810
2.9000	0.8291	0.9456	0.9818
2.9100	0.8324	0.9472	0.9825
2.9200	0.8354	0.9487	0.9832
2.9300	0.8385	0.9503	0.9838
2.9400	0.8416	0.9518	0.9844
2.9500	0.8444	0.9532	0.9850
2.9600	0.8473	0.9546	0.9856
2.9700	0.8502	0.9562	0.9862
2.9800	0.8530	0.9575	0.9867
2.9900	0.8556	0.9590	0.9873
3.0000	0.8584	0.9604	0.9879
3.0100	0.8609	0.9616	0.9885
3.0200	0.8636	0.9628	0.9889
3.0300	0.8664	0.9639	0.9894
3.0400	0.8690	0.9652	0.9899
3.0500	0.8718	0.9663	0.9903
3.0600	0.8743	0.9675	0.9908
3.0700	0.8770	0.9687	0.9913
3.0800	0.8795	0.9698	0.9917
3.0900	0.8819	0.9709	0.9921
3.1000	0.8844	0.9720	0.9924
3.1100	0.8869	0.9729	0.9928
3.1200	0.8894	0.9740	0.9931
3.1300	0.8917	0.9750	0.9935
3.1400	0.8939	0.9758	0.9938
3.1500	0.8963	0.9767	0.9941
3.1600	0.8986	0.9774	0.9944
3.1700	0.9010	0.9783	0.9946
3.1800	0.9033	0.9792	0.9949
3.1900	0.9053	0.9800	0.9952
3.2000	0.9073	0.9808	0.9954
3.2100	0.9096	0.9816	0.9956
3.2200	0.9118	0.9823	0.9959
3.2300	0.9141	0.9829	0.9961
3.2400	0.9162	0.9837	0.9963
3.2500	0.9183	0.9843	0.9965
3.2600	0.9203	0.9850	0.9967
3.2700	0.9221	0.9857	0.9969
3.2800	0.9241	0.9862	0.9970
3.2900	0.9261	0.9869	0.9972
3.3000	0.9279	0.9875	0.9973
3.3100	0.9296	0.9880	0.9975
3.3200	0.9315	0.9886	0.9977
3.3300	0.9334	0.9891	0.9978
3.3400	0.9351	0.9896	0.9979
3.3500	0.9366	0.9900	0.9980
3.3600	0.9384	0.9905	0.9981
3.3700	0.9402	0.9911	0.9982
3.3800	0.9419	0.9915	0.9983
3.3900	0.9435	0.9918	0.9984
3.4000	0.9451	0.9923	0.9985
3.4100	0.9467	0.9927	0.9986
3.4200	0.9483	0.9930	0.9987
3.4300	0.9498	0.9933	0.9988
3.4400	0.9512	0.9937	0.9989
3.4500	0.9526	0.9939	0.9989
3.4600	0.9541	0.9943	0.9990
3.4700	0.9554	0.9946	0.9990
3.4800	0.9567	0.9949	0.9991
3.4900	0.9582	0.9952	0.9992
3.5000	0.9596	0.9954	0.9993
3.5100	0.9609	0.9957	0.9994
3.5200	0.9622	0.9959	0.9994
3.5300	0.9633	0.9960	0.9995
3.5400	0.9646	0.9963	0.9995
3.5500	0.9658	0.9964	0.9995
3.5600	0.9670	0.9966	0.9996
3.5700	0.9681	0.9968	0.9996
3.5800	0.9692	0.9970	0.9996
3.5900	0.9702	0.9972	0.9997
3.6000	0.9712	0.9974	0.9997
3.6100	0.9720	0.9975	0.9997
3.6200	0.9730	0.9976	0.9998
3.6300	0.9740	0.9977	0.9998
3.6400	0.9749	0.9978	0.9998
3.6500	0.9757	0.9979	0.9998
3.6600	0.9766	0.9981	0.9998
3.6700	0.9775	0.9982	0.9998
3.6800	0.9784	0.9983	0.9999
3.6900	0.9793	0.9985	0.9999
3.7000	0.9801	0.9986	0.9999
3.7100	0.9808	0.9987	0.9999
3.7200	0.9814	0.9988	0.9999
3.7300	0.9822	0.9989	0.9999
3.7400	0.9828	0.9990	0.9999
3.7500	0.9836	0.9990	0.9999
3.7600	0.9842	0.9991	0.9999
3.7700	0.9849	0.9992	0.9999
3.7800	0.9855	0.9992	0.9999
3.7900	0.9862	0.9993	0.9999
3.8000	0.9867	0.9993	0.9999
3.8100	0.9873	0.9994	1.0000
3.8200	0.9879	0.9994	1.0000
3.8300	0.9884	0.9994	1.0000
3.8400	0.9889	0.9995	1.0000
3.8500	0.9894	0.9995	1.0000
3.8600	0.9899	0.9996	1.0000
3.8700	0.9905	0.9996	1.0000
3.8800	0.9909	0.9996	1.0000
3.8900	0.9914	0.9997	1.0000
3.9000	0.9918	0.9997	1.0000
3.9100	0.9922	0.9997	1.0000
3.9200	0.9925	0.9997	1.0000
3.9300	0.9929	0.9998	1.0000
3.9400	0.9932	0.9998	1.0000
3.9500	0.9936	0.9998	1.0000
3.9600	0.9939	0.9998	1.0000
3.9700	0.9942	0.9998	1.0000
3.9800	0.9945	0.9998	1.0000
3.9900	0.9948	0.9998	1.0000
4.0000	0.9950	0.9999	1.0000
4.0100	0.9953	0.9999	1.0000
4.0200	0.9955	0.9999	1.0000
4.0300	0.9957	0.9999	1.0000
4.0400	0.9959	0.9999	1.0000
4.0500	0.9961	0.9999	1.0000
4.0600	0.9963	0.9999	1.0000
4.0700	0.9965	0.9999	1.0000
4.0800	0.9967	0.9999	1.0000
4.0900	0.9969	0.9999	1.0000
4.1000	0.9971	0.9999	1.0000
4.1100	0.9972	0.9999	1.0000
4.1200	0.9974	1.0000	1.0000
4.1300	0.9976	1.0000	1.0000
4.1400	0.9977	1.0000	1.0000
4.1500	0.9978	1.0000	1.0000
4.1600	0.9979	1.0000	1.0000
4.1700	0.9980	1.0000	1.0000
4.1800	0.9982	1.0000	1.0000
4.1900	0.9983	1.0000	1.0000
4.2000	0.9984	1.0000	1.0000
4.2100	0.9985	1.0000	1.0000
4.2200	0.9986	1.0000	1.0000
4.2300	0.9987	1.0000	1.0000
4.2400	0.9988	1.0000	1.0000
4.2500	0.9988	1.0000	1.0000
4.2600	0.9989	1.0000	1.0000
4.2700	0.9990	1.0000	1.0000
4.2800	0.9990	1.0000	1.0000
4.2900	0.9991	1.0000	1.0000
4.3000	0.9992	1.0000	1.0000
4.3100	0.9992	1.0000	1.0000
4.3200	0.9993	1.0000	1.0000
4.3300	0.9993	1.0000	1.0000
4.3400	0.9993	1.0000	1.0000
4.3500	0.9994	1.0000	1.0000
4.3600	0.9994	1.0000	1.0000
4.3700	0.9995	1.0000	1.0000
4.3800	0.9995	1.0000	1.0000
4.3900	0.9995	1.0000	1.0000
4.4000	0.9996	1.0000	1.0000
4.4100	0.9996	1.0000	1.0000
4.4200	0.9996	1.0000	1.0000
4.4300	0.9996	1.0000	1.0000
4.4400	0.9997	1.0000	1.0000
4.4500	0.9997	1.0000	1.0000
4.4600	0.9997	1.0000	1.0000
4.4700	0.9997	1.0000	1.0000
4.4800	0.9998	1.0000	1.0000
4.4900	0.9998	1.0000	1.0000
4.5000	0.9998	1.0000	1.0000
4.5100	0.9998	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9999	1.0000	1.0000
4.5500	0.9999	1.0000	1.0000
4.5600	0.9999	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.5948	1.7546	2.5312	2.1022	1.4680	1.1499	1.5734
2.0000	1.6037	0.7382	0.8501	2.0739	1.4914	1.1761	1.5805
3.0000	0.2410	1.2379	1.2303	2.0492	1.4949	1.1894	1.5778
4.0000	0.5289	2.1085	0.8472	2.0295	1.4985	1.2073	1.5784
5.0000	3.5825	0.4390	1.8996	2.0189	1.5012	1.2193	1.5798
6.0000	2.6309	0.7234	0.7705	2.0082	1.5021	1.2250	1.5784
7.0000	2.0207	0.1867	2.0018	2.0033	1.5028	1.2311	1.5791
8.0000	1.0096	1.3475	0.5388	1.9971	1.5050	1.2337	1.5786
9.0000	2.8713	2.1359	1.9945	1.9886	1.5079	1.2368	1.5777
10.0000	0.4115	0.4734	0.9579	1.9836	1.5095	1.2407	1.5779
11.0000	1.9814	0.8146	1.8409	1.9787	1.5100	1.2439	1.5775
12.0000	1.6939	0.9116	1.4665	1.9756	1.5079	1.2451	1.5762
13.0000	3.2766	1.6990	0.9386	1.9734	1.5097	1.2474	1.5769
14.0000	2.5619	1.7514	0.4922	1.9695	1.5094	1.2504	1.5765
15.0000	0.3655	1.1206	1.8424	1.9653	1.5095	1.2521	1.5756
16.0000	1.6961	0.8146	0.5500	1.9622	1.5087	1.2540	1.5750
17.0000	2.2316	3.1427	1.6375	1.9604	1.5086	1.2567	1.5752
18.0000	2.2414	0.3109	2.1004	1.9593	1.5079	1.2575	1.5749
19.0000	3.3967	1.1556	0.8947	1.9566	1.5094	1.2590	1.5750
20.0000	2.8952	0.1093	1.1701	1.9544	1.5099	1.2590	1.5744
21.0000	2.3349	0.9330	1.7412	1.9545	1.5087	1.2594	1.5742
22.0000	1.8119	0.5300	0.2265	1.9526	1.5088	1.2605	1.5740
23.0000	1.5894	1.3684	0.1349	1.9512	1.5086	1.2610	1.5736
24.0000	2.2839	2.2458	1.8216	1.9502	1.5090	1.2618	1.5737
25.0000	1.8734	1.1393	0.0316	1.9484	1.5087	1.2627	1.5733
26.0000	1.9736	2.0404	0.1550	1.9466	1.5083	1.2638	1.5729
27.0000	2.5224	1.8752	0.9525	1.9459	1.5079	1.2646	1.5728
28.0000	2.7686	0.3935	2.5245	1.9439	1.5083	1.2652	1.5725
29.0000	2.8068	0.9510	1.9978	1.9431	1.5081	1.2663	1.5725
30.0000	1.4600	0.1516	0.1185	1.9424	1.5072	1.2664	1.5720
31.0000	2.2616	2.1869	0.8592	1.9414	1.5065	1.2667	1.5715
32.0000	3.6993	1.5177	0.9846	1.9409	1.5061	1.2669	1.5713
33.0000	1.0068	1.7759	1.2267	1.9399	1.5064	1.2674	1.5713
34.0000	3.8823	1.3906	1.4795	1.9392	1.5076	1.2680	1.5716
35.0000	3.0646	2.2591	0.7891	1.9387	1.5078	1.2687	1.5717
36.0000	1.0529	2.4267	1.7830	1.9386	1.5073	1.2689	1.5716
37.0000	3.1190	0.3863	1.3294	1.9388	1.5081	1.2694	1.5721
38.0000	2.5917	0.3062	1.1585	1.9390	1.5080	1.2708	1.5726
39.0000	0.2590	2.2322	1.1690	1.9393	1.5083	1.2710	1.5729
40.0000	2.1777	2.9266	0.5220	1.9386	1.5084	1.2711	1.5727
41.0000	2.3965	1.9524	1.9769	1.9375	1.5084	1.2713	1.5724
42.0000	1.3086	0.9973	0.4877	1.9372	1.5076	1.2716	1.5721
43.0000	1.2255	1.6871	0.5371	1.9367	1.5076	1.2719	1.5721
44.0000	2.8286	0.2654	1.1056	1.9361	1.5077	1.2723	1.5720
45.0000	1.8386	1.6649	0.0892	1.9359	1.5073	1.2724	1.5718
46.0000	2.8311	1.8719	0.0951	1.9355	1.5071	1.2726	1.5717
47.0000	3.2375	0.7436	0.6375	1.9350	1.5071	1.2728	1.5716
48.0000	1.4418	1.0622	1.3349	1.9341	1.5076	1.2732	1.5716
49.0000	0.8472	0.1798	2.2215	1.9335	1.5072	1.2731	1.5713
50.0000	2.2297	0.4832	1.0761	1.9337	1.5070	1.2733	1.5713
51.0000	1.6230	1.5116	2.5835	1.9337	1.5069	1.2736	1.5714
52.0000	2.7878	0.4520	0.4890	1.9328	1.5070	1.2737	1.5712
53.0000	2.2850	0.7910	2.2313	1.9325	1.5072	1.2735	1.5710
54.0000	2.8346	1.6666	1.9820	1.9323	1.5075	1.2739	1.5712
55.0000	1.4005	0.9160	1.2911	1.9320	1.5078	1.2747	1.5715
56.0000	3.7070	0.7402	2.0492	1.9323	1.5080	1.2753	1.5719
57.0000	1.1795	0.1773	1.8832	1.9322	1.5079	1.2755	1.5718
58.0000	1.8176	1.0768	2.2627	1.9320	1.5079	1.2756	1.5718
59.0000	1.7837	1.0843	0.5845	1.9319	1.5085	1.2759	1.5721
60.0000	2.0350	1.2587	0.5029	1.9320	1.5086	1.2759	1.5721
61.0000	2.1864	0.2468	0.7880	1.9316	1.5087	1.2764	1.5723
62.0000	2.6728	2.1987	1.6644	1.9313	1.5089	1.2769	1.5724
63.0000	2.2536	1.2244	1.4321	1.9312	1.5089	1.2771	1.5724
64.0000	3.4338	0.8034	0.4405	1.9311	1.5090	1.2773	1.5725
65.0000	2.7064	0.0233	1.6757	1.9310	1.5090	1.2772	1.5724
66.0000	1.0952	1.1612	1.0108	1.9305	1.5087	1.2769	1.5720
67.0000	2.9401	0.7081	0.5070	1.9304	1.5087	1.2768	1.5720
68.0000	4.1119	2.9243	0.8933	1.9305	1.5089	1.2771	1.5722
69.0000	2.3298	1.6778	3.1516	1.9301	1.5086	1.2774	1.5720
70.0000	2.1765	1.8075	0.2121	1.9299	1.5081	1.2774	1.5718
71.0000	2.8108	2.5364	1.3989	1.9300	1.5083	1.2776	1.5719
72.0000	1.4715	0.7491	1.2019	1.9295	1.5086	1.2779	1.5720
73.0000	0.1297	1.4334	1.0265	1.9294	1.5082	1.2778	1.5718
74.0000	1.1055	0.8921	1.3543	1.9292	1.5084	1.2780	1.5719
75.0000	2.3454	1.2938	2.4788	1.9290	1.5088	1.2782	1.5720
76.0000	3.4619	0.5742	2.1921	1.9292	1.5086	1.2785	1.5721
77.0000	3.2535	0.4261	1.6733	1.9289	1.5088	1.2786	1.5721
78.0000	0.1044	1.8817	0.7268	1.9288	1.5088	1.2786	1.5721
79.0000	2.2074	3.0516	2.6793	1.9285	1.5087	1.2790	1.5721
80.0000	0.8263	0.0526	2.1403	1.9282	1.5088	1.2788	1.5719
81.0000	3.0972	2.1179	0.2382	1.9280	1.5086	1.2787	1.5718
82.0000	1.6134	1.7881	2.5560	1.9279	1.5084	1.2791	1.5718
83.0000	3.1770	2.0971	0.9450	1.9284	1.5087	1.2794	1.5722
84.0000	2.1543	0.7366	2.2220	1.9287	1.5088	1.2794	1.5723
85.0000	2.4802	1.0502	1.0340	1.9285	1.5087	1.2794	1.5722
86.0000	3.4269	1.4012	0.5920	1.9284	1.5088	1.2794	1.5722
87.0000	2.4563	0.3142	2.1839	1.9281	1.5089	1.2793	1.5721
88.0000	2.6202	2.6596	1.6724	1.9282	1.5087	1.2792	1.5720
89.0000	1.0916	1.3432	2.1108	1.9281	1.5088	1.2794	1.5721
90.0000	3.4666	1.5344	2.1092	1.9279	1.5087	1.2799	1.5721
91.0000	1.8418	1.4414	1.6366	1.9279	1.5087	1.2799	1.5722
92.0000	3.4118	1.2749	1.2999	1.9278	1.5088	1.2800	1.5722
93.0000	1.6090	0.8517	1.1543	1.9276	1.5086	1.2800	1.5721
94.0000	1.7758	2.0827	1.6140	1.9274	1.5084	1.2800	1.5719
95.0000	3.8750	2.0302	1.8341	1.9275	1.5083	1.2800	1.5720
96.0000	2.7524	0.9528	1.2327	1.9274	1.5082	1.2802	1.5719
97.0000	1.1377	0.1794	0.3681	1.9273	1.5083	1.2802	1.5719
98.0000	2.8420	3.2034	1.2982	1.9272	1.5083	1.2801	1.5719
99.0000	2.1771	1.1715	0.5410	1.9269	1.5083	1.2802	1.5718
100.0000	1.9253	0.0263	1.3801	1.9267	1.5083	1.2804	1.5718


==> Data-n3/pf_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_z_instances.txt <==
time	z1	z2	z3
1.0000	3.8925	4.4607	5.0589
2.0000	3.8916	4.4598	5.0578
3.0000	3.8936	4.4617	5.0664
4.0000	3.8957	4.4702	5.0691
5.0000	3.8992	4.4709	5.0698
6.0000	3.8962	4.4698	5.0689
7.0000	3.8990	4.4709	5.0697
8.0000	3.8962	4.4709	5.0696
9.0000	3.9031	4.4733	5.0719
10.0000	3.8960	4.4708	5.0692
11.0000	3.9029	4.4729	5.0716
12.0000	3.9033	4.4733	5.0719
13.0000	3.9046	4.4749	5.0734
14.0000	3.9042	4.4745	5.0728
15.0000	3.9037	4.4742	5.0726
16.0000	3.9044	4.4752	5.0739
17.0000	3.9063	4.4831	5.0825
18.0000	3.9044	4.4750	5.0735
19.0000	3.9039	4.4741	5.0727
20.0000	3.9042	4.4748	5.0731
21.0000	3.9045	4.4756	5.0740
22.0000	3.9042	4.4758	5.0740
23.0000	3.9055	4.4836	5.0824
24.0000	3.9070	4.4855	5.0845
25.0000	3.9053	4.4835	5.0825
26.0000	3.9065	4.4848	5.0840
27.0000	3.9064	4.4847	5.0840
28.0000	3.9059	4.4841	5.0837
29.0000	3.9045	4.4795	5.0821
30.0000	3.9036	4.4789	5.0742
31.0000	3.9053	4.4842	5.0832
32.0000	3.9048	4.4838	5.0826
33.0000	3.9045	4.4834	5.0825
34.0000	3.9050	4.4845	5.0838
35.0000	3.9050	4.4842	5.0835
36.0000	3.9034	4.4829	5.0820
37.0000	3.9024	4.4759	5.0778
38.0000	3.9031	4.4793	5.0816
39.0000	3.9036	4.4833	5.0826
40.0000	3.9038	4.4840	5.0831
41.0000	3.9031	4.4826	5.0817
42.0000	3.8963	4.4743	5.0730
43.0000	3.9032	4.4826	5.0821
44.0000	3.9045	4.4840	5.0837
45.0000	3.9052	4.4846	5.0846
46.0000	3.9055	4.4854	5.0853
47.0000	3.9049	4.4848	5.0848
48.0000	3.9052	4.4852	5.0856
49.0000	3.9068	4.4875	5.0882
50.0000	3.9072	4.4880	5.0886
51.0000	3.9084	4.4893	5.0897
52.0000	3.9074	4.4885	5.0885
53.0000	3.9081	4.4892	5.0890
54.0000	3.9071	4.4885	5.0882
55.0000	3.9055	4.4869	5.0860
56.0000	3.9072	4.4891	5.0884
57.0000	3.9063	4.4880	5.0870
58.0000	3.9067	4.4891	5.0880
59.0000	3.9065	4.4890	5.0874
60.0000	3.9079	4.4967	5.0890
61.0000	3.9116	4.4981	5.0973
62.0000	3.9150	4.4992	5.0986
63.0000	3.9083	4.4976	5.0899
64.0000	3.9088	4.4982	5.0974
65.0000	3.9116	4.4987	5.0979
66.0000	3.9086	4.4987	5.0978
67.0000	3.9154	4.5012	5.1003
68.0000	3.9161	4.5018	5.1010
69.0000	3.9114	4.4998	5.0987
70.0000	3.9061	4.4969	5.0890
71.0000	3.9059	4.4967	5.0886
72.0000	3.9045	4.4891	5.0870
73.0000	3.9061	4.4970	5.0894
74.0000	3.9078	4.4990	5.0982
75.0000	3.9152	4.5012	5.1007
76.0000	3.9118	4.5001	5.0993
77.0000	3.9079	4.4987	5.0975
78.0000	3.9072	4.4985	5.0935
79.0000	3.9077	4.4997	5.0978
80.0000	3.9048	4.4928	5.0869
81.0000	3.9052	4.4930	5.0872
82.0000	3.9045	4.4891	5.0858
83.0000	3.9028	4.4874	5.0842
84.0000	3.8994	4.4862	5.0827
85.0000	3.8960	4.4854	5.0820
86.0000	3.8992	4.4865	5.0828
87.0000	3.8992	4.4867	5.0830
88.0000	3.8956	4.4858	5.0821
89.0000	3.8935	4.4838	5.0727
90.0000	3.8937	4.4840	5.0731
91.0000	3.8922	4.4791	5.0708
92.0000	3.8922	4.4794	5.0710
93.0000	3.8926	4.4830	5.0715
94.0000	3.8939	4.4849	5.0737
95.0000	3.8934	4.4843	5.0729
96.0000	3.8913	4.4758	5.0701
97.0000	3.8915	4.4794	5.0709
98.0000	3.8934	4.4849	5.0735
99.0000	3.8919	4.4833	5.0716
100.0000	3.8927	4.4841	5.0729


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0001	0.0000
3.5500	0.0002	0.0008	0.0000
3.5600	0.0013	0.0035	0.0000
3.5700	0.0038	0.0140	0.0000
3.5800	0.0086	0.0383	0.0000
3.5900	0.0215	0.0810	0.0000
3.6000	0.0474	0.1283	0.0000
3.6100	0.0794	0.1593	0.0000
3.6200	0.1172	0.1827	0.0000
3.6300	0.1541	0.1997	0.0000
3.6400	0.1853	0.2139	0.0000
3.6500	0.2136	0.2297	0.0000
3.6600	0.2370	0.2485	0.0000
3.6700	0.2506	0.2608	0.0000
3.6800	0.2587	0.2681	0.0000
3.6900	0.2641	0.2718	0.0000
3.7000	0.2695	0.2755	0.0000
3.7100	0.2751	0.2792	0.0000
3.7200	0.2813	0.2842	0.0000
3.7300	0.2881	0.2915	0.0000
3.7400	0.2936	0.2979	0.0000
3.7500	0.3001	0.3056	0.0000
3.7600	0.3048	0.3119	0.0000
3.7700	0.3095	0.3183	0.0000
3.7800	0.3145	0.3245	0.0000
3.7900	0.3206	0.3302	0.0000
3.8000	0.3283	0.3345	0.0000
3.8100	0.3361	0.3389	0.0000
3.8200	0.3418	0.3428	0.0000
3.8300	0.3464	0.3472	0.0000
3.8400	0.3514	0.3524	0.0000
3.8500	0.3563	0.3581	0.0000
3.8600	0.3600	0.3626	0.0000
3.8700	0.3628	0.3657	0.0000
3.8800	0.3656	0.3685	0.0000
3.8900	0.3690	0.3713	0.0000
3.9000	0.3722	0.3742	0.0000
3.9100	0.3751	0.3768	0.0000
3.9200	0.3779	0.3798	0.0000
3.9300	0.3808	0.3825	0.0000
3.9400	0.3836	0.3853	0.0000
3.9500	0.3867	0.3883	0.0000
3.9600	0.3897	0.3912	0.0000
3.9700	0.3926	0.3943	0.0000
3.9800	0.3957	0.3974	0.0000
3.9900	0.3987	0.4005	0.0000
4.0000	0.4018	0.4034	0.0000
4.0100	0.4051	0.4068	0.0000
4.0200	0.4083	0.4099	0.0000
4.0300	0.4119	0.4132	0.0000
4.0400	0.4152	0.4167	0.0000
4.0500	0.4185	0.4200	0.0000
4.0600	0.4218	0.4234	0.0000
4.0700	0.4252	0.4270	0.0000
4.0800	0.4289	0.4308	0.0000
4.0900	0.4324	0.4345	0.0000
4.1000	0.4361	0.4384	0.0000
4.1100	0.4399	0.4422	0.0000
4.1200	0.4437	0.4463	0.0000
4.1300	0.4474	0.4501	0.0000
4.1400	0.4514	0.4542	0.0000
4.1500	0.4553	0.4581	0.0000
4.1600	0.4595	0.4624	0.0000
4.1700	0.4636	0.4664	0.0000
4.1800	0.4677	0.4709	0.0000
4.1900	0.4719	0.4752	0.0000
4.2000	0.4762	0.4797	0.0000
4.2100	0.4810	0.4842	0.0000
4.2200	0.4853	0.4888	0.0000
4.2300	0.4898	0.4935	0.0000
4.2400	0.4946	0.4982	0.0000
4.2500	0.4994	0.5031	0.0000
4.2600	0.5044	0.5081	0.0000
4.2700	0.5092	0.5134	0.0000
4.2800	0.5144	0.5187	0.0000
4.2900	0.5196	0.5240	0.0000
4.3000	0.5248	0.5290	0.0000
4.3100	0.5301	0.5344	0.0000
4.3200	0.5355	0.5397	0.0000
4.3300	0.5409	0.5455	0.0000
4.3400	0.5465	0.5511	0.0000
4.3500	0.5521	0.5570	0.0000
4.3600	0.5578	0.5631	0.0000
4.3700	0.5638	0.5692	0.0000
4.3800	0.5698	0.5752	0.0000
4.3900	0.5757	0.5814	0.0000
4.4000	0.5819	0.5878	0.0000
4.4100	0.5882	0.5944	0.0000
4.4200	0.5947	0.6013	0.0000
4.4300	0.6013	0.6081	0.0000
4.4400	0.6083	0.6153	0.0000
4.4500	0.6148	0.6224	0.0000
4.4600	0.6220	0.6298	0.0000
4.4700	0.6294	0.6372	0.0000
4.4800	0.6368	0.6446	0.0000
4.4900	0.6444	0.6522	0.0000
4.5000	0.6523	0.6600	0.0000
4.5100	0.6600	0.6679	0.0000
4.5200	0.6682	0.6762	0.0000
4.5300	0.6763	0.6848	0.0000
4.5400	0.6841	0.6933	0.0000
4.5500	0.6928	0.7022	0.0000
4.5600	0.7016	0.7109	0.0000
4.5700	0.7101	0.7197	0.0000
4.5800	0.7189	0.7284	0.0000
4.5900	0.7280	0.7376	0.0000
4.6000	0.7375	0.7472	0.0000
4.6100	0.7469	0.7566	0.0000
4.6200	0.7566	0.7662	0.0000
4.6300	0.7666	0.7762	0.0000
4.6400	0.7760	0.7860	0.0000
4.6500	0.7859	0.7962	0.0000
4.6600	0.7958	0.8064	0.0000
4.6700	0.8060	0.8170	0.0000
4.6800	0.8165	0.8273	0.0000
4.6900	0.8269	0.8381	0.0000
4.7000	0.8373	0.8487	0.0000
4.7100	0.8477	0.8589	0.0000
4.7200	0.8581	0.8696	0.0000
4.7300	0.8687	0.8801	0.0000
4.7400	0.8792	0.8903	0.0000
4.7500	0.8894	0.9005	0.0000
4.7600	0.8992	0.9105	0.0000
4.7700	0.9091	0.9200	0.0000
4.7800	0.9187	0.9294	0.0000
4.7900	0.9278	0.9381	0.0000
4.8000	0.9364	0.9463	0.0000
4.8100	0.9447	0.9538	0.0000
4.8200	0.9523	0.9609	0.0000
4.8300	0.9593	0.9668	0.0000
4.8400	0.9654	0.9723	0.0000
4.8500	0.9710	0.9767	0.0000
4.8600	0.9757	0.9806	0.0000
4.8700	0.9800	0.9836	0.0000
4.8800	0.9834	0.9863	0.0000
4.8900	0.9862	0.9886	0.0000
4.9000	0.9882	0.9904	0.0000
4.9100	0.9903	0.9919	0.0000
4.9200	0.9917	0.9933	0.0000
4.9300	0.9931	0.9945	0.0000
4.9400	0.9944	0.9955	0.0000
4.9500	0.9955	0.9964	0.0000
4.9600	0.9964	0.9972	0.0000
4.9700	0.9972	0.9979	0.0000
4.9800	0.9979	0.9985	0.0000
4.9900	0.9984	0.9988	0.0000
5.0000	0.9988	0.9992	0.0000
5.0100	0.9992	0.9995	0.0000
5.0200	0.9994	0.9997	0.0000
5.0300	0.9996	0.9998	0.0000
5.0400	0.9997	0.9999	0.0000
5.0500	0.9998	1.0000	0.0000
5.0600	0.9999	1.0000	0.0000
5.0700	1.0000	1.0000	0.0000
5.0800	1.0000	1.0000	0.0000
5.0900	1.0000	1.0000	0.0000
5.1000	1.0000	1.0000	0.0000
5.1100	1.0000	1.0000	0.0000
5.1200	1.0000	1.0000	0.0000
5.1300	1.0000	1.0000	0.0000
5.1400	1.0000	1.0000	0.0000
5.1500	1.0000	1.0000	0.0000
5.1600	1.0000	1.0000	0.0000
5.1700	1.0000	1.0000	0.0000
5.1800	1.0000	1.0000	0.0000
5.1900	1.0000	1.0000	0.0000
5.2000	1.0000	1.0000	0.0000
5.2100	1.0000	1.0000	0.0000
5.2200	1.0000	1.0000	0.0000
5.2300	1.0000	1.0000	0.0000
5.2400	1.0000	1.0000	0.0000
5.2500	1.0000	1.0000	0.0000
5.2600	1.0000	1.0000	0.0000
5.2700	1.0000	1.0000	0.0000
5.2800	1.0000	1.0000	0.0000
5.2900	1.0000	1.0000	0.0000
5.3000	1.0000	1.0000	0.0000
5.3100	1.0000	1.0000	0.0000
5.3200	1.0000	1.0000	0.0000
5.3300	1.0000	1.0000	0.0000
5.3400	1.0000	1.0000	0.0000
5.3500	1.0000	1.0000	0.0000
5.3600	1.0000	1.0000	0.0000
5.3700	1.0000	1.0000	0.0000
5.3800	1.0000	1.0000	0.0000
5.3900	1.0000	1.0000	0.0000
5.4000	1.0000	1.0000	0.0000
5.4100	1.0000	1.0000	0.0000
5.4200	1.0000	1.0000	0.0000
5.4300	1.0000	1.0000	0.0000
5.4400	1.0000	1.0000	0.0000
5.4500	1.0000	1.0000	0.0000
5.4600	1.0000	1.0000	0.0000
5.4700	1.0000	1.0000	0.0000
5.4800	1.0000	1.0000	0.0000
5.4900	1.0000	1.0000	0.0000
5.5000	1.0000	1.0000	0.0000
5.5100	1.0000	1.0000	0.0000
5.5200	1.0000	1.0000	0.0000
5.5300	1.0000	1.0000	0.0000
5.5400	1.0000	1.0000	0.0000
5.5500	1.0000	1.0000	0.0000
5.5600	1.0000	1.0000	0.0000
5.5700	1.0000	1.0000	0.0000
5.5800	1.0000	1.0000	0.0000
5.5900	1.0000	1.0000	0.0000
5.6000	1.0000	1.0000	0.0000
5.6100	1.0000	1.0000	0.0000
5.6200	1.0000	1.0000	0.0000
5.6300	1.0000	1.0000	0.0000
5.6400	1.0000	1.0000	0.0000
5.6500	1.0000	1.0000	0.0000
5.6600	1.0000	1.0000	0.0000
5.6700	1.0000	1.0000	0.0000
5.6800	1.0000	1.0000	0.0000
5.6900	1.0000	1.0000	0.0000
5.7000	1.0000	1.0000	0.0000
5.7100	1.0000	1.0000	0.0000
5.7200	1.0000	1.0000	0.0000
5.7300	1.0000	1.0000	0.0000
5.7400	1.0000	1.0000	0.0000
5.7500	1.0000	1.0000	0.0000
5.7600	1.0000	1.0000	0.0000
5.7700	1.0000	1.0000	0.0000
5.7800	1.0000	1.0000	0.0000
5.7900	1.0000	1.0000	0.0000
5.8000	1.0000	1.0000	0.0000
5.8100	1.0000	1.0000	0.0000
5.8200	1.0000	1.0000	0.0000
5.8300	1.0000	1.0000	0.0000
5.8400	1.0000	1.0000	0.0000
5.8500	1.0000	1.0000	0.0000
5.8600	1.0000	1.0000	0.0000
5.8700	1.0000	1.0000	0.0000
5.8800	1.0000	1.0000	0.0000
5.8900	1.0000	1.0000	0.0000
5.9000	1.0000	1.0000	0.0000
5.9100	1.0000	1.0000	0.0000
5.9200	1.0000	1.0000	0.0000
5.9300	1.0000	1.0000	0.0000
5.9400	1.0000	1.0000	0.0000
5.9500	1.0000	1.0000	0.0000
5.9600	1.0000	1.0000	0.0000
5.9700	1.0000	1.0000	0.0000
5.9800	1.0000	1.0000	0.0000
5.9900	1.0000	1.0000	0.0000
6.0000	1.0000	1.0000	0.0000
6.0100	1.0000	1.0000	0.0000
6.0200	1.0000	1.0000	0.0000
6.0300	1.0000	1.0000	0.0000
6.0400	1.0000	1.0000	0.0000
6.0500	1.0000	1.0000	0.0000
6.0600	1.0000	1.0000	0.0000
6.0700	1.0000	1.0000	0.0000
6.0800	1.0000	1.0000	0.0000
6.0900	1.0000	1.0000	0.0000
6.1000	1.0000	1.0000	0.0000
6.1100	1.0000	1.0000	0.0002
6.1200	1.0000	1.0000	0.0005
6.1300	1.0000	1.0000	0.0009
6.1400	1.0000	1.0000	0.0023
6.1500	1.0000	1.0000	0.0035
6.1600	1.0000	1.0000	0.0055
6.1700	1.0000	1.0000	0.0101
6.1800	1.0000	1.0000	0.0121
6.1900	1.0000	1.0000	0.0149
6.2000	1.0000	1.0000	0.0211
6.2100	1.0000	1.0000	0.0238
6.2200	1.0000	1.0000	0.0296
6.2300	1.0000	1.0000	0.0355
6.2400	1.0000	1.0000	0.0382
6.2500	1.0000	1.0000	0.0435
6.2600	1.0000	1.0000	0.0478
6.2700	1.0000	1.0000	0.0505
6.2800	1.0000	1.0000	0.0588
6.2900	1.0000	1.0000	0.0646
6.3000	1.0000	1.0000	0.0706
6.3100	1.0000	1.0000	0.0829
6.3200	1.0000	1.0000	0.0884
6.3300	1.0000	1.0000	0.0966
6.3400	1.0000	1.0000	0.1058
6.3500	1.0000	1.0000	0.1100
6.3600	1.0000	1.0000	0.1190
6.3700	1.0000	1.0000	0.1274
6.3800	1.0000	1.0000	0.1327
6.3900	1.0000	1.0000	0.1478
6.4000	1.0000	1.0000	0.1546
6.4100	1.0000	1.0000	0.1629
6.4200	1.0000	1.0000	0.1731
6.4300	1.0000	1.0000	0.1766
6.4400	1.0000	1.0000	0.1857
6.4500	1.0000	1.0000	0.1938
6.4600	1.0000	1.0000	0.1989
6.4700	1.0000	1.0000	0.2152
6.4800	1.0000	1.0000	0.2261
6.4900	1.0000	1.0000	0.2448
6.5000	1.0000	1.0000	0.2776
6.5100	1.0000	1.0000	0.2943
6.5200	1.0000	1.0000	0.3378
6.5300	1.0000	1.0000	0.3675
6.5400	1.0000	1.0000	0.3969
6.5500	1.0000	1.0000	0.4704
6.5600	1.0000	1.0000	0.5082
6.5700	1.0000	1.0000	0.6112
6.5800	1.0000	1.0000	0.7184
6.5900	1.0000	1.0000	0.7808
6.6000	1.0000	1.0000	0.9065
6.6100	1.0000	1.0000	0.9387
6.6200	1.0000	1.0000	0.9772
6.6300	1.0000	1.0000	0.9927
6.6400	1.0000	1.0000	0.9959
6.6500	1.0000	1.0000	0.9994
6.6600	1.0000	1.0000	0.9998
6.6700	1.0000	1.0000	0.9999
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	3.6218	4.3768	6.5579	14.5565
2.0000	3.9164	3.5662	6.5586	14.0413
3.0000	3.6283	4.0018	6.5604	14.1905
4.0000	3.6292	4.5391	6.5620	14.7303
5.0000	4.8153	3.5732	6.5623	14.9508
6.0000	4.5870	3.5730	6.5622	14.7221
7.0000	4.2736	3.5734	6.5625	14.4095
8.0000	3.6302	4.1126	6.5636	14.3064
9.0000	4.6677	4.5520	6.5648	15.7845
10.0000	3.6300	3.5741	6.5628	13.7669
11.0000	4.2477	3.5753	6.5653	14.3883
12.0000	4.0113	3.5762	6.5664	14.1538
13.0000	4.7681	4.3544	6.5750	15.6974
14.0000	4.5629	4.3821	6.5661	15.5111
15.0000	3.6309	3.8353	6.5647	14.0309
16.0000	4.0127	3.5765	6.5667	14.1559
17.0000	4.4077	4.7868	6.5753	15.7699
18.0000	4.4120	3.5765	6.5663	14.5548
19.0000	4.7893	3.8912	6.5706	15.2511
20.0000	4.6758	3.5764	6.5661	14.8183
21.0000	4.4605	3.5765	6.5663	14.6033
22.0000	4.1165	3.5772	6.5704	14.2641
23.0000	3.9064	4.1335	6.5753	14.6151
24.0000	4.4355	4.5943	6.5760	15.6058
25.0000	4.1668	3.8657	6.5744	14.6070
26.0000	4.2428	4.5187	6.5750	15.3365
27.0000	4.5460	4.4457	6.5706	15.5622
28.0000	4.6356	3.5765	6.5656	14.7776
29.0000	4.6478	3.5765	6.5659	14.7902
30.0000	3.7586	3.5769	6.5659	13.9014
31.0000	4.4224	4.5739	6.5751	15.5715
32.0000	4.8326	4.2421	6.5666	15.6414
33.0000	3.6299	4.3951	6.5649	14.5899
34.0000	4.8527	4.1490	6.5656	15.5672
35.0000	4.7168	4.5951	6.5641	15.8759
36.0000	3.6251	4.6434	6.5618	14.8303
37.0000	4.7272	3.5747	6.5620	14.8639
38.0000	4.5686	3.5745	6.5619	14.7051
39.0000	3.6251	4.5849	6.5623	14.7724
40.0000	4.3698	4.7517	6.5626	15.6841
41.0000	4.4842	4.4767	6.5608	15.5216
42.0000	3.6212	3.6070	6.5594	13.7875
43.0000	3.6248	4.3434	6.5618	14.5301
44.0000	4.6506	3.5749	6.5626	14.7881
45.0000	4.1335	4.3312	6.5629	15.0276
46.0000	4.6511	4.4407	6.5626	15.6545
47.0000	4.7518	3.5740	6.5609	14.8867
48.0000	3.7305	3.7309	6.5610	14.0223
49.0000	3.6249	3.5752	6.5630	13.7630
50.0000	4.4008	3.5766	6.5655	14.5428
51.0000	3.9365	4.2367	6.5661	14.7393
52.0000	4.6400	3.5802	6.5665	14.7867
53.0000	4.4318	3.5803	6.5666	14.5787
54.0000	4.6551	4.3365	6.5743	15.5659
55.0000	3.6806	3.5802	6.5657	13.8265
56.0000	4.8325	3.5839	6.5750	14.9913
57.0000	3.6301	3.5838	6.5748	13.7887
58.0000	4.1198	3.7649	6.5772	14.4619
59.0000	4.0918	3.7793	6.5780	14.4491
60.0000	4.2857	4.0349	6.5789	14.8995
61.0000	4.3806	3.5869	6.5790	14.5464
62.0000	4.6052	4.5833	6.5798	15.7683
63.0000	4.4175	3.9902	6.5778	14.9855
64.0000	4.7940	3.5863	6.5775	14.9578
65.0000	4.6149	3.5862	6.5774	14.7785
66.0000	3.6309	3.9010	6.5777	14.1095
67.0000	4.6878	3.5878	6.5794	14.8550
68.0000	4.8771	4.7616	6.5795	16.2182
69.0000	4.4552	4.3467	6.5765	15.3784
70.0000	4.3706	4.4162	6.5754	15.3623
71.0000	4.6456	4.6787	6.5706	15.8949
72.0000	3.7670	3.5836	6.5649	13.9154
73.0000	3.6279	4.1840	6.5706	14.3826
74.0000	3.6287	3.5853	6.5752	13.7892
75.0000	4.4634	4.0753	6.5777	15.1164
76.0000	4.7972	3.5865	6.5772	14.9609
77.0000	4.7594	3.5864	6.5769	14.9227
78.0000	3.6297	4.4539	6.5767	14.6603
79.0000	4.3893	4.7804	6.5772	15.7469
80.0000	3.6290	3.5859	6.5753	13.7901
81.0000	4.7260	4.5540	6.5776	15.8576
82.0000	3.9275	4.4073	6.5753	14.9100
83.0000	4.7423	4.5450	6.5753	15.8626
84.0000	4.3566	3.5846	6.5660	14.5072
85.0000	4.5238	3.7173	6.5703	14.8114
86.0000	4.7888	4.1615	6.5704	15.5207
87.0000	4.5120	3.5845	6.5655	14.6620
88.0000	4.5792	4.7072	6.5660	15.8524
89.0000	3.6209	4.1146	6.5637	14.2993
90.0000	4.7931	4.2559	6.5650	15.6140
91.0000	4.1344	4.1899	6.5633	14.8876
92.0000	4.7826	4.0535	6.5632	15.3993
93.0000	3.9184	3.5804	6.5620	14.0607
94.0000	4.0779	4.5368	6.5638	15.1785
95.0000	4.8454	4.5157	6.5632	15.9243
96.0000	4.6216	3.5774	6.5608	14.7597
97.0000	3.6187	3.5774	6.5610	13.7570
98.0000	4.6509	4.7966	6.5635	16.0111
99.0000	4.3649	3.9144	6.5610	14.8403
100.0000	4.1969	3.5775	6.5611	14.3355


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0014	0.0013	0.0075
0.0200	0.0029	0.0027	0.0152
0.0300	0.0044	0.0041	0.0228
0.0400	0.0059	0.0056	0.0306
0.0500	0.0074	0.0071	0.0385
0.0600	0.0090	0.0085	0.0461
0.0700	0.0105	0.0101	0.0540
0.0800	0.0120	0.0117	0.0619
0.0900	0.0136	0.0134	0.0699
0.1000	0.0150	0.0149	0.0776
0.1100	0.0164	0.0164	0.0854
0.1200	0.0179	0.0177	0.0933
0.1300	0.0193	0.0192	0.1012
0.1400	0.0209	0.0208	0.1090
0.1500	0.0223	0.0224	0.1168
0.1600	0.0239	0.0240	0.1247
0.1700	0.0255	0.0255	0.1320
0.1800	0.0272	0.0272	0.1401
0.1900	0.0289	0.0288	0.1481
0.2000	0.0305	0.0303	0.1561
0.2100	0.0322	0.0320	0.1640
0.2200	0.0337	0.0335	0.1717
0.2300	0.0354	0.0352	0.1795
0.2400	0.0370	0.0368	0.1873
0.2500	0.0386	0.0386	0.1949
0.2600	0.0402	0.0402	0.2030
0.2700	0.0419	0.0420	0.2108
0.2800	0.0438	0.0437	0.2186
0.2900	0.0456	0.0453	0.2261
0.3000	0.0474	0.0470	0.2339
0.3100	0.0492	0.0487	0.2420
0.3200	0.0510	0.0505	0.2495
0.3300	0.0529	0.0523	0.2576
0.3400	0.0546	0.0542	0.2650
0.3500	0.0565	0.0559	0.2731
0.3600	0.0585	0.0578	0.2812
0.3700	0.0602	0.0595	0.2891
0.3800	0.0622	0.0614	0.2971
0.3900	0.0640	0.0632	0.3049
0.4000	0.0660	0.0652	0.3125
0.4100	0.0680	0.0671	0.3204
0.4200	0.0701	0.0693	0.3283
0.4300	0.0722	0.0711	0.3364
0.4400	0.0741	0.0731	0.3442
0.4500	0.0760	0.0752	0.3523
0.4600	0.0781	0.0771	0.3603
0.4700	0.0801	0.0793	0.3682
0.4800	0.0820	0.0813	0.3761
0.4900	0.0841	0.0833	0.3840
0.5000	0.0861	0.0854	0.3917
0.5100	0.0882	0.0876	0.3993
0.5200	0.0904	0.0897	0.4067
0.5300	0.0927	0.0919	0.4144
0.5400	0.0948	0.0940	0.4221
0.5500	0.0969	0.0962	0.4295
0.5600	0.0991	0.0985	0.4370
0.5700	0.1012	0.1007	0.4448
0.5800	0.1035	0.1029	0.4522
0.5900	0.1055	0.1051	0.4594
0.6000	0.1079	0.1072	0.4668
0.6100	0.1101	0.1092	0.4742
0.6200	0.1124	0.1114	0.4816
0.6300	0.1147	0.1139	0.4886
0.6400	0.1169	0.1162	0.4961
0.6500	0.1193	0.1186	0.5035
0.6600	0.1217	0.1207	0.5108
0.6700	0.1240	0.1230	0.5179
0.6800	0.1264	0.1254	0.5252
0.6900	0.1287	0.1276	0.5321
0.7000	0.1311	0.1299	0.5392
0.7100	0.1335	0.1323	0.5465
0.7200	0.1359	0.1346	0.5536
0.7300	0.1384	0.1371	0.5609
0.7400	0.1409	0.1394	0.5680
0.7500	0.1434	0.1419	0.5751
0.7600	0.1458	0.1442	0.5817
0.7700	0.1482	0.1466	0.5887
0.7800	0.1507	0.1492	0.5958
0.7900	0.1534	0.1517	0.6022
0.8000	0.1559	0.1543	0.6089
0.8100	0.1584	0.1568	0.6155
0.8200	0.1610	0.1596	0.6225
0.8300	0.1637	0.1623	0.6286
0.8400	0.1666	0.1650	0.6352
0.8500	0.1693	0.1677	0.6417
0.8600	0.1719	0.1702	0.6486
0.8700	0.1746	0.1727	0.6552
0.8800	0.1772	0.1754	0.6612
0.8900	0.1799	0.1782	0.6678
0.9000	0.1827	0.1808	0.6744
0.9100	0.1853	0.1836	0.6805
0.9200	0.1880	0.1864	0.6865
0.9300	0.1909	0.1892	0.6924
0.9400	0.1937	0.1919	0.6987
0.9500	0.1964	0.1948	0.7047
0.9600	0.1991	0.1977	0.7105
0.9700	0.2020	0.2006	0.7163
0.9800	0.2047	0.2036	0.7222
0.9900	0.2076	0.2065	0.7280
1.0000	0.2105	0.2094	0.7337
1.0100	0.2134	0.2124	0.7393
1.0200	0.2165	0.2151	0.7450
1.0300	0.2195	0.2180	0.7505
1.0400	0.2226	0.2209	0.7558
1.0500	0.2256	0.2241	0.7610
1.0600	0.2288	0.2270	0.7663
1.0700	0.2321	0.2302	0.7713
1.0800	0.2353	0.2332	0.7766
1.0900	0.2384	0.2364	0.7817
1.1000	0.2416	0.2396	0.7869
1.1100	0.2447	0.2428	0.7921
1.1200	0.2477	0.2458	0.7969
1.1300	0.2508	0.2490	0.8017
1.1400	0.2540	0.2523	0.8064
1.1500	0.2572	0.2554	0.8110
1.1600	0.2606	0.2587	0.8157
1.1700	0.2638	0.2618	0.8203
1.1800	0.2674	0.2652	0.8247
1.1900	0.2705	0.2682	0.8289
1.2000	0.2738	0.2716	0.8334
1.2100	0.2772	0.2751	0.8375
1.2200	0.2806	0.2786	0.8415
1.2300	0.2841	0.2819	0.8453
1.2400	0.2875	0.2852	0.8492
1.2500	0.2911	0.2886	0.8536
1.2600	0.2945	0.2922	0.8573
1.2700	0.2977	0.2955	0.8612
1.2800	0.3011	0.2990	0.8650
1.2900	0.3044	0.3023	0.8687
1.3000	0.3078	0.3056	0.8723
1.3100	0.3112	0.3091	0.8760
1.3200	0.3142	0.3121	0.8794
1.3300	0.3170	0.3151	0.8826
1.3400	0.3197	0.3178	0.8859
1.3500	0.3223	0.3205	0.8892
1.3600	0.3250	0.3232	0.8924
1.3700	0.3276	0.3258	0.8955
1.3800	0.3302	0.3285	0.8985
1.3900	0.3329	0.3313	0.9017
1.4000	0.3357	0.3339	0.9047
1.4100	0.3384	0.3367	0.9076
1.4200	0.3411	0.3394	0.9104
1.4300	0.3437	0.3421	0.9131
1.4400	0.3465	0.3448	0.9157
1.4500	0.3492	0.3474	0.9185
1.4600	0.3519	0.3503	0.9213
1.4700	0.3546	0.3531	0.9239
1.4800	0.3576	0.3559	0.9264
1.4900	0.3604	0.3589	0.9289
1.5000	0.3631	0.3620	0.9312
1.5100	0.3660	0.3648	0.9335
1.5200	0.3690	0.3677	0.9357
1.5300	0.3720	0.3706	0.9380
1.5400	0.3749	0.3735	0.9401
1.5500	0.3778	0.3767	0.9423
1.5600	0.3806	0.3796	0.9444
1.5700	0.3835	0.3825	0.9465
1.5800	0.3866	0.3854	0.9485
1.5900	0.3897	0.3884	0.9504
1.6000	0.3927	0.3914	0.9522
1.6100	0.3958	0.3944	0.9539
1.6200	0.3989	0.3974	0.9555
1.6300	0.4018	0.4004	0.9571
1.6400	0.4049	0.4035	0.9590
1.6500	0.4081	0.4065	0.9605
1.6600	0.4114	0.4096	0.9622
1.6700	0.4146	0.4128	0.9636
1.6800	0.4178	0.4158	0.9651
1.6900	0.4210	0.4188	0.9665
1.7000	0.4243	0.4219	0.9679
1.7100	0.4275	0.4251	0.9694
1.7200	0.4305	0.4283	0.9707
1.7300	0.4337	0.4313	0.9720
1.7400	0.4371	0.4347	0.9732
1.7500	0.4403	0.4378	0.9742
1.7600	0.4436	0.4411	0.9754
1.7700	0.4471	0.4444	0.9765
1.7800	0.4502	0.4479	0.9775
1.7900	0.4534	0.4514	0.9786
1.8000	0.4566	0.4547	0.9796
1.8100	0.4601	0.4581	0.9805
1.8200	0.4633	0.4612	0.9814
1.8300	0.4667	0.4647	0.9823
1.8400	0.4700	0.4683	0.9831
1.8500	0.4732	0.4717	0.9839
1.8600	0.4767	0.4752	0.9846
1.8700	0.4801	0.4783	0.9854
1.8800	0.4836	0.4818	0.9860
1.8900	0.4870	0.4853	0.9867
1.9000	0.4905	0.4887	0.9872
1.9100	0.4940	0.4923	0.9879
1.9200	0.4974	0.4958	0.9886
1.9300	0.5009	0.4991	0.9892
1.9400	0.5044	0.5024	0.9898
1.9500	0.5078	0.5061	0.9903
1.9600	0.5115	0.5095	0.9909
1.9700	0.5150	0.5131	0.9913
1.9800	0.5186	0.5167	0.9918
1.9900	0.5221	0.5201	0.9923
2.0000	0.5256	0.5235	0.9927
2.0100	0.5292	0.5271	0.9932
2.0200	0.5326	0.5306	0.9935
2.0300	0.5362	0.5344	0.9938
2.0400	0.5397	0.5379	0.9941
2.0500	0.5434	0.5413	0.9945
2.0600	0.5470	0.5448	0.9948
2.0700	0.5506	0.5484	0.9951
2.0800	0.5541	0.5522	0.9954
2.0900	0.5576	0.5560	0.9957
2.1000	0.5610	0.5599	0.9959
2.1100	0.5646	0.5632	0.9962
2.1200	0.5682	0.5669	0.9964
2.1300	0.5719	0.5707	0.9967
2.1400	0.5754	0.5742	0.9968
2.1500	0.5790	0.5777	0.9970
2.1600	0.5827	0.5813	0.9972
2.1700	0.5864	0.5849	0.9974
2.1800	0.5900	0.5887	0.9975
2.1900	0.5935	0.5923	0.9977
2.2000	0.5971	0.5959	0.9978
2.2100	0.6007	0.5995	0.9979
2.2200	0.6045	0.6032	0.9981
2.2300	0.6084	0.6070	0.9982
2.2400	0.6122	0.6106	0.9983
2.2500	0.6157	0.6144	0.9984
2.2600	0.6193	0.6181	0.9985
2.2700	0.6230	0.6218	0.9986
2.2800	0.6267	0.6254	0.9987
2.2900	0.6302	0.6292	0.9988
2.3000	0.6341	0.6329	0.9989
2.3100	0.6379	0.6366	0.9990
2.3200	0.6417	0.6403	0.9991
2.3300	0.6456	0.6438	0.9991
2.3400	0.6492	0.6474	0.9992
2.3500	0.6532	0.6510	0.9993
2.3600	0.6567	0.6546	0.9994
2.3700	0.6603	0.6585	0.9994
2.3800	0.6642	0.6621	0.9995
2.3900	0.6678	0.6656	0.9995
2.4000	0.6717	0.6695	0.9995
2.4100	0.6750	0.6731	0.9996
2.4200	0.6785	0.6767	0.9996
2.4300	0.6822	0.6804	0.9997
2.4400	0.6859	0.6840	0.9997
2.4500	0.6894	0.6878	0.9997
2.4600	0.6931	0.6913	0.9997
2.4700	0.6967	0.6948	0.9998
2.4800	0.7002	0.6984	0.9998
2.4900	0.7036	0.7020	0.9998
2.5000	0.7073	0.7058	0.9998
2.5100	0.7108	0.7092	0.9998
2.5200	0.7147	0.7128	0.9999
2.5300	0.7182	0.7164	0.9999
2.5400	0.7218	0.7200	0.9999
2.5500	0.7254	0.7236	0.9999
2.5600	0.7290	0.7271	0.9999
2.5700	0.7324	0.7307	0.9999
2.5800	0.7357	0.7342	0.9999
2.5900	0.7391	0.7377	0.9999
2.6000	0.7427	0.7413	0.9999
2.6100	0.7463	0.7446	0.9999
2.6200	0.7496	0.7479	0.9999
2.6300	0.7530	0.7514	0.9999
2.6400	0.7564	0.7548	0.9999
2.6500	0.7598	0.7580	0.9999
2.6600	0.7632	0.7613	1.0000
2.6700	0.7667	0.7646	1.0000
2.6800	0.7701	0.7681	1.0000
2.6900	0.7735	0.7716	1.0000
2.7000	0.7768	0.7750	1.0000
2.7100	0.7803	0.7783	1.0000
2.7200	0.7837	0.7816	1.0000
2.7300	0.7870	0.7850	1.0000
2.7400	0.7901	0.7882	1.0000
2.7500	0.7934	0.7915	1.0000
2.7600	0.7965	0.7947	1.0000
2.7700	0.7998	0.7978	1.0000
2.7800	0.8032	0.8011	1.0000
2.7900	0.8066	0.8045	1.0000
2.8000	0.8095	0.8075	1.0000
2.8100	0.8125	0.8105	1.0000
2.8200	0.8156	0.8135	1.0000
2.8300	0.8187	0.8164	1.0000
2.8400	0.8217	0.8195	1.0000
2.8500	0.8248	0.8228	1.0000
2.8600	0.8278	0.8259	1.0000
2.8700	0.8311	0.8289	1.0000
2.8800	0.8340	0.8319	1.0000
2.8900	0.8371	0.8349	1.0000
2.9000	0.8402	0.8379	1.0000
2.9100	0.8431	0.8407	1.0000
2.9200	0.8460	0.8437	1.0000
2.9300	0.8490	0.8466	1.0000
2.9400	0.8517	0.8496	1.0000
2.9500	0.8544	0.8524	1.0000
2.9600	0.8571	0.8552	1.0000
2.9700	0.8598	0.8579	1.0000
2.9800	0.8624	0.8607	1.0000
2.9900	0.8650	0.8635	1.0000
3.0000	0.8678	0.8660	1.0000
3.0100	0.8705	0.8684	1.0000
3.0200	0.8731	0.8709	1.0000
3.0300	0.8757	0.8734	1.0000
3.0400	0.8782	0.8761	1.0000
3.0500	0.8807	0.8787	1.0000
3.0600	0.8833	0.8811	1.0000
3.0700	0.8857	0.8837	1.0000
3.0800	0.8882	0.8862	1.0000
3.0900	0.8905	0.8886	1.0000
3.1000	0.8928	0.8909	1.0000
3.1100	0.8953	0.8934	1.0000
3.1200	0.8976	0.8958	1.0000
3.1300	0.8998	0.8982	1.0000
3.1400	0.9023	0.9004	1.0000
3.1500	0.9044	0.9026	1.0000
3.1600	0.9065	0.9048	1.0000
3.1700	0.9085	0.9072	1.0000
3.1800	0.9108	0.9094	1.0000
3.1900	0.9130	0.9116	1.0000
3.2000	0.9153	0.9138	1.0000
3.2100	0.9173	0.9158	1.0000
3.2200	0.9192	0.9178	1.0000
3.2300	0.9212	0.9199	1.0000
3.2400	0.9232	0.9218	1.0000
3.2500	0.9252	0.9236	1.0000
3.2600	0.9270	0.9256	1.0000
3.2700	0.9289	0.9276	1.0000
3.2800	0.9306	0.9296	1.0000
3.2900	0.9325	0.9313	1.0000
3.3000	0.9341	0.9331	1.0000
3.3100	0.9359	0.9350	1.0000
3.3200	0.9376	0.9367	1.0000
3.3300	0.9393	0.9385	1.0000
3.3400	0.9410	0.9403	1.0000
3.3500	0.9427	0.9420	1.0000
3.3600	0.9444	0.9438	1.0000
3.3700	0.9460	0.9455	1.0000
3.3800	0.9475	0.9469	1.0000
3.3900	0.9490	0.9485	1.0000
3.4000	0.9504	0.9500	1.0000
3.4100	0.9519	0.9515	1.0000
3.4200	0.9533	0.9531	1.0000
3.4300	0.9547	0.9546	1.0000
3.4400	0.9562	0.9560	1.0000
3.4500	0.9577	0.9574	1.0000
3.4600	0.9590	0.9588	1.0000
3.4700	0.9602	0.9601	1.0000
3.4800	0.9616	0.9614	1.0000
3.4900	0.9628	0.9627	1.0000
3.5000	0.9641	0.9638	1.0000
3.5100	0.9651	0.9650	1.0000
3.5200	0.9664	0.9662	1.0000
3.5300	0.9676	0.9674	1.0000
3.5400	0.9687	0.9687	1.0000
3.5500	0.9697	0.9698	1.0000
3.5600	0.9707	0.9709	1.0000
3.5700	0.9716	0.9719	1.0000
3.5800	0.9726	0.9728	1.0000
3.5900	0.9735	0.9739	1.0000
3.6000	0.9744	0.9748	1.0000
3.6100	0.9753	0.9757	1.0000
3.6200	0.9762	0.9766	1.0000
3.6300	0.9771	0.9773	1.0000
3.6400	0.9780	0.9782	1.0000
3.6500	0.9789	0.9790	1.0000
3.6600	0.9797	0.9799	1.0000
3.6700	0.9804	0.9807	1.0000
3.6800	0.9811	0.9813	1.0000
3.6900	0.9818	0.9821	1.0000
3.7000	0.9824	0.9828	1.0000
3.7100	0.9832	0.9835	1.0000
3.7200	0.9839	0.9842	1.0000
3.7300	0.9846	0.9849	1.0000
3.7400	0.9852	0.9856	1.0000
3.7500	0.9859	0.9861	1.0000
3.7600	0.9865	0.9867	1.0000
3.7700	0.9871	0.9874	1.0000
3.7800	0.9876	0.9880	1.0000
3.7900	0.9882	0.9885	1.0000
3.8000	0.9887	0.9891	1.0000
3.8100	0.9892	0.9896	1.0000
3.8200	0.9897	0.9900	1.0000
3.8300	0.9902	0.9905	1.0000
3.8400	0.9907	0.9910	1.0000
3.8500	0.9912	0.9914	1.0000
3.8600	0.9916	0.9918	1.0000
3.8700	0.9920	0.9922	1.0000
3.8800	0.9923	0.9926	1.0000
3.8900	0.9927	0.9930	1.0000
3.9000	0.9931	0.9933	1.0000
3.9100	0.9934	0.9936	1.0000
3.9200	0.9938	0.9939	1.0000
3.9300	0.9940	0.9943	1.0000
3.9400	0.9943	0.9945	1.0000
3.9500	0.9946	0.9949	1.0000
3.9600	0.9948	0.9952	1.0000
3.9700	0.9951	0.9954	1.0000
3.9800	0.9953	0.9957	1.0000
3.9900	0.9956	0.9958	1.0000
4.0000	0.9958	0.9960	1.0000
4.0100	0.9960	0.9963	1.0000
4.0200	0.9962	0.9964	1.0000
4.0300	0.9964	0.9966	1.0000
4.0400	0.9966	0.9968	1.0000
4.0500	0.9968	0.9970	1.0000
4.0600	0.9970	0.9972	1.0000
4.0700	0.9971	0.9973	1.0000
4.0800	0.9973	0.9975	1.0000
4.0900	0.9975	0.9976	1.0000
4.1000	0.9976	0.9977	1.0000
4.1100	0.9978	0.9978	1.0000
4.1200	0.9979	0.9979	1.0000
4.1300	0.9980	0.9981	1.0000
4.1400	0.9981	0.9982	1.0000
4.1500	0.9982	0.9983	1.0000
4.1600	0.9983	0.9984	1.0000
4.1700	0.9984	0.9986	1.0000
4.1800	0.9986	0.9987	1.0000
4.1900	0.9986	0.9988	1.0000
4.2000	0.9987	0.9989	1.0000
4.2100	0.9988	0.9989	1.0000
4.2200	0.9989	0.9990	1.0000
4.2300	0.9990	0.9991	1.0000
4.2400	0.9990	0.9992	1.0000
4.2500	0.9991	0.9992	1.0000
4.2600	0.9991	0.9993	1.0000
4.2700	0.9992	0.9993	1.0000
4.2800	0.9992	0.9993	1.0000
4.2900	0.9993	0.9994	1.0000
4.3000	0.9993	0.9994	1.0000
4.3100	0.9994	0.9994	1.0000
4.3200	0.9994	0.9995	1.0000
4.3300	0.9994	0.9996	1.0000
4.3400	0.9995	0.9996	1.0000
4.3500	0.9995	0.9997	1.0000
4.3600	0.9995	0.9997	1.0000
4.3700	0.9996	0.9997	1.0000
4.3800	0.9996	0.9997	1.0000
4.3900	0.9996	0.9997	1.0000
4.4000	0.9997	0.9998	1.0000
4.4100	0.9997	0.9998	1.0000
4.4200	0.9997	0.9998	1.0000
4.4300	0.9997	0.9998	1.0000
4.4400	0.9998	0.9998	1.0000
4.4500	0.9998	0.9998	1.0000
4.4600	0.9998	0.9998	1.0000
4.4700	0.9998	0.9999	1.0000
4.4800	0.9998	0.9999	1.0000
4.4900	0.9998	0.9999	1.0000
4.5000	0.9998	0.9999	1.0000
4.5100	0.9999	0.9999	1.0000
4.5200	0.9999	0.9999	1.0000
4.5300	0.9999	0.9999	1.0000
4.5400	0.9999	0.9999	1.0000
4.5500	0.9999	0.9999	1.0000
4.5600	0.9999	0.9999	1.0000
4.5700	1.0000	0.9999	1.0000
4.5800	1.0000	0.9999	1.0000
4.5900	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.5631	2.2185	1.5325	2.2062	2.1730	0.3283	1.5692
2.0000	1.5622	1.0104	0.4196	2.1766	2.1632	0.3870	1.5756
3.0000	0.2263	1.6850	0.6632	2.1484	2.1394	0.4241	1.5707
4.0000	0.5004	2.5723	0.4172	2.1247	2.1209	0.4562	1.5673
5.0000	3.5405	0.6318	1.0750	2.1101	2.1062	0.4805	1.5656
6.0000	2.5891	0.9921	0.3722	2.0951	2.0917	0.4983	1.5617
7.0000	1.9788	0.2837	1.1435	2.0862	2.0798	0.5137	1.5599
8.0000	0.9652	1.8114	0.2447	2.0761	2.0708	0.5254	1.5574
9.0000	2.8292	2.5996	1.1385	2.0638	2.0641	0.5360	1.5546
10.0000	0.3881	0.6771	0.4848	2.0554	2.0572	0.5461	1.5529
11.0000	1.9394	1.1024	1.0368	2.0471	2.0496	0.5550	1.5506
12.0000	1.6521	1.2177	0.8117	2.0407	2.0401	0.5619	1.5475
13.0000	3.2347	2.1628	0.4732	2.0354	2.0357	0.5689	1.5466
14.0000	2.5199	2.2151	0.2207	2.0286	2.0294	0.5759	1.5446
15.0000	0.3438	1.5136	1.0375	2.0214	2.0241	0.5816	1.5424
16.0000	1.6539	1.1023	0.2505	2.0156	2.0181	0.5870	1.5402
17.0000	2.1893	3.6061	0.9107	2.0112	2.0132	0.5926	1.5390
18.0000	2.1993	0.4592	1.2116	2.0076	2.0080	0.5969	1.5375
19.0000	3.3548	1.5655	0.4461	2.0024	2.0055	0.6012	1.5364
20.0000	2.8531	0.1694	0.6221	1.9979	2.0022	0.6046	1.5349
21.0000	2.2926	1.2426	0.9734	1.9959	1.9973	0.6078	1.5337
22.0000	1.7698	0.7502	0.0942	1.9918	1.9939	0.6114	1.5323
23.0000	1.5472	1.8320	0.0545	1.9884	1.9903	0.6143	1.5310
24.0000	2.2413	2.7091	1.0246	1.9854	1.9878	0.6173	1.5302
25.0000	1.8310	1.5398	0.0124	1.9817	1.9846	0.6202	1.5289
26.0000	1.9309	2.5036	0.0630	1.9781	1.9813	0.6232	1.5275
27.0000	2.4797	2.3383	0.4808	1.9756	1.9782	0.6259	1.5266
28.0000	2.7258	0.5705	1.5265	1.9720	1.9761	0.6284	1.5255
29.0000	2.7644	1.2631	1.1403	1.9695	1.9735	0.6310	1.5247
30.0000	1.4177	0.2323	0.0477	1.9673	1.9702	0.6329	1.5235
31.0000	2.2192	2.6503	0.4241	1.9647	1.9673	0.6349	1.5223
32.0000	3.6568	1.9810	0.5007	1.9628	1.9648	0.6367	1.5215
33.0000	0.9611	2.2391	0.6595	1.9605	1.9632	0.6387	1.5208
34.0000	3.8395	1.8536	0.8183	1.9584	1.9625	0.6406	1.5205
35.0000	3.0216	2.7219	0.3821	1.9566	1.9609	0.6425	1.5200
36.0000	1.0053	2.8894	0.9990	1.9552	1.9586	0.6441	1.5193
37.0000	3.0762	0.5614	0.7311	1.9543	1.9578	0.6458	1.5193
38.0000	2.5487	0.4522	0.6133	1.9533	1.9561	0.6480	1.5191
39.0000	0.2426	2.6949	0.6202	1.9524	1.9547	0.6495	1.5189
40.0000	2.1345	3.3893	0.2355	1.9506	1.9533	0.6507	1.5182
41.0000	2.3533	2.4150	1.1257	1.9484	1.9518	0.6521	1.5174
42.0000	1.2557	1.3240	0.2182	1.9471	1.9495	0.6533	1.5166
43.0000	1.1738	2.1498	0.2433	1.9456	1.9482	0.6546	1.5161
44.0000	2.7853	0.3953	0.5781	1.9441	1.9471	0.6559	1.5157
45.0000	1.7952	2.1273	0.0355	1.9429	1.9453	0.6569	1.5151
46.0000	2.7876	2.3341	0.0379	1.9416	1.9439	0.6581	1.5145
47.0000	3.1938	1.0149	0.2966	1.9403	1.9427	0.6591	1.5140
48.0000	1.3980	1.4228	0.7340	1.9385	1.9422	0.6603	1.5137
49.0000	0.8051	0.2729	1.2966	1.9371	1.9407	0.6610	1.5129
50.0000	2.1860	0.6882	0.5586	1.9366	1.9393	0.6621	1.5127
51.0000	1.5792	1.9736	1.5720	1.9358	1.9383	0.6630	1.5124
52.0000	2.7442	0.6479	0.2184	1.9341	1.9374	0.6639	1.5118
53.0000	2.2413	1.0726	1.3040	1.9331	1.9367	0.6645	1.5114
54.0000	2.7912	2.1291	1.1297	1.9322	1.9360	0.6655	1.5113
55.0000	1.3561	1.2217	0.7037	1.9313	1.9355	0.6668	1.5112
56.0000	3.6637	1.0118	1.1757	1.9310	1.9348	0.6679	1.5112
57.0000	1.1293	0.2699	1.0641	1.9302	1.9338	0.6687	1.5109
58.0000	1.7746	1.4460	1.3284	1.9293	1.9330	0.6694	1.5106
59.0000	1.7410	1.4577	0.2685	1.9286	1.9328	0.6703	1.5106
60.0000	1.9921	1.7091	0.2259	1.9281	1.9322	0.6708	1.5104
61.0000	2.1432	0.3691	0.3814	1.9272	1.9316	0.6718	1.5102
62.0000	2.6295	2.6614	0.9262	1.9263	1.9311	0.6728	1.5101
63.0000	2.2104	1.6605	0.7925	1.9256	1.9304	0.6735	1.5098
64.0000	3.3904	1.0873	0.1941	1.9250	1.9298	0.6741	1.5096
65.0000	2.6628	0.0368	0.9329	1.9244	1.9291	0.6746	1.5094
66.0000	1.0467	1.5696	0.5167	1.9234	1.9281	0.6749	1.5088
67.0000	2.8964	0.9716	0.2276	1.9228	1.9276	0.6753	1.5086
68.0000	4.0681	3.3865	0.4437	1.9224	1.9272	0.6760	1.5085
69.0000	2.2860	2.1400	2.0468	1.9215	1.9263	0.6766	1.5081
70.0000	2.1331	2.2701	0.0876	1.9209	1.9252	0.6771	1.5077
71.0000	2.7673	2.9988	0.7740	1.9206	1.9248	0.6777	1.5077
72.0000	1.4279	1.0226	0.6422	1.9197	1.9246	0.6783	1.5076
73.0000	0.1210	1.8958	0.5269	1.9192	1.9237	0.6787	1.5072
74.0000	1.0565	1.1925	0.7476	1.9186	1.9234	0.6792	1.5071
75.0000	2.3014	1.7558	1.4907	1.9180	1.9232	0.6798	1.5070
76.0000	3.4181	0.8049	1.2763	1.9178	1.9226	0.6804	1.5069
77.0000	3.2100	0.6136	0.9314	1.9171	1.9222	0.6808	1.5067
78.0000	0.0973	2.3443	0.3464	1.9166	1.9218	0.6812	1.5066
79.0000	2.1638	3.5140	1.6498	1.9160	1.9212	0.6818	1.5064
80.0000	0.7858	0.0828	1.2398	1.9154	1.9208	0.6820	1.5061
81.0000	3.0545	2.5811	0.0992	1.9148	1.9201	0.6824	1.5058
82.0000	1.5706	2.2512	1.5521	1.9144	1.9195	0.6830	1.5056
83.0000	3.1345	2.5606	0.4764	1.9146	1.9195	0.6835	1.5058
84.0000	2.1117	1.0079	1.2981	1.9146	1.9191	0.6838	1.5058
85.0000	2.4379	1.4061	0.5324	1.9140	1.9186	0.6841	1.5056
86.0000	3.3844	1.8647	0.2725	1.9137	1.9184	0.6845	1.5055
87.0000	2.4135	0.4636	1.2704	1.9130	1.9180	0.6847	1.5052
88.0000	2.5777	3.1231	0.9309	1.9128	1.9175	0.6849	1.5051
89.0000	1.0440	1.8069	1.2188	1.9125	1.9172	0.6854	1.5050
90.0000	3.4244	1.9982	1.2177	1.9120	1.9168	0.6859	1.5049
91.0000	1.7997	1.9054	0.9097	1.9117	1.9164	0.6863	1.5048
92.0000	3.3697	1.7346	0.7111	1.9113	1.9161	0.6866	1.5047
93.0000	1.5666	1.1462	0.6114	1.9109	1.9156	0.6868	1.5044
94.0000	1.7333	2.5461	0.8960	1.9104	1.9150	0.6871	1.5042
95.0000	3.8325	2.4937	1.0320	1.9103	1.9146	0.6874	1.5041
96.0000	2.7101	1.2659	0.6645	1.9099	1.9142	0.6877	1.5039
97.0000	1.0888	0.2730	0.1593	1.9096	1.9140	0.6880	1.5039
98.0000	2.7994	3.6669	0.7097	1.9093	1.9137	0.6882	1.5037
99.0000	2.1346	1.5869	0.2457	1.9087	1.9133	0.6885	1.5035
100.0000	1.8825	0.0417	0.7641	1.9083	1.9131	0.6888	1.5034


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_z_instances.txt <==
time	z1	z2	z3
1.0000	3.6218	3.5658	6.5579
2.0000	3.6222	3.5662	6.5586
3.0000	3.6283	3.5720	6.5604
4.0000	3.6292	3.5730	6.5620
5.0000	3.6298	3.5732	6.5623
6.0000	3.6299	3.5730	6.5622
7.0000	3.6298	3.5734	6.5625
8.0000	3.6302	3.5742	6.5636
9.0000	3.6309	3.5752	6.5648
10.0000	3.6300	3.5741	6.5628
11.0000	3.6312	3.5753	6.5653
12.0000	3.6321	3.5762	6.5664
13.0000	3.6330	3.5772	6.5750
14.0000	3.6320	3.5763	6.5661
15.0000	3.6309	3.5755	6.5647
16.0000	3.6318	3.5765	6.5667
17.0000	3.6330	3.5774	6.5753
18.0000	3.6320	3.5765	6.5663
19.0000	3.6323	3.5765	6.5706
20.0000	3.6318	3.5764	6.5661
21.0000	3.6315	3.5765	6.5663
22.0000	3.6317	3.5772	6.5704
23.0000	3.6324	3.5805	6.5753
24.0000	3.6327	3.5834	6.5760
25.0000	3.6319	3.5802	6.5744
26.0000	3.6321	3.5803	6.5750
27.0000	3.6316	3.5774	6.5706
28.0000	3.6307	3.5765	6.5656
29.0000	3.6307	3.5765	6.5659
30.0000	3.6306	3.5769	6.5659
31.0000	3.6317	3.5806	6.5751
32.0000	3.6309	3.5801	6.5666
33.0000	3.6299	3.5766	6.5649
34.0000	3.6299	3.5769	6.5656
35.0000	3.6292	3.5760	6.5641
36.0000	3.6251	3.5748	6.5618
37.0000	3.6250	3.5747	6.5620
38.0000	3.6252	3.5745	6.5619
39.0000	3.6251	3.5750	6.5623
40.0000	3.6251	3.5754	6.5626
41.0000	3.6220	3.5742	6.5608
42.0000	3.6212	3.5731	6.5594
43.0000	3.6248	3.5743	6.5618
44.0000	3.6254	3.5749	6.5626
45.0000	3.6281	3.5749	6.5629
46.0000	3.6253	3.5751	6.5626
47.0000	3.6219	3.5740	6.5609
48.0000	3.6217	3.5739	6.5610
49.0000	3.6249	3.5752	6.5630
50.0000	3.6288	3.5766	6.5655
51.0000	3.6294	3.5774	6.5661
52.0000	3.6295	3.5802	6.5665
53.0000	3.6297	3.5803	6.5666
54.0000	3.6299	3.5833	6.5743
55.0000	3.6290	3.5802	6.5657
56.0000	3.6301	3.5839	6.5750
57.0000	3.6301	3.5838	6.5748
58.0000	3.6311	3.5854	6.5772
59.0000	3.6317	3.5862	6.5780
60.0000	3.6323	3.5868	6.5789
61.0000	3.6323	3.5869	6.5790
62.0000	3.6327	3.5873	6.5798
63.0000	3.6315	3.5865	6.5778
64.0000	3.6312	3.5863	6.5775
65.0000	3.6311	3.5862	6.5774
66.0000	3.6309	3.5865	6.5777
67.0000	3.6317	3.5878	6.5794
68.0000	3.6319	3.5879	6.5795
69.0000	3.6300	3.5864	6.5765
70.0000	3.6289	3.5855	6.5754
71.0000	3.6282	3.5849	6.5706
72.0000	3.6221	3.5836	6.5649
73.0000	3.6279	3.5845	6.5706
74.0000	3.6287	3.5853	6.5752
75.0000	3.6304	3.5866	6.5777
76.0000	3.6302	3.5865	6.5772
77.0000	3.6300	3.5864	6.5769
78.0000	3.6297	3.5866	6.5767
79.0000	3.6297	3.5871	6.5772
80.0000	3.6290	3.5859	6.5753
81.0000	3.6303	3.5869	6.5776
82.0000	3.6293	3.5861	6.5753
83.0000	3.6290	3.5859	6.5753
84.0000	3.6254	3.5846	6.5660
85.0000	3.6280	3.5850	6.5703
86.0000	3.6281	3.5852	6.5704
87.0000	3.6247	3.5845	6.5655
88.0000	3.6223	3.5848	6.5660
89.0000	3.6209	3.5839	6.5637
90.0000	3.6215	3.5843	6.5650
91.0000	3.6208	3.5835	6.5633
92.0000	3.6204	3.5834	6.5632
93.0000	3.6198	3.5804	6.5620
94.0000	3.6205	3.5838	6.5638
95.0000	3.6202	3.5836	6.5632
96.0000	3.6189	3.5774	6.5608
97.0000	3.6187	3.5774	6.5610
98.0000	3.6199	3.5837	6.5635
99.0000	3.6186	3.5802	6.5610
100.0000	3.6185	3.5775	6.5611


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0001
2.9700	0.0000	0.0000	0.0002
2.9800	0.0000	0.0000	0.0003
2.9900	0.0000	0.0000	0.0003
3.0000	0.0000	0.0000	0.0006
3.0100	0.0000	0.0000	0.0008
3.0200	0.0000	0.0000	0.0010
3.0300	0.0000	0.0000	0.0014
3.0400	0.0000	0.0000	0.0020
3.0500	0.0000	0.0000	0.0025
3.0600	0.0000	0.0000	0.0032
3.0700	0.0000	0.0000	0.0042
3.0800	0.0000	0.0000	0.0052
3.0900	0.0000	0.0000	0.0069
3.1000	0.0000	0.0000	0.0086
3.1100	0.0000	0.0000	0.0107
3.1200	0.0000	0.0000	0.0132
3.1300	0.0000	0.0000	0.0161
3.1400	0.0000	0.0000	0.0195
3.1500	0.0000	0.0000	0.0236
3.1600	0.0000	0.0000	0.0280
3.1700	0.0000	0.0000	0.0335
3.1800	0.0000	0.0000	0.0393
3.1900	0.0000	0.0000	0.0457
3.2000	0.0000	0.0000	0.0534
3.2100	0.0000	0.0000	0.0618
3.2200	0.0000	0.0000	0.0704
3.2300	0.0000	0.0000	0.0789
3.2400	0.0000	0.0000	0.0878
3.2500	0.0000	0.0000	0.0970
3.2600	0.0000	0.0000	0.1070
3.2700	0.0000	0.0000	0.1165
3.2800	0.0000	0.0000	0.1258
3.2900	0.0000	0.0000	0.1348
3.3000	0.0000	0.0000	0.1440
3.3100	0.0000	0.0000	0.1531
3.3200	0.0000	0.0000	0.1622
3.3300	0.0000	0.0000	0.1710
3.3400	0.0000	0.0000	0.1797
3.3500	0.0000	0.0000	0.1882
3.3600	0.0000	0.0000	0.1965
3.3700	0.0000	0.0000	0.2042
3.3800	0.0000	0.0000	0.2112
3.3900	0.0000	0.0000	0.2172
3.4000	0.0000	0.0000	0.2227
3.4100	0.0000	0.0000	0.2280
3.4200	0.0000	0.0000	0.2320
3.4300	0.0000	0.0000	0.2359
3.4400	0.0000	0.0000	0.2393
3.4500	0.0000	0.0000	0.2418
3.4600	0.0000	0.0000	0.2441
3.4700	0.0000	0.0000	0.2465
3.4800	0.0000	0.0000	0.2483
3.4900	0.0000	0.0000	0.2497
3.5000	0.0000	0.0000	0.2511
3.5100	0.0000	0.0000	0.2525
3.5200	0.0000	0.0000	0.2536
3.5300	0.0000	0.0000	0.2548
3.5400	0.0000	0.0000	0.2559
3.5500	0.0000	0.0001	0.2570
3.5600	0.0000	0.0002	0.2577
3.5700	0.0000	0.0003	0.2586
3.5800	0.0000	0.0005	0.2593
3.5900	0.0000	0.0008	0.2601
3.6000	0.0000	0.0011	0.2607
3.6100	0.0000	0.0017	0.2615
3.6200	0.0000	0.0022	0.2622
3.6300	0.0000	0.0030	0.2630
3.6400	0.0000	0.0038	0.2636
3.6500	0.0000	0.0050	0.2642
3.6600	0.0000	0.0060	0.2649
3.6700	0.0000	0.0076	0.2656
3.6800	0.0000	0.0096	0.2664
3.6900	0.0000	0.0125	0.2669
3.7000	0.0000	0.0160	0.2676
3.7100	0.0000	0.0206	0.2683
3.7200	0.0000	0.0254	0.2690
3.7300	0.0000	0.0310	0.2698
3.7400	0.0000	0.0379	0.2705
3.7500	0.0000	0.0443	0.2713
3.7600	0.0000	0.0513	0.2719
3.7700	0.0000	0.0591	0.2728
3.7800	0.0000	0.0673	0.2735
3.7900	0.0000	0.0799	0.2742
3.8000	0.0000	0.0936	0.2750
3.8100	0.0000	0.1057	0.2758
3.8200	0.0000	0.1208	0.2765
3.8300	0.0000	0.1367	0.2773
3.8400	0.0000	0.1494	0.2781
3.8500	0.0000	0.1606	0.2787
3.8600	0.0000	0.1725	0.2796
3.8700	0.0000	0.1861	0.2807
3.8800	0.0000	0.2002	0.2815
3.8900	0.0000	0.2108	0.2824
3.9000	0.0000	0.2224	0.2833
3.9100	0.0000	0.2336	0.2841
3.9200	0.0000	0.2407	0.2849
3.9300	0.0000	0.2472	0.2858
3.9400	0.0000	0.2529	0.2867
3.9500	0.0001	0.2600	0.2876
3.9600	0.0002	0.2656	0.2885
3.9700	0.0003	0.2710	0.2893
3.9800	0.0003	0.2753	0.2901
3.9900	0.0005	0.2784	0.2909
4.0000	0.0007	0.2813	0.2917
4.0100	0.0012	0.2840	0.2926
4.0200	0.0018	0.2868	0.2934
4.0300	0.0025	0.2889	0.2944
4.0400	0.0037	0.2911	0.2955
4.0500	0.0058	0.2927	0.2963
4.0600	0.0075	0.2943	0.2973
4.0700	0.0102	0.2957	0.2985
4.0800	0.0151	0.2973	0.2992
4.0900	0.0221	0.2988	0.3002
4.1000	0.0279	0.3002	0.3011
4.1100	0.0353	0.3016	0.3022
4.1200	0.0470	0.3029	0.3031
4.1300	0.0598	0.3044	0.3040
4.1400	0.0702	0.3057	0.3049
4.1500	0.0843	0.3069	0.3058
4.1600	0.1037	0.3085	0.3066
4.1700	0.1214	0.3095	0.3076
4.1800	0.1375	0.3107	0.3088
4.1900	0.1604	0.3121	0.3097
4.2000	0.1855	0.3133	0.3106
4.2100	0.2028	0.3146	0.3117
4.2200	0.2189	0.3159	0.3127
4.2300	0.2448	0.3173	0.3136
4.2400	0.2665	0.3186	0.3146
4.2500	0.2803	0.3200	0.3156
4.2600	0.2990	0.3215	0.3165
4.2700	0.3154	0.3229	0.3174
4.2800	0.3253	0.3241	0.3184
4.2900	0.3354	0.3254	0.3193
4.3000	0.3463	0.3270	0.3204
4.3100	0.3534	0.3282	0.3212
4.3200	0.3588	0.3294	0.3222
4.3300	0.3651	0.3308	0.3234
4.3400	0.3700	0.3322	0.3246
4.3500	0.3742	0.3337	0.3258
4.3600	0.3783	0.3350	0.3269
4.3700	0.3823	0.3365	0.3277
4.3800	0.3856	0.3380	0.3287
4.3900	0.3889	0.3398	0.3297
4.4000	0.3924	0.3410	0.3309
4.4100	0.3957	0.3426	0.3319
4.4200	0.3987	0.3441	0.3331
4.4300	0.4023	0.3457	0.3341
4.4400	0.4058	0.3471	0.3352
4.4500	0.4091	0.3487	0.3364
4.4600	0.4128	0.3501	0.3374
4.4700	0.4158	0.3517	0.3385
4.4800	0.4193	0.3534	0.3396
4.4900	0.4231	0.3549	0.3406
4.5000	0.4269	0.3563	0.3418
4.5100	0.4304	0.3580	0.3426
4.5200	0.4340	0.3597	0.3435
4.5300	0.4377	0.3613	0.3448
4.5400	0.4415	0.3632	0.3459
4.5500	0.4454	0.3651	0.3470
4.5600	0.4492	0.3667	0.3480
4.5700	0.4532	0.3684	0.3493
4.5800	0.4573	0.3701	0.3505
4.5900	0.4614	0.3719	0.3517
4.6000	0.4652	0.3737	0.3531
4.6100	0.4695	0.3755	0.3544
4.6200	0.4736	0.3776	0.3555
4.6300	0.4775	0.3795	0.3568
4.6400	0.4819	0.3814	0.3579
4.6500	0.4861	0.3832	0.3592
4.6600	0.4904	0.3852	0.3604
4.6700	0.4946	0.3871	0.3616
4.6800	0.4994	0.3889	0.3629
4.6900	0.5038	0.3908	0.3643
4.7000	0.5088	0.3925	0.3657
4.7100	0.5142	0.3945	0.3669
4.7200	0.5193	0.3965	0.3681
4.7300	0.5243	0.3987	0.3693
4.7400	0.5302	0.4008	0.3704
4.7500	0.5353	0.4030	0.3719
4.7600	0.5409	0.4051	0.3736
4.7700	0.5466	0.4072	0.3748
4.7800	0.5521	0.4090	0.3763
4.7900	0.5578	0.4113	0.3776
4.8000	0.5637	0.4131	0.3789
4.8100	0.5698	0.4154	0.3803
4.8200	0.5761	0.4179	0.3818
4.8300	0.5828	0.4204	0.3834
4.8400	0.5895	0.4226	0.3850
4.8500	0.5958	0.4247	0.3865
4.8600	0.6019	0.4269	0.3882
4.8700	0.6089	0.4294	0.3898
4.8800	0.6161	0.4318	0.3912
4.8900	0.6228	0.4342	0.3927
4.9000	0.6300	0.4365	0.3941
4.9100	0.6377	0.4392	0.3958
4.9200	0.6459	0.4418	0.3973
4.9300	0.6531	0.4443	0.3991
4.9400	0.6610	0.4469	0.4006
4.9500	0.6692	0.4496	0.4022
4.9600	0.6771	0.4522	0.4035
4.9700	0.6853	0.4552	0.4049
4.9800	0.6936	0.4577	0.4065
4.9900	0.7018	0.4607	0.4080
5.0000	0.7102	0.4635	0.4095
5.0100	0.7194	0.4663	0.4110
5.0200	0.7281	0.4691	0.4128
5.0300	0.7377	0.4719	0.4143
5.0400	0.7474	0.4746	0.4161
5.0500	0.7561	0.4777	0.4176
5.0600	0.7661	0.4805	0.4192
5.0700	0.7757	0.4836	0.4209
5.0800	0.7855	0.4864	0.4225
5.0900	0.7953	0.4893	0.4242
5.1000	0.8049	0.4925	0.4257
5.1100	0.8149	0.4960	0.4274
5.1200	0.8254	0.4996	0.4293
5.1300	0.8359	0.5030	0.4310
5.1400	0.8456	0.5060	0.4326
5.1500	0.8559	0.5094	0.4343
5.1600	0.8659	0.5126	0.4361
5.1700	0.8761	0.5163	0.4380
5.1800	0.8859	0.5195	0.4399
5.1900	0.8951	0.5231	0.4418
5.2000	0.9048	0.5265	0.4436
5.2100	0.9142	0.5304	0.4454
5.2200	0.9232	0.5340	0.4471
5.2300	0.9321	0.5375	0.4491
5.2400	0.9407	0.5412	0.4508
5.2500	0.9481	0.5448	0.4527
5.2600	0.9555	0.5489	0.4548
5.2700	0.9622	0.5526	0.4567
5.2800	0.9682	0.5565	0.4591
5.2900	0.9735	0.5607	0.4613
5.3000	0.9779	0.5645	0.4633
5.3100	0.9820	0.5690	0.4653
5.3200	0.9858	0.5734	0.4675
5.3300	0.9890	0.5778	0.4697
5.3400	0.9917	0.5819	0.4717
5.3500	0.9938	0.5862	0.4737
5.3600	0.9953	0.5906	0.4757
5.3700	0.9964	0.5950	0.4779
5.3800	0.9974	0.5998	0.4800
5.3900	0.9981	0.6041	0.4823
5.4000	0.9987	0.6086	0.4846
5.4100	0.9992	0.6136	0.4866
5.4200	0.9995	0.6180	0.4889
5.4300	0.9998	0.6230	0.4913
5.4400	0.9999	0.6275	0.4937
5.4500	0.9999	0.6326	0.4959
5.4600	0.9999	0.6374	0.4985
5.4700	1.0000	0.6425	0.5009
5.4800	1.0000	0.6475	0.5031
5.4900	1.0000	0.6531	0.5055
5.5000	1.0000	0.6583	0.5083
5.5100	1.0000	0.6634	0.5105
5.5200	1.0000	0.6688	0.5128
5.5300	1.0000	0.6742	0.5152
5.5400	1.0000	0.6795	0.5180
5.5500	1.0000	0.6854	0.5206
5.5600	1.0000	0.6910	0.5238
5.5700	1.0000	0.6964	0.5260
5.5800	1.0000	0.7018	0.5289
5.5900	1.0000	0.7077	0.5317
5.6000	1.0000	0.7137	0.5343
5.6100	1.0000	0.7199	0.5370
5.6200	1.0000	0.7260	0.5398
5.6300	1.0000	0.7323	0.5425
5.6400	1.0000	0.7382	0.5454
5.6500	1.0000	0.7444	0.5480
5.6600	1.0000	0.7507	0.5511
5.6700	1.0000	0.7571	0.5541
5.6800	1.0000	0.7641	0.5569
5.6900	1.0000	0.7706	0.5603
5.7000	1.0000	0.7776	0.5634
5.7100	1.0000	0.7841	0.5666
5.7200	1.0000	0.7912	0.5697
5.7300	1.0000	0.7977	0.5733
5.7400	1.0000	0.8045	0.5766
5.7500	1.0000	0.8113	0.5798
5.7600	1.0000	0.8176	0.5829
5.7700	1.0000	0.8247	0.5858
5.7800	1.0000	0.8315	0.5888
5.7900	1.0000	0.8387	0.5920
5.8000	1.0000	0.8452	0.5954
5.8100	1.0000	0.8524	0.5985
5.8200	1.0000	0.8600	0.6017
5.8300	1.0000	0.8668	0.6051
5.8400	1.0000	0.8737	0.6082
5.8500	1.0000	0.8808	0.6119
5.8600	1.0000	0.8875	0.6154
5.8700	1.0000	0.8940	0.6186
5.8800	1.0000	0.9006	0.6220
5.8900	1.0000	0.9070	0.6257
5.9000	1.0000	0.9136	0.6295
5.9100	1.0000	0.9199	0.6333
5.9200	1.0000	0.9266	0.6372
5.9300	1.0000	0.9320	0.6410
5.9400	1.0000	0.9380	0.6447
5.9500	1.0000	0.9436	0.6484
5.9600	1.0000	0.9493	0.6521
5.9700	1.0000	0.9542	0.6555
5.9800	1.0000	0.9590	0.6594
5.9900	1.0000	0.9636	0.6635
6.0000	1.0000	0.9682	0.6674
6.0100	1.0000	0.9724	0.6716
6.0200	1.0000	0.9763	0.6754
6.0300	1.0000	0.9795	0.6795
6.0400	1.0000	0.9825	0.6837
6.0500	1.0000	0.9855	0.6872
6.0600	1.0000	0.9879	0.6917
6.0700	1.0000	0.9900	0.6959
6.0800	1.0000	0.9920	0.7001
6.0900	1.0000	0.9935	0.7045
6.1000	1.0000	0.9948	0.7090
6.1100	1.0000	0.9959	0.7131
6.1200	1.0000	0.9967	0.7178
6.1300	1.0000	0.9974	0.7223
6.1400	1.0000	0.9981	0.7273
6.1500	1.0000	0.9985	0.7319
6.1600	1.0000	0.9990	0.7363
6.1700	1.0000	0.9993	0.7409
6.1800	1.0000	0.9995	0.7456
6.1900	1.0000	0.9996	0.7504
6.2000	1.0000	0.9998	0.7550
6.2100	1.0000	0.9999	0.7603
6.2200	1.0000	0.9999	0.7654
6.2300	1.0000	1.0000	0.7703
6.2400	1.0000	1.0000	0.7752
6.2500	1.0000	1.0000	0.7802
6.2600	1.0000	1.0000	0.7854
6.2700	1.0000	1.0000	0.7905
6.2800	1.0000	1.0000	0.7954
6.2900	1.0000	1.0000	0.8006
6.3000	1.0000	1.0000	0.8053
6.3100	1.0000	1.0000	0.8107
6.3200	1.0000	1.0000	0.8157
6.3300	1.0000	1.0000	0.8209
6.3400	1.0000	1.0000	0.8267
6.3500	1.0000	1.0000	0.8318
6.3600	1.0000	1.0000	0.8370
6.3700	1.0000	1.0000	0.8420
6.3800	1.0000	1.0000	0.8474
6.3900	1.0000	1.0000	0.8524
6.4000	1.0000	1.0000	0.8575
6.4100	1.0000	1.0000	0.8629
6.4200	1.0000	1.0000	0.8684
6.4300	1.0000	1.0000	0.8738
6.4400	1.0000	1.0000	0.8786
6.4500	1.0000	1.0000	0.8839
6.4600	1.0000	1.0000	0.8890
6.4700	1.0000	1.0000	0.8941
6.4800	1.0000	1.0000	0.8995
6.4900	1.0000	1.0000	0.9041
6.5000	1.0000	1.0000	0.9093
6.5100	1.0000	1.0000	0.9142
6.5200	1.0000	1.0000	0.9191
6.5300	1.0000	1.0000	0.9234
6.5400	1.0000	1.0000	0.9285
6.5500	1.0000	1.0000	0.9332
6.5600	1.0000	1.0000	0.9377
6.5700	1.0000	1.0000	0.9421
6.5800	1.0000	1.0000	0.9464
6.5900	1.0000	1.0000	0.9506
6.6000	1.0000	1.0000	0.9546
6.6100	1.0000	1.0000	0.9585
6.6200	1.0000	1.0000	0.9624
6.6300	1.0000	1.0000	0.9658
6.6400	1.0000	1.0000	0.9692
6.6500	1.0000	1.0000	0.9721
6.6600	1.0000	1.0000	0.9749
6.6700	1.0000	1.0000	0.9780
6.6800	1.0000	1.0000	0.9806
6.6900	1.0000	1.0000	0.9830
6.7000	1.0000	1.0000	0.9853
6.7100	1.0000	1.0000	0.9873
6.7200	1.0000	1.0000	0.9890
6.7300	1.0000	1.0000	0.9904
6.7400	1.0000	1.0000	0.9918
6.7500	1.0000	1.0000	0.9930
6.7600	1.0000	1.0000	0.9942
6.7700	1.0000	1.0000	0.9952
6.7800	1.0000	1.0000	0.9961
6.7900	1.0000	1.0000	0.9968
6.8000	1.0000	1.0000	0.9974
6.8100	1.0000	1.0000	0.9980
6.8200	1.0000	1.0000	0.9984
6.8300	1.0000	1.0000	0.9986
6.8400	1.0000	1.0000	0.9990
6.8500	1.0000	1.0000	0.9993
6.8600	1.0000	1.0000	0.9995
6.8700	1.0000	1.0000	0.9996
6.8800	1.0000	1.0000	0.9996
6.8900	1.0000	1.0000	0.9998
6.9000	1.0000	1.0000	0.9998
6.9100	1.0000	1.0000	0.9999
6.9200	1.0000	1.0000	0.9999
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	4.9917	5.7976	5.9800	16.7693
2.0000	4.8556	3.6626	5.5332	14.0514
3.0000	4.9729	3.6702	3.5199	12.1631
4.0000	5.0250	5.9179	3.1535	14.0965
5.0000	4.8585	3.7032	5.3612	13.9230
6.0000	4.1125	5.5993	6.2868	15.9986
7.0000	4.4249	3.6937	6.3128	14.4313
8.0000	4.1009	4.9053	5.6735	14.6796
9.0000	4.1006	3.6944	5.8438	13.6388
10.0000	4.1114	5.2485	3.1635	12.5234
11.0000	4.8651	5.8479	6.5536	17.2666
12.0000	4.1041	5.5279	5.5965	15.2284
13.0000	5.2293	5.3636	3.1483	13.7412
14.0000	4.1114	5.6464	5.9268	15.6846
15.0000	5.1328	4.4355	5.1122	14.6805
16.0000	5.1589	3.6842	6.5094	15.3525
17.0000	4.0887	5.1897	3.1375	12.4159
18.0000	4.1255	3.7038	3.1589	10.9881
19.0000	4.1402	5.5556	6.5779	16.2737
20.0000	4.2739	5.6282	5.8473	15.7493
21.0000	5.0933	4.7945	6.3716	16.2594
22.0000	5.1666	4.1846	5.4603	14.8116
23.0000	5.0354	5.0898	5.0674	15.1926
24.0000	4.7033	3.6843	6.4427	14.8304
25.0000	4.0889	4.7678	4.7550	13.6118
26.0000	4.7386	4.3557	3.1475	12.2418
27.0000	5.0313	3.7207	6.0656	14.8176
28.0000	4.1163	3.7170	6.4899	14.3231
29.0000	4.9798	5.6972	6.3419	17.0189
30.0000	4.0995	5.5184	3.1472	12.7652
31.0000	4.1139	4.1563	5.3051	13.5753
32.0000	5.0709	4.4836	6.2736	15.8281
33.0000	4.1139	5.8201	5.8485	15.7825
34.0000	4.1221	5.8390	3.1487	13.1098
35.0000	4.1156	3.8337	5.3363	13.2856
36.0000	5.1808	5.8034	6.3964	17.3806
37.0000	4.1039	3.9692	6.4497	14.5228
38.0000	4.6372	4.9875	4.6088	14.2334
39.0000	4.7986	5.9451	3.1530	13.8968
40.0000	4.2977	5.0414	6.4476	15.7867
41.0000	4.8308	5.6465	3.1485	13.6258
42.0000	4.1137	5.8173	6.2291	16.1601
43.0000	4.9449	5.5313	6.1820	16.6582
44.0000	5.1507	5.1821	3.2585	13.5913
45.0000	4.0890	4.9736	5.0719	14.1345
46.0000	4.0902	5.0053	6.5981	15.6937
47.0000	4.0852	3.6705	6.2220	13.9776
48.0000	4.3715	5.8081	6.0052	16.1848
49.0000	5.1528	5.1319	3.1036	13.3883
50.0000	4.9456	5.7939	5.7805	16.5200
51.0000	4.9313	5.1876	4.6842	14.8031
52.0000	4.6581	3.6487	6.1607	14.4675
53.0000	5.0383	4.6261	5.8222	15.4866
54.0000	4.7609	3.6397	5.6847	14.0853
55.0000	4.0620	5.2864	5.5375	14.8858
56.0000	4.9786	3.6413	6.5548	15.1747
57.0000	4.7367	5.6818	5.5444	15.9628
58.0000	4.0447	3.6237	3.6291	11.2974
59.0000	4.2232	4.4826	3.8335	12.5393
60.0000	4.0885	3.6814	5.9635	13.7334
61.0000	4.7292	3.6916	5.2566	13.6774
62.0000	4.1076	3.7029	6.0053	13.8157
63.0000	4.1931	5.6045	6.4618	16.2593
64.0000	4.8529	5.3719	4.4396	14.6644
65.0000	4.3208	5.1456	5.9715	15.4379
66.0000	5.1177	5.7516	6.3785	17.2478
67.0000	5.0890	3.6590	5.0199	13.7679
68.0000	4.4227	4.2595	6.0331	14.7153
69.0000	4.8058	5.5678	5.2884	15.6620
70.0000	4.0628	4.5848	4.7303	13.3779
71.0000	4.0740	4.7352	5.7546	14.5637
72.0000	4.8682	3.6661	4.3211	12.8553
73.0000	5.0099	5.6244	3.1171	13.7514
74.0000	4.0993	4.9727	6.4861	15.5580
75.0000	4.0883	5.4878	5.9062	15.4823
76.0000	5.1053	5.1609	6.5946	16.8608
77.0000	4.8355	4.8498	6.1090	15.7944
78.0000	4.9611	5.4118	6.0264	16.3993
79.0000	4.0706	4.2434	5.4549	13.7689
80.0000	5.0337	4.1132	6.0319	15.1787
81.0000	4.9196	5.2959	4.5098	14.7253
82.0000	4.0342	5.5836	6.0235	15.6413
83.0000	4.0912	3.6074	5.9530	13.6516
84.0000	4.7047	4.4462	3.0300	12.1809
85.0000	5.1424	5.6682	5.4035	16.2141
86.0000	4.0405	5.2796	6.4365	15.7566
87.0000	4.0280	5.3089	4.0662	13.4030
88.0000	4.0373	5.1886	5.2111	14.4370
89.0000	4.0412	4.6979	5.0276	13.7667
90.0000	5.0571	5.0032	3.0495	13.1099
91.0000	4.0633	4.1534	3.3900	11.6067
92.0000	5.0575	5.7656	4.4977	15.3207
93.0000	5.0514	3.6716	3.0982	11.8212
94.0000	4.1039	4.6687	5.9406	14.7133
95.0000	4.9132	3.6988	6.1428	14.7548
96.0000	5.1857	5.4453	3.1285	13.7595
97.0000	4.7316	4.9194	5.9706	15.6216
98.0000	4.1002	3.6950	5.2508	13.0460
99.0000	4.1134	5.6196	5.9077	15.6407
100.0000	4.1031	5.8819	6.0596	16.0446


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0012	0.0023	0.0031
0.0200	0.0024	0.0045	0.0058
0.0300	0.0038	0.0066	0.0090
0.0400	0.0049	0.0082	0.0125
0.0500	0.0063	0.0104	0.0157
0.0600	0.0074	0.0123	0.0187
0.0700	0.0086	0.0142	0.0220
0.0800	0.0098	0.0160	0.0249
0.0900	0.0112	0.0180	0.0282
0.1000	0.0126	0.0201	0.0316
0.1100	0.0140	0.0222	0.0350
0.1200	0.0152	0.0242	0.0383
0.1300	0.0167	0.0265	0.0416
0.1400	0.0179	0.0286	0.0446
0.1500	0.0193	0.0311	0.0478
0.1600	0.0206	0.0330	0.0510
0.1700	0.0222	0.0351	0.0543
0.1800	0.0237	0.0374	0.0578
0.1900	0.0250	0.0394	0.0611
0.2000	0.0264	0.0417	0.0648
0.2100	0.0280	0.0440	0.0683
0.2200	0.0291	0.0461	0.0723
0.2300	0.0305	0.0486	0.0755
0.2400	0.0321	0.0506	0.0794
0.2500	0.0335	0.0528	0.0831
0.2600	0.0350	0.0554	0.0866
0.2700	0.0364	0.0577	0.0899
0.2800	0.0380	0.0600	0.0935
0.2900	0.0395	0.0626	0.0976
0.3000	0.0410	0.0650	0.1015
0.3100	0.0425	0.0674	0.1052
0.3200	0.0440	0.0698	0.1092
0.3300	0.0457	0.0721	0.1132
0.3400	0.0473	0.0750	0.1171
0.3500	0.0490	0.0777	0.1212
0.3600	0.0505	0.0806	0.1250
0.3700	0.0523	0.0833	0.1290
0.3800	0.0543	0.0860	0.1328
0.3900	0.0560	0.0890	0.1370
0.4000	0.0578	0.0915	0.1411
0.4100	0.0594	0.0942	0.1449
0.4200	0.0609	0.0968	0.1487
0.4300	0.0627	0.0992	0.1530
0.4400	0.0644	0.1018	0.1575
0.4500	0.0662	0.1047	0.1615
0.4600	0.0682	0.1073	0.1657
0.4700	0.0701	0.1102	0.1693
0.4800	0.0719	0.1131	0.1734
0.4900	0.0739	0.1159	0.1777
0.5000	0.0758	0.1188	0.1815
0.5100	0.0774	0.1216	0.1859
0.5200	0.0794	0.1242	0.1897
0.5300	0.0814	0.1269	0.1938
0.5400	0.0831	0.1296	0.1978
0.5500	0.0850	0.1323	0.2018
0.5600	0.0868	0.1355	0.2061
0.5700	0.0888	0.1386	0.2102
0.5800	0.0909	0.1415	0.2143
0.5900	0.0926	0.1444	0.2186
0.6000	0.0945	0.1475	0.2230
0.6100	0.0966	0.1502	0.2276
0.6200	0.0986	0.1534	0.2312
0.6300	0.1009	0.1571	0.2353
0.6400	0.1029	0.1600	0.2388
0.6500	0.1049	0.1638	0.2417
0.6600	0.1069	0.1669	0.2443
0.6700	0.1095	0.1700	0.2467
0.6800	0.1115	0.1732	0.2488
0.6900	0.1134	0.1763	0.2508
0.7000	0.1156	0.1794	0.2530
0.7100	0.1178	0.1824	0.2552
0.7200	0.1202	0.1858	0.2575
0.7300	0.1223	0.1890	0.2597
0.7400	0.1244	0.1924	0.2618
0.7500	0.1266	0.1959	0.2641
0.7600	0.1289	0.1994	0.2663
0.7700	0.1311	0.2029	0.2685
0.7800	0.1334	0.2063	0.2709
0.7900	0.1355	0.2100	0.2731
0.8000	0.1380	0.2134	0.2756
0.8100	0.1401	0.2166	0.2779
0.8200	0.1423	0.2201	0.2805
0.8300	0.1444	0.2238	0.2831
0.8400	0.1467	0.2273	0.2855
0.8500	0.1490	0.2309	0.2883
0.8600	0.1513	0.2343	0.2907
0.8700	0.1540	0.2378	0.2931
0.8800	0.1564	0.2414	0.2960
0.8900	0.1589	0.2454	0.2988
0.9000	0.1615	0.2492	0.3013
0.9100	0.1640	0.2525	0.3038
0.9200	0.1665	0.2561	0.3065
0.9300	0.1687	0.2594	0.3092
0.9400	0.1712	0.2629	0.3119
0.9500	0.1740	0.2661	0.3142
0.9600	0.1765	0.2693	0.3170
0.9700	0.1791	0.2726	0.3197
0.9800	0.1818	0.2756	0.3225
0.9900	0.1843	0.2779	0.3249
1.0000	0.1867	0.2802	0.3276
1.0100	0.1894	0.2826	0.3304
1.0200	0.1920	0.2848	0.3332
1.0300	0.1945	0.2871	0.3356
1.0400	0.1969	0.2893	0.3382
1.0500	0.1997	0.2918	0.3409
1.0600	0.2025	0.2944	0.3436
1.0700	0.2050	0.2970	0.3465
1.0800	0.2076	0.2996	0.3493
1.0900	0.2104	0.3023	0.3517
1.1000	0.2134	0.3051	0.3544
1.1100	0.2164	0.3077	0.3572
1.1200	0.2193	0.3103	0.3601
1.1300	0.2222	0.3128	0.3629
1.1400	0.2253	0.3151	0.3655
1.1500	0.2284	0.3176	0.3686
1.1600	0.2314	0.3205	0.3715
1.1700	0.2342	0.3233	0.3744
1.1800	0.2374	0.3257	0.3773
1.1900	0.2408	0.3284	0.3805
1.2000	0.2438	0.3313	0.3839
1.2100	0.2467	0.3339	0.3871
1.2200	0.2497	0.3366	0.3902
1.2300	0.2524	0.3390	0.3932
1.2400	0.2553	0.3416	0.3959
1.2500	0.2584	0.3444	0.3989
1.2600	0.2614	0.3473	0.4019
1.2700	0.2644	0.3495	0.4050
1.2800	0.2674	0.3523	0.4080
1.2900	0.2709	0.3549	0.4112
1.3000	0.2742	0.3577	0.4139
1.3100	0.2772	0.3607	0.4171
1.3200	0.2807	0.3639	0.4200
1.3300	0.2841	0.3666	0.4232
1.3400	0.2875	0.3695	0.4264
1.3500	0.2905	0.3727	0.4295
1.3600	0.2938	0.3753	0.4327
1.3700	0.2969	0.3782	0.4358
1.3800	0.3000	0.3809	0.4389
1.3900	0.3036	0.3840	0.4421
1.4000	0.3069	0.3873	0.4451
1.4100	0.3103	0.3900	0.4486
1.4200	0.3137	0.3929	0.4519
1.4300	0.3168	0.3954	0.4550
1.4400	0.3201	0.3989	0.4581
1.4500	0.3236	0.4019	0.4615
1.4600	0.3272	0.4049	0.4648
1.4700	0.3308	0.4079	0.4681
1.4800	0.3341	0.4108	0.4712
1.4900	0.3375	0.4139	0.4747
1.5000	0.3406	0.4170	0.4783
1.5100	0.3436	0.4200	0.4815
1.5200	0.3465	0.4231	0.4848
1.5300	0.3491	0.4259	0.4884
1.5400	0.3521	0.4289	0.4917
1.5500	0.3549	0.4320	0.4947
1.5600	0.3576	0.4351	0.4980
1.5700	0.3603	0.4385	0.5018
1.5800	0.3635	0.4423	0.5054
1.5900	0.3662	0.4454	0.5091
1.6000	0.3694	0.4485	0.5127
1.6100	0.3722	0.4520	0.5161
1.6200	0.3750	0.4553	0.5194
1.6300	0.3778	0.4587	0.5231
1.6400	0.3808	0.4622	0.5268
1.6500	0.3837	0.4655	0.5302
1.6600	0.3870	0.4686	0.5337
1.6700	0.3898	0.4721	0.5375
1.6800	0.3927	0.4755	0.5413
1.6900	0.3956	0.4788	0.5452
1.7000	0.3988	0.4823	0.5491
1.7100	0.4018	0.4857	0.5525
1.7200	0.4049	0.4895	0.5560
1.7300	0.4082	0.4929	0.5600
1.7400	0.4114	0.4960	0.5637
1.7500	0.4147	0.4997	0.5676
1.7600	0.4178	0.5032	0.5712
1.7700	0.4210	0.5067	0.5750
1.7800	0.4242	0.5103	0.5784
1.7900	0.4273	0.5140	0.5823
1.8000	0.4305	0.5171	0.5859
1.8100	0.4338	0.5208	0.5891
1.8200	0.4370	0.5241	0.5927
1.8300	0.4403	0.5278	0.5961
1.8400	0.4435	0.5312	0.5996
1.8500	0.4467	0.5349	0.6033
1.8600	0.4501	0.5387	0.6070
1.8700	0.4537	0.5420	0.6108
1.8800	0.4576	0.5458	0.6145
1.8900	0.4609	0.5491	0.6186
1.9000	0.4640	0.5527	0.6221
1.9100	0.4674	0.5564	0.6255
1.9200	0.4704	0.5603	0.6293
1.9300	0.4740	0.5641	0.6330
1.9400	0.4769	0.5675	0.6368
1.9500	0.4802	0.5714	0.6404
1.9600	0.4839	0.5752	0.6446
1.9700	0.4868	0.5791	0.6480
1.9800	0.4902	0.5832	0.6514
1.9900	0.4936	0.5869	0.6549
2.0000	0.4971	0.5905	0.6589
2.0100	0.5005	0.5941	0.6629
2.0200	0.5036	0.5978	0.6671
2.0300	0.5067	0.6014	0.6710
2.0400	0.5102	0.6049	0.6746
2.0500	0.5136	0.6084	0.6781
2.0600	0.5172	0.6123	0.6817
2.0700	0.5207	0.6160	0.6852
2.0800	0.5241	0.6197	0.6888
2.0900	0.5279	0.6234	0.6920
2.1000	0.5316	0.6272	0.6950
2.1100	0.5353	0.6308	0.6987
2.1200	0.5392	0.6341	0.7023
2.1300	0.5426	0.6380	0.7059
2.1400	0.5460	0.6416	0.7095
2.1500	0.5494	0.6450	0.7134
2.1600	0.5528	0.6487	0.7171
2.1700	0.5563	0.6526	0.7208
2.1800	0.5600	0.6556	0.7244
2.1900	0.5635	0.6595	0.7280
2.2000	0.5670	0.6633	0.7318
2.2100	0.5704	0.6672	0.7350
2.2200	0.5745	0.6709	0.7385
2.2300	0.5781	0.6746	0.7418
2.2400	0.5819	0.6785	0.7452
2.2500	0.5853	0.6820	0.7487
2.2600	0.5893	0.6860	0.7521
2.2700	0.5933	0.6894	0.7557
2.2800	0.5971	0.6928	0.7595
2.2900	0.6007	0.6964	0.7627
2.3000	0.6047	0.7003	0.7662
2.3100	0.6082	0.7038	0.7695
2.3200	0.6119	0.7071	0.7727
2.3300	0.6154	0.7109	0.7760
2.3400	0.6189	0.7147	0.7797
2.3500	0.6229	0.7183	0.7829
2.3600	0.6268	0.7218	0.7861
2.3700	0.6308	0.7252	0.7893
2.3800	0.6346	0.7285	0.7924
2.3900	0.6381	0.7321	0.7960
2.4000	0.6421	0.7351	0.7996
2.4100	0.6460	0.7389	0.8031
2.4200	0.6497	0.7423	0.8064
2.4300	0.6535	0.7456	0.8097
2.4400	0.6571	0.7490	0.8129
2.4500	0.6612	0.7525	0.8159
2.4600	0.6649	0.7558	0.8188
2.4700	0.6682	0.7596	0.8216
2.4800	0.6721	0.7633	0.8250
2.4900	0.6756	0.7667	0.8278
2.5000	0.6790	0.7703	0.8308
2.5100	0.6830	0.7739	0.8335
2.5200	0.6865	0.7775	0.8367
2.5300	0.6904	0.7812	0.8395
2.5400	0.6941	0.7847	0.8426
2.5500	0.6977	0.7881	0.8454
2.5600	0.7013	0.7914	0.8482
2.5700	0.7047	0.7948	0.8511
2.5800	0.7078	0.7982	0.8539
2.5900	0.7112	0.8014	0.8567
2.6000	0.7150	0.8043	0.8594
2.6100	0.7187	0.8072	0.8624
2.6200	0.7227	0.8100	0.8651
2.6300	0.7259	0.8132	0.8676
2.6400	0.7290	0.8164	0.8702
2.6500	0.7326	0.8195	0.8726
2.6600	0.7361	0.8226	0.8754
2.6700	0.7394	0.8253	0.8782
2.6800	0.7428	0.8283	0.8807
2.6900	0.7461	0.8315	0.8836
2.7000	0.7494	0.8343	0.8863
2.7100	0.7529	0.8373	0.8887
2.7200	0.7562	0.8401	0.8907
2.7300	0.7595	0.8429	0.8930
2.7400	0.7628	0.8459	0.8955
2.7500	0.7662	0.8488	0.8978
2.7600	0.7695	0.8517	0.8999
2.7700	0.7730	0.8543	0.9021
2.7800	0.7766	0.8570	0.9043
2.7900	0.7795	0.8597	0.9064
2.8000	0.7829	0.8625	0.9084
2.8100	0.7861	0.8650	0.9107
2.8200	0.7893	0.8677	0.9126
2.8300	0.7928	0.8706	0.9147
2.8400	0.7962	0.8732	0.9167
2.8500	0.7994	0.8756	0.9187
2.8600	0.8029	0.8780	0.9207
2.8700	0.8060	0.8807	0.9227
2.8800	0.8093	0.8832	0.9249
2.8900	0.8123	0.8856	0.9270
2.9000	0.8155	0.8882	0.9290
2.9100	0.8184	0.8906	0.9308
2.9200	0.8214	0.8929	0.9324
2.9300	0.8240	0.8953	0.9343
2.9400	0.8270	0.8978	0.9361
2.9500	0.8298	0.8998	0.9377
2.9600	0.8328	0.9022	0.9393
2.9700	0.8361	0.9046	0.9410
2.9800	0.8393	0.9071	0.9425
2.9900	0.8425	0.9091	0.9442
3.0000	0.8453	0.9113	0.9460
3.0100	0.8481	0.9139	0.9476
3.0200	0.8507	0.9159	0.9492
3.0300	0.8532	0.9177	0.9507
3.0400	0.8558	0.9195	0.9521
3.0500	0.8584	0.9216	0.9539
3.0600	0.8612	0.9234	0.9553
3.0700	0.8638	0.9256	0.9566
3.0800	0.8665	0.9274	0.9581
3.0900	0.8692	0.9293	0.9593
3.1000	0.8720	0.9310	0.9607
3.1100	0.8746	0.9329	0.9621
3.1200	0.8774	0.9349	0.9633
3.1300	0.8798	0.9367	0.9645
3.1400	0.8826	0.9385	0.9659
3.1500	0.8849	0.9401	0.9673
3.1600	0.8873	0.9417	0.9681
3.1700	0.8897	0.9435	0.9692
3.1800	0.8920	0.9450	0.9704
3.1900	0.8944	0.9465	0.9715
3.2000	0.8968	0.9482	0.9725
3.2100	0.8991	0.9498	0.9734
3.2200	0.9012	0.9516	0.9743
3.2300	0.9031	0.9533	0.9752
3.2400	0.9052	0.9548	0.9761
3.2500	0.9072	0.9561	0.9770
3.2600	0.9092	0.9575	0.9777
3.2700	0.9114	0.9586	0.9783
3.2800	0.9138	0.9599	0.9792
3.2900	0.9161	0.9612	0.9800
3.3000	0.9182	0.9624	0.9807
3.3100	0.9200	0.9635	0.9814
3.3200	0.9221	0.9646	0.9819
3.3300	0.9240	0.9656	0.9828
3.3400	0.9261	0.9669	0.9835
3.3500	0.9279	0.9680	0.9842
3.3600	0.9297	0.9690	0.9847
3.3700	0.9316	0.9701	0.9852
3.3800	0.9335	0.9711	0.9861
3.3900	0.9352	0.9722	0.9867
3.4000	0.9368	0.9731	0.9871
3.4100	0.9383	0.9742	0.9878
3.4200	0.9401	0.9753	0.9883
3.4300	0.9416	0.9761	0.9889
3.4400	0.9431	0.9770	0.9894
3.4500	0.9447	0.9780	0.9897
3.4600	0.9465	0.9786	0.9902
3.4700	0.9482	0.9794	0.9907
3.4800	0.9499	0.9802	0.9912
3.4900	0.9515	0.9810	0.9915
3.5000	0.9531	0.9818	0.9920
3.5100	0.9544	0.9826	0.9923
3.5200	0.9558	0.9832	0.9926
3.5300	0.9574	0.9839	0.9931
3.5400	0.9587	0.9846	0.9934
3.5500	0.9598	0.9851	0.9938
3.5600	0.9610	0.9859	0.9941
3.5700	0.9622	0.9865	0.9944
3.5800	0.9638	0.9872	0.9946
3.5900	0.9651	0.9877	0.9948
3.6000	0.9664	0.9882	0.9951
3.6100	0.9674	0.9888	0.9953
3.6200	0.9687	0.9892	0.9955
3.6300	0.9698	0.9898	0.9957
3.6400	0.9709	0.9903	0.9960
3.6500	0.9719	0.9908	0.9962
3.6600	0.9729	0.9913	0.9963
3.6700	0.9739	0.9917	0.9965
3.6800	0.9749	0.9920	0.9967
3.6900	0.9758	0.9925	0.9968
3.7000	0.9768	0.9930	0.9970
3.7100	0.9775	0.9932	0.9972
3.7200	0.9784	0.9935	0.9974
3.7300	0.9791	0.9939	0.9975
3.7400	0.9798	0.9943	0.9977
3.7500	0.9805	0.9946	0.9978
3.7600	0.9813	0.9947	0.9979
3.7700	0.9819	0.9949	0.9980
3.7800	0.9826	0.9952	0.9981
3.7900	0.9833	0.9954	0.9982
3.8000	0.9840	0.9957	0.9984
3.8100	0.9846	0.9959	0.9985
3.8200	0.9851	0.9961	0.9986
3.8300	0.9858	0.9963	0.9987
3.8400	0.9863	0.9964	0.9987
3.8500	0.9868	0.9967	0.9988
3.8600	0.9874	0.9969	0.9989
3.8700	0.9878	0.9971	0.9990
3.8800	0.9884	0.9972	0.9990
3.8900	0.9889	0.9973	0.9991
3.9000	0.9894	0.9975	0.9991
3.9100	0.9898	0.9976	0.9992
3.9200	0.9902	0.9978	0.9993
3.9300	0.9906	0.9979	0.9994
3.9400	0.9910	0.9981	0.9995
3.9500	0.9914	0.9982	0.9995
3.9600	0.9917	0.9983	0.9996
3.9700	0.9922	0.9984	0.9996
3.9800	0.9926	0.9985	0.9997
3.9900	0.9929	0.9986	0.9997
4.0000	0.9932	0.9987	0.9997
4.0100	0.9936	0.9987	0.9998
4.0200	0.9940	0.9989	0.9998
4.0300	0.9944	0.9989	0.9998
4.0400	0.9947	0.9990	0.9998
4.0500	0.9951	0.9990	0.9999
4.0600	0.9954	0.9991	0.9999
4.0700	0.9956	0.9991	0.9999
4.0800	0.9959	0.9992	0.9999
4.0900	0.9960	0.9992	0.9999
4.1000	0.9962	0.9993	0.9999
4.1100	0.9964	0.9993	0.9999
4.1200	0.9967	0.9994	0.9999
4.1300	0.9969	0.9994	0.9999
4.1400	0.9971	0.9995	0.9999
4.1500	0.9973	0.9995	0.9999
4.1600	0.9974	0.9995	1.0000
4.1700	0.9976	0.9996	1.0000
4.1800	0.9978	0.9996	1.0000
4.1900	0.9979	0.9996	1.0000
4.2000	0.9980	0.9997	1.0000
4.2100	0.9981	0.9997	1.0000
4.2200	0.9982	0.9997	1.0000
4.2300	0.9984	0.9998	1.0000
4.2400	0.9985	0.9998	1.0000
4.2500	0.9986	0.9998	1.0000
4.2600	0.9987	0.9998	1.0000
4.2700	0.9988	0.9998	1.0000
4.2800	0.9989	0.9999	1.0000
4.2900	0.9990	0.9999	1.0000
4.3000	0.9990	0.9999	1.0000
4.3100	0.9990	0.9999	1.0000
4.3200	0.9991	0.9999	1.0000
4.3300	0.9991	0.9999	1.0000
4.3400	0.9992	0.9999	1.0000
4.3500	0.9992	0.9999	1.0000
4.3600	0.9993	0.9999	1.0000
4.3700	0.9993	0.9999	1.0000
4.3800	0.9993	1.0000	1.0000
4.3900	0.9994	1.0000	1.0000
4.4000	0.9994	1.0000	1.0000
4.4100	0.9995	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000
4.4300	0.9995	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000
4.4500	0.9995	1.0000	1.0000
4.4600	0.9996	1.0000	1.0000
4.4700	0.9996	1.0000	1.0000
4.4800	0.9996	1.0000	1.0000
4.4900	0.9997	1.0000	1.0000
4.5000	0.9998	1.0000	1.0000
4.5100	0.9998	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.7598	3.0370	2.0931	1.9681	1.7130	1.5356	5.2167
2.0000	2.4475	0.6223	1.6793	1.9681	1.7130	1.5356	5.2167
3.0000	2.7343	0.8427	0.7281	1.9681	1.7130	1.5356	5.2167
4.0000	2.8473	3.5296	0.0660	1.9681	1.7130	1.5356	5.2167
5.0000	2.4117	0.0721	1.5357	1.9681	1.7130	1.5356	5.2167
6.0000	1.3657	2.4910	2.5151	1.9681	1.7130	1.5356	5.2167
7.0000	1.7724	0.4178	2.5852	1.9681	1.7130	1.5356	5.2167
8.0000	1.2569	1.6330	1.7774	1.9681	1.7130	1.5356	5.2167
9.0000	1.3473	0.5420	1.9387	1.9681	1.7130	1.5356	5.2167
10.0000	1.3616	1.9646	0.0371	1.9681	1.7130	1.5356	5.2167
11.0000	2.3928	3.1057	3.1333	1.9681	1.7130	1.5356	5.2167
12.0000	0.3830	2.3655	1.7113	1.9681	1.7130	1.5356	5.2167
13.0000	3.9518	2.1211	0.4934	1.9681	1.7130	1.5356	5.2167
14.0000	1.1986	2.5981	2.0229	1.9681	1.7130	1.5356	5.2167
15.0000	3.2980	1.3026	1.3839	1.9681	1.7130	1.5356	5.2168
16.0000	3.4393	0.6455	3.0878	1.9681	1.7130	1.5356	5.2168
17.0000	0.6306	1.9172	0.3224	1.9681	1.7130	1.5356	5.2168
18.0000	1.4829	0.1031	0.1263	1.9681	1.7130	1.5356	5.2167
19.0000	0.5013	2.3662	3.1750	1.9681	1.7130	1.5356	5.2167
20.0000	1.6022	2.5224	1.9203	1.9681	1.7130	1.5356	5.2167
21.0000	3.0529	1.5359	2.6822	1.9681	1.7130	1.5356	5.2168
22.0000	3.4582	1.1599	1.6100	1.9681	1.7130	1.5356	5.2168
23.0000	2.8892	1.8030	1.3582	1.9681	1.7130	1.5356	5.2168
24.0000	2.1459	0.7401	2.9047	1.9681	1.7130	1.5356	5.2168
25.0000	1.0443	1.5286	1.1967	1.9681	1.7130	1.5356	5.2168
26.0000	2.1983	1.2532	0.4169	1.9681	1.7130	1.5356	5.2167
27.0000	2.8282	0.2934	2.1757	1.9682	1.7130	1.5356	5.2168
28.0000	1.2993	0.2885	2.9678	1.9681	1.7130	1.5356	5.2167
29.0000	2.6791	2.6769	2.6133	1.9682	1.7130	1.5357	5.2168
30.0000	1.2739	2.3497	0.1864	1.9681	1.7130	1.5356	5.2168
31.0000	1.3321	1.1389	1.4965	1.9681	1.7130	1.5356	5.2167
32.0000	2.9520	1.3185	2.4814	1.9681	1.7130	1.5356	5.2168
33.0000	0.8805	3.0409	1.9354	1.9681	1.7130	1.5357	5.2168
34.0000	1.4823	3.1397	0.4927	1.9681	1.7130	1.5356	5.2168
35.0000	0.7960	0.9864	1.5166	1.9681	1.7130	1.5356	5.2167
36.0000	3.4290	2.9542	2.7161	1.9681	1.7130	1.5357	5.2168
37.0000	0.7741	1.0514	2.9013	1.9681	1.7130	1.5357	5.2168
38.0000	2.0336	1.7012	1.1250	1.9681	1.7130	1.5357	5.2168
39.0000	2.2904	3.6475	0.1366	1.9681	1.7130	1.5356	5.2168
40.0000	1.6308	1.7438	2.8762	1.9681	1.7130	1.5357	5.2168
41.0000	2.3584	2.6024	0.2706	1.9681	1.7130	1.5356	5.2168
42.0000	1.3000	3.0517	2.4296	1.9681	1.7130	1.5357	5.2168
43.0000	2.6248	2.3844	2.3719	1.9681	1.7130	1.5357	5.2168
44.0000	3.4612	1.9174	0.6525	1.9681	1.7130	1.5357	5.2168
45.0000	1.0165	1.7023	1.3669	1.9681	1.7130	1.5357	5.2168
46.0000	0.9056	1.7288	3.4615	1.9681	1.7130	1.5357	5.2168
47.0000	0.5668	0.0119	2.4612	1.9681	1.7130	1.5357	5.2168
48.0000	1.7208	3.1016	2.1402	1.9681	1.7130	1.5357	5.2168
49.0000	3.4919	1.8663	0.5836	1.9681	1.7130	1.5357	5.2168
50.0000	2.6464	3.0602	1.8971	1.9681	1.7131	1.5357	5.2169
51.0000	2.6450	1.9346	1.1725	1.9681	1.7131	1.5357	5.2169
52.0000	2.1029	0.4899	2.3896	1.9681	1.7130	1.5357	5.2169
53.0000	2.9864	1.4407	1.9537	1.9681	1.7130	1.5357	5.2169
54.0000	2.2859	0.9034	1.8268	1.9681	1.7130	1.5357	5.2169
55.0000	1.0787	2.0589	1.6976	1.9681	1.7130	1.5357	5.2169
56.0000	2.8039	0.6395	3.4225	1.9681	1.7130	1.5357	5.2169
57.0000	2.2473	2.7915	1.7087	1.9682	1.7130	1.5357	5.2169
58.0000	1.0322	0.3589	0.7703	1.9681	1.7130	1.5357	5.2169
59.0000	1.5877	1.3423	0.8324	1.9681	1.7130	1.5357	5.2169
60.0000	0.0051	0.3060	2.0918	1.9681	1.7130	1.5357	5.2168
61.0000	2.1837	0.0130	1.4770	1.9681	1.7130	1.5357	5.2168
62.0000	0.9722	0.3540	2.1256	1.9681	1.7130	1.5357	5.2168
63.0000	1.5361	2.4941	2.9301	1.9681	1.7130	1.5357	5.2168
64.0000	2.4087	2.1290	1.0551	1.9681	1.7130	1.5357	5.2168
65.0000	1.6622	1.8587	2.0957	1.9681	1.7130	1.5357	5.2168
66.0000	3.2407	2.8939	2.7765	1.9681	1.7130	1.5357	5.2169
67.0000	3.1866	0.2740	1.3494	1.9681	1.7130	1.5357	5.2169
68.0000	1.7868	1.2086	2.2012	1.9681	1.7130	1.5357	5.2169
69.0000	2.3538	2.4859	1.5126	1.9681	1.7130	1.5357	5.2169
70.0000	0.8875	1.4101	1.1987	1.9681	1.7130	1.5357	5.2169
71.0000	0.9221	1.5122	1.8861	1.9681	1.7130	1.5357	5.2168
72.0000	2.4819	0.3718	1.0132	1.9681	1.7130	1.5357	5.2168
73.0000	2.8269	2.5745	0.0465	1.9681	1.7130	1.5357	5.2168
74.0000	1.2378	1.6912	3.0559	1.9681	1.7130	1.5357	5.2168
75.0000	0.9944	2.3172	2.0296	1.9681	1.7130	1.5357	5.2168
76.0000	3.2214	1.8886	3.5474	1.9681	1.7130	1.5358	5.2169
77.0000	2.4289	1.6094	2.3267	1.9681	1.7130	1.5358	5.2169
78.0000	2.7685	2.2452	2.2242	1.9681	1.7130	1.5358	5.2169
79.0000	1.4735	1.2130	1.6568	1.9681	1.7130	1.5358	5.2169
80.0000	3.0457	1.1410	2.2446	1.9681	1.7130	1.5358	5.2169
81.0000	2.6808	2.0937	1.1055	1.9681	1.7130	1.5358	5.2169
82.0000	0.5624	2.5837	2.2422	1.9681	1.7130	1.5358	5.2169
83.0000	1.4967	0.7681	2.1583	1.9681	1.7130	1.5358	5.2169
84.0000	2.2185	1.3336	0.1716	1.9681	1.7130	1.5358	5.2169
85.0000	3.5433	2.7471	1.6075	1.9681	1.7130	1.5358	5.2169
86.0000	1.1224	2.0674	3.0850	1.9681	1.7130	1.5358	5.2169
87.0000	1.0830	2.1188	0.9258	1.9681	1.7130	1.5358	5.2169
88.0000	0.4769	1.9567	1.4820	1.9681	1.7130	1.5358	5.2169
89.0000	0.2566	1.5023	1.3681	1.9681	1.7130	1.5358	5.2169
90.0000	3.1146	1.7550	0.4474	1.9681	1.7130	1.5358	5.2169
91.0000	1.3671	1.1561	0.6954	1.9681	1.7130	1.5358	5.2169
92.0000	2.9987	2.9500	1.0854	1.9681	1.7130	1.5358	5.2169
93.0000	2.9913	0.8821	0.5334	1.9681	1.7130	1.5358	5.2169
94.0000	0.2867	1.4501	2.0574	1.9681	1.7130	1.5358	5.2169
95.0000	2.5385	0.1015	2.3218	1.9681	1.7130	1.5358	5.2169
96.0000	3.5753	2.2343	0.4420	1.9681	1.7130	1.5358	5.2169
97.0000	2.1717	1.6379	2.0877	1.9681	1.7130	1.5358	5.2169
98.0000	1.4164	0.2918	1.4754	1.9681	1.7130	1.5358	5.2169
99.0000	1.3853	2.5223	2.0110	1.9681	1.7130	1.5358	5.2169
100.0000	0.3955	3.3165	2.2038	1.9681	1.7130	1.5358	5.2169


==> Data-n3/pf_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.0983	3.6842	3.1474
2.0000	4.0774	3.6626	3.1186
3.0000	4.0848	3.6702	3.1271
4.0000	4.1024	3.6943	3.1535
5.0000	4.1070	3.7032	3.1593
6.0000	4.1125	3.7053	3.1694
7.0000	4.0995	3.6937	3.1570
8.0000	4.1009	3.6940	3.1572
9.0000	4.1006	3.6944	3.1530
10.0000	4.1114	3.7050	3.1635
11.0000	4.1282	3.7277	3.1885
12.0000	4.1041	3.7028	3.1583
13.0000	4.1004	3.6929	3.1483
14.0000	4.1114	3.7025	3.1583
15.0000	4.0988	3.6881	3.1477
16.0000	4.0989	3.6842	3.1471
17.0000	4.0887	3.6808	3.1375
18.0000	4.1042	3.7038	3.1589
19.0000	4.1402	3.7390	3.2078
20.0000	4.1264	3.7260	3.1882
21.0000	4.1163	3.7141	3.1693
22.0000	4.1025	3.6937	3.1490
23.0000	4.1005	3.6928	3.1475
24.0000	4.0909	3.6843	3.1384
25.0000	4.0889	3.6831	3.1375
26.0000	4.0992	3.6944	3.1475
27.0000	4.1176	3.7207	3.1773
28.0000	4.1163	3.7170	3.1736
29.0000	4.1171	3.7252	3.1778
30.0000	4.0995	3.7025	3.1472
31.0000	4.1139	3.7167	3.1675
32.0000	4.1251	3.7272	3.1790
33.0000	4.1139	3.7157	3.1673
34.0000	4.1016	3.7043	3.1487
35.0000	4.1156	3.7165	3.1679
36.0000	4.1282	3.7279	3.1872
37.0000	4.1039	3.7031	3.1491
38.0000	4.1031	3.7027	3.1488
39.0000	4.1112	3.7048	3.1530
40.0000	4.1149	3.7142	3.1594
41.0000	4.1031	3.6953	3.1485
42.0000	4.1137	3.7059	3.1585
43.0000	4.0999	3.6919	3.1394
44.0000	4.0843	3.6664	3.1174
45.0000	4.0890	3.6766	3.1276
46.0000	4.0902	3.6816	3.1332
47.0000	4.0852	3.6705	3.1189
48.0000	4.0892	3.6734	3.1270
49.0000	4.0768	3.6610	3.1036
50.0000	4.0884	3.6717	3.1181
51.0000	4.0719	3.6506	3.0975
52.0000	4.0676	3.6487	3.0898
53.0000	4.0676	3.6491	3.0938
54.0000	4.0602	3.6397	3.0798
55.0000	4.0620	3.6452	3.0882
56.0000	4.0601	3.6413	3.0836
57.0000	4.0577	3.6383	3.0778
58.0000	4.0447	3.6237	3.0583
59.0000	4.0719	3.6590	3.0976
60.0000	4.0885	3.6814	3.1194
61.0000	4.0986	3.6916	3.1332
62.0000	4.1076	3.7029	3.1433
63.0000	4.1142	3.7136	3.1531
64.0000	4.1009	3.6946	3.1294
65.0000	4.1009	3.6938	3.1285
66.0000	4.0909	3.6836	3.1187
67.0000	4.0719	3.6590	3.0879
68.0000	4.0752	3.6621	3.0938
69.0000	4.0735	3.6624	3.0934
70.0000	4.0628	3.6517	3.0789
71.0000	4.0740	3.6628	3.0936
72.0000	4.0749	3.6661	3.0938
73.0000	4.0900	3.6833	3.1171
74.0000	4.0993	3.6941	3.1274
75.0000	4.0883	3.6830	3.1176
76.0000	4.0841	3.6728	3.1033
77.0000	4.0626	3.6499	3.0742
78.0000	4.0501	3.6382	3.0586
79.0000	4.0351	3.6179	3.0346
80.0000	4.0412	3.6272	3.0407
81.0000	4.0359	3.6188	3.0350
82.0000	4.0342	3.6184	3.0307
83.0000	4.0230	3.6074	3.0202
84.0000	4.0339	3.6169	3.0300
85.0000	4.0544	3.6404	3.0588
86.0000	4.0405	3.6271	3.0398
87.0000	4.0280	3.6092	3.0286
88.0000	4.0373	3.6232	3.0390
89.0000	4.0412	3.6236	3.0398
90.0000	4.0491	3.6301	3.0495
91.0000	4.0633	3.6489	3.0686
92.0000	4.0883	3.6807	3.1074
93.0000	4.0849	3.6716	3.0982
94.0000	4.1039	3.6989	3.1294
95.0000	4.1025	3.6988	3.1294
96.0000	4.1029	3.6952	3.1285
97.0000	4.1121	3.7062	3.1382
98.0000	4.1002	3.6950	3.1279
99.0000	4.1134	3.7144	3.1472
100.0000	4.1031	3.7043	3.1330


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0789	0.1003	0.1212
0.0200	0.0790	0.1004	0.1214
0.0300	0.0791	0.1006	0.1216
0.0400	0.0792	0.1007	0.1218
0.0500	0.0794	0.1008	0.1220
0.0600	0.0795	0.1009	0.1221
0.0700	0.0796	0.1011	0.1222
0.0800	0.0798	0.1012	0.1224
0.0900	0.0799	0.1014	0.1225
0.1000	0.0801	0.1015	0.1227
0.1100	0.0802	0.1016	0.1228
0.1200	0.0804	0.1018	0.1230
0.1300	0.0806	0.1018	0.1231
0.1400	0.0806	0.1020	0.1233
0.1500	0.0807	0.1020	0.1234
0.1600	0.0808	0.1022	0.1236
0.1700	0.0809	0.1023	0.1237
0.1800	0.0811	0.1025	0.1239
0.1900	0.0811	0.1026	0.1240
0.2000	0.0813	0.1027	0.1242
0.2100	0.0814	0.1029	0.1242
0.2200	0.0815	0.1031	0.1243
0.2300	0.0817	0.1031	0.1245
0.2400	0.0818	0.1033	0.1247
0.2500	0.0819	0.1034	0.1248
0.2600	0.0821	0.1035	0.1250
0.2700	0.0822	0.1036	0.1251
0.2800	0.0823	0.1038	0.1253
0.2900	0.0824	0.1041	0.1255
0.3000	0.0827	0.1043	0.1256
0.3100	0.0829	0.1045	0.1258
0.3200	0.0830	0.1046	0.1259
0.3300	0.0831	0.1048	0.1260
0.3400	0.0832	0.1049	0.1262
0.3500	0.0832	0.1051	0.1263
0.3600	0.0834	0.1053	0.1265
0.3700	0.0836	0.1054	0.1266
0.3800	0.0837	0.1056	0.1268
0.3900	0.0839	0.1057	0.1269
0.4000	0.0841	0.1059	0.1271
0.4100	0.0842	0.1060	0.1273
0.4200	0.0844	0.1062	0.1274
0.4300	0.0845	0.1064	0.1276
0.4400	0.0846	0.1066	0.1277
0.4500	0.0848	0.1067	0.1279
0.4600	0.0849	0.1070	0.1281
0.4700	0.0850	0.1072	0.1283
0.4800	0.0852	0.1073	0.1286
0.4900	0.0853	0.1075	0.1287
0.5000	0.0855	0.1075	0.1289
0.5100	0.0856	0.1076	0.1290
0.5200	0.0858	0.1078	0.1292
0.5300	0.0859	0.1080	0.1293
0.5400	0.0860	0.1082	0.1295
0.5500	0.0861	0.1083	0.1296
0.5600	0.0862	0.1085	0.1298
0.5700	0.0863	0.1087	0.1300
0.5800	0.0865	0.1088	0.1301
0.5900	0.0867	0.1090	0.1303
0.6000	0.0868	0.1092	0.1305
0.6100	0.0869	0.1094	0.1306
0.6200	0.0871	0.1095	0.1309
0.6300	0.0872	0.1096	0.1311
0.6400	0.0873	0.1098	0.1313
0.6500	0.0875	0.1100	0.1315
0.6600	0.0876	0.1101	0.1316
0.6700	0.0878	0.1103	0.1317
0.6800	0.0879	0.1105	0.1319
0.6900	0.0880	0.1107	0.1321
0.7000	0.0881	0.1108	0.1324
0.7100	0.0883	0.1110	0.1326
0.7200	0.0884	0.1111	0.1328
0.7300	0.0885	0.1113	0.1330
0.7400	0.0887	0.1114	0.1332
0.7500	0.0890	0.1116	0.1333
0.7600	0.0892	0.1118	0.1335
0.7700	0.0894	0.1120	0.1337
0.7800	0.0895	0.1122	0.1338
0.7900	0.0897	0.1124	0.1341
0.8000	0.0899	0.1126	0.1342
0.8100	0.0900	0.1128	0.1344
0.8200	0.0902	0.1129	0.1346
0.8300	0.0903	0.1130	0.1348
0.8400	0.0905	0.1132	0.1350
0.8500	0.0906	0.1134	0.1351
0.8600	0.0908	0.1135	0.1353
0.8700	0.0910	0.1137	0.1354
0.8800	0.0912	0.1139	0.1356
0.8900	0.0913	0.1140	0.1358
0.9000	0.0914	0.1142	0.1360
0.9100	0.0916	0.1144	0.1362
0.9200	0.0918	0.1146	0.1364
0.9300	0.0920	0.1148	0.1365
0.9400	0.0921	0.1150	0.1367
0.9500	0.0923	0.1152	0.1370
0.9600	0.0924	0.1153	0.1372
0.9700	0.0925	0.1155	0.1374
0.9800	0.0927	0.1156	0.1376
0.9900	0.0929	0.1158	0.1378
1.0000	0.0930	0.1160	0.1379
1.0100	0.0931	0.1162	0.1381
1.0200	0.0933	0.1164	0.1384
1.0300	0.0934	0.1165	0.1386
1.0400	0.0936	0.1166	0.1388
1.0500	0.0937	0.1169	0.1389
1.0600	0.0939	0.1171	0.1391
1.0700	0.0942	0.1173	0.1393
1.0800	0.0943	0.1175	0.1395
1.0900	0.0944	0.1177	0.1397
1.1000	0.0946	0.1179	0.1399
1.1100	0.0948	0.1180	0.1401
1.1200	0.0949	0.1182	0.1403
1.1300	0.0952	0.1184	0.1405
1.1400	0.0954	0.1186	0.1406
1.1500	0.0956	0.1188	0.1409
1.1600	0.0958	0.1190	0.1410
1.1700	0.0959	0.1192	0.1413
1.1800	0.0961	0.1194	0.1415
1.1900	0.0963	0.1196	0.1417
1.2000	0.0965	0.1197	0.1419
1.2100	0.0966	0.1199	0.1421
1.2200	0.0968	0.1201	0.1423
1.2300	0.0970	0.1203	0.1426
1.2400	0.0972	0.1205	0.1428
1.2500	0.0974	0.1208	0.1429
1.2600	0.0976	0.1211	0.1431
1.2700	0.0977	0.1212	0.1432
1.2800	0.0978	0.1214	0.1435
1.2900	0.0980	0.1216	0.1436
1.3000	0.0982	0.1218	0.1438
1.3100	0.0984	0.1220	0.1440
1.3200	0.0987	0.1222	0.1440
1.3300	0.0989	0.1224	0.1442
1.3400	0.0991	0.1225	0.1444
1.3500	0.0992	0.1227	0.1447
1.3600	0.0994	0.1228	0.1449
1.3700	0.0997	0.1230	0.1451
1.3800	0.0999	0.1231	0.1453
1.3900	0.1002	0.1233	0.1455
1.4000	0.1003	0.1234	0.1457
1.4100	0.1006	0.1236	0.1459
1.4200	0.1008	0.1238	0.1462
1.4300	0.1010	0.1239	0.1464
1.4400	0.1012	0.1241	0.1466
1.4500	0.1014	0.1242	0.1468
1.4600	0.1017	0.1244	0.1471
1.4700	0.1019	0.1246	0.1472
1.4800	0.1021	0.1248	0.1475
1.4900	0.1024	0.1250	0.1476
1.5000	0.1025	0.1252	0.1480
1.5100	0.1027	0.1255	0.1482
1.5200	0.1029	0.1256	0.1483
1.5300	0.1032	0.1258	0.1486
1.5400	0.1033	0.1260	0.1488
1.5500	0.1035	0.1262	0.1490
1.5600	0.1037	0.1264	0.1493
1.5700	0.1038	0.1266	0.1495
1.5800	0.1040	0.1268	0.1498
1.5900	0.1042	0.1270	0.1500
1.6000	0.1045	0.1273	0.1502
1.6100	0.1047	0.1276	0.1504
1.6200	0.1049	0.1277	0.1507
1.6300	0.1051	0.1280	0.1509
1.6400	0.1052	0.1282	0.1511
1.6500	0.1055	0.1285	0.1513
1.6600	0.1057	0.1287	0.1516
1.6700	0.1059	0.1288	0.1518
1.6800	0.1062	0.1291	0.1521
1.6900	0.1064	0.1293	0.1523
1.7000	0.1066	0.1295	0.1526
1.7100	0.1068	0.1297	0.1530
1.7200	0.1071	0.1300	0.1531
1.7300	0.1074	0.1303	0.1533
1.7400	0.1077	0.1306	0.1535
1.7500	0.1079	0.1307	0.1538
1.7600	0.1081	0.1310	0.1541
1.7700	0.1084	0.1312	0.1543
1.7800	0.1087	0.1314	0.1545
1.7900	0.1089	0.1316	0.1548
1.8000	0.1092	0.1318	0.1550
1.8100	0.1094	0.1320	0.1553
1.8200	0.1096	0.1322	0.1556
1.8300	0.1098	0.1324	0.1559
1.8400	0.1101	0.1327	0.1561
1.8500	0.1103	0.1329	0.1564
1.8600	0.1105	0.1333	0.1567
1.8700	0.1107	0.1335	0.1570
1.8800	0.1109	0.1337	0.1572
1.8900	0.1110	0.1339	0.1575
1.9000	0.1112	0.1341	0.1579
1.9100	0.1115	0.1344	0.1581
1.9200	0.1118	0.1346	0.1583
1.9300	0.1121	0.1348	0.1588
1.9400	0.1124	0.1350	0.1590
1.9500	0.1127	0.1353	0.1592
1.9600	0.1129	0.1356	0.1594
1.9700	0.1132	0.1359	0.1597
1.9800	0.1135	0.1362	0.1599
1.9900	0.1138	0.1364	0.1602
2.0000	0.1140	0.1367	0.1605
2.0100	0.1144	0.1369	0.1607
2.0200	0.1146	0.1371	0.1610
2.0300	0.1148	0.1374	0.1613
2.0400	0.1150	0.1377	0.1615
2.0500	0.1154	0.1381	0.1618
2.0600	0.1157	0.1383	0.1620
2.0700	0.1159	0.1385	0.1623
2.0800	0.1162	0.1388	0.1625
2.0900	0.1164	0.1390	0.1628
2.1000	0.1167	0.1392	0.1630
2.1100	0.1170	0.1394	0.1633
2.1200	0.1172	0.1396	0.1635
2.1300	0.1175	0.1399	0.1637
2.1400	0.1178	0.1401	0.1639
2.1500	0.1181	0.1404	0.1642
2.1600	0.1184	0.1408	0.1643
2.1700	0.1186	0.1410	0.1645
2.1800	0.1189	0.1412	0.1648
2.1900	0.1192	0.1414	0.1650
2.2000	0.1195	0.1417	0.1654
2.2100	0.1197	0.1420	0.1656
2.2200	0.1199	0.1422	0.1658
2.2300	0.1203	0.1427	0.1660
2.2400	0.1207	0.1429	0.1664
2.2500	0.1210	0.1431	0.1666
2.2600	0.1213	0.1434	0.1669
2.2700	0.1216	0.1436	0.1671
2.2800	0.1218	0.1439	0.1673
2.2900	0.1220	0.1441	0.1676
2.3000	0.1223	0.1444	0.1679
2.3100	0.1226	0.1448	0.1683
2.3200	0.1229	0.1451	0.1685
2.3300	0.1231	0.1453	0.1688
2.3400	0.1234	0.1457	0.1692
2.3500	0.1237	0.1460	0.1694
2.3600	0.1241	0.1463	0.1696
2.3700	0.1243	0.1466	0.1698
2.3800	0.1247	0.1470	0.1701
2.3900	0.1249	0.1473	0.1704
2.4000	0.1252	0.1476	0.1707
2.4100	0.1256	0.1479	0.1709
2.4200	0.1259	0.1482	0.1712
2.4300	0.1263	0.1484	0.1714
2.4400	0.1266	0.1487	0.1716
2.4500	0.1268	0.1491	0.1719
2.4600	0.1271	0.1493	0.1721
2.4700	0.1275	0.1496	0.1724
2.4800	0.1277	0.1500	0.1727
2.4900	0.1281	0.1503	0.1730
2.5000	0.1284	0.1506	0.1733
2.5100	0.1287	0.1509	0.1735
2.5200	0.1290	0.1511	0.1739
2.5300	0.1295	0.1516	0.1741
2.5400	0.1298	0.1519	0.1745
2.5500	0.1302	0.1523	0.1749
2.5600	0.1305	0.1526	0.1751
2.5700	0.1308	0.1528	0.1756
2.5800	0.1310	0.1532	0.1758
2.5900	0.1314	0.1535	0.1762
2.6000	0.1318	0.1538	0.1766
2.6100	0.1322	0.1540	0.1770
2.6200	0.1325	0.1543	0.1773
2.6300	0.1327	0.1548	0.1776
2.6400	0.1331	0.1551	0.1780
2.6500	0.1335	0.1555	0.1784
2.6600	0.1338	0.1558	0.1786
2.6700	0.1341	0.1562	0.1788
2.6800	0.1344	0.1565	0.1791
2.6900	0.1347	0.1569	0.1794
2.7000	0.1350	0.1574	0.1797
2.7100	0.1354	0.1577	0.1800
2.7200	0.1358	0.1581	0.1804
2.7300	0.1361	0.1584	0.1808
2.7400	0.1365	0.1588	0.1810
2.7500	0.1368	0.1592	0.1814
2.7600	0.1372	0.1595	0.1818
2.7700	0.1375	0.1597	0.1820
2.7800	0.1379	0.1600	0.1822
2.7900	0.1383	0.1603	0.1825
2.8000	0.1387	0.1607	0.1828
2.8100	0.1390	0.1611	0.1832
2.8200	0.1395	0.1615	0.1835
2.8300	0.1399	0.1618	0.1838
2.8400	0.1402	0.1621	0.1842
2.8500	0.1405	0.1625	0.1846
2.8600	0.1409	0.1630	0.1848
2.8700	0.1412	0.1633	0.1851
2.8800	0.1416	0.1638	0.1854
2.8900	0.1421	0.1641	0.1856
2.9000	0.1425	0.1647	0.1859
2.9100	0.1429	0.1651	0.1863
2.9200	0.1433	0.1655	0.1867
2.9300	0.1436	0.1658	0.1870
2.9400	0.1439	0.1663	0.1874
2.9500	0.1444	0.1669	0.1877
2.9600	0.1447	0.1672	0.1880
2.9700	0.1451	0.1675	0.1885
2.9800	0.1456	0.1680	0.1888
2.9900	0.1459	0.1683	0.1891
3.0000	0.1463	0.1687	0.1894
3.0100	0.1468	0.1691	0.1898
3.0200	0.1472	0.1694	0.1902
3.0300	0.1476	0.1698	0.1905
3.0400	0.1480	0.1702	0.1908
3.0500	0.1485	0.1706	0.1912
3.0600	0.1489	0.1711	0.1915
3.0700	0.1493	0.1715	0.1918
3.0800	0.1497	0.1717	0.1922
3.0900	0.1502	0.1721	0.1925
3.1000	0.1507	0.1725	0.1928
3.1100	0.1511	0.1728	0.1932
3.1200	0.1516	0.1732	0.1936
3.1300	0.1520	0.1736	0.1940
3.1400	0.1525	0.1741	0.1943
3.1500	0.1530	0.1745	0.1946
3.1600	0.1534	0.1750	0.1949
3.1700	0.1539	0.1754	0.1952
3.1800	0.1543	0.1758	0.1956
3.1900	0.1548	0.1762	0.1959
3.2000	0.1554	0.1765	0.1962
3.2100	0.1559	0.1770	0.1966
3.2200	0.1563	0.1773	0.1970
3.2300	0.1567	0.1779	0.1972
3.2400	0.1572	0.1782	0.1977
3.2500	0.1577	0.1786	0.1979
3.2600	0.1581	0.1789	0.1984
3.2700	0.1587	0.1792	0.1987
3.2800	0.1592	0.1796	0.1992
3.2900	0.1596	0.1799	0.1996
3.3000	0.1600	0.1803	0.2000
3.3100	0.1604	0.1808	0.2003
3.3200	0.1610	0.1812	0.2007
3.3300	0.1616	0.1816	0.2010
3.3400	0.1621	0.1820	0.2015
3.3500	0.1626	0.1824	0.2019
3.3600	0.1632	0.1828	0.2023
3.3700	0.1637	0.1833	0.2029
3.3800	0.1641	0.1838	0.2034
3.3900	0.1645	0.1842	0.2038
3.4000	0.1650	0.1846	0.2042
3.4100	0.1656	0.1851	0.2047
3.4200	0.1661	0.1856	0.2051
3.4300	0.1666	0.1860	0.2054
3.4400	0.1674	0.1866	0.2057
3.4500	0.1680	0.1870	0.2060
3.4600	0.1688	0.1876	0.2064
3.4700	0.1693	0.1882	0.2068
3.4800	0.1697	0.1887	0.2072
3.4900	0.1703	0.1891	0.2075
3.5000	0.1709	0.1897	0.2080
3.5100	0.1716	0.1902	0.2084
3.5200	0.1720	0.1908	0.2089
3.5300	0.1726	0.1911	0.2093
3.5400	0.1730	0.1917	0.2098
3.5500	0.1737	0.1922	0.2103
3.5600	0.1742	0.1927	0.2107
3.5700	0.1747	0.1933	0.2111
3.5800	0.1754	0.1936	0.2116
3.5900	0.1761	0.1941	0.2120
3.6000	0.1767	0.1947	0.2124
3.6100	0.1776	0.1952	0.2130
3.6200	0.1783	0.1957	0.2133
3.6300	0.1790	0.1963	0.2138
3.6400	0.1796	0.1969	0.2143
3.6500	0.1802	0.1974	0.2146
3.6600	0.1806	0.1979	0.2149
3.6700	0.1814	0.1985	0.2154
3.6800	0.1821	0.1990	0.2158
3.6900	0.1826	0.1995	0.2164
3.7000	0.1831	0.2001	0.2168
3.7100	0.1837	0.2006	0.2175
3.7200	0.1843	0.2013	0.2180
3.7300	0.1848	0.2018	0.2185
3.7400	0.1856	0.2023	0.2189
3.7500	0.1862	0.2028	0.2194
3.7600	0.1870	0.2034	0.2198
3.7700	0.1877	0.2039	0.2202
3.7800	0.1883	0.2046	0.2207
3.7900	0.1892	0.2051	0.2211
3.8000	0.1898	0.2056	0.2215
3.8100	0.1905	0.2063	0.2220
3.8200	0.1913	0.2069	0.2226
3.8300	0.1920	0.2074	0.2229
3.8400	0.1926	0.2079	0.2233
3.8500	0.1931	0.2085	0.2239
3.8600	0.1938	0.2091	0.2244
3.8700	0.1945	0.2096	0.2249
3.8800	0.1952	0.2102	0.2255
3.8900	0.1959	0.2109	0.2259
3.9000	0.1967	0.2115	0.2265
3.9100	0.1975	0.2121	0.2270
3.9200	0.1982	0.2127	0.2275
3.9300	0.1988	0.2133	0.2279
3.9400	0.1996	0.2140	0.2283
3.9500	0.2005	0.2146	0.2288
3.9600	0.2016	0.2153	0.2292
3.9700	0.2024	0.2159	0.2298
3.9800	0.2032	0.2165	0.2305
3.9900	0.2041	0.2171	0.2310
4.0000	0.2051	0.2178	0.2315
4.0100	0.2058	0.2183	0.2321
4.0200	0.2067	0.2190	0.2326
4.0300	0.2075	0.2196	0.2331
4.0400	0.2083	0.2202	0.2337
4.0500	0.2089	0.2210	0.2343
4.0600	0.2098	0.2216	0.2346
4.0700	0.2106	0.2224	0.2352
4.0800	0.2116	0.2231	0.2357
4.0900	0.2123	0.2238	0.2362
4.1000	0.2133	0.2246	0.2367
4.1100	0.2142	0.2253	0.2372
4.1200	0.2150	0.2258	0.2377
4.1300	0.2160	0.2265	0.2382
4.1400	0.2169	0.2273	0.2388
4.1500	0.2179	0.2278	0.2394
4.1600	0.2189	0.2285	0.2401
4.1700	0.2198	0.2290	0.2407
4.1800	0.2209	0.2298	0.2413
4.1900	0.2218	0.2305	0.2421
4.2000	0.2227	0.2312	0.2427
4.2100	0.2236	0.2319	0.2432
4.2200	0.2245	0.2325	0.2438
4.2300	0.2255	0.2335	0.2444
4.2400	0.2267	0.2340	0.2450
4.2500	0.2279	0.2348	0.2455
4.2600	0.2291	0.2355	0.2460
4.2700	0.2304	0.2365	0.2467
4.2800	0.2315	0.2372	0.2473
4.2900	0.2327	0.2379	0.2478
4.3000	0.2338	0.2388	0.2483
4.3100	0.2349	0.2395	0.2490
4.3200	0.2360	0.2402	0.2497
4.3300	0.2370	0.2410	0.2502
4.3400	0.2381	0.2417	0.2509
4.3500	0.2390	0.2425	0.2515
4.3600	0.2401	0.2432	0.2522
4.3700	0.2414	0.2440	0.2528
4.3800	0.2427	0.2447	0.2534
4.3900	0.2438	0.2455	0.2542
4.4000	0.2451	0.2463	0.2549
4.4100	0.2463	0.2471	0.2555
4.4200	0.2476	0.2479	0.2561
4.4300	0.2488	0.2488	0.2568
4.4400	0.2500	0.2496	0.2576
4.4500	0.2512	0.2506	0.2581
4.4600	0.2523	0.2514	0.2587
4.4700	0.2537	0.2525	0.2593
4.4800	0.2551	0.2532	0.2599
4.4900	0.2563	0.2539	0.2607
4.5000	0.2576	0.2548	0.2612
4.5100	0.2588	0.2556	0.2618
4.5200	0.2599	0.2565	0.2624
4.5300	0.2614	0.2574	0.2630
4.5400	0.2629	0.2582	0.2636
4.5500	0.2642	0.2591	0.2643
4.5600	0.2655	0.2599	0.2650
4.5700	0.2671	0.2607	0.2657
4.5800	0.2685	0.2615	0.2663
4.5900	0.2702	0.2625	0.2670
4.6000	0.2715	0.2633	0.2677
4.6100	0.2730	0.2642	0.2685
4.6200	0.2745	0.2653	0.2691
4.6300	0.2757	0.2660	0.2698
4.6400	0.2771	0.2671	0.2704
4.6500	0.2784	0.2681	0.2711
4.6600	0.2799	0.2691	0.2719
4.6700	0.2814	0.2700	0.2727
4.6800	0.2830	0.2711	0.2734
4.6900	0.2848	0.2719	0.2743
4.7000	0.2863	0.2728	0.2752
4.7100	0.2879	0.2738	0.2761
4.7200	0.2893	0.2750	0.2770
4.7300	0.2908	0.2758	0.2778
4.7400	0.2926	0.2767	0.2785
4.7500	0.2943	0.2776	0.2794
4.7600	0.2959	0.2785	0.2804
4.7700	0.2976	0.2796	0.2813
4.7800	0.2996	0.2806	0.2821
4.7900	0.3016	0.2816	0.2832
4.8000	0.3034	0.2827	0.2841
4.8100	0.3053	0.2838	0.2847
4.8200	0.3073	0.2849	0.2854
4.8300	0.3090	0.2860	0.2864
4.8400	0.3108	0.2872	0.2872
4.8500	0.3126	0.2885	0.2880
4.8600	0.3144	0.2896	0.2888
4.8700	0.3163	0.2907	0.2896
4.8800	0.3182	0.2919	0.2905
4.8900	0.3201	0.2932	0.2914
4.9000	0.3220	0.2942	0.2922
4.9100	0.3244	0.2956	0.2930
4.9200	0.3264	0.2967	0.2939
4.9300	0.3285	0.2977	0.2948
4.9400	0.3307	0.2990	0.2958
4.9500	0.3330	0.3003	0.2969
4.9600	0.3352	0.3015	0.2978
4.9700	0.3375	0.3028	0.2986
4.9800	0.3396	0.3040	0.2995
4.9900	0.3421	0.3051	0.3003
5.0000	0.3446	0.3064	0.3012
5.0100	0.3470	0.3078	0.3020
5.0200	0.3494	0.3094	0.3029
5.0300	0.3518	0.3107	0.3037
5.0400	0.3542	0.3123	0.3048
5.0500	0.3566	0.3135	0.3058
5.0600	0.3592	0.3146	0.3069
5.0700	0.3619	0.3159	0.3079
5.0800	0.3647	0.3174	0.3088
5.0900	0.3669	0.3186	0.3098
5.1000	0.3696	0.3200	0.3107
5.1100	0.3724	0.3212	0.3119
5.1200	0.3751	0.3226	0.3126
5.1300	0.3780	0.3238	0.3135
5.1400	0.3806	0.3252	0.3145
5.1500	0.3834	0.3265	0.3156
5.1600	0.3863	0.3278	0.3165
5.1700	0.3893	0.3292	0.3175
5.1800	0.3924	0.3308	0.3187
5.1900	0.3955	0.3323	0.3197
5.2000	0.3983	0.3336	0.3208
5.2100	0.4015	0.3347	0.3220
5.2200	0.4048	0.3360	0.3232
5.2300	0.4081	0.3374	0.3242
5.2400	0.4112	0.3390	0.3251
5.2500	0.4148	0.3405	0.3261
5.2600	0.4182	0.3422	0.3272
5.2700	0.4217	0.3436	0.3281
5.2800	0.4251	0.3453	0.3292
5.2900	0.4290	0.3470	0.3301
5.3000	0.4324	0.3485	0.3311
5.3100	0.4356	0.3498	0.3322
5.3200	0.4395	0.3514	0.3331
5.3300	0.4431	0.3527	0.3340
5.3400	0.4469	0.3544	0.3350
5.3500	0.4510	0.3561	0.3358
5.3600	0.4551	0.3576	0.3370
5.3700	0.4593	0.3594	0.3379
5.3800	0.4632	0.3611	0.3393
5.3900	0.4671	0.3628	0.3405
5.4000	0.4714	0.3645	0.3414
5.4100	0.4755	0.3664	0.3425
5.4200	0.4798	0.3682	0.3437
5.4300	0.4844	0.3701	0.3449
5.4400	0.4890	0.3718	0.3461
5.4500	0.4941	0.3736	0.3471
5.4600	0.4992	0.3752	0.3486
5.4700	0.5041	0.3770	0.3498
5.4800	0.5091	0.3791	0.3510
5.4900	0.5139	0.3809	0.3523
5.5000	0.5190	0.3829	0.3535
5.5100	0.5241	0.3848	0.3547
5.5200	0.5295	0.3868	0.3558
5.5300	0.5344	0.3889	0.3571
5.5400	0.5401	0.3909	0.3583
5.5500	0.5453	0.3930	0.3597
5.5600	0.5509	0.3950	0.3608
5.5700	0.5568	0.3970	0.3618
5.5800	0.5626	0.3991	0.3632
5.5900	0.5691	0.4011	0.3644
5.6000	0.5757	0.4031	0.3659
5.6100	0.5818	0.4055	0.3673
5.6200	0.5879	0.4080	0.3686
5.6300	0.5944	0.4100	0.3701
5.6400	0.6009	0.4123	0.3715
5.6500	0.6076	0.4145	0.3729
5.6600	0.6147	0.4167	0.3742
5.6700	0.6223	0.4189	0.3756
5.6800	0.6299	0.4214	0.3768
5.6900	0.6374	0.4236	0.3784
5.7000	0.6445	0.4260	0.3798
5.7100	0.6520	0.4288	0.3812
5.7200	0.6597	0.4310	0.3827
5.7300	0.6674	0.4335	0.3843
5.7400	0.6755	0.4360	0.3857
5.7500	0.6833	0.4381	0.3871
5.7600	0.6912	0.4407	0.3886
5.7700	0.6997	0.4429	0.3902
5.7800	0.7074	0.4455	0.3916
5.7900	0.7157	0.4478	0.3934
5.8000	0.7240	0.4504	0.3948
5.8100	0.7323	0.4529	0.3962
5.8200	0.7407	0.4557	0.3977
5.8300	0.7492	0.4583	0.3991
5.8400	0.7574	0.4611	0.4004
5.8500	0.7663	0.4640	0.4020
5.8600	0.7748	0.4670	0.4038
5.8700	0.7832	0.4697	0.4054
5.8800	0.7927	0.4727	0.4068
5.8900	0.8015	0.4755	0.4085
5.9000	0.8104	0.4783	0.4103
5.9100	0.8193	0.4816	0.4120
5.9200	0.8284	0.4847	0.4136
5.9300	0.8370	0.4874	0.4151
5.9400	0.8448	0.4906	0.4166
5.9500	0.8529	0.4936	0.4181
5.9600	0.8611	0.4969	0.4198
5.9700	0.8689	0.5001	0.4217
5.9800	0.8765	0.5034	0.4233
5.9900	0.8836	0.5066	0.4249
6.0000	0.8910	0.5094	0.4266
6.0100	0.8983	0.5127	0.4284
6.0200	0.9046	0.5165	0.4299
6.0300	0.9113	0.5200	0.4318
6.0400	0.9175	0.5239	0.4333
6.0500	0.9241	0.5276	0.4351
6.0600	0.9306	0.5309	0.4370
6.0700	0.9359	0.5348	0.4388
6.0800	0.9411	0.5382	0.4405
6.0900	0.9460	0.5420	0.4423
6.1000	0.9508	0.5461	0.4443
6.1100	0.9553	0.5498	0.4461
6.1200	0.9592	0.5539	0.4479
6.1300	0.9632	0.5577	0.4499
6.1400	0.9671	0.5618	0.4516
6.1500	0.9698	0.5656	0.4538
6.1600	0.9728	0.5698	0.4559
6.1700	0.9757	0.5740	0.4578
6.1800	0.9781	0.5783	0.4596
6.1900	0.9807	0.5824	0.4618
6.2000	0.9828	0.5867	0.4638
6.2100	0.9846	0.5911	0.4659
6.2200	0.9863	0.5959	0.4677
6.2300	0.9878	0.6003	0.4699
6.2400	0.9893	0.6048	0.4721
6.2500	0.9906	0.6098	0.4744
6.2600	0.9919	0.6147	0.4767
6.2700	0.9929	0.6195	0.4790
6.2800	0.9938	0.6242	0.4812
6.2900	0.9945	0.6294	0.4836
6.3000	0.9952	0.6340	0.4855
6.3100	0.9958	0.6385	0.4880
6.3200	0.9962	0.6436	0.4902
6.3300	0.9966	0.6489	0.4926
6.3400	0.9971	0.6541	0.4949
6.3500	0.9974	0.6590	0.4974
6.3600	0.9977	0.6642	0.4996
6.3700	0.9981	0.6694	0.5021
6.3800	0.9984	0.6745	0.5041
6.3900	0.9985	0.6798	0.5067
6.4000	0.9988	0.6853	0.5095
6.4100	0.9989	0.6910	0.5118
6.4200	0.9991	0.6970	0.5143
6.4300	0.9992	0.7025	0.5168
6.4400	0.9993	0.7082	0.5195
6.4500	0.9993	0.7138	0.5221
6.4600	0.9995	0.7195	0.5249
6.4700	0.9996	0.7251	0.5278
6.4800	0.9997	0.7309	0.5308
6.4900	0.9997	0.7373	0.5333
6.5000	0.9997	0.7441	0.5359
6.5100	0.9998	0.7502	0.5386
6.5200	0.9999	0.7566	0.5417
6.5300	0.9999	0.7626	0.5446
6.5400	0.9999	0.7691	0.5474
6.5500	0.9999	0.7757	0.5505
6.5600	0.9999	0.7819	0.5531
6.5700	1.0000	0.7881	0.5563
6.5800	1.0000	0.7943	0.5593
6.5900	1.0000	0.8007	0.5621
6.6000	1.0000	0.8064	0.5651
6.6100	1.0000	0.8126	0.5683
6.6200	1.0000	0.8188	0.5717
6.6300	1.0000	0.8251	0.5746
6.6400	1.0000	0.8314	0.5777
6.6500	1.0000	0.8377	0.5812
6.6600	1.0000	0.8441	0.5846
6.6700	1.0000	0.8502	0.5877
6.6800	1.0000	0.8565	0.5907
6.6900	1.0000	0.8623	0.5939
6.7000	1.0000	0.8682	0.5972
6.7100	1.0000	0.8741	0.6007
6.7200	1.0000	0.8795	0.6041
6.7300	1.0000	0.8851	0.6074
6.7400	1.0000	0.8905	0.6105
6.7500	1.0000	0.8957	0.6138
6.7600	1.0000	0.9010	0.6172
6.7700	1.0000	0.9061	0.6210
6.7800	1.0000	0.9111	0.6244
6.7900	1.0000	0.9158	0.6279
6.8000	1.0000	0.9208	0.6317
6.8100	1.0000	0.9254	0.6354
6.8200	1.0000	0.9298	0.6390
6.8300	1.0000	0.9347	0.6425
6.8400	1.0000	0.9390	0.6459
6.8500	1.0000	0.9425	0.6495
6.8600	1.0000	0.9460	0.6530
6.8700	1.0000	0.9496	0.6564
6.8800	1.0000	0.9536	0.6602
6.8900	1.0000	0.9570	0.6638
6.9000	1.0000	0.9598	0.6677
6.9100	1.0000	0.9628	0.6716
6.9200	1.0000	0.9659	0.6754
6.9300	1.0000	0.9688	0.6799
6.9400	1.0000	0.9713	0.6839
6.9500	1.0000	0.9737	0.6882
6.9600	1.0000	0.9759	0.6922
6.9700	1.0000	0.9780	0.6965
6.9800	1.0000	0.9797	0.7008
6.9900	1.0000	0.9815	0.7050
7.0000	1.0000	0.9832	0.7095
7.0100	1.0000	0.9847	0.7139
7.0200	1.0000	0.9860	0.7184
7.0300	1.0000	0.9874	0.7229
7.0400	1.0000	0.9888	0.7272
7.0500	1.0000	0.9900	0.7318
7.0600	1.0000	0.9911	0.7365
7.0700	1.0000	0.9921	0.7413
7.0800	1.0000	0.9930	0.7460
7.0900	1.0000	0.9937	0.7506
7.1000	1.0000	0.9943	0.7552
7.1100	1.0000	0.9949	0.7602
7.1200	1.0000	0.9956	0.7650
7.1300	1.0000	0.9961	0.7697
7.1400	1.0000	0.9964	0.7747
7.1500	1.0000	0.9968	0.7800
7.1600	1.0000	0.9972	0.7844
7.1700	1.0000	0.9975	0.7894
7.1800	1.0000	0.9978	0.7940
7.1900	1.0000	0.9981	0.7988
7.2000	1.0000	0.9983	0.8040
7.2100	1.0000	0.9985	0.8090
7.2200	1.0000	0.9985	0.8139
7.2300	1.0000	0.9988	0.8186
7.2400	1.0000	0.9989	0.8233
7.2500	1.0000	0.9991	0.8283
7.2600	1.0000	0.9992	0.8329
7.2700	1.0000	0.9992	0.8378
7.2800	1.0000	0.9993	0.8427
7.2900	1.0000	0.9994	0.8479
7.3000	1.0000	0.9995	0.8522
7.3100	1.0000	0.9996	0.8571
7.3200	1.0000	0.9997	0.8620
7.3300	1.0000	0.9997	0.8667
7.3400	1.0000	0.9998	0.8715
7.3500	1.0000	0.9998	0.8758
7.3600	1.0000	0.9998	0.8801
7.3700	1.0000	0.9998	0.8849
7.3800	1.0000	0.9998	0.8894
7.3900	1.0000	0.9999	0.8942
7.4000	1.0000	0.9999	0.8985
7.4100	1.0000	0.9999	0.9026
7.4200	1.0000	0.9999	0.9069
7.4300	1.0000	0.9999	0.9116
7.4400	1.0000	0.9999	0.9157
7.4500	1.0000	0.9999	0.9199
7.4600	1.0000	1.0000	0.9240
7.4700	1.0000	1.0000	0.9280
7.4800	1.0000	1.0000	0.9314
7.4900	1.0000	1.0000	0.9346
7.5000	1.0000	1.0000	0.9385
7.5100	1.0000	1.0000	0.9419
7.5200	1.0000	1.0000	0.9451
7.5300	1.0000	1.0000	0.9485
7.5400	1.0000	1.0000	0.9515
7.5500	1.0000	1.0000	0.9545
7.5600	1.0000	1.0000	0.9573
7.5700	1.0000	1.0000	0.9600
7.5800	1.0000	1.0000	0.9623
7.5900	1.0000	1.0000	0.9649
7.6000	1.0000	1.0000	0.9672
7.6100	1.0000	1.0000	0.9692
7.6200	1.0000	1.0000	0.9711
7.6300	1.0000	1.0000	0.9731
7.6400	1.0000	1.0000	0.9752
7.6500	1.0000	1.0000	0.9772
7.6600	1.0000	1.0000	0.9789
7.6700	1.0000	1.0000	0.9805
7.6800	1.0000	1.0000	0.9821
7.6900	1.0000	1.0000	0.9835
7.7000	1.0000	1.0000	0.9849
7.7100	1.0000	1.0000	0.9864
7.7200	1.0000	1.0000	0.9877
7.7300	1.0000	1.0000	0.9888
7.7400	1.0000	1.0000	0.9896
7.7500	1.0000	1.0000	0.9903
7.7600	1.0000	1.0000	0.9912
7.7700	1.0000	1.0000	0.9921
7.7800	1.0000	1.0000	0.9928
7.7900	1.0000	1.0000	0.9936
7.8000	1.0000	1.0000	0.9941
7.8100	1.0000	1.0000	0.9946
7.8200	1.0000	1.0000	0.9951
7.8300	1.0000	1.0000	0.9956
7.8400	1.0000	1.0000	0.9960
7.8500	1.0000	1.0000	0.9964
7.8600	1.0000	1.0000	0.9967
7.8700	1.0000	1.0000	0.9971
7.8800	1.0000	1.0000	0.9974
7.8900	1.0000	1.0000	0.9976
7.9000	1.0000	1.0000	0.9978
7.9100	1.0000	1.0000	0.9980
7.9200	1.0000	1.0000	0.9981
7.9300	1.0000	1.0000	0.9983
7.9400	1.0000	1.0000	0.9985
7.9500	1.0000	1.0000	0.9986
7.9600	1.0000	1.0000	0.9987
7.9700	1.0000	1.0000	0.9989
7.9800	1.0000	1.0000	0.9990
7.9900	1.0000	1.0000	0.9991
8.0000	1.0000	1.0000	0.9992
8.0100	1.0000	1.0000	0.9993
8.0200	1.0000	1.0000	0.9993
8.0300	1.0000	1.0000	0.9994
8.0400	1.0000	1.0000	0.9995
8.0500	1.0000	1.0000	0.9995
8.0600	1.0000	1.0000	0.9996
8.0700	1.0000	1.0000	0.9996
8.0800	1.0000	1.0000	0.9997
8.0900	1.0000	1.0000	0.9997
8.1000	1.0000	1.0000	0.9997
8.1100	1.0000	1.0000	0.9997
8.1200	1.0000	1.0000	0.9997
8.1300	1.0000	1.0000	0.9998
8.1400	1.0000	1.0000	0.9998
8.1500	1.0000	1.0000	0.9998
8.1600	1.0000	1.0000	0.9999
8.1700	1.0000	1.0000	0.9999
8.1800	1.0000	1.0000	0.9999
8.1900	1.0000	1.0000	0.9999
8.2000	1.0000	1.0000	0.9999
8.2100	1.0000	1.0000	0.9999
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.7130	6.5660	6.7954	19.0744
2.0000	5.5626	2.5830	6.3299	14.4755
3.0000	5.6798	4.0532	4.3166	14.0497
4.0000	5.7221	6.6590	0.0037	12.3848
5.0000	5.5711	0.0033	6.1652	11.7397
6.0000	4.6634	6.3800	7.1157	18.1591
7.0000	5.1428	0.0034	7.1245	12.2706
8.0000	4.4386	5.6924	6.5090	16.6399
9.0000	4.6171	1.7370	6.6645	13.0185
10.0000	4.6564	6.0323	0.0037	10.6925
11.0000	5.6166	6.6523	7.4063	19.6752
12.0000	0.0030	6.3137	6.4291	12.7458
13.0000	5.9853	6.1732	2.7467	14.9052
14.0000	4.3152	6.4498	6.7791	17.5442
15.0000	5.8725	5.2259	5.9505	17.0489
16.0000	5.8843	2.8014	7.3292	16.0149
17.0000	1.3933	5.9608	0.0037	7.3579
18.0000	4.8897	0.0034	0.0038	4.8968
19.0000	0.0030	6.4327	7.5125	13.9482
20.0000	5.1102	6.5281	6.8075	18.4459
21.0000	5.9120	5.6733	7.3082	18.8936
22.0000	5.9672	5.0427	6.3740	17.3839
23.0000	5.8191	5.9292	5.9600	17.7083
24.0000	5.4705	3.5499	7.3149	16.3353
25.0000	3.8616	5.5793	5.6167	15.0576
26.0000	5.4899	5.1592	1.5876	12.2367
27.0000	5.7872	0.0034	6.9230	12.7136
28.0000	4.5765	0.0034	7.3715	11.9514
29.0000	5.7752	6.5515	7.2499	19.5766
30.0000	4.5160	6.3533	0.0038	10.8730
31.0000	4.6634	5.0118	6.2134	15.8886
32.0000	5.8531	5.3231	7.1649	18.3410
33.0000	3.1946	6.6407	6.7188	16.5541
34.0000	4.8839	6.6558	2.7443	14.2839
35.0000	2.7196	4.6445	6.1956	13.5596
36.0000	5.9398	6.6157	7.2579	19.8134
37.0000	2.5676	4.7626	7.2904	14.6206
38.0000	5.3818	5.7833	5.4521	16.6172
39.0000	5.5293	6.7245	0.0037	12.2575
40.0000	5.0438	5.8383	7.2918	18.1739
41.0000	5.5613	6.4255	0.0037	11.9906
42.0000	4.5475	6.6140	7.0739	18.2353
43.0000	5.6777	6.3128	7.0109	19.0014
44.0000	5.8683	5.9461	4.0681	15.8825
45.0000	3.7091	5.7223	5.8644	15.2958
46.0000	3.2478	5.7479	7.3840	16.3798
47.0000	0.6577	0.0033	7.0048	7.6658
48.0000	5.1179	6.6041	6.8503	18.5723
49.0000	5.8846	5.9108	3.7000	15.4954
50.0000	5.6655	6.5591	6.5909	18.8155
51.0000	5.6362	5.9361	5.4765	17.0488
52.0000	5.3494	1.0211	6.9360	13.3065
53.0000	5.7409	5.3722	6.6120	17.7251
54.0000	5.4498	4.3072	6.4573	16.2143
55.0000	3.8856	6.0040	6.2946	16.1843
56.0000	5.6486	2.7024	7.3038	15.6547
57.0000	5.4063	6.3914	6.2925	18.0902
58.0000	3.7049	0.0033	4.3611	8.0693
59.0000	4.9072	5.2091	4.5996	14.7159
60.0000	0.0029	0.0033	6.7144	6.7207
61.0000	5.4562	0.0034	6.0763	11.5359
62.0000	3.5856	0.0034	6.8492	10.4381
63.0000	4.9685	6.4355	7.3418	18.7459
64.0000	5.6121	6.1850	5.2987	17.0958
65.0000	5.0648	5.9413	6.8113	17.8174
66.0000	5.8465	6.5302	7.1994	19.5761
67.0000	5.8024	0.0033	5.8217	11.6274
68.0000	5.1549	5.0420	6.8586	17.0555
69.0000	5.5236	6.3349	6.0961	17.9545
70.0000	3.1637	5.3359	5.5200	14.0196
71.0000	3.3232	5.4848	6.5428	15.3507
72.0000	5.5682	0.0033	5.1059	10.6774
73.0000	5.7301	6.3933	0.0037	12.1270
74.0000	4.3912	5.7598	7.3148	17.4658
75.0000	3.6458	6.2616	6.7209	16.6284
76.0000	5.8232	5.9280	7.4018	19.1530
77.0000	5.5390	5.6002	6.8977	18.0369
78.0000	5.6506	6.1466	6.7976	18.5947
79.0000	4.7464	4.9630	6.2092	15.9187
80.0000	5.6973	4.8190	6.7709	17.2872
81.0000	5.5711	5.9880	5.2335	16.7926
82.0000	0.5747	6.2626	6.7324	13.5697
83.0000	4.7480	3.6078	6.6840	15.0399
84.0000	5.3559	5.1372	0.0036	10.4967
85.0000	5.8095	6.3774	6.1456	18.3325
86.0000	3.9886	5.9744	7.1634	17.1265
87.0000	3.8597	5.9956	4.7843	14.6396
88.0000	0.0029	5.8691	5.9221	11.7942
89.0000	0.0029	5.4030	5.7661	11.1721
90.0000	5.7438	5.7332	2.1125	13.5895
91.0000	4.6016	4.8835	4.1561	13.6412
92.0000	5.7344	6.4835	5.2506	17.4685
93.0000	5.7155	4.1895	3.1267	13.0316
94.0000	0.0029	5.3663	6.6713	12.0405
95.0000	5.5943	0.0033	6.9018	12.4994
96.0000	5.8869	6.1903	1.9633	14.0405
97.0000	5.4339	5.6663	6.7552	17.8554
98.0000	4.7065	0.0033	6.0186	10.7284
99.0000	4.6776	6.3740	6.7011	17.7527
100.0000	0.0029	6.6223	6.8367	13.4619


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0795	0.1011	0.1223
0.0200	0.0805	0.1019	0.1235
0.0300	0.0811	0.1029	0.1245
0.0400	0.0818	0.1037	0.1257
0.0500	0.0826	0.1050	0.1267
0.0600	0.0835	0.1060	0.1280
0.0700	0.0844	0.1073	0.1293
0.0800	0.0851	0.1082	0.1305
0.0900	0.0859	0.1093	0.1318
0.1000	0.0866	0.1104	0.1332
0.1100	0.0875	0.1114	0.1345
0.1200	0.0881	0.1125	0.1357
0.1300	0.0892	0.1134	0.1371
0.1400	0.0900	0.1146	0.1383
0.1500	0.0909	0.1157	0.1397
0.1600	0.0918	0.1167	0.1409
0.1700	0.0925	0.1179	0.1424
0.1800	0.0933	0.1190	0.1435
0.1900	0.0941	0.1201	0.1447
0.2000	0.0951	0.1213	0.1462
0.2100	0.0960	0.1224	0.1475
0.2200	0.0969	0.1232	0.1490
0.2300	0.0978	0.1243	0.1503
0.2400	0.0987	0.1253	0.1520
0.2500	0.0997	0.1264	0.1535
0.2600	0.1009	0.1277	0.1548
0.2700	0.1019	0.1289	0.1565
0.2800	0.1029	0.1303	0.1581
0.2900	0.1036	0.1312	0.1597
0.3000	0.1045	0.1324	0.1611
0.3100	0.1056	0.1337	0.1624
0.3200	0.1067	0.1349	0.1638
0.3300	0.1078	0.1363	0.1650
0.3400	0.1088	0.1375	0.1666
0.3500	0.1099	0.1390	0.1681
0.3600	0.1108	0.1401	0.1698
0.3700	0.1120	0.1413	0.1710
0.3800	0.1130	0.1426	0.1725
0.3900	0.1140	0.1439	0.1741
0.4000	0.1150	0.1453	0.1757
0.4100	0.1162	0.1465	0.1775
0.4200	0.1174	0.1482	0.1792
0.4300	0.1184	0.1496	0.1806
0.4400	0.1197	0.1510	0.1823
0.4500	0.1208	0.1522	0.1839
0.4600	0.1219	0.1539	0.1854
0.4700	0.1230	0.1554	0.1871
0.4800	0.1241	0.1571	0.1886
0.4900	0.1252	0.1586	0.1901
0.5000	0.1266	0.1597	0.1918
0.5100	0.1276	0.1612	0.1933
0.5200	0.1287	0.1629	0.1952
0.5300	0.1301	0.1647	0.1969
0.5400	0.1314	0.1666	0.1983
0.5500	0.1325	0.1681	0.1999
0.5600	0.1337	0.1695	0.2019
0.5700	0.1348	0.1709	0.2036
0.5800	0.1360	0.1727	0.2055
0.5900	0.1374	0.1743	0.2075
0.6000	0.1386	0.1758	0.2092
0.6100	0.1397	0.1774	0.2110
0.6200	0.1411	0.1789	0.2128
0.6300	0.1422	0.1801	0.2147
0.6400	0.1435	0.1817	0.2165
0.6500	0.1446	0.1835	0.2181
0.6600	0.1459	0.1851	0.2203
0.6700	0.1473	0.1868	0.2224
0.6800	0.1485	0.1884	0.2244
0.6900	0.1501	0.1900	0.2262
0.7000	0.1514	0.1918	0.2282
0.7100	0.1528	0.1939	0.2300
0.7200	0.1540	0.1956	0.2318
0.7300	0.1556	0.1975	0.2337
0.7400	0.1571	0.1993	0.2358
0.7500	0.1587	0.2010	0.2379
0.7600	0.1601	0.2029	0.2398
0.7700	0.1616	0.2049	0.2420
0.7800	0.1630	0.2068	0.2443
0.7900	0.1645	0.2087	0.2463
0.8000	0.1659	0.2108	0.2483
0.8100	0.1674	0.2125	0.2503
0.8200	0.1690	0.2147	0.2526
0.8300	0.1704	0.2165	0.2549
0.8400	0.1719	0.2181	0.2569
0.8500	0.1735	0.2199	0.2591
0.8600	0.1749	0.2218	0.2612
0.8700	0.1768	0.2240	0.2636
0.8800	0.1784	0.2263	0.2657
0.8900	0.1800	0.2283	0.2680
0.9000	0.1816	0.2301	0.2701
0.9100	0.1831	0.2320	0.2726
0.9200	0.1848	0.2342	0.2747
0.9300	0.1864	0.2362	0.2770
0.9400	0.1879	0.2382	0.2798
0.9500	0.1895	0.2403	0.2824
0.9600	0.1912	0.2425	0.2852
0.9700	0.1930	0.2448	0.2878
0.9800	0.1946	0.2471	0.2902
0.9900	0.1961	0.2492	0.2927
1.0000	0.1979	0.2514	0.2953
1.0100	0.1996	0.2533	0.2978
1.0200	0.2015	0.2554	0.3005
1.0300	0.2032	0.2576	0.3032
1.0400	0.2047	0.2598	0.3057
1.0500	0.2066	0.2619	0.3083
1.0600	0.2084	0.2641	0.3110
1.0700	0.2103	0.2663	0.3137
1.0800	0.2121	0.2688	0.3164
1.0900	0.2142	0.2710	0.3191
1.1000	0.2163	0.2734	0.3219
1.1100	0.2183	0.2758	0.3245
1.1200	0.2202	0.2780	0.3271
1.1300	0.2221	0.2802	0.3297
1.1400	0.2241	0.2824	0.3322
1.1500	0.2262	0.2848	0.3349
1.1600	0.2281	0.2871	0.3377
1.1700	0.2301	0.2896	0.3403
1.1800	0.2324	0.2920	0.3431
1.1900	0.2346	0.2944	0.3456
1.2000	0.2368	0.2970	0.3483
1.2100	0.2389	0.2998	0.3508
1.2200	0.2411	0.3026	0.3534
1.2300	0.2431	0.3051	0.3566
1.2400	0.2452	0.3077	0.3593
1.2500	0.2471	0.3103	0.3623
1.2600	0.2494	0.3127	0.3649
1.2700	0.2516	0.3155	0.3675
1.2800	0.2535	0.3182	0.3707
1.2900	0.2555	0.3206	0.3736
1.3000	0.2577	0.3232	0.3767
1.3100	0.2597	0.3259	0.3800
1.3200	0.2621	0.3287	0.3832
1.3300	0.2640	0.3315	0.3861
1.3400	0.2664	0.3339	0.3892
1.3500	0.2686	0.3366	0.3921
1.3600	0.2712	0.3392	0.3951
1.3700	0.2736	0.3417	0.3982
1.3800	0.2759	0.3442	0.4014
1.3900	0.2784	0.3471	0.4044
1.4000	0.2809	0.3498	0.4070
1.4100	0.2830	0.3525	0.4098
1.4200	0.2856	0.3550	0.4131
1.4300	0.2881	0.3580	0.4162
1.4400	0.2905	0.3612	0.4193
1.4500	0.2930	0.3639	0.4224
1.4600	0.2951	0.3668	0.4255
1.4700	0.2974	0.3696	0.4285
1.4800	0.3001	0.3727	0.4317
1.4900	0.3025	0.3757	0.4350
1.5000	0.3050	0.3784	0.4380
1.5100	0.3076	0.3814	0.4408
1.5200	0.3099	0.3842	0.4441
1.5300	0.3127	0.3872	0.4476
1.5400	0.3150	0.3899	0.4509
1.5500	0.3175	0.3930	0.4542
1.5600	0.3198	0.3958	0.4575
1.5700	0.3228	0.3988	0.4606
1.5800	0.3254	0.4020	0.4638
1.5900	0.3284	0.4050	0.4671
1.6000	0.3309	0.4078	0.4704
1.6100	0.3340	0.4109	0.4735
1.6200	0.3366	0.4142	0.4773
1.6300	0.3393	0.4172	0.4808
1.6400	0.3422	0.4201	0.4841
1.6500	0.3449	0.4232	0.4872
1.6600	0.3475	0.4261	0.4903
1.6700	0.3503	0.4291	0.4938
1.6800	0.3530	0.4323	0.4971
1.6900	0.3557	0.4355	0.5009
1.7000	0.3583	0.4388	0.5045
1.7100	0.3612	0.4421	0.5081
1.7200	0.3642	0.4454	0.5114
1.7300	0.3672	0.4490	0.5153
1.7400	0.3700	0.4523	0.5186
1.7500	0.3730	0.4557	0.5223
1.7600	0.3759	0.4588	0.5255
1.7700	0.3788	0.4621	0.5292
1.7800	0.3816	0.4656	0.5327
1.7900	0.3847	0.4689	0.5366
1.8000	0.3876	0.4722	0.5404
1.8100	0.3902	0.4757	0.5440
1.8200	0.3934	0.4791	0.5477
1.8300	0.3963	0.4821	0.5513
1.8400	0.3992	0.4858	0.5552
1.8500	0.4026	0.4898	0.5588
1.8600	0.4060	0.4932	0.5626
1.8700	0.4092	0.4966	0.5665
1.8800	0.4125	0.5000	0.5702
1.8900	0.4159	0.5035	0.5738
1.9000	0.4189	0.5068	0.5778
1.9100	0.4220	0.5102	0.5813
1.9200	0.4251	0.5139	0.5846
1.9300	0.4284	0.5172	0.5881
1.9400	0.4317	0.5208	0.5917
1.9500	0.4350	0.5244	0.5953
1.9600	0.4381	0.5278	0.5988
1.9700	0.4413	0.5314	0.6023
1.9800	0.4448	0.5351	0.6060
1.9900	0.4482	0.5388	0.6096
2.0000	0.4518	0.5424	0.6135
2.0100	0.4551	0.5459	0.6171
2.0200	0.4584	0.5494	0.6209
2.0300	0.4618	0.5531	0.6244
2.0400	0.4649	0.5567	0.6282
2.0500	0.4682	0.5603	0.6317
2.0600	0.4713	0.5641	0.6355
2.0700	0.4747	0.5676	0.6394
2.0800	0.4782	0.5712	0.6432
2.0900	0.4815	0.5755	0.6470
2.1000	0.4848	0.5792	0.6503
2.1100	0.4882	0.5830	0.6540
2.1200	0.4917	0.5869	0.6581
2.1300	0.4947	0.5905	0.6620
2.1400	0.4980	0.5943	0.6659
2.1500	0.5013	0.5977	0.6696
2.1600	0.5044	0.6012	0.6733
2.1700	0.5076	0.6049	0.6770
2.1800	0.5109	0.6087	0.6803
2.1900	0.5146	0.6124	0.6839
2.2000	0.5180	0.6161	0.6872
2.2100	0.5213	0.6197	0.6909
2.2200	0.5252	0.6236	0.6944
2.2300	0.5292	0.6273	0.6977
2.2400	0.5328	0.6309	0.7011
2.2500	0.5361	0.6343	0.7048
2.2600	0.5398	0.6376	0.7087
2.2700	0.5433	0.6415	0.7122
2.2800	0.5465	0.6451	0.7159
2.2900	0.5500	0.6490	0.7192
2.3000	0.5540	0.6523	0.7231
2.3100	0.5576	0.6560	0.7269
2.3200	0.5612	0.6597	0.7304
2.3300	0.5648	0.6634	0.7337
2.3400	0.5684	0.6673	0.7372
2.3500	0.5720	0.6711	0.7408
2.3600	0.5759	0.6748	0.7439
2.3700	0.5793	0.6785	0.7473
2.3800	0.5827	0.6820	0.7510
2.3900	0.5868	0.6858	0.7545
2.4000	0.5906	0.6893	0.7582
2.4100	0.5943	0.6930	0.7616
2.4200	0.5980	0.6967	0.7652
2.4300	0.6019	0.7004	0.7685
2.4400	0.6057	0.7038	0.7717
2.4500	0.6093	0.7074	0.7750
2.4600	0.6126	0.7111	0.7784
2.4700	0.6163	0.7147	0.7815
2.4800	0.6206	0.7184	0.7851
2.4900	0.6243	0.7216	0.7885
2.5000	0.6279	0.7252	0.7915
2.5100	0.6319	0.7287	0.7953
2.5200	0.6355	0.7320	0.7987
2.5300	0.6392	0.7356	0.8020
2.5400	0.6431	0.7390	0.8054
2.5500	0.6466	0.7420	0.8085
2.5600	0.6507	0.7454	0.8115
2.5700	0.6546	0.7491	0.8145
2.5800	0.6586	0.7525	0.8177
2.5900	0.6622	0.7560	0.8207
2.6000	0.6658	0.7596	0.8236
2.6100	0.6689	0.7633	0.8267
2.6200	0.6729	0.7667	0.8297
2.6300	0.6767	0.7702	0.8327
2.6400	0.6804	0.7739	0.8359
2.6500	0.6840	0.7776	0.8390
2.6600	0.6877	0.7813	0.8416
2.6700	0.6913	0.7851	0.8444
2.6800	0.6953	0.7883	0.8474
2.6900	0.6987	0.7915	0.8501
2.7000	0.7020	0.7948	0.8529
2.7100	0.7054	0.7982	0.8556
2.7200	0.7092	0.8014	0.8586
2.7300	0.7127	0.8046	0.8612
2.7400	0.7163	0.8074	0.8640
2.7500	0.7195	0.8102	0.8668
2.7600	0.7232	0.8132	0.8693
2.7700	0.7269	0.8166	0.8719
2.7800	0.7303	0.8195	0.8747
2.7900	0.7339	0.8225	0.8770
2.8000	0.7374	0.8253	0.8797
2.8100	0.7407	0.8284	0.8828
2.8200	0.7438	0.8313	0.8854
2.8300	0.7473	0.8342	0.8877
2.8400	0.7506	0.8371	0.8900
2.8500	0.7538	0.8401	0.8924
2.8600	0.7570	0.8429	0.8946
2.8700	0.7604	0.8460	0.8971
2.8800	0.7637	0.8488	0.8992
2.8900	0.7673	0.8515	0.9015
2.9000	0.7705	0.8542	0.9037
2.9100	0.7739	0.8573	0.9059
2.9200	0.7771	0.8600	0.9079
2.9300	0.7805	0.8625	0.9098
2.9400	0.7840	0.8653	0.9118
2.9500	0.7870	0.8677	0.9138
2.9600	0.7905	0.8704	0.9159
2.9700	0.7937	0.8732	0.9180
2.9800	0.7972	0.8757	0.9200
2.9900	0.8008	0.8782	0.9221
3.0000	0.8036	0.8806	0.9241
3.0100	0.8070	0.8829	0.9261
3.0200	0.8102	0.8856	0.9282
3.0300	0.8133	0.8879	0.9300
3.0400	0.8164	0.8905	0.9318
3.0500	0.8192	0.8930	0.9335
3.0600	0.8221	0.8952	0.9354
3.0700	0.8248	0.8976	0.9372
3.0800	0.8277	0.8998	0.9387
3.0900	0.8309	0.9024	0.9404
3.1000	0.8340	0.9044	0.9421
3.1100	0.8370	0.9069	0.9436
3.1200	0.8402	0.9094	0.9454
3.1300	0.8432	0.9116	0.9471
3.1400	0.8458	0.9136	0.9486
3.1500	0.8485	0.9157	0.9502
3.1600	0.8515	0.9177	0.9516
3.1700	0.8542	0.9197	0.9533
3.1800	0.8567	0.9216	0.9548
3.1900	0.8595	0.9235	0.9562
3.2000	0.8619	0.9255	0.9575
3.2100	0.8647	0.9273	0.9591
3.2200	0.8671	0.9292	0.9603
3.2300	0.8699	0.9310	0.9615
3.2400	0.8727	0.9328	0.9628
3.2500	0.8751	0.9347	0.9643
3.2600	0.8778	0.9364	0.9654
3.2700	0.8804	0.9382	0.9667
3.2800	0.8828	0.9399	0.9677
3.2900	0.8856	0.9416	0.9690
3.3000	0.8879	0.9435	0.9701
3.3100	0.8901	0.9451	0.9711
3.3200	0.8925	0.9467	0.9722
3.3300	0.8950	0.9484	0.9730
3.3400	0.8973	0.9499	0.9740
3.3500	0.8995	0.9515	0.9750
3.3600	0.9016	0.9531	0.9758
3.3700	0.9039	0.9546	0.9766
3.3800	0.9059	0.9559	0.9773
3.3900	0.9080	0.9573	0.9782
3.4000	0.9099	0.9587	0.9790
3.4100	0.9123	0.9599	0.9798
3.4200	0.9146	0.9611	0.9805
3.4300	0.9165	0.9624	0.9811
3.4400	0.9189	0.9635	0.9818
3.4500	0.9206	0.9648	0.9827
3.4600	0.9223	0.9657	0.9834
3.4700	0.9244	0.9668	0.9841
3.4800	0.9263	0.9679	0.9847
3.4900	0.9282	0.9690	0.9852
3.5000	0.9302	0.9701	0.9859
3.5100	0.9322	0.9711	0.9866
3.5200	0.9340	0.9721	0.9871
3.5300	0.9356	0.9731	0.9876
3.5400	0.9370	0.9741	0.9881
3.5500	0.9388	0.9750	0.9886
3.5600	0.9403	0.9758	0.9891
3.5700	0.9420	0.9769	0.9897
3.5800	0.9436	0.9778	0.9902
3.5900	0.9452	0.9786	0.9905
3.6000	0.9469	0.9794	0.9909
3.6100	0.9485	0.9802	0.9914
3.6200	0.9504	0.9810	0.9918
3.6300	0.9521	0.9817	0.9922
3.6400	0.9534	0.9824	0.9926
3.6500	0.9546	0.9833	0.9929
3.6600	0.9561	0.9839	0.9933
3.6700	0.9574	0.9845	0.9937
3.6800	0.9587	0.9852	0.9941
3.6900	0.9602	0.9858	0.9942
3.7000	0.9617	0.9865	0.9945
3.7100	0.9629	0.9871	0.9947
3.7200	0.9640	0.9878	0.9950
3.7300	0.9655	0.9883	0.9952
3.7400	0.9667	0.9888	0.9955
3.7500	0.9678	0.9892	0.9957
3.7600	0.9689	0.9898	0.9959
3.7700	0.9700	0.9903	0.9961
3.7800	0.9711	0.9908	0.9963
3.7900	0.9721	0.9912	0.9965
3.8000	0.9732	0.9918	0.9967
3.8100	0.9741	0.9922	0.9968
3.8200	0.9751	0.9925	0.9970
3.8300	0.9761	0.9929	0.9972
3.8400	0.9771	0.9932	0.9973
3.8500	0.9778	0.9935	0.9975
3.8600	0.9786	0.9939	0.9976
3.8700	0.9793	0.9941	0.9978
3.8800	0.9799	0.9944	0.9979
3.8900	0.9807	0.9948	0.9980
3.9000	0.9814	0.9949	0.9981
3.9100	0.9822	0.9952	0.9982
3.9200	0.9828	0.9954	0.9983
3.9300	0.9835	0.9956	0.9984
3.9400	0.9841	0.9959	0.9985
3.9500	0.9847	0.9961	0.9986
3.9600	0.9853	0.9963	0.9987
3.9700	0.9858	0.9964	0.9988
3.9800	0.9864	0.9966	0.9988
3.9900	0.9870	0.9968	0.9990
4.0000	0.9875	0.9970	0.9990
4.0100	0.9881	0.9972	0.9991
4.0200	0.9885	0.9973	0.9991
4.0300	0.9890	0.9975	0.9992
4.0400	0.9895	0.9977	0.9993
4.0500	0.9899	0.9978	0.9994
4.0600	0.9904	0.9980	0.9994
4.0700	0.9908	0.9981	0.9995
4.0800	0.9912	0.9982	0.9995
4.0900	0.9915	0.9983	0.9996
4.1000	0.9919	0.9984	0.9996
4.1100	0.9923	0.9985	0.9997
4.1200	0.9926	0.9986	0.9997
4.1300	0.9930	0.9987	0.9998
4.1400	0.9934	0.9988	0.9998
4.1500	0.9938	0.9988	0.9998
4.1600	0.9940	0.9989	0.9998
4.1700	0.9945	0.9990	0.9998
4.1800	0.9948	0.9990	0.9998
4.1900	0.9951	0.9991	0.9999
4.2000	0.9954	0.9991	0.9999
4.2100	0.9956	0.9992	0.9999
4.2200	0.9958	0.9992	0.9999
4.2300	0.9961	0.9992	0.9999
4.2400	0.9963	0.9993	0.9999
4.2500	0.9965	0.9994	0.9999
4.2600	0.9968	0.9994	0.9999
4.2700	0.9970	0.9994	0.9999
4.2800	0.9972	0.9995	0.9999
4.2900	0.9973	0.9995	1.0000
4.3000	0.9975	0.9996	1.0000
4.3100	0.9976	0.9996	1.0000
4.3200	0.9977	0.9997	1.0000
4.3300	0.9979	0.9997	1.0000
4.3400	0.9980	0.9997	1.0000
4.3500	0.9982	0.9998	1.0000
4.3600	0.9983	0.9998	1.0000
4.3700	0.9984	0.9998	1.0000
4.3800	0.9985	0.9998	1.0000
4.3900	0.9986	0.9998	1.0000
4.4000	0.9987	0.9999	1.0000
4.4100	0.9988	0.9999	1.0000
4.4200	0.9989	0.9999	1.0000
4.4300	0.9990	0.9999	1.0000
4.4400	0.9990	0.9999	1.0000
4.4500	0.9991	0.9999	1.0000
4.4600	0.9991	0.9999	1.0000
4.4700	0.9992	0.9999	1.0000
4.4800	0.9992	0.9999	1.0000
4.4900	0.9992	0.9999	1.0000
4.5000	0.9993	0.9999	1.0000
4.5100	0.9993	1.0000	1.0000
4.5200	0.9993	1.0000	1.0000
4.5300	0.9994	1.0000	1.0000
4.5400	0.9994	1.0000	1.0000
4.5500	0.9995	1.0000	1.0000
4.5600	0.9995	1.0000	1.0000
4.5700	0.9995	1.0000	1.0000
4.5800	0.9995	1.0000	1.0000
4.5900	0.9996	1.0000	1.0000
4.6000	0.9996	1.0000	1.0000
4.6100	0.9996	1.0000	1.0000
4.6200	0.9996	1.0000	1.0000
4.6300	0.9997	1.0000	1.0000
4.6400	0.9998	1.0000	1.0000
4.6500	0.9998	1.0000	1.0000
4.6600	0.9998	1.0000	1.0000
4.6700	0.9998	1.0000	1.0000
4.6800	0.9998	1.0000	1.0000
4.6900	0.9999	1.0000	1.0000
4.7000	0.9999	1.0000	1.0000
4.7100	0.9999	1.0000	1.0000
4.7200	0.9999	1.0000	1.0000
4.7300	0.9999	1.0000	1.0000
4.7400	0.9999	1.0000	1.0000
4.7500	0.9999	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000
4.7700	0.9999	1.0000	1.0000
4.7800	0.9999	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8867	3.1559	2.2060	2.0176	1.7694	1.5978	5.3849
2.0000	2.5724	0.4755	1.7901	2.0176	1.7694	1.5978	5.3848
3.0000	2.8591	0.9004	0.8388	2.0176	1.7694	1.5978	5.3848
4.0000	2.9701	3.6443	0.0001	2.0176	1.7694	1.5978	5.3849
5.0000	2.5371	0.0001	1.6469	2.0176	1.7694	1.5978	5.3848
6.0000	1.4608	2.6113	2.6295	2.0176	1.7694	1.5978	5.3849
7.0000	1.8988	0.0005	2.6975	2.0176	1.7694	1.5978	5.3848
8.0000	1.3142	1.7545	1.8929	2.0176	1.7694	1.5978	5.3848
9.0000	1.4364	0.2914	2.0523	2.0176	1.7694	1.5978	5.3848
10.0000	1.4556	2.0854	0.0000	2.0176	1.7694	1.5978	5.3848
11.0000	2.5241	3.2291	3.2506	2.0176	1.7694	1.5978	5.3848
12.0000	0.0003	2.4867	1.8264	2.0176	1.7694	1.5978	5.3848
13.0000	4.0844	2.2459	0.4425	2.0176	1.7694	1.5978	5.3848
14.0000	1.2326	2.7219	2.1405	2.0176	1.7694	1.5978	5.3849
15.0000	3.4280	1.4246	1.4998	2.0176	1.7694	1.5978	5.3849
16.0000	3.5669	0.5245	3.2013	2.0176	1.7694	1.5978	5.3849
17.0000	0.2620	2.0365	0.0005	2.0176	1.7694	1.5978	5.3849
18.0000	1.6168	0.0001	0.0002	2.0176	1.7694	1.5978	5.3848
19.0000	0.0005	2.4999	3.3027	2.0176	1.7694	1.5978	5.3848
20.0000	1.7474	2.6596	2.0515	2.0176	1.7694	1.5978	5.3848
21.0000	3.1954	1.6703	2.8105	2.0176	1.7694	1.5978	5.3849
22.0000	3.5980	1.2916	1.7356	2.0176	1.7694	1.5978	5.3849
23.0000	3.0263	1.9321	1.4811	2.0176	1.7694	1.5978	5.3849
24.0000	2.2805	0.7208	3.0251	2.0176	1.7694	1.5978	5.3849
25.0000	1.0076	1.6537	1.3158	2.0176	1.7694	1.5978	5.3849
26.0000	2.3302	1.3771	0.2318	2.0176	1.7694	1.5978	5.3849
27.0000	2.9604	0.0003	2.2938	2.0176	1.7694	1.5978	5.3849
28.0000	1.3774	0.0003	3.0890	2.0176	1.7694	1.5979	5.3848
29.0000	2.8178	2.8076	2.7379	2.0176	1.7694	1.5979	5.3849
30.0000	1.3445	2.4780	0.0002	2.0176	1.7694	1.5978	5.3849
31.0000	1.4259	1.2698	1.6213	2.0176	1.7694	1.5978	5.3848
32.0000	3.0884	1.4470	2.6038	2.0176	1.7694	1.5979	5.3849
33.0000	0.7403	3.1669	2.0552	2.0176	1.7694	1.5979	5.3849
34.0000	1.6158	3.2653	0.4414	2.0176	1.7694	1.5979	5.3849
35.0000	0.5900	1.1109	1.6350	2.0176	1.7694	1.5979	5.3848
36.0000	3.5616	3.0787	2.8346	2.0176	1.7694	1.5979	5.3849
37.0000	0.5488	1.1736	3.0175	2.0176	1.7694	1.5979	5.3849
38.0000	2.1642	1.8239	1.2415	2.0176	1.7694	1.5979	5.3849
39.0000	2.4187	3.7677	0.0002	2.0176	1.7694	1.5979	5.3849
40.0000	1.7615	1.8664	2.9927	2.0176	1.7694	1.5979	5.3849
41.0000	2.4868	2.7227	0.0004	2.0176	1.7694	1.5979	5.3849
42.0000	1.3739	3.1743	2.5462	2.0176	1.7694	1.5979	5.3849
43.0000	2.7536	2.5051	2.4866	2.0176	1.7694	1.5979	5.3849
44.0000	3.5877	2.0358	0.7650	2.0176	1.7694	1.5979	5.3850
45.0000	0.9553	1.8184	1.4770	2.0176	1.7694	1.5979	5.3849
46.0000	0.7747	1.8439	3.5707	2.0176	1.7694	1.5979	5.3849
47.0000	0.1158	0.0000	2.5702	2.0176	1.7694	1.5979	5.3849
48.0000	1.8520	3.2246	2.2573	2.0176	1.7694	1.5979	5.3849
49.0000	3.6209	1.9871	0.6651	2.0176	1.7694	1.5979	5.3849
50.0000	2.7733	3.1788	2.0097	2.0176	1.7695	1.5979	5.3850
51.0000	2.7697	2.0510	1.2829	2.0176	1.7695	1.5979	5.3850
52.0000	2.2254	0.1629	2.4978	2.0176	1.7694	1.5979	5.3850
53.0000	3.1108	1.5568	2.0638	2.0176	1.7694	1.5979	5.3850
54.0000	2.4081	1.0069	1.9348	2.0176	1.7694	1.5979	5.3850
55.0000	1.0496	2.1708	1.8035	2.0176	1.7694	1.5979	5.3850
56.0000	2.9229	0.5096	3.5273	2.0176	1.7694	1.5979	5.3850
57.0000	2.3663	2.9024	1.8135	2.0176	1.7694	1.5979	5.3850
58.0000	0.9766	0.0004	0.8732	2.0176	1.7694	1.5979	5.3850
59.0000	1.7089	1.4554	0.9394	2.0176	1.7694	1.5979	5.3850
60.0000	0.0000	0.0003	2.1965	2.0176	1.7694	1.5979	5.3849
61.0000	2.3116	0.0000	1.5907	2.0176	1.7694	1.5979	5.3849
62.0000	0.8899	0.0004	2.2422	2.0176	1.7694	1.5979	5.3849
63.0000	1.6717	2.6217	3.0514	2.0176	1.7694	1.5979	5.3849
64.0000	2.5418	2.2542	1.1739	2.0176	1.7694	1.5979	5.3849
65.0000	1.7929	1.9814	2.2120	2.0176	1.7694	1.5979	5.3849
66.0000	3.3689	3.0142	2.8905	2.0176	1.7694	1.5980	5.3850
67.0000	3.3127	0.0003	1.4612	2.0176	1.7694	1.5980	5.3850
68.0000	1.9159	1.3298	2.3160	2.0176	1.7694	1.5980	5.3850
69.0000	2.4806	2.6048	1.6251	2.0176	1.7694	1.5980	5.3850
70.0000	0.7480	1.5268	1.3090	2.0176	1.7694	1.5980	5.3850
71.0000	0.8044	1.6286	1.9961	2.0176	1.7694	1.5980	5.3850
72.0000	2.6057	0.0004	1.1227	2.0176	1.7694	1.5980	5.3849
73.0000	2.9538	2.6934	0.0001	2.0176	1.7694	1.5979	5.3849
74.0000	1.2871	1.8126	3.1708	2.0176	1.7694	1.5980	5.3849
75.0000	0.9238	2.4368	2.1428	2.0176	1.7694	1.5980	5.3849
76.0000	3.3481	2.0074	3.6597	2.0176	1.7694	1.5980	5.3850
77.0000	2.5535	1.7261	2.4369	2.0176	1.7694	1.5980	5.3850
78.0000	2.8910	2.3598	2.3323	2.0176	1.7694	1.5980	5.3850
79.0000	1.5939	1.3256	1.7629	2.0176	1.7694	1.5980	5.3850
80.0000	3.1640	1.2514	2.3486	2.0176	1.7694	1.5980	5.3850
81.0000	2.7971	2.2022	1.2075	2.0176	1.7694	1.5980	5.3850
82.0000	0.1021	2.6902	2.3422	2.0176	1.7694	1.5980	5.3850
83.0000	1.6141	0.7681	2.2614	2.0176	1.7694	1.5980	5.3850
84.0000	2.3348	1.4420	0.0002	2.0176	1.7694	1.5980	5.3850
85.0000	3.6620	2.8578	1.7117	2.0176	1.7694	1.5980	5.3850
86.0000	1.1137	2.1762	3.1874	2.0176	1.7694	1.5980	5.3850
87.0000	1.0550	2.2266	1.0271	2.0176	1.7694	1.5980	5.3850
88.0000	0.0004	2.0634	1.5822	2.0176	1.7694	1.5980	5.3850
89.0000	0.0002	1.6126	1.4720	2.0176	1.7694	1.5980	5.3850
90.0000	3.2366	1.8689	0.3299	2.0176	1.7694	1.5980	5.3850
91.0000	1.4612	1.2698	0.8027	2.0176	1.7694	1.5980	5.3850
92.0000	3.1184	3.0616	1.1905	2.0176	1.7694	1.5980	5.3850
93.0000	3.1090	0.9616	0.5372	2.0176	1.7694	1.5980	5.3850
94.0000	0.0002	1.5584	2.1593	2.0176	1.7694	1.5980	5.3850
95.0000	2.6587	0.0001	2.4275	2.0176	1.7694	1.5980	5.3850
96.0000	3.6988	2.3496	0.2992	2.0176	1.7694	1.5980	5.3850
97.0000	2.2953	1.7533	2.1967	2.0176	1.7694	1.5980	5.3850
98.0000	1.5226	0.0003	1.5823	2.0176	1.7694	1.5980	5.3850
99.0000	1.4832	2.6387	2.1211	2.0176	1.7694	1.5980	5.3850
100.0000	0.0003	3.4310	2.3118	2.0176	1.7694	1.5980	5.3850


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	0.0030	0.0033	0.0037
2.0000	0.0029	0.0033	0.0037
3.0000	0.0029	0.0033	0.0037
4.0000	0.0029	0.0033	0.0037
5.0000	0.0030	0.0033	0.0037
6.0000	0.0030	0.0034	0.0037
7.0000	0.0030	0.0034	0.0037
8.0000	0.0030	0.0034	0.0037
9.0000	0.0030	0.0034	0.0037
10.0000	0.0030	0.0034	0.0037
11.0000	0.0030	0.0034	0.0038
12.0000	0.0030	0.0034	0.0037
13.0000	0.0030	0.0034	0.0038
14.0000	0.0030	0.0034	0.0038
15.0000	0.0030	0.0034	0.0037
16.0000	0.0030	0.0034	0.0037
17.0000	0.0030	0.0033	0.0037
18.0000	0.0030	0.0034	0.0038
19.0000	0.0030	0.0034	0.0038
20.0000	0.0030	0.0034	0.0038
21.0000	0.0030	0.0034	0.0038
22.0000	0.0030	0.0034	0.0038
23.0000	0.0030	0.0034	0.0038
24.0000	0.0030	0.0034	0.0038
25.0000	0.0030	0.0034	0.0037
26.0000	0.0030	0.0034	0.0037
27.0000	0.0030	0.0034	0.0038
28.0000	0.0030	0.0034	0.0038
29.0000	0.0030	0.0034	0.0038
30.0000	0.0030	0.0034	0.0038
31.0000	0.0030	0.0034	0.0038
32.0000	0.0030	0.0034	0.0038
33.0000	0.0030	0.0034	0.0038
34.0000	0.0030	0.0034	0.0038
35.0000	0.0030	0.0034	0.0038
36.0000	0.0030	0.0034	0.0038
37.0000	0.0030	0.0034	0.0037
38.0000	0.0030	0.0034	0.0037
39.0000	0.0030	0.0034	0.0037
40.0000	0.0030	0.0034	0.0037
41.0000	0.0030	0.0034	0.0037
42.0000	0.0030	0.0034	0.0037
43.0000	0.0030	0.0034	0.0037
44.0000	0.0029	0.0033	0.0037
45.0000	0.0029	0.0033	0.0037
46.0000	0.0029	0.0033	0.0037
47.0000	0.0029	0.0033	0.0037
48.0000	0.0030	0.0034	0.0037
49.0000	0.0030	0.0033	0.0037
50.0000	0.0030	0.0033	0.0037
51.0000	0.0029	0.0033	0.0037
52.0000	0.0029	0.0033	0.0037
53.0000	0.0029	0.0033	0.0037
54.0000	0.0029	0.0033	0.0037
55.0000	0.0029	0.0033	0.0037
56.0000	0.0029	0.0033	0.0037
57.0000	0.0029	0.0033	0.0037
58.0000	0.0029	0.0033	0.0037
59.0000	0.0029	0.0033	0.0037
60.0000	0.0029	0.0033	0.0037
61.0000	0.0030	0.0034	0.0037
62.0000	0.0030	0.0034	0.0037
63.0000	0.0030	0.0034	0.0038
64.0000	0.0030	0.0034	0.0037
65.0000	0.0030	0.0034	0.0037
66.0000	0.0030	0.0034	0.0037
67.0000	0.0029	0.0033	0.0037
68.0000	0.0030	0.0033	0.0037
69.0000	0.0029	0.0033	0.0037
70.0000	0.0029	0.0033	0.0037
71.0000	0.0029	0.0033	0.0037
72.0000	0.0029	0.0033	0.0037
73.0000	0.0030	0.0033	0.0037
74.0000	0.0030	0.0034	0.0037
75.0000	0.0030	0.0034	0.0037
76.0000	0.0029	0.0033	0.0037
77.0000	0.0029	0.0033	0.0037
78.0000	0.0029	0.0033	0.0037
79.0000	0.0029	0.0033	0.0037
80.0000	0.0029	0.0033	0.0037
81.0000	0.0029	0.0033	0.0036
82.0000	0.0029	0.0033	0.0036
83.0000	0.0029	0.0033	0.0036
84.0000	0.0029	0.0033	0.0036
85.0000	0.0029	0.0033	0.0037
86.0000	0.0029	0.0033	0.0036
87.0000	0.0029	0.0033	0.0036
88.0000	0.0029	0.0033	0.0036
89.0000	0.0029	0.0033	0.0037
90.0000	0.0029	0.0033	0.0037
91.0000	0.0029	0.0033	0.0037
92.0000	0.0029	0.0033	0.0037
93.0000	0.0029	0.0033	0.0037
94.0000	0.0029	0.0033	0.0037
95.0000	0.0029	0.0033	0.0037
96.0000	0.0029	0.0033	0.0037
97.0000	0.0030	0.0033	0.0037
98.0000	0.0029	0.0033	0.0037
99.0000	0.0030	0.0034	0.0037
100.0000	0.0029	0.0033	0.0037


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0811	0.1240	0.1567
0.0200	0.0812	0.1241	0.1569
0.0300	0.0814	0.1243	0.1570
0.0400	0.0815	0.1244	0.1572
0.0500	0.0816	0.1245	0.1574
0.0600	0.0817	0.1247	0.1576
0.0700	0.0819	0.1248	0.1577
0.0800	0.0820	0.1249	0.1579
0.0900	0.0821	0.1250	0.1580
0.1000	0.0822	0.1252	0.1582
0.1100	0.0823	0.1254	0.1583
0.1200	0.0825	0.1256	0.1585
0.1300	0.0826	0.1257	0.1587
0.1400	0.0827	0.1258	0.1588
0.1500	0.0828	0.1260	0.1590
0.1600	0.0830	0.1262	0.1591
0.1700	0.0831	0.1263	0.1593
0.1800	0.0832	0.1264	0.1594
0.1900	0.0834	0.1266	0.1596
0.2000	0.0835	0.1267	0.1598
0.2100	0.0836	0.1269	0.1600
0.2200	0.0838	0.1271	0.1602
0.2300	0.0840	0.1272	0.1603
0.2400	0.0841	0.1274	0.1605
0.2500	0.0842	0.1275	0.1606
0.2600	0.0844	0.1277	0.1608
0.2700	0.0845	0.1279	0.1610
0.2800	0.0847	0.1281	0.1612
0.2900	0.0848	0.1282	0.1613
0.3000	0.0850	0.1284	0.1615
0.3100	0.0851	0.1285	0.1617
0.3200	0.0852	0.1287	0.1618
0.3300	0.0853	0.1289	0.1620
0.3400	0.0854	0.1290	0.1622
0.3500	0.0856	0.1291	0.1624
0.3600	0.0857	0.1294	0.1626
0.3700	0.0859	0.1295	0.1627
0.3800	0.0861	0.1297	0.1629
0.3900	0.0862	0.1299	0.1630
0.4000	0.0863	0.1301	0.1632
0.4100	0.0864	0.1303	0.1634
0.4200	0.0866	0.1304	0.1635
0.4300	0.0868	0.1306	0.1637
0.4400	0.0869	0.1307	0.1639
0.4500	0.0870	0.1309	0.1641
0.4600	0.0871	0.1311	0.1643
0.4700	0.0873	0.1312	0.1645
0.4800	0.0875	0.1314	0.1647
0.4900	0.0877	0.1315	0.1648
0.5000	0.0878	0.1318	0.1650
0.5100	0.0880	0.1319	0.1651
0.5200	0.0881	0.1320	0.1653
0.5300	0.0883	0.1323	0.1654
0.5400	0.0885	0.1324	0.1656
0.5500	0.0887	0.1326	0.1658
0.5600	0.0888	0.1327	0.1660
0.5700	0.0890	0.1329	0.1662
0.5800	0.0891	0.1331	0.1664
0.5900	0.0893	0.1332	0.1665
0.6000	0.0895	0.1334	0.1667
0.6100	0.0896	0.1336	0.1669
0.6200	0.0898	0.1337	0.1671
0.6300	0.0899	0.1339	0.1672
0.6400	0.0901	0.1341	0.1674
0.6500	0.0903	0.1342	0.1676
0.6600	0.0904	0.1344	0.1678
0.6700	0.0906	0.1346	0.1679
0.6800	0.0908	0.1348	0.1682
0.6900	0.0909	0.1349	0.1684
0.7000	0.0910	0.1351	0.1686
0.7100	0.0912	0.1353	0.1688
0.7200	0.0914	0.1355	0.1690
0.7300	0.0916	0.1357	0.1692
0.7400	0.0918	0.1358	0.1693
0.7500	0.0920	0.1360	0.1695
0.7600	0.0921	0.1362	0.1696
0.7700	0.0923	0.1364	0.1698
0.7800	0.0925	0.1366	0.1700
0.7900	0.0927	0.1368	0.1702
0.8000	0.0928	0.1369	0.1703
0.8100	0.0930	0.1372	0.1706
0.8200	0.0931	0.1374	0.1707
0.8300	0.0933	0.1376	0.1710
0.8400	0.0935	0.1378	0.1711
0.8500	0.0937	0.1379	0.1714
0.8600	0.0939	0.1381	0.1716
0.8700	0.0940	0.1383	0.1718
0.8800	0.0942	0.1385	0.1720
0.8900	0.0943	0.1386	0.1722
0.9000	0.0944	0.1388	0.1723
0.9100	0.0946	0.1391	0.1725
0.9200	0.0948	0.1393	0.1727
0.9300	0.0950	0.1395	0.1729
0.9400	0.0952	0.1396	0.1731
0.9500	0.0953	0.1398	0.1733
0.9600	0.0954	0.1400	0.1735
0.9700	0.0956	0.1402	0.1737
0.9800	0.0959	0.1404	0.1739
0.9900	0.0960	0.1406	0.1741
1.0000	0.0963	0.1407	0.1743
1.0100	0.0964	0.1409	0.1745
1.0200	0.0967	0.1411	0.1747
1.0300	0.0969	0.1413	0.1750
1.0400	0.0971	0.1414	0.1752
1.0500	0.0973	0.1416	0.1753
1.0600	0.0975	0.1417	0.1755
1.0700	0.0976	0.1420	0.1757
1.0800	0.0978	0.1422	0.1760
1.0900	0.0980	0.1423	0.1761
1.1000	0.0982	0.1425	0.1763
1.1100	0.0983	0.1427	0.1766
1.1200	0.0984	0.1430	0.1768
1.1300	0.0987	0.1431	0.1770
1.1400	0.0989	0.1433	0.1772
1.1500	0.0991	0.1435	0.1774
1.1600	0.0993	0.1437	0.1776
1.1700	0.0995	0.1439	0.1778
1.1800	0.0997	0.1441	0.1780
1.1900	0.0999	0.1444	0.1783
1.2000	0.1001	0.1446	0.1785
1.2100	0.1003	0.1448	0.1787
1.2200	0.1005	0.1450	0.1789
1.2300	0.1007	0.1452	0.1791
1.2400	0.1009	0.1453	0.1794
1.2500	0.1011	0.1455	0.1795
1.2600	0.1013	0.1458	0.1797
1.2700	0.1015	0.1460	0.1799
1.2800	0.1017	0.1462	0.1802
1.2900	0.1019	0.1464	0.1804
1.3000	0.1021	0.1467	0.1807
1.3100	0.1024	0.1469	0.1809
1.3200	0.1025	0.1471	0.1811
1.3300	0.1027	0.1473	0.1813
1.3400	0.1029	0.1475	0.1815
1.3500	0.1031	0.1477	0.1817
1.3600	0.1033	0.1480	0.1820
1.3700	0.1036	0.1482	0.1822
1.3800	0.1038	0.1484	0.1824
1.3900	0.1040	0.1486	0.1826
1.4000	0.1042	0.1488	0.1829
1.4100	0.1044	0.1491	0.1831
1.4200	0.1045	0.1493	0.1833
1.4300	0.1048	0.1495	0.1835
1.4400	0.1050	0.1497	0.1837
1.4500	0.1052	0.1499	0.1839
1.4600	0.1055	0.1502	0.1841
1.4700	0.1057	0.1504	0.1843
1.4800	0.1059	0.1506	0.1846
1.4900	0.1061	0.1509	0.1848
1.5000	0.1063	0.1511	0.1850
1.5100	0.1065	0.1513	0.1851
1.5200	0.1068	0.1516	0.1854
1.5300	0.1070	0.1518	0.1856
1.5400	0.1071	0.1521	0.1859
1.5500	0.1074	0.1523	0.1861
1.5600	0.1077	0.1526	0.1863
1.5700	0.1079	0.1528	0.1866
1.5800	0.1081	0.1531	0.1868
1.5900	0.1083	0.1533	0.1870
1.6000	0.1085	0.1535	0.1873
1.6100	0.1089	0.1538	0.1875
1.6200	0.1091	0.1540	0.1877
1.6300	0.1093	0.1542	0.1880
1.6400	0.1096	0.1544	0.1882
1.6500	0.1098	0.1546	0.1884
1.6600	0.1101	0.1549	0.1886
1.6700	0.1103	0.1551	0.1889
1.6800	0.1105	0.1554	0.1891
1.6900	0.1107	0.1556	0.1893
1.7000	0.1109	0.1558	0.1895
1.7100	0.1111	0.1561	0.1897
1.7200	0.1114	0.1564	0.1899
1.7300	0.1116	0.1566	0.1902
1.7400	0.1119	0.1569	0.1904
1.7500	0.1121	0.1571	0.1907
1.7600	0.1124	0.1573	0.1909
1.7700	0.1126	0.1576	0.1911
1.7800	0.1129	0.1578	0.1914
1.7900	0.1131	0.1581	0.1917
1.8000	0.1134	0.1584	0.1920
1.8100	0.1136	0.1586	0.1922
1.8200	0.1139	0.1589	0.1925
1.8300	0.1141	0.1593	0.1927
1.8400	0.1144	0.1595	0.1930
1.8500	0.1146	0.1598	0.1933
1.8600	0.1148	0.1601	0.1935
1.8700	0.1151	0.1604	0.1937
1.8800	0.1154	0.1606	0.1940
1.8900	0.1157	0.1609	0.1943
1.9000	0.1159	0.1611	0.1945
1.9100	0.1161	0.1614	0.1948
1.9200	0.1164	0.1616	0.1950
1.9300	0.1167	0.1619	0.1952
1.9400	0.1170	0.1622	0.1954
1.9500	0.1173	0.1624	0.1956
1.9600	0.1176	0.1627	0.1959
1.9700	0.1179	0.1630	0.1961
1.9800	0.1182	0.1632	0.1964
1.9900	0.1185	0.1635	0.1966
2.0000	0.1187	0.1637	0.1969
2.0100	0.1191	0.1639	0.1972
2.0200	0.1194	0.1642	0.1974
2.0300	0.1197	0.1646	0.1976
2.0400	0.1199	0.1648	0.1979
2.0500	0.1202	0.1651	0.1982
2.0600	0.1204	0.1653	0.1984
2.0700	0.1207	0.1656	0.1987
2.0800	0.1210	0.1659	0.1990
2.0900	0.1213	0.1661	0.1993
2.1000	0.1216	0.1664	0.1995
2.1100	0.1218	0.1666	0.1998
2.1200	0.1221	0.1669	0.2001
2.1300	0.1224	0.1672	0.2003
2.1400	0.1227	0.1674	0.2005
2.1500	0.1230	0.1677	0.2008
2.1600	0.1233	0.1680	0.2011
2.1700	0.1236	0.1683	0.2013
2.1800	0.1239	0.1686	0.2015
2.1900	0.1242	0.1689	0.2018
2.2000	0.1245	0.1692	0.2020
2.2100	0.1247	0.1695	0.2022
2.2200	0.1251	0.1697	0.2025
2.2300	0.1253	0.1700	0.2028
2.2400	0.1257	0.1702	0.2030
2.2500	0.1260	0.1704	0.2034
2.2600	0.1264	0.1708	0.2037
2.2700	0.1267	0.1711	0.2040
2.2800	0.1270	0.1714	0.2042
2.2900	0.1273	0.1717	0.2044
2.3000	0.1275	0.1720	0.2047
2.3100	0.1279	0.1723	0.2050
2.3200	0.1281	0.1725	0.2053
2.3300	0.1284	0.1729	0.2056
2.3400	0.1288	0.1732	0.2058
2.3500	0.1291	0.1735	0.2061
2.3600	0.1294	0.1738	0.2064
2.3700	0.1297	0.1741	0.2067
2.3800	0.1301	0.1744	0.2070
2.3900	0.1304	0.1747	0.2073
2.4000	0.1307	0.1750	0.2076
2.4100	0.1310	0.1753	0.2079
2.4200	0.1314	0.1757	0.2082
2.4300	0.1318	0.1760	0.2085
2.4400	0.1320	0.1762	0.2089
2.4500	0.1324	0.1765	0.2092
2.4600	0.1327	0.1768	0.2095
2.4700	0.1330	0.1771	0.2098
2.4800	0.1333	0.1774	0.2101
2.4900	0.1337	0.1777	0.2104
2.5000	0.1340	0.1780	0.2107
2.5100	0.1343	0.1783	0.2110
2.5200	0.1347	0.1786	0.2113
2.5300	0.1351	0.1790	0.2116
2.5400	0.1354	0.1792	0.2119
2.5500	0.1359	0.1795	0.2122
2.5600	0.1363	0.1799	0.2125
2.5700	0.1367	0.1803	0.2128
2.5800	0.1370	0.1806	0.2130
2.5900	0.1374	0.1810	0.2133
2.6000	0.1377	0.1813	0.2136
2.6100	0.1380	0.1816	0.2139
2.6200	0.1384	0.1819	0.2142
2.6300	0.1388	0.1821	0.2145
2.6400	0.1391	0.1825	0.2148
2.6500	0.1395	0.1828	0.2151
2.6600	0.1399	0.1831	0.2154
2.6700	0.1403	0.1834	0.2157
2.6800	0.1408	0.1838	0.2160
2.6900	0.1412	0.1841	0.2163
2.7000	0.1415	0.1845	0.2167
2.7100	0.1419	0.1849	0.2170
2.7200	0.1423	0.1852	0.2173
2.7300	0.1426	0.1856	0.2176
2.7400	0.1431	0.1860	0.2179
2.7500	0.1435	0.1863	0.2183
2.7600	0.1440	0.1868	0.2186
2.7700	0.1444	0.1871	0.2189
2.7800	0.1448	0.1874	0.2192
2.7900	0.1452	0.1877	0.2195
2.8000	0.1455	0.1881	0.2197
2.8100	0.1459	0.1884	0.2200
2.8200	0.1464	0.1888	0.2203
2.8300	0.1468	0.1891	0.2207
2.8400	0.1472	0.1895	0.2210
2.8500	0.1477	0.1900	0.2213
2.8600	0.1480	0.1903	0.2217
2.8700	0.1485	0.1907	0.2220
2.8800	0.1489	0.1910	0.2223
2.8900	0.1493	0.1914	0.2226
2.9000	0.1497	0.1918	0.2228
2.9100	0.1502	0.1922	0.2232
2.9200	0.1506	0.1926	0.2235
2.9300	0.1510	0.1929	0.2239
2.9400	0.1514	0.1932	0.2242
2.9500	0.1519	0.1936	0.2246
2.9600	0.1524	0.1939	0.2249
2.9700	0.1528	0.1942	0.2253
2.9800	0.1533	0.1946	0.2256
2.9900	0.1538	0.1950	0.2259
3.0000	0.1543	0.1953	0.2263
3.0100	0.1548	0.1957	0.2266
3.0200	0.1552	0.1962	0.2270
3.0300	0.1556	0.1966	0.2273
3.0400	0.1561	0.1969	0.2276
3.0500	0.1565	0.1974	0.2279
3.0600	0.1570	0.1979	0.2283
3.0700	0.1576	0.1983	0.2287
3.0800	0.1580	0.1987	0.2290
3.0900	0.1586	0.1990	0.2294
3.1000	0.1591	0.1994	0.2297
3.1100	0.1596	0.1998	0.2300
3.1200	0.1600	0.2002	0.2304
3.1300	0.1606	0.2006	0.2307
3.1400	0.1612	0.2010	0.2311
3.1500	0.1618	0.2015	0.2314
3.1600	0.1623	0.2019	0.2317
3.1700	0.1627	0.2023	0.2321
3.1800	0.1633	0.2027	0.2325
3.1900	0.1639	0.2032	0.2329
3.2000	0.1645	0.2036	0.2333
3.2100	0.1649	0.2040	0.2336
3.2200	0.1654	0.2044	0.2340
3.2300	0.1660	0.2049	0.2344
3.2400	0.1665	0.2053	0.2348
3.2500	0.1671	0.2057	0.2351
3.2600	0.1676	0.2062	0.2354
3.2700	0.1681	0.2066	0.2358
3.2800	0.1687	0.2070	0.2361
3.2900	0.1693	0.2075	0.2365
3.3000	0.1699	0.2080	0.2369
3.3100	0.1705	0.2084	0.2373
3.3200	0.1711	0.2088	0.2377
3.3300	0.1716	0.2093	0.2381
3.3400	0.1722	0.2097	0.2385
3.3500	0.1729	0.2101	0.2388
3.3600	0.1734	0.2105	0.2391
3.3700	0.1740	0.2110	0.2396
3.3800	0.1747	0.2115	0.2399
3.3900	0.1752	0.2119	0.2403
3.4000	0.1759	0.2123	0.2407
3.4100	0.1765	0.2128	0.2411
3.4200	0.1772	0.2132	0.2415
3.4300	0.1778	0.2136	0.2419
3.4400	0.1783	0.2140	0.2423
3.4500	0.1790	0.2145	0.2427
3.4600	0.1796	0.2149	0.2431
3.4700	0.1802	0.2153	0.2436
3.4800	0.1807	0.2157	0.2440
3.4900	0.1812	0.2162	0.2443
3.5000	0.1819	0.2166	0.2446
3.5100	0.1825	0.2171	0.2450
3.5200	0.1832	0.2175	0.2454
3.5300	0.1838	0.2180	0.2457
3.5400	0.1844	0.2184	0.2460
3.5500	0.1850	0.2190	0.2464
3.5600	0.1856	0.2194	0.2469
3.5700	0.1862	0.2198	0.2473
3.5800	0.1868	0.2203	0.2477
3.5900	0.1875	0.2208	0.2482
3.6000	0.1882	0.2213	0.2486
3.6100	0.1889	0.2218	0.2490
3.6200	0.1897	0.2223	0.2494
3.6300	0.1904	0.2228	0.2499
3.6400	0.1910	0.2233	0.2503
3.6500	0.1919	0.2238	0.2507
3.6600	0.1926	0.2244	0.2511
3.6700	0.1932	0.2249	0.2515
3.6800	0.1940	0.2255	0.2518
3.6900	0.1948	0.2259	0.2522
3.7000	0.1955	0.2264	0.2527
3.7100	0.1963	0.2269	0.2531
3.7200	0.1971	0.2274	0.2535
3.7300	0.1978	0.2279	0.2539
3.7400	0.1986	0.2286	0.2544
3.7500	0.1994	0.2291	0.2548
3.7600	0.2002	0.2296	0.2553
3.7700	0.2010	0.2301	0.2557
3.7800	0.2018	0.2307	0.2561
3.7900	0.2027	0.2312	0.2565
3.8000	0.2034	0.2319	0.2570
3.8100	0.2043	0.2325	0.2574
3.8200	0.2050	0.2331	0.2579
3.8300	0.2058	0.2335	0.2583
3.8400	0.2067	0.2340	0.2587
3.8500	0.2075	0.2346	0.2592
3.8600	0.2083	0.2351	0.2596
3.8700	0.2092	0.2355	0.2600
3.8800	0.2102	0.2360	0.2604
3.8900	0.2109	0.2365	0.2608
3.9000	0.2118	0.2371	0.2613
3.9100	0.2127	0.2378	0.2617
3.9200	0.2137	0.2383	0.2622
3.9300	0.2145	0.2389	0.2627
3.9400	0.2154	0.2395	0.2631
3.9500	0.2164	0.2401	0.2636
3.9600	0.2175	0.2406	0.2641
3.9700	0.2185	0.2412	0.2646
3.9800	0.2195	0.2419	0.2650
3.9900	0.2204	0.2424	0.2655
4.0000	0.2213	0.2431	0.2660
4.0100	0.2223	0.2438	0.2665
4.0200	0.2233	0.2443	0.2670
4.0300	0.2243	0.2449	0.2675
4.0400	0.2254	0.2455	0.2680
4.0500	0.2264	0.2462	0.2685
4.0600	0.2274	0.2468	0.2688
4.0700	0.2285	0.2474	0.2693
4.0800	0.2296	0.2480	0.2699
4.0900	0.2305	0.2486	0.2704
4.1000	0.2315	0.2491	0.2709
4.1100	0.2326	0.2497	0.2714
4.1200	0.2337	0.2504	0.2718
4.1300	0.2348	0.2511	0.2723
4.1400	0.2359	0.2517	0.2728
4.1500	0.2369	0.2523	0.2733
4.1600	0.2380	0.2530	0.2737
4.1700	0.2391	0.2537	0.2743
4.1800	0.2403	0.2543	0.2748
4.1900	0.2415	0.2550	0.2753
4.2000	0.2427	0.2556	0.2758
4.2100	0.2438	0.2563	0.2764
4.2200	0.2450	0.2570	0.2769
4.2300	0.2462	0.2577	0.2774
4.2400	0.2473	0.2584	0.2779
4.2500	0.2485	0.2590	0.2785
4.2600	0.2497	0.2596	0.2791
4.2700	0.2511	0.2603	0.2797
4.2800	0.2524	0.2609	0.2802
4.2900	0.2538	0.2615	0.2807
4.3000	0.2549	0.2622	0.2813
4.3100	0.2562	0.2629	0.2819
4.3200	0.2576	0.2636	0.2824
4.3300	0.2588	0.2644	0.2829
4.3400	0.2601	0.2652	0.2834
4.3500	0.2615	0.2659	0.2840
4.3600	0.2629	0.2667	0.2847
4.3700	0.2643	0.2675	0.2853
4.3800	0.2655	0.2682	0.2858
4.3900	0.2669	0.2689	0.2864
4.4000	0.2684	0.2695	0.2869
4.4100	0.2698	0.2703	0.2875
4.4200	0.2713	0.2710	0.2880
4.4300	0.2727	0.2717	0.2885
4.4400	0.2743	0.2724	0.2890
4.4500	0.2758	0.2732	0.2896
4.4600	0.2773	0.2740	0.2902
4.4700	0.2787	0.2748	0.2909
4.4800	0.2804	0.2755	0.2914
4.4900	0.2819	0.2762	0.2920
4.5000	0.2834	0.2769	0.2925
4.5100	0.2850	0.2777	0.2930
4.5200	0.2865	0.2784	0.2937
4.5300	0.2882	0.2792	0.2941
4.5400	0.2898	0.2799	0.2947
4.5500	0.2916	0.2807	0.2954
4.5600	0.2932	0.2816	0.2960
4.5700	0.2949	0.2823	0.2966
4.5800	0.2967	0.2831	0.2972
4.5900	0.2985	0.2839	0.2977
4.6000	0.3002	0.2848	0.2982
4.6100	0.3019	0.2855	0.2988
4.6200	0.3037	0.2863	0.2993
4.6300	0.3055	0.2872	0.3000
4.6400	0.3073	0.2880	0.3006
4.6500	0.3091	0.2888	0.3012
4.6600	0.3108	0.2897	0.3018
4.6700	0.3127	0.2905	0.3024
4.6800	0.3147	0.2913	0.3030
4.6900	0.3165	0.2921	0.3035
4.7000	0.3186	0.2930	0.3040
4.7100	0.3206	0.2938	0.3047
4.7200	0.3226	0.2946	0.3052
4.7300	0.3246	0.2955	0.3058
4.7400	0.3267	0.2965	0.3065
4.7500	0.3289	0.2974	0.3072
4.7600	0.3307	0.2982	0.3078
4.7700	0.3327	0.2991	0.3085
4.7800	0.3348	0.3000	0.3092
4.7900	0.3370	0.3009	0.3097
4.8000	0.3395	0.3018	0.3104
4.8100	0.3417	0.3028	0.3111
4.8200	0.3439	0.3038	0.3117
4.8300	0.3462	0.3046	0.3124
4.8400	0.3485	0.3056	0.3130
4.8500	0.3511	0.3065	0.3136
4.8600	0.3535	0.3075	0.3143
4.8700	0.3560	0.3084	0.3149
4.8800	0.3585	0.3094	0.3157
4.8900	0.3609	0.3104	0.3163
4.9000	0.3636	0.3113	0.3170
4.9100	0.3661	0.3122	0.3177
4.9200	0.3688	0.3132	0.3183
4.9300	0.3716	0.3141	0.3191
4.9400	0.3742	0.3152	0.3199
4.9500	0.3770	0.3162	0.3206
4.9600	0.3800	0.3172	0.3213
4.9700	0.3827	0.3182	0.3221
4.9800	0.3856	0.3193	0.3228
4.9900	0.3885	0.3202	0.3235
5.0000	0.3915	0.3213	0.3242
5.0100	0.3946	0.3223	0.3249
5.0200	0.3978	0.3235	0.3256
5.0300	0.4009	0.3245	0.3262
5.0400	0.4040	0.3256	0.3269
5.0500	0.4073	0.3267	0.3276
5.0600	0.4106	0.3279	0.3284
5.0700	0.4140	0.3289	0.3291
5.0800	0.4173	0.3300	0.3297
5.0900	0.4206	0.3310	0.3306
5.1000	0.4243	0.3322	0.3313
5.1100	0.4278	0.3333	0.3321
5.1200	0.4315	0.3342	0.3328
5.1300	0.4354	0.3354	0.3335
5.1400	0.4389	0.3366	0.3342
5.1500	0.4426	0.3377	0.3350
5.1600	0.4464	0.3389	0.3357
5.1700	0.4503	0.3400	0.3365
5.1800	0.4541	0.3412	0.3372
5.1900	0.4580	0.3422	0.3379
5.2000	0.4619	0.3433	0.3387
5.2100	0.4660	0.3445	0.3396
5.2200	0.4704	0.3457	0.3405
5.2300	0.4748	0.3468	0.3412
5.2400	0.4794	0.3480	0.3420
5.2500	0.4839	0.3492	0.3428
5.2600	0.4882	0.3504	0.3436
5.2700	0.4931	0.3514	0.3443
5.2800	0.4979	0.3526	0.3451
5.2900	0.5026	0.3538	0.3459
5.3000	0.5075	0.3550	0.3467
5.3100	0.5125	0.3563	0.3474
5.3200	0.5175	0.3575	0.3482
5.3300	0.5227	0.3588	0.3491
5.3400	0.5281	0.3601	0.3498
5.3500	0.5334	0.3613	0.3505
5.3600	0.5386	0.3626	0.3514
5.3700	0.5442	0.3639	0.3523
5.3800	0.5496	0.3652	0.3531
5.3900	0.5555	0.3666	0.3539
5.4000	0.5613	0.3681	0.3548
5.4100	0.5670	0.3694	0.3557
5.4200	0.5734	0.3708	0.3566
5.4300	0.5795	0.3723	0.3574
5.4400	0.5860	0.3738	0.3583
5.4500	0.5927	0.3752	0.3592
5.4600	0.5992	0.3767	0.3600
5.4700	0.6058	0.3782	0.3608
5.4800	0.6127	0.3796	0.3617
5.4900	0.6196	0.3809	0.3625
5.5000	0.6268	0.3823	0.3634
5.5100	0.6340	0.3837	0.3643
5.5200	0.6412	0.3853	0.3653
5.5300	0.6489	0.3869	0.3662
5.5400	0.6569	0.3883	0.3671
5.5500	0.6648	0.3897	0.3680
5.5600	0.6728	0.3911	0.3691
5.5700	0.6809	0.3926	0.3699
5.5800	0.6893	0.3941	0.3709
5.5900	0.6978	0.3955	0.3719
5.6000	0.7066	0.3973	0.3729
5.6100	0.7156	0.3988	0.3739
5.6200	0.7247	0.4004	0.3748
5.6300	0.7338	0.4020	0.3758
5.6400	0.7429	0.4035	0.3767
5.6500	0.7525	0.4051	0.3778
5.6600	0.7620	0.4068	0.3787
5.6700	0.7716	0.4085	0.3796
5.6800	0.7808	0.4101	0.3805
5.6900	0.7908	0.4119	0.3816
5.7000	0.8006	0.4137	0.3824
5.7100	0.8103	0.4153	0.3834
5.7200	0.8202	0.4169	0.3843
5.7300	0.8296	0.4185	0.3852
5.7400	0.8392	0.4203	0.3861
5.7500	0.8491	0.4220	0.3871
5.7600	0.8588	0.4237	0.3881
5.7700	0.8686	0.4254	0.3890
5.7800	0.8782	0.4272	0.3900
5.7900	0.8872	0.4289	0.3910
5.8000	0.8959	0.4308	0.3920
5.8100	0.9050	0.4326	0.3930
5.8200	0.9133	0.4345	0.3940
5.8300	0.9214	0.4365	0.3951
5.8400	0.9291	0.4384	0.3961
5.8500	0.9362	0.4405	0.3970
5.8600	0.9431	0.4424	0.3983
5.8700	0.9498	0.4442	0.3993
5.8800	0.9560	0.4462	0.4004
5.8900	0.9617	0.4482	0.4014
5.9000	0.9666	0.4501	0.4024
5.9100	0.9709	0.4520	0.4035
5.9200	0.9754	0.4540	0.4046
5.9300	0.9793	0.4560	0.4056
5.9400	0.9827	0.4581	0.4067
5.9500	0.9855	0.4602	0.4078
5.9600	0.9880	0.4624	0.4089
5.9700	0.9901	0.4645	0.4100
5.9800	0.9920	0.4668	0.4112
5.9900	0.9934	0.4691	0.4123
6.0000	0.9947	0.4712	0.4134
6.0100	0.9958	0.4734	0.4146
6.0200	0.9968	0.4755	0.4158
6.0300	0.9975	0.4780	0.4169
6.0400	0.9981	0.4800	0.4180
6.0500	0.9986	0.4824	0.4192
6.0600	0.9989	0.4846	0.4203
6.0700	0.9992	0.4868	0.4215
6.0800	0.9994	0.4891	0.4227
6.0900	0.9996	0.4914	0.4238
6.1000	0.9997	0.4937	0.4250
6.1100	0.9998	0.4960	0.4262
6.1200	0.9999	0.4983	0.4274
6.1300	0.9999	0.5009	0.4286
6.1400	0.9999	0.5032	0.4298
6.1500	1.0000	0.5058	0.4310
6.1600	1.0000	0.5084	0.4321
6.1700	1.0000	0.5109	0.4334
6.1800	1.0000	0.5134	0.4347
6.1900	1.0000	0.5159	0.4358
6.2000	1.0000	0.5183	0.4370
6.2100	1.0000	0.5208	0.4384
6.2200	1.0000	0.5234	0.4398
6.2300	1.0000	0.5259	0.4409
6.2400	1.0000	0.5286	0.4422
6.2500	1.0000	0.5314	0.4434
6.2600	1.0000	0.5342	0.4446
6.2700	1.0000	0.5371	0.4459
6.2800	1.0000	0.5400	0.4471
6.2900	1.0000	0.5427	0.4484
6.3000	1.0000	0.5455	0.4498
6.3100	1.0000	0.5481	0.4510
6.3200	1.0000	0.5512	0.4522
6.3300	1.0000	0.5542	0.4535
6.3400	1.0000	0.5571	0.4548
6.3500	1.0000	0.5598	0.4562
6.3600	1.0000	0.5629	0.4576
6.3700	1.0000	0.5658	0.4587
6.3800	1.0000	0.5689	0.4602
6.3900	1.0000	0.5720	0.4615
6.4000	1.0000	0.5753	0.4629
6.4100	1.0000	0.5785	0.4642
6.4200	1.0000	0.5816	0.4656
6.4300	1.0000	0.5850	0.4670
6.4400	1.0000	0.5882	0.4685
6.4500	1.0000	0.5914	0.4700
6.4600	1.0000	0.5947	0.4715
6.4700	1.0000	0.5981	0.4727
6.4800	1.0000	0.6014	0.4743
6.4900	1.0000	0.6047	0.4757
6.5000	1.0000	0.6083	0.4772
6.5100	1.0000	0.6121	0.4786
6.5200	1.0000	0.6156	0.4801
6.5300	1.0000	0.6194	0.4816
6.5400	1.0000	0.6231	0.4832
6.5500	1.0000	0.6268	0.4845
6.5600	1.0000	0.6304	0.4860
6.5700	1.0000	0.6340	0.4875
6.5800	1.0000	0.6377	0.4890
6.5900	1.0000	0.6415	0.4904
6.6000	1.0000	0.6451	0.4920
6.6100	1.0000	0.6491	0.4935
6.6200	1.0000	0.6529	0.4951
6.6300	1.0000	0.6568	0.4966
6.6400	1.0000	0.6604	0.4982
6.6500	1.0000	0.6644	0.4999
6.6600	1.0000	0.6685	0.5015
6.6700	1.0000	0.6725	0.5030
6.6800	1.0000	0.6766	0.5046
6.6900	1.0000	0.6807	0.5063
6.7000	1.0000	0.6849	0.5079
6.7100	1.0000	0.6892	0.5096
6.7200	1.0000	0.6931	0.5113
6.7300	1.0000	0.6973	0.5131
6.7400	1.0000	0.7017	0.5148
6.7500	1.0000	0.7061	0.5166
6.7600	1.0000	0.7106	0.5184
6.7700	1.0000	0.7150	0.5202
6.7800	1.0000	0.7193	0.5219
6.7900	1.0000	0.7235	0.5236
6.8000	1.0000	0.7282	0.5253
6.8100	1.0000	0.7327	0.5271
6.8200	1.0000	0.7373	0.5288
6.8300	1.0000	0.7420	0.5306
6.8400	1.0000	0.7469	0.5324
6.8500	1.0000	0.7517	0.5342
6.8600	1.0000	0.7564	0.5361
6.8700	1.0000	0.7613	0.5379
6.8800	1.0000	0.7661	0.5398
6.8900	1.0000	0.7707	0.5416
6.9000	1.0000	0.7756	0.5436
6.9100	1.0000	0.7805	0.5456
6.9200	1.0000	0.7856	0.5475
6.9300	1.0000	0.7908	0.5494
6.9400	1.0000	0.7960	0.5515
6.9500	1.0000	0.8010	0.5535
6.9600	1.0000	0.8064	0.5555
6.9700	1.0000	0.8115	0.5574
6.9800	1.0000	0.8167	0.5594
6.9900	1.0000	0.8218	0.5615
7.0000	1.0000	0.8272	0.5635
7.0100	1.0000	0.8322	0.5657
7.0200	1.0000	0.8377	0.5677
7.0300	1.0000	0.8428	0.5697
7.0400	1.0000	0.8481	0.5720
7.0500	1.0000	0.8533	0.5740
7.0600	1.0000	0.8584	0.5762
7.0700	1.0000	0.8635	0.5782
7.0800	1.0000	0.8686	0.5803
7.0900	1.0000	0.8739	0.5825
7.1000	1.0000	0.8791	0.5847
7.1100	1.0000	0.8844	0.5868
7.1200	1.0000	0.8895	0.5891
7.1300	1.0000	0.8946	0.5913
7.1400	1.0000	0.8996	0.5935
7.1500	1.0000	0.9043	0.5956
7.1600	1.0000	0.9090	0.5979
7.1700	1.0000	0.9138	0.6001
7.1800	1.0000	0.9185	0.6024
7.1900	1.0000	0.9231	0.6046
7.2000	1.0000	0.9277	0.6070
7.2100	1.0000	0.9320	0.6093
7.2200	1.0000	0.9362	0.6116
7.2300	1.0000	0.9404	0.6139
7.2400	1.0000	0.9444	0.6161
7.2500	1.0000	0.9483	0.6184
7.2600	1.0000	0.9520	0.6209
7.2700	1.0000	0.9555	0.6232
7.2800	1.0000	0.9591	0.6258
7.2900	1.0000	0.9625	0.6282
7.3000	1.0000	0.9658	0.6307
7.3100	1.0000	0.9689	0.6330
7.3200	1.0000	0.9718	0.6355
7.3300	1.0000	0.9745	0.6379
7.3400	1.0000	0.9771	0.6405
7.3500	1.0000	0.9794	0.6431
7.3600	1.0000	0.9815	0.6457
7.3700	1.0000	0.9837	0.6482
7.3800	1.0000	0.9856	0.6508
7.3900	1.0000	0.9874	0.6534
7.4000	1.0000	0.9888	0.6561
7.4100	1.0000	0.9903	0.6588
7.4200	1.0000	0.9915	0.6616
7.4300	1.0000	0.9926	0.6643
7.4400	1.0000	0.9935	0.6668
7.4500	1.0000	0.9944	0.6693
7.4600	1.0000	0.9953	0.6721
7.4700	1.0000	0.9961	0.6749
7.4800	1.0000	0.9968	0.6777
7.4900	1.0000	0.9973	0.6805
7.5000	1.0000	0.9978	0.6833
7.5100	1.0000	0.9981	0.6861
7.5200	1.0000	0.9985	0.6890
7.5300	1.0000	0.9987	0.6918
7.5400	1.0000	0.9989	0.6948
7.5500	1.0000	0.9992	0.6976
7.5600	1.0000	0.9993	0.7005
7.5700	1.0000	0.9994	0.7036
7.5800	1.0000	0.9996	0.7065
7.5900	1.0000	0.9997	0.7092
7.6000	1.0000	0.9998	0.7123
7.6100	1.0000	0.9998	0.7152
7.6200	1.0000	0.9999	0.7182
7.6300	1.0000	0.9999	0.7212
7.6400	1.0000	0.9999	0.7245
7.6500	1.0000	0.9999	0.7277
7.6600	1.0000	1.0000	0.7309
7.6700	1.0000	1.0000	0.7342
7.6800	1.0000	1.0000	0.7373
7.6900	1.0000	1.0000	0.7405
7.7000	1.0000	1.0000	0.7437
7.7100	1.0000	1.0000	0.7470
7.7200	1.0000	1.0000	0.7502
7.7300	1.0000	1.0000	0.7535
7.7400	1.0000	1.0000	0.7567
7.7500	1.0000	1.0000	0.7599
7.7600	1.0000	1.0000	0.7632
7.7700	1.0000	1.0000	0.7665
7.7800	1.0000	1.0000	0.7698
7.7900	1.0000	1.0000	0.7733
7.8000	1.0000	1.0000	0.7768
7.8100	1.0000	1.0000	0.7803
7.8200	1.0000	1.0000	0.7837
7.8300	1.0000	1.0000	0.7870
7.8400	1.0000	1.0000	0.7903
7.8500	1.0000	1.0000	0.7937
7.8600	1.0000	1.0000	0.7971
7.8700	1.0000	1.0000	0.8005
7.8800	1.0000	1.0000	0.8041
7.8900	1.0000	1.0000	0.8076
7.9000	1.0000	1.0000	0.8109
7.9100	1.0000	1.0000	0.8143
7.9200	1.0000	1.0000	0.8178
7.9300	1.0000	1.0000	0.8211
7.9400	1.0000	1.0000	0.8247
7.9500	1.0000	1.0000	0.8282
7.9600	1.0000	1.0000	0.8316
7.9700	1.0000	1.0000	0.8351
7.9800	1.0000	1.0000	0.8387
7.9900	1.0000	1.0000	0.8424
8.0000	1.0000	1.0000	0.8458
8.0100	1.0000	1.0000	0.8494
8.0200	1.0000	1.0000	0.8530
8.0300	1.0000	1.0000	0.8565
8.0400	1.0000	1.0000	0.8600
8.0500	1.0000	1.0000	0.8634
8.0600	1.0000	1.0000	0.8667
8.0700	1.0000	1.0000	0.8701
8.0800	1.0000	1.0000	0.8735
8.0900	1.0000	1.0000	0.8770
8.1000	1.0000	1.0000	0.8804
8.1100	1.0000	1.0000	0.8838
8.1200	1.0000	1.0000	0.8872
8.1300	1.0000	1.0000	0.8905
8.1400	1.0000	1.0000	0.8941
8.1500	1.0000	1.0000	0.8976
8.1600	1.0000	1.0000	0.9008
8.1700	1.0000	1.0000	0.9041
8.1800	1.0000	1.0000	0.9074
8.1900	1.0000	1.0000	0.9106
8.2000	1.0000	1.0000	0.9137
8.2100	1.0000	1.0000	0.9169
8.2200	1.0000	1.0000	0.9200
8.2300	1.0000	1.0000	0.9233
8.2400	1.0000	1.0000	0.9263
8.2500	1.0000	1.0000	0.9291
8.2600	1.0000	1.0000	0.9323
8.2700	1.0000	1.0000	0.9354
8.2800	1.0000	1.0000	0.9383
8.2900	1.0000	1.0000	0.9411
8.3000	1.0000	1.0000	0.9442
8.3100	1.0000	1.0000	0.9469
8.3200	1.0000	1.0000	0.9496
8.3300	1.0000	1.0000	0.9522
8.3400	1.0000	1.0000	0.9547
8.3500	1.0000	1.0000	0.9574
8.3600	1.0000	1.0000	0.9598
8.3700	1.0000	1.0000	0.9622
8.3800	1.0000	1.0000	0.9645
8.3900	1.0000	1.0000	0.9669
8.4000	1.0000	1.0000	0.9690
8.4100	1.0000	1.0000	0.9712
8.4200	1.0000	1.0000	0.9733
8.4300	1.0000	1.0000	0.9752
8.4400	1.0000	1.0000	0.9768
8.4500	1.0000	1.0000	0.9787
8.4600	1.0000	1.0000	0.9803
8.4700	1.0000	1.0000	0.9819
8.4800	1.0000	1.0000	0.9833
8.4900	1.0000	1.0000	0.9847
8.5000	1.0000	1.0000	0.9860
8.5100	1.0000	1.0000	0.9872
8.5200	1.0000	1.0000	0.9884
8.5300	1.0000	1.0000	0.9896
8.5400	1.0000	1.0000	0.9906
8.5500	1.0000	1.0000	0.9915
8.5600	1.0000	1.0000	0.9924
8.5700	1.0000	1.0000	0.9931
8.5800	1.0000	1.0000	0.9940
8.5900	1.0000	1.0000	0.9945
8.6000	1.0000	1.0000	0.9952
8.6100	1.0000	1.0000	0.9957
8.6200	1.0000	1.0000	0.9962
8.6300	1.0000	1.0000	0.9967
8.6400	1.0000	1.0000	0.9971
8.6500	1.0000	1.0000	0.9975
8.6600	1.0000	1.0000	0.9979
8.6700	1.0000	1.0000	0.9982
8.6800	1.0000	1.0000	0.9984
8.6900	1.0000	1.0000	0.9987
8.7000	1.0000	1.0000	0.9989
8.7100	1.0000	1.0000	0.9990
8.7200	1.0000	1.0000	0.9991
8.7300	1.0000	1.0000	0.9992
8.7400	1.0000	1.0000	0.9994
8.7500	1.0000	1.0000	0.9995
8.7600	1.0000	1.0000	0.9996
8.7700	1.0000	1.0000	0.9997
8.7800	1.0000	1.0000	0.9997
8.7900	1.0000	1.0000	0.9998
8.8000	1.0000	1.0000	0.9998
8.8100	1.0000	1.0000	0.9999
8.8200	1.0000	1.0000	0.9999
8.8300	1.0000	1.0000	0.9999
8.8400	1.0000	1.0000	0.9999
8.8500	1.0000	1.0000	0.9999
8.8600	1.0000	1.0000	0.9999
8.8700	1.0000	1.0000	0.9999
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	1.1609	6.3647	8.0939	15.6194
2.0000	4.9103	3.3483	4.8594	13.1181
3.0000	0.0029	5.6141	6.5474	12.1644
4.0000	0.3717	6.6936	4.8457	11.9111
5.0000	5.8233	0.0036	7.6373	13.4642
6.0000	5.5986	3.2450	4.2959	13.1396
7.0000	5.2888	0.0036	7.7467	13.0391
8.0000	3.7446	5.8603	1.5729	11.1779
9.0000	5.6932	6.7470	7.7573	20.1975
10.0000	0.0029	0.0802	5.5137	5.5967
11.0000	5.2818	3.9339	7.6162	16.8319
12.0000	5.0409	4.4785	7.1192	16.6387
13.0000	5.7930	6.3487	5.4280	17.5697
14.0000	5.5837	6.4001	0.7015	12.6853
15.0000	0.0029	5.3148	7.6060	12.9237
16.0000	5.0423	3.9283	1.7732	10.7439
17.0000	5.4454	7.2293	7.3792	20.0540
18.0000	5.4404	0.0037	7.8562	13.3003
19.0000	5.8208	5.4313	5.1899	16.4420
20.0000	5.7047	0.0037	6.4087	12.1171
21.0000	5.4953	4.5896	7.5045	17.5894
22.0000	5.1452	1.0825	0.0042	6.2319
23.0000	4.9527	5.9333	0.0043	10.8902
24.0000	5.4902	6.8650	7.6282	19.9834
25.0000	5.2121	5.3969	0.0043	10.6132
26.0000	5.2969	6.7137	0.0043	12.0149
27.0000	5.6072	6.5772	5.5479	17.7324
28.0000	5.6921	0.0037	8.1861	13.8818
29.0000	5.7065	4.7017	7.8108	18.2191
30.0000	4.8101	0.0037	0.0043	4.8181
31.0000	5.4941	6.8463	5.0231	17.3635
32.0000	5.9004	6.1784	5.7191	17.7978
33.0000	3.7742	6.4796	6.6330	16.8868
34.0000	5.9109	5.9813	7.1813	19.0734
35.0000	5.7676	6.8650	4.4923	17.1248
36.0000	3.9118	6.9593	7.5693	18.4405
37.0000	5.7675	0.0037	6.8792	12.6503
38.0000	5.6139	0.0037	6.3880	12.0056
39.0000	0.0029	6.8468	6.4318	13.2816
40.0000	5.4244	7.1845	1.3122	13.9212
41.0000	5.5428	6.6402	7.7862	19.9691
42.0000	4.5604	4.8899	0.6450	10.0953
43.0000	4.3909	6.3724	1.5845	12.3477
44.0000	5.7133	0.0037	6.2247	11.9417
45.0000	5.2027	6.3616	0.0043	11.5685
46.0000	5.7279	6.5902	0.0043	12.3224
47.0000	5.8356	3.4864	3.0679	12.3899
48.0000	4.8199	5.1875	6.9616	16.9689
49.0000	3.1088	0.0037	8.0313	11.1438
50.0000	5.4907	0.3380	6.1522	11.9809
51.0000	5.0326	6.2040	8.2774	19.5140
52.0000	5.7260	0.0037	0.7105	6.4402
53.0000	5.5363	3.8591	8.0719	17.4673
54.0000	5.7536	6.4060	7.8570	20.0165
55.0000	4.7693	4.5710	6.8534	16.1938
56.0000	5.9166	3.4658	7.8978	17.2803
57.0000	4.3049	0.0037	7.7319	12.0406
58.0000	5.2037	5.2429	8.0689	18.5154
59.0000	5.1673	5.2604	2.3622	12.7899
60.0000	5.3653	5.7760	0.9881	12.1294
61.0000	5.4664	0.0037	4.5337	10.0037
62.0000	5.7013	6.8929	7.5063	20.1004
63.0000	5.5039	5.6956	7.1526	18.3521
64.0000	5.8733	3.9108	0.0043	9.7883
65.0000	5.7055	0.0037	7.5107	13.2199
66.0000	4.0904	5.5273	5.8797	15.4974
67.0000	5.7794	3.2073	1.0706	10.0574
68.0000	5.9796	7.2573	5.2759	18.5129
69.0000	5.5522	6.4224	8.5073	20.4819
70.0000	5.4564	6.5486	0.0043	12.0092
71.0000	5.7386	7.0832	7.1044	19.9262
72.0000	4.8510	3.5348	6.5897	14.9754
73.0000	0.0029	6.0812	5.9350	12.0192
74.0000	4.1116	4.4448	7.0118	15.5682
75.0000	5.5484	5.8648	8.2104	19.6236
76.0000	5.8727	1.7537	8.0056	15.6320
77.0000	5.8336	0.0037	7.4842	13.3215
78.0000	0.0029	6.6131	4.0050	10.6211
79.0000	5.4760	7.2772	8.3163	21.0694
80.0000	2.9942	0.0037	7.9631	10.9609
81.0000	5.8081	6.8185	0.0043	12.6308
82.0000	5.0165	6.5342	8.2557	19.8064
83.0000	5.8209	6.7970	5.5385	18.1563
84.0000	5.4300	3.4290	8.0209	16.8799
85.0000	5.5924	5.1302	5.9510	16.6737
86.0000	5.8536	6.0138	2.4558	14.3232
87.0000	5.5794	0.0037	7.9829	13.5660
88.0000	5.6490	7.1122	7.4748	20.2360
89.0000	4.0465	5.9159	7.9134	17.8759
90.0000	5.8461	6.1890	7.9028	19.9379
91.0000	5.1782	6.0464	7.3877	18.6123
92.0000	5.8186	5.7639	6.8033	18.3858
93.0000	4.9480	4.1556	6.3576	15.4613
94.0000	5.1050	6.7192	7.3329	19.1571
95.0000	5.8642	6.6670	7.5887	20.1199
96.0000	5.6313	4.6565	6.5764	16.8642
97.0000	4.1200	0.0036	0.0042	4.1278
98.0000	5.6774	7.2386	6.7846	19.7006
99.0000	5.3834	5.4651	1.6097	12.4583
100.0000	5.2206	0.0037	6.9678	12.1920


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0817	0.1248	0.1580
0.0200	0.0825	0.1260	0.1593
0.0300	0.0832	0.1271	0.1608
0.0400	0.0840	0.1283	0.1623
0.0500	0.0849	0.1295	0.1637
0.0600	0.0856	0.1307	0.1651
0.0700	0.0864	0.1319	0.1666
0.0800	0.0872	0.1331	0.1681
0.0900	0.0881	0.1342	0.1697
0.1000	0.0891	0.1354	0.1711
0.1100	0.0899	0.1367	0.1726
0.1200	0.0908	0.1380	0.1743
0.1300	0.0916	0.1393	0.1758
0.1400	0.0926	0.1405	0.1774
0.1500	0.0935	0.1417	0.1790
0.1600	0.0943	0.1429	0.1807
0.1700	0.0952	0.1443	0.1823
0.1800	0.0961	0.1455	0.1839
0.1900	0.0971	0.1469	0.1855
0.2000	0.0980	0.1482	0.1872
0.2100	0.0989	0.1495	0.1888
0.2200	0.0999	0.1510	0.1905
0.2300	0.1008	0.1524	0.1921
0.2400	0.1018	0.1538	0.1939
0.2500	0.1027	0.1552	0.1956
0.2600	0.1037	0.1566	0.1973
0.2700	0.1046	0.1581	0.1991
0.2800	0.1055	0.1597	0.2008
0.2900	0.1066	0.1612	0.2025
0.3000	0.1076	0.1627	0.2042
0.3100	0.1086	0.1642	0.2061
0.3200	0.1097	0.1657	0.2079
0.3300	0.1107	0.1671	0.2099
0.3400	0.1117	0.1686	0.2118
0.3500	0.1127	0.1701	0.2137
0.3600	0.1139	0.1716	0.2155
0.3700	0.1148	0.1732	0.2174
0.3800	0.1159	0.1747	0.2193
0.3900	0.1170	0.1763	0.2211
0.4000	0.1182	0.1779	0.2230
0.4100	0.1194	0.1794	0.2250
0.4200	0.1205	0.1811	0.2269
0.4300	0.1216	0.1827	0.2289
0.4400	0.1227	0.1843	0.2309
0.4500	0.1238	0.1860	0.2329
0.4600	0.1249	0.1878	0.2349
0.4700	0.1261	0.1894	0.2369
0.4800	0.1273	0.1911	0.2391
0.4900	0.1284	0.1929	0.2412
0.5000	0.1296	0.1946	0.2432
0.5100	0.1308	0.1963	0.2452
0.5200	0.1320	0.1981	0.2473
0.5300	0.1331	0.1999	0.2494
0.5400	0.1344	0.2017	0.2516
0.5500	0.1356	0.2036	0.2538
0.5600	0.1369	0.2055	0.2560
0.5700	0.1381	0.2074	0.2581
0.5800	0.1394	0.2092	0.2602
0.5900	0.1407	0.2110	0.2624
0.6000	0.1421	0.2129	0.2647
0.6100	0.1434	0.2147	0.2670
0.6200	0.1447	0.2165	0.2694
0.6300	0.1460	0.2183	0.2715
0.6400	0.1472	0.2201	0.2739
0.6500	0.1486	0.2221	0.2764
0.6600	0.1499	0.2240	0.2788
0.6700	0.1513	0.2261	0.2812
0.6800	0.1527	0.2281	0.2837
0.6900	0.1541	0.2301	0.2862
0.7000	0.1555	0.2322	0.2887
0.7100	0.1569	0.2342	0.2912
0.7200	0.1584	0.2363	0.2935
0.7300	0.1598	0.2384	0.2960
0.7400	0.1613	0.2404	0.2985
0.7500	0.1629	0.2428	0.3008
0.7600	0.1644	0.2450	0.3034
0.7700	0.1658	0.2470	0.3058
0.7800	0.1674	0.2489	0.3083
0.7900	0.1689	0.2511	0.3108
0.8000	0.1705	0.2533	0.3135
0.8100	0.1721	0.2555	0.3160
0.8200	0.1737	0.2577	0.3188
0.8300	0.1752	0.2599	0.3216
0.8400	0.1767	0.2622	0.3243
0.8500	0.1783	0.2645	0.3271
0.8600	0.1799	0.2668	0.3297
0.8700	0.1816	0.2689	0.3324
0.8800	0.1831	0.2713	0.3351
0.8900	0.1846	0.2737	0.3380
0.9000	0.1862	0.2760	0.3408
0.9100	0.1877	0.2784	0.3435
0.9200	0.1894	0.2808	0.3463
0.9300	0.1913	0.2832	0.3490
0.9400	0.1930	0.2855	0.3520
0.9500	0.1947	0.2880	0.3548
0.9600	0.1965	0.2902	0.3579
0.9700	0.1981	0.2929	0.3608
0.9800	0.1996	0.2953	0.3635
0.9900	0.2014	0.2978	0.3665
1.0000	0.2033	0.3003	0.3697
1.0100	0.2050	0.3029	0.3727
1.0200	0.2068	0.3054	0.3757
1.0300	0.2086	0.3079	0.3787
1.0400	0.2105	0.3105	0.3818
1.0500	0.2124	0.3131	0.3848
1.0600	0.2146	0.3158	0.3878
1.0700	0.2164	0.3184	0.3907
1.0800	0.2182	0.3210	0.3937
1.0900	0.2201	0.3237	0.3967
1.1000	0.2222	0.3263	0.3997
1.1100	0.2241	0.3291	0.4028
1.1200	0.2263	0.3317	0.4057
1.1300	0.2283	0.3344	0.4088
1.1400	0.2305	0.3371	0.4122
1.1500	0.2324	0.3399	0.4153
1.1600	0.2344	0.3426	0.4184
1.1700	0.2365	0.3452	0.4216
1.1800	0.2386	0.3478	0.4248
1.1900	0.2408	0.3506	0.4279
1.2000	0.2429	0.3533	0.4311
1.2100	0.2450	0.3564	0.4344
1.2200	0.2470	0.3592	0.4377
1.2300	0.2490	0.3622	0.4409
1.2400	0.2511	0.3651	0.4441
1.2500	0.2532	0.3681	0.4472
1.2600	0.2556	0.3709	0.4506
1.2700	0.2577	0.3740	0.4537
1.2800	0.2598	0.3771	0.4570
1.2900	0.2621	0.3800	0.4604
1.3000	0.2644	0.3830	0.4636
1.3100	0.2667	0.3858	0.4669
1.3200	0.2692	0.3888	0.4704
1.3300	0.2714	0.3917	0.4736
1.3400	0.2736	0.3950	0.4768
1.3500	0.2761	0.3980	0.4802
1.3600	0.2783	0.4010	0.4838
1.3700	0.2808	0.4039	0.4871
1.3800	0.2834	0.4070	0.4903
1.3900	0.2860	0.4102	0.4937
1.4000	0.2883	0.4132	0.4972
1.4100	0.2908	0.4164	0.5008
1.4200	0.2931	0.4194	0.5042
1.4300	0.2955	0.4223	0.5077
1.4400	0.2979	0.4255	0.5112
1.4500	0.3003	0.4287	0.5146
1.4600	0.3027	0.4317	0.5182
1.4700	0.3052	0.4350	0.5217
1.4800	0.3077	0.4384	0.5253
1.4900	0.3105	0.4416	0.5288
1.5000	0.3128	0.4450	0.5322
1.5100	0.3153	0.4484	0.5357
1.5200	0.3177	0.4519	0.5394
1.5300	0.3203	0.4553	0.5431
1.5400	0.3228	0.4586	0.5469
1.5500	0.3253	0.4621	0.5504
1.5600	0.3279	0.4654	0.5540
1.5700	0.3305	0.4688	0.5577
1.5800	0.3331	0.4721	0.5616
1.5900	0.3358	0.4756	0.5653
1.6000	0.3384	0.4791	0.5692
1.6100	0.3412	0.4823	0.5728
1.6200	0.3439	0.4857	0.5765
1.6300	0.3468	0.4891	0.5802
1.6400	0.3495	0.4928	0.5839
1.6500	0.3522	0.4962	0.5875
1.6600	0.3549	0.4997	0.5911
1.6700	0.3577	0.5031	0.5949
1.6800	0.3605	0.5067	0.5985
1.6900	0.3635	0.5100	0.6021
1.7000	0.3664	0.5135	0.6056
1.7100	0.3693	0.5169	0.6091
1.7200	0.3722	0.5206	0.6129
1.7300	0.3751	0.5242	0.6167
1.7400	0.3778	0.5275	0.6205
1.7500	0.3810	0.5310	0.6239
1.7600	0.3840	0.5348	0.6274
1.7700	0.3870	0.5384	0.6310
1.7800	0.3898	0.5419	0.6349
1.7900	0.3929	0.5456	0.6388
1.8000	0.3961	0.5492	0.6426
1.8100	0.3990	0.5529	0.6467
1.8200	0.4022	0.5565	0.6502
1.8300	0.4053	0.5601	0.6538
1.8400	0.4085	0.5641	0.6576
1.8500	0.4117	0.5675	0.6615
1.8600	0.4149	0.5712	0.6654
1.8700	0.4182	0.5747	0.6692
1.8800	0.4215	0.5783	0.6729
1.8900	0.4247	0.5821	0.6767
1.9000	0.4277	0.5856	0.6803
1.9100	0.4307	0.5891	0.6839
1.9200	0.4341	0.5928	0.6873
1.9300	0.4374	0.5964	0.6909
1.9400	0.4406	0.5999	0.6947
1.9500	0.4439	0.6035	0.6984
1.9600	0.4473	0.6075	0.7020
1.9700	0.4505	0.6111	0.7056
1.9800	0.4539	0.6149	0.7093
1.9900	0.4573	0.6187	0.7129
2.0000	0.4604	0.6225	0.7167
2.0100	0.4637	0.6260	0.7205
2.0200	0.4670	0.6299	0.7240
2.0300	0.4702	0.6336	0.7276
2.0400	0.4735	0.6371	0.7311
2.0500	0.4769	0.6406	0.7349
2.0600	0.4802	0.6443	0.7383
2.0700	0.4837	0.6480	0.7420
2.0800	0.4872	0.6517	0.7453
2.0900	0.4907	0.6553	0.7489
2.1000	0.4942	0.6592	0.7526
2.1100	0.4978	0.6628	0.7560
2.1200	0.5012	0.6663	0.7594
2.1300	0.5047	0.6700	0.7628
2.1400	0.5081	0.6737	0.7662
2.1500	0.5116	0.6774	0.7693
2.1600	0.5152	0.6809	0.7727
2.1700	0.5188	0.6846	0.7762
2.1800	0.5222	0.6882	0.7798
2.1900	0.5257	0.6914	0.7833
2.2000	0.5294	0.6953	0.7866
2.2100	0.5329	0.6989	0.7899
2.2200	0.5366	0.7024	0.7933
2.2300	0.5401	0.7063	0.7965
2.2400	0.5435	0.7098	0.7998
2.2500	0.5471	0.7136	0.8031
2.2600	0.5509	0.7170	0.8063
2.2700	0.5543	0.7206	0.8096
2.2800	0.5577	0.7240	0.8127
2.2900	0.5614	0.7275	0.8158
2.3000	0.5651	0.7311	0.8190
2.3100	0.5687	0.7347	0.8221
2.3200	0.5722	0.7381	0.8252
2.3300	0.5757	0.7416	0.8283
2.3400	0.5794	0.7452	0.8313
2.3500	0.5831	0.7484	0.8341
2.3600	0.5867	0.7518	0.8369
2.3700	0.5904	0.7552	0.8398
2.3800	0.5940	0.7585	0.8428
2.3900	0.5977	0.7619	0.8455
2.4000	0.6012	0.7653	0.8483
2.4100	0.6050	0.7686	0.8512
2.4200	0.6086	0.7719	0.8541
2.4300	0.6123	0.7754	0.8570
2.4400	0.6159	0.7788	0.8596
2.4500	0.6196	0.7821	0.8622
2.4600	0.6231	0.7854	0.8650
2.4700	0.6270	0.7886	0.8679
2.4800	0.6307	0.7920	0.8705
2.4900	0.6345	0.7952	0.8730
2.5000	0.6381	0.7984	0.8757
2.5100	0.6419	0.8014	0.8782
2.5200	0.6459	0.8048	0.8806
2.5300	0.6495	0.8079	0.8829
2.5400	0.6533	0.8108	0.8855
2.5500	0.6569	0.8138	0.8880
2.5600	0.6606	0.8169	0.8903
2.5700	0.6642	0.8201	0.8927
2.5800	0.6679	0.8232	0.8950
2.5900	0.6718	0.8264	0.8973
2.6000	0.6752	0.8294	0.8995
2.6100	0.6790	0.8324	0.9018
2.6200	0.6824	0.8351	0.9041
2.6300	0.6861	0.8382	0.9064
2.6400	0.6898	0.8411	0.9084
2.6500	0.6935	0.8442	0.9106
2.6600	0.6971	0.8471	0.9127
2.6700	0.7006	0.8501	0.9148
2.6800	0.7039	0.8529	0.9170
2.6900	0.7074	0.8556	0.9189
2.7000	0.7110	0.8582	0.9209
2.7100	0.7148	0.8609	0.9229
2.7200	0.7185	0.8636	0.9250
2.7300	0.7219	0.8663	0.9269
2.7400	0.7256	0.8690	0.9288
2.7500	0.7292	0.8714	0.9307
2.7600	0.7327	0.8739	0.9323
2.7700	0.7361	0.8766	0.9342
2.7800	0.7394	0.8791	0.9359
2.7900	0.7430	0.8817	0.9375
2.8000	0.7463	0.8842	0.9394
2.8100	0.7496	0.8867	0.9410
2.8200	0.7532	0.8890	0.9427
2.8300	0.7568	0.8914	0.9444
2.8400	0.7602	0.8937	0.9460
2.8500	0.7637	0.8961	0.9476
2.8600	0.7669	0.8985	0.9493
2.8700	0.7704	0.9008	0.9508
2.8800	0.7739	0.9029	0.9521
2.8900	0.7772	0.9052	0.9535
2.9000	0.7807	0.9075	0.9549
2.9100	0.7842	0.9097	0.9563
2.9200	0.7872	0.9119	0.9577
2.9300	0.7904	0.9141	0.9589
2.9400	0.7935	0.9160	0.9603
2.9500	0.7968	0.9180	0.9615
2.9600	0.8002	0.9201	0.9627
2.9700	0.8034	0.9220	0.9640
2.9800	0.8067	0.9239	0.9652
2.9900	0.8099	0.9258	0.9665
3.0000	0.8128	0.9279	0.9675
3.0100	0.8157	0.9298	0.9687
3.0200	0.8188	0.9316	0.9698
3.0300	0.8219	0.9334	0.9708
3.0400	0.8251	0.9351	0.9718
3.0500	0.8281	0.9370	0.9729
3.0600	0.8311	0.9387	0.9739
3.0700	0.8341	0.9406	0.9748
3.0800	0.8373	0.9424	0.9757
3.0900	0.8404	0.9441	0.9767
3.1000	0.8433	0.9457	0.9776
3.1100	0.8462	0.9471	0.9784
3.1200	0.8491	0.9487	0.9792
3.1300	0.8520	0.9502	0.9800
3.1400	0.8547	0.9517	0.9808
3.1500	0.8572	0.9533	0.9816
3.1600	0.8600	0.9548	0.9823
3.1700	0.8626	0.9562	0.9830
3.1800	0.8652	0.9576	0.9836
3.1900	0.8680	0.9590	0.9842
3.2000	0.8705	0.9604	0.9849
3.2100	0.8732	0.9616	0.9855
3.2200	0.8759	0.9628	0.9861
3.2300	0.8784	0.9640	0.9867
3.2400	0.8810	0.9652	0.9872
3.2500	0.8835	0.9664	0.9877
3.2600	0.8859	0.9675	0.9883
3.2700	0.8883	0.9688	0.9888
3.2800	0.8907	0.9699	0.9893
3.2900	0.8931	0.9710	0.9898
3.3000	0.8954	0.9719	0.9903
3.3100	0.8979	0.9730	0.9907
3.3200	0.9001	0.9740	0.9912
3.3300	0.9023	0.9750	0.9916
3.3400	0.9044	0.9759	0.9920
3.3500	0.9065	0.9767	0.9924
3.3600	0.9087	0.9775	0.9927
3.3700	0.9109	0.9783	0.9931
3.3800	0.9132	0.9791	0.9934
3.3900	0.9154	0.9800	0.9937
3.4000	0.9175	0.9808	0.9941
3.4100	0.9195	0.9816	0.9943
3.4200	0.9214	0.9823	0.9945
3.4300	0.9234	0.9829	0.9948
3.4400	0.9253	0.9837	0.9951
3.4500	0.9271	0.9844	0.9954
3.4600	0.9289	0.9850	0.9956
3.4700	0.9306	0.9857	0.9958
3.4800	0.9325	0.9863	0.9961
3.4900	0.9342	0.9870	0.9963
3.5000	0.9361	0.9875	0.9965
3.5100	0.9377	0.9880	0.9966
3.5200	0.9394	0.9886	0.9968
3.5300	0.9410	0.9891	0.9970
3.5400	0.9428	0.9896	0.9972
3.5500	0.9444	0.9901	0.9973
3.5600	0.9461	0.9906	0.9975
3.5700	0.9477	0.9911	0.9976
3.5800	0.9492	0.9915	0.9977
3.5900	0.9506	0.9919	0.9979
3.6000	0.9521	0.9922	0.9980
3.6100	0.9535	0.9926	0.9981
3.6200	0.9548	0.9930	0.9982
3.6300	0.9562	0.9933	0.9983
3.6400	0.9576	0.9937	0.9984
3.6500	0.9589	0.9939	0.9985
3.6600	0.9604	0.9943	0.9986
3.6700	0.9616	0.9946	0.9987
3.6800	0.9630	0.9949	0.9988
3.6900	0.9641	0.9952	0.9988
3.7000	0.9653	0.9954	0.9989
3.7100	0.9664	0.9957	0.9990
3.7200	0.9676	0.9959	0.9990
3.7300	0.9686	0.9961	0.9991
3.7400	0.9697	0.9963	0.9991
3.7500	0.9708	0.9964	0.9992
3.7600	0.9717	0.9966	0.9993
3.7700	0.9726	0.9968	0.9994
3.7800	0.9736	0.9970	0.9994
3.7900	0.9744	0.9972	0.9995
3.8000	0.9755	0.9974	0.9995
3.8100	0.9764	0.9975	0.9996
3.8200	0.9773	0.9976	0.9996
3.8300	0.9781	0.9977	0.9996
3.8400	0.9788	0.9978	0.9997
3.8500	0.9797	0.9979	0.9997
3.8600	0.9804	0.9981	0.9997
3.8700	0.9813	0.9982	0.9997
3.8800	0.9819	0.9983	0.9998
3.8900	0.9826	0.9984	0.9998
3.9000	0.9833	0.9986	0.9998
3.9100	0.9840	0.9987	0.9998
3.9200	0.9847	0.9988	0.9998
3.9300	0.9853	0.9989	0.9999
3.9400	0.9859	0.9989	0.9999
3.9500	0.9865	0.9990	0.9999
3.9600	0.9871	0.9991	0.9999
3.9700	0.9877	0.9992	0.9999
3.9800	0.9882	0.9992	0.9999
3.9900	0.9887	0.9992	0.9999
4.0000	0.9892	0.9993	0.9999
4.0100	0.9898	0.9993	0.9999
4.0200	0.9902	0.9994	0.9999
4.0300	0.9907	0.9994	0.9999
4.0400	0.9912	0.9994	0.9999
4.0500	0.9916	0.9995	0.9999
4.0600	0.9920	0.9996	0.9999
4.0700	0.9924	0.9996	1.0000
4.0800	0.9927	0.9996	1.0000
4.0900	0.9931	0.9997	1.0000
4.1000	0.9934	0.9997	1.0000
4.1100	0.9938	0.9997	1.0000
4.1200	0.9941	0.9998	1.0000
4.1300	0.9943	0.9998	1.0000
4.1400	0.9946	0.9998	1.0000
4.1500	0.9949	0.9998	1.0000
4.1600	0.9952	0.9998	1.0000
4.1700	0.9954	0.9998	1.0000
4.1800	0.9956	0.9998	1.0000
4.1900	0.9958	0.9998	1.0000
4.2000	0.9961	0.9999	1.0000
4.2100	0.9962	0.9999	1.0000
4.2200	0.9964	0.9999	1.0000
4.2300	0.9966	0.9999	1.0000
4.2400	0.9968	0.9999	1.0000
4.2500	0.9970	0.9999	1.0000
4.2600	0.9972	0.9999	1.0000
4.2700	0.9974	0.9999	1.0000
4.2800	0.9975	0.9999	1.0000
4.2900	0.9976	0.9999	1.0000
4.3000	0.9978	0.9999	1.0000
4.3100	0.9979	1.0000	1.0000
4.3200	0.9980	1.0000	1.0000
4.3300	0.9981	1.0000	1.0000
4.3400	0.9982	1.0000	1.0000
4.3500	0.9983	1.0000	1.0000
4.3600	0.9985	1.0000	1.0000
4.3700	0.9986	1.0000	1.0000
4.3800	0.9987	1.0000	1.0000
4.3900	0.9988	1.0000	1.0000
4.4000	0.9988	1.0000	1.0000
4.4100	0.9989	1.0000	1.0000
4.4200	0.9990	1.0000	1.0000
4.4300	0.9990	1.0000	1.0000
4.4400	0.9991	1.0000	1.0000
4.4500	0.9991	1.0000	1.0000
4.4600	0.9992	1.0000	1.0000
4.4700	0.9992	1.0000	1.0000
4.4800	0.9993	1.0000	1.0000
4.4900	0.9993	1.0000	1.0000
4.5000	0.9994	1.0000	1.0000
4.5100	0.9994	1.0000	1.0000
4.5200	0.9994	1.0000	1.0000
4.5300	0.9995	1.0000	1.0000
4.5400	0.9995	1.0000	1.0000
4.5500	0.9995	1.0000	1.0000
4.5600	0.9996	1.0000	1.0000
4.5700	0.9996	1.0000	1.0000
4.5800	0.9996	1.0000	1.0000
4.5900	0.9997	1.0000	1.0000
4.6000	0.9997	1.0000	1.0000
4.6100	0.9997	1.0000	1.0000
4.6200	0.9997	1.0000	1.0000
4.6300	0.9997	1.0000	1.0000
4.6400	0.9998	1.0000	1.0000
4.6500	0.9998	1.0000	1.0000
4.6600	0.9998	1.0000	1.0000
4.6700	0.9998	1.0000	1.0000
4.6800	0.9998	1.0000	1.0000
4.6900	0.9998	1.0000	1.0000
4.7000	0.9999	1.0000	1.0000
4.7100	0.9999	1.0000	1.0000
4.7200	0.9999	1.0000	1.0000
4.7300	0.9999	1.0000	1.0000
4.7400	0.9999	1.0000	1.0000
4.7500	0.9999	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.2170	1.9398	2.7684	2.1479	1.5324	1.2393	1.6398
2.0000	1.7450	0.5988	0.8274	2.1246	1.5593	1.2609	1.6483
3.0000	0.0002	1.4063	1.4183	2.1020	1.5628	1.2716	1.6455
4.0000	0.0644	2.2944	0.8217	2.0828	1.5663	1.2897	1.6463
5.0000	3.7255	0.0004	2.1386	2.0729	1.5684	1.3023	1.6479
6.0000	2.7747	0.5713	0.6851	2.0632	1.5695	1.3074	1.6467
7.0000	2.1650	0.0002	2.2420	2.0593	1.5703	1.3127	1.6474
8.0000	0.9845	1.5363	0.2001	2.0537	1.5728	1.3145	1.6470
9.0000	3.0171	2.3256	2.2363	2.0457	1.5766	1.3168	1.6464
10.0000	0.0004	0.0108	1.0105	2.0413	1.5784	1.3199	1.6465
11.0000	2.1288	0.7451	2.0842	2.0370	1.5791	1.3225	1.6462
12.0000	1.8407	0.9123	1.7091	2.0350	1.5773	1.3235	1.6453
13.0000	3.4224	1.8886	0.9803	2.0332	1.5792	1.3254	1.6459
14.0000	2.7070	1.9403	0.0843	2.0298	1.5787	1.3281	1.6455
15.0000	0.0003	1.2398	2.0841	2.0258	1.5789	1.3294	1.6447
16.0000	1.8425	0.7441	0.2281	2.0230	1.5781	1.3310	1.6440
17.0000	2.3792	3.3340	1.8809	2.0213	1.5778	1.3336	1.6443
18.0000	2.3877	0.0003	2.3425	2.0206	1.5770	1.3340	1.6439
19.0000	3.5437	1.2924	0.9083	2.0180	1.5788	1.3351	1.6439
20.0000	3.0416	0.0001	1.3369	2.0163	1.5797	1.3345	1.6435
21.0000	2.4821	0.9483	1.9843	2.0171	1.5785	1.3347	1.6434
22.0000	1.9582	0.1562	0.0002	2.0155	1.5785	1.3357	1.6432
23.0000	1.7385	1.5613	0.0001	2.0142	1.5783	1.3361	1.6429
24.0000	2.4340	2.4398	2.0676	2.0133	1.5789	1.3366	1.6429
25.0000	2.0221	1.2690	0.0000	2.0116	1.5785	1.3373	1.6425
26.0000	2.1236	2.2343	0.0001	2.0097	1.5781	1.3382	1.6420
27.0000	2.6736	2.0702	1.0070	2.0093	1.5776	1.3390	1.6420
28.0000	2.9189	0.0004	2.7707	2.0074	1.5783	1.3396	1.6417
29.0000	2.9578	0.9810	2.2447	2.0067	1.5779	1.3406	1.6417
30.0000	1.6100	0.0001	0.0001	2.0063	1.5773	1.3406	1.6414
31.0000	2.4148	2.3840	0.8523	2.0055	1.5767	1.3409	1.6410
32.0000	3.8517	1.7141	1.0601	2.0051	1.5762	1.3409	1.6407
33.0000	0.9854	1.9714	1.4219	2.0043	1.5767	1.3413	1.6408
34.0000	4.0329	1.5851	1.7260	2.0036	1.5780	1.3419	1.6412
35.0000	3.2138	2.4522	0.7235	2.0032	1.5782	1.3423	1.6412
36.0000	1.0543	2.6193	2.0277	2.0032	1.5778	1.3424	1.6412
37.0000	3.2667	0.0004	1.5613	2.0035	1.5787	1.3428	1.6417
38.0000	2.7400	0.0003	1.3210	2.0038	1.5784	1.3442	1.6421
39.0000	0.0002	2.4254	1.3370	2.0042	1.5787	1.3444	1.6424
40.0000	2.3274	3.1204	0.1629	2.0036	1.5789	1.3443	1.6423
41.0000	2.5469	2.1468	2.2233	2.0025	1.5790	1.3447	1.6421
42.0000	1.4258	1.0543	0.0769	2.0023	1.5782	1.3449	1.6418
43.0000	1.3100	1.8814	0.2002	2.0019	1.5782	1.3451	1.6417
44.0000	2.9796	0.0002	1.2455	2.0013	1.5783	1.3456	1.6417
45.0000	1.9905	1.8608	0.0001	2.0012	1.5779	1.3455	1.6416
46.0000	2.9841	2.0689	0.0001	2.0009	1.5777	1.3458	1.6415
47.0000	3.3916	0.6195	0.4305	2.0005	1.5777	1.3460	1.6414
48.0000	1.5968	1.1598	1.5753	1.9995	1.5782	1.3463	1.6413
49.0000	0.7231	0.0002	2.4713	1.9989	1.5779	1.3462	1.6410
50.0000	2.3847	0.0457	1.2051	1.9993	1.5776	1.3465	1.6411
51.0000	1.7789	1.7114	2.8354	1.9992	1.5775	1.3467	1.6411
52.0000	2.9423	0.0005	0.0844	1.9983	1.5776	1.3468	1.6409
53.0000	2.4424	0.7111	2.4847	1.9981	1.5780	1.3465	1.6409
54.0000	2.9913	1.8674	2.2348	1.9980	1.5782	1.3469	1.6410
55.0000	1.5547	0.9272	1.5158	1.9977	1.5786	1.3476	1.6413
56.0000	3.8614	0.6133	2.2996	1.9980	1.5787	1.3482	1.6416
57.0000	1.2478	0.0002	2.1331	1.9979	1.5786	1.3484	1.6416
58.0000	1.9722	1.1818	2.5135	1.9977	1.5786	1.3485	1.6416
59.0000	1.9372	1.1920	0.3139	1.9976	1.5792	1.3488	1.6419
60.0000	2.1890	1.4441	0.1195	1.9977	1.5793	1.3486	1.6419
61.0000	2.3410	0.0002	0.7259	1.9974	1.5795	1.3491	1.6420
62.0000	2.8290	2.3991	1.9167	1.9971	1.5796	1.3497	1.6421
63.0000	2.4084	1.3967	1.6830	1.9969	1.5796	1.3499	1.6421
64.0000	3.5873	0.7285	0.0005	1.9968	1.5797	1.3500	1.6422
65.0000	2.8616	0.0000	1.9270	1.9968	1.5797	1.3498	1.6421
66.0000	1.1256	1.3071	1.1039	1.9963	1.5795	1.3495	1.6417
67.0000	3.0953	0.5504	0.1298	1.9964	1.5795	1.3493	1.6417
68.0000	4.2688	3.1253	0.9133	1.9964	1.5797	1.3496	1.6419
69.0000	2.4858	1.8780	3.4038	1.9960	1.5794	1.3499	1.6418
70.0000	2.3311	2.0063	0.0002	1.9960	1.5789	1.3499	1.6416
71.0000	2.9665	2.7363	1.6508	1.9960	1.5791	1.3501	1.6417
72.0000	1.6258	0.6302	1.3897	1.9955	1.5794	1.3504	1.6418
73.0000	0.0001	1.6315	1.1278	1.9955	1.5791	1.3502	1.6416
74.0000	1.1398	0.8849	1.5999	1.9953	1.5793	1.3503	1.6416
75.0000	2.4992	1.4918	2.7288	1.9951	1.5796	1.3505	1.6417
76.0000	3.6143	0.2641	2.4407	1.9952	1.5794	1.3509	1.6418
77.0000	3.4061	0.0004	1.9220	1.9949	1.5795	1.3510	1.6418
78.0000	0.0001	2.0792	0.6099	1.9948	1.5796	1.3510	1.6418
79.0000	2.3619	3.2504	2.9300	1.9945	1.5795	1.3514	1.6418
80.0000	0.6857	0.0000	2.3897	1.9943	1.5796	1.3511	1.6417
81.0000	3.2518	2.3167	0.0002	1.9941	1.5794	1.3511	1.6415
82.0000	1.7691	1.9880	2.8078	1.9940	1.5791	1.3515	1.6416
83.0000	3.3313	2.2956	0.9982	1.9946	1.5795	1.3518	1.6419
84.0000	2.3077	0.6055	2.4716	1.9949	1.5796	1.3517	1.6421
85.0000	2.6331	1.1395	1.1386	1.9948	1.5795	1.3517	1.6420
86.0000	3.5790	1.5975	0.3294	1.9947	1.5796	1.3517	1.6420
87.0000	2.6086	0.0003	2.4323	1.9944	1.5797	1.3516	1.6419
88.0000	2.7732	2.8568	1.9216	1.9946	1.5795	1.3515	1.6418
89.0000	1.1174	1.5391	2.3587	1.9945	1.5796	1.3517	1.6419
90.0000	3.6171	1.7292	2.3559	1.9942	1.5795	1.3522	1.6420
91.0000	1.9909	1.6349	1.8820	1.9942	1.5795	1.3523	1.6420
92.0000	3.5596	1.4627	1.5218	1.9941	1.5796	1.3522	1.6420
93.0000	1.7555	0.8089	1.3144	1.9940	1.5794	1.3522	1.6419
94.0000	1.9217	2.2728	1.8561	1.9938	1.5792	1.3523	1.6418
95.0000	4.0195	2.2191	2.0749	1.9940	1.5791	1.3523	1.6418
96.0000	2.8958	0.9773	1.4237	1.9938	1.5789	1.3525	1.6417
97.0000	1.1768	0.0002	0.0004	1.9936	1.5791	1.3525	1.6417
98.0000	2.9878	3.3935	1.5175	1.9936	1.5791	1.3524	1.6417
99.0000	2.3217	1.3123	0.2052	1.9932	1.5790	1.3525	1.6416
100.0000	2.0705	0.0000	1.6215	1.9931	1.5790	1.3527	1.6416


==> Data-n3/pf_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_z_instances.txt <==
time	z1	z2	z3
1.0000	0.0029	0.0036	0.0042
2.0000	0.0029	0.0036	0.0042
3.0000	0.0029	0.0036	0.0042
4.0000	0.0029	0.0036	0.0042
5.0000	0.0029	0.0036	0.0042
6.0000	0.0029	0.0036	0.0042
7.0000	0.0029	0.0036	0.0042
8.0000	0.0029	0.0036	0.0042
9.0000	0.0029	0.0037	0.0042
10.0000	0.0029	0.0036	0.0042
11.0000	0.0029	0.0037	0.0042
12.0000	0.0029	0.0037	0.0042
13.0000	0.0029	0.0037	0.0042
14.0000	0.0029	0.0036	0.0042
15.0000	0.0029	0.0037	0.0042
16.0000	0.0029	0.0037	0.0042
17.0000	0.0029	0.0037	0.0043
18.0000	0.0029	0.0037	0.0042
19.0000	0.0029	0.0037	0.0042
20.0000	0.0029	0.0037	0.0042
21.0000	0.0029	0.0037	0.0042
22.0000	0.0029	0.0037	0.0042
23.0000	0.0029	0.0037	0.0043
24.0000	0.0029	0.0037	0.0043
25.0000	0.0029	0.0037	0.0043
26.0000	0.0029	0.0037	0.0043
27.0000	0.0029	0.0037	0.0043
28.0000	0.0029	0.0037	0.0043
29.0000	0.0029	0.0037	0.0043
30.0000	0.0029	0.0037	0.0043
31.0000	0.0029	0.0037	0.0043
32.0000	0.0029	0.0037	0.0043
33.0000	0.0029	0.0037	0.0043
34.0000	0.0029	0.0037	0.0043
35.0000	0.0029	0.0037	0.0043
36.0000	0.0029	0.0037	0.0043
37.0000	0.0029	0.0037	0.0043
38.0000	0.0029	0.0037	0.0043
39.0000	0.0029	0.0037	0.0043
40.0000	0.0029	0.0037	0.0043
41.0000	0.0029	0.0037	0.0043
42.0000	0.0029	0.0037	0.0043
43.0000	0.0029	0.0037	0.0043
44.0000	0.0029	0.0037	0.0043
45.0000	0.0029	0.0037	0.0043
46.0000	0.0029	0.0037	0.0043
47.0000	0.0029	0.0037	0.0043
48.0000	0.0030	0.0037	0.0043
49.0000	0.0029	0.0037	0.0043
50.0000	0.0030	0.0037	0.0043
51.0000	0.0030	0.0037	0.0043
52.0000	0.0030	0.0037	0.0043
53.0000	0.0030	0.0037	0.0043
54.0000	0.0030	0.0037	0.0043
55.0000	0.0030	0.0037	0.0043
56.0000	0.0030	0.0037	0.0043
57.0000	0.0029	0.0037	0.0043
58.0000	0.0030	0.0037	0.0043
59.0000	0.0029	0.0037	0.0043
60.0000	0.0030	0.0037	0.0043
61.0000	0.0030	0.0037	0.0043
62.0000	0.0030	0.0037	0.0043
63.0000	0.0030	0.0037	0.0043
64.0000	0.0029	0.0037	0.0043
65.0000	0.0030	0.0037	0.0043
66.0000	0.0030	0.0037	0.0043
67.0000	0.0030	0.0037	0.0043
68.0000	0.0030	0.0037	0.0043
69.0000	0.0030	0.0037	0.0043
70.0000	0.0030	0.0037	0.0043
71.0000	0.0030	0.0037	0.0043
72.0000	0.0029	0.0037	0.0043
73.0000	0.0029	0.0037	0.0043
74.0000	0.0030	0.0037	0.0043
75.0000	0.0030	0.0037	0.0043
76.0000	0.0029	0.0037	0.0043
77.0000	0.0029	0.0037	0.0043
78.0000	0.0029	0.0037	0.0043
79.0000	0.0030	0.0037	0.0043
80.0000	0.0029	0.0037	0.0043
81.0000	0.0030	0.0037	0.0043
82.0000	0.0030	0.0037	0.0043
83.0000	0.0029	0.0037	0.0043
84.0000	0.0029	0.0037	0.0043
85.0000	0.0029	0.0037	0.0043
86.0000	0.0029	0.0037	0.0043
87.0000	0.0029	0.0037	0.0043
88.0000	0.0029	0.0037	0.0043
89.0000	0.0029	0.0037	0.0043
90.0000	0.0029	0.0037	0.0043
91.0000	0.0029	0.0037	0.0043
92.0000	0.0029	0.0037	0.0042
93.0000	0.0029	0.0037	0.0042
94.0000	0.0029	0.0037	0.0042
95.0000	0.0029	0.0037	0.0042
96.0000	0.0029	0.0036	0.0042
97.0000	0.0029	0.0036	0.0042
98.0000	0.0029	0.0037	0.0042
99.0000	0.0029	0.0037	0.0042
100.0000	0.0029	0.0037	0.0042


==> Data-n3/sr_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0001
1.8500	0.0000	0.0000	0.0001
1.8600	0.0000	0.0000	0.0002
1.8700	0.0000	0.0000	0.0002
1.8800	0.0000	0.0000	0.0004
1.8900	0.0000	0.0000	0.0005
1.9000	0.0000	0.0000	0.0007
1.9100	0.0000	0.0000	0.0009
1.9200	0.0000	0.0000	0.0013
1.9300	0.0000	0.0000	0.0019
1.9400	0.0000	0.0000	0.0024
1.9500	0.0000	0.0000	0.0032
1.9600	0.0000	0.0000	0.0045
1.9700	0.0000	0.0000	0.0056
1.9800	0.0000	0.0000	0.0073
1.9900	0.0000	0.0000	0.0092
2.0000	0.0000	0.0000	0.0115
2.0100	0.0000	0.0000	0.0147
2.0200	0.0000	0.0000	0.0171
2.0300	0.0000	0.0000	0.0218
2.0400	0.0000	0.0000	0.0268
2.0500	0.0000	0.0000	0.0307
2.0600	0.0000	0.0000	0.0370
2.0700	0.0000	0.0000	0.0421
2.0800	0.0000	0.0000	0.0500
2.0900	0.0000	0.0000	0.0576
2.1000	0.0000	0.0000	0.0645
2.1100	0.0000	0.0000	0.0739
2.1200	0.0000	0.0000	0.0806
2.1300	0.0000	0.0000	0.0911
2.1400	0.0000	0.0000	0.0985
2.1500	0.0000	0.0000	0.1082
2.1600	0.0000	0.0000	0.1160
2.1700	0.0000	0.0000	0.1280
2.1800	0.0000	0.0000	0.1355
2.1900	0.0000	0.0000	0.1460
2.2000	0.0000	0.0000	0.1538
2.2100	0.0000	0.0000	0.1649
2.2200	0.0000	0.0000	0.1712
2.2300	0.0000	0.0000	0.1794
2.2400	0.0000	0.0000	0.1857
2.2500	0.0000	0.0000	0.1941
2.2600	0.0000	0.0000	0.1987
2.2700	0.0000	0.0000	0.2046
2.2800	0.0000	0.0000	0.2090
2.2900	0.0000	0.0000	0.2134
2.3000	0.0000	0.0000	0.2178
2.3100	0.0000	0.0000	0.2204
2.3200	0.0000	0.0000	0.2236
2.3300	0.0000	0.0000	0.2259
2.3400	0.0000	0.0000	0.2282
2.3500	0.0000	0.0000	0.2298
2.3600	0.0000	0.0000	0.2310
2.3700	0.0000	0.0000	0.2325
2.3800	0.0000	0.0000	0.2335
2.3900	0.0000	0.0000	0.2347
2.4000	0.0000	0.0000	0.2356
2.4100	0.0000	0.0000	0.2364
2.4200	0.0000	0.0000	0.2370
2.4300	0.0000	0.0000	0.2377
2.4400	0.0000	0.0000	0.2383
2.4500	0.0000	0.0000	0.2389
2.4600	0.0000	0.0000	0.2396
2.4700	0.0000	0.0000	0.2403
2.4800	0.0000	0.0000	0.2410
2.4900	0.0000	0.0000	0.2417
2.5000	0.0000	0.0000	0.2424
2.5100	0.0000	0.0000	0.2428
2.5200	0.0000	0.0000	0.2434
2.5300	0.0000	0.0000	0.2439
2.5400	0.0000	0.0000	0.2445
2.5500	0.0000	0.0000	0.2450
2.5600	0.0000	0.0000	0.2456
2.5700	0.0000	0.0000	0.2461
2.5800	0.0000	0.0000	0.2467
2.5900	0.0000	0.0000	0.2473
2.6000	0.0000	0.0000	0.2480
2.6100	0.0000	0.0000	0.2486
2.6200	0.0000	0.0000	0.2492
2.6300	0.0000	0.0000	0.2498
2.6400	0.0000	0.0000	0.2506
2.6500	0.0000	0.0000	0.2512
2.6600	0.0000	0.0000	0.2518
2.6700	0.0000	0.0000	0.2524
2.6800	0.0000	0.0000	0.2532
2.6900	0.0000	0.0000	0.2540
2.7000	0.0000	0.0000	0.2545
2.7100	0.0000	0.0000	0.2551
2.7200	0.0000	0.0000	0.2557
2.7300	0.0000	0.0000	0.2563
2.7400	0.0000	0.0000	0.2567
2.7500	0.0000	0.0000	0.2574
2.7600	0.0000	0.0000	0.2579
2.7700	0.0000	0.0000	0.2586
2.7800	0.0000	0.0000	0.2596
2.7900	0.0000	0.0000	0.2602
2.8000	0.0000	0.0000	0.2609
2.8100	0.0000	0.0000	0.2616
2.8200	0.0000	0.0000	0.2621
2.8300	0.0000	0.0000	0.2628
2.8400	0.0000	0.0000	0.2634
2.8500	0.0000	0.0000	0.2641
2.8600	0.0000	0.0000	0.2647
2.8700	0.0000	0.0000	0.2656
2.8800	0.0000	0.0000	0.2663
2.8900	0.0000	0.0000	0.2669
2.9000	0.0000	0.0000	0.2677
2.9100	0.0000	0.0000	0.2683
2.9200	0.0000	0.0000	0.2690
2.9300	0.0000	0.0000	0.2697
2.9400	0.0000	0.0000	0.2704
2.9500	0.0000	0.0000	0.2710
2.9600	0.0000	0.0000	0.2717
2.9700	0.0000	0.0000	0.2724
2.9800	0.0000	0.0000	0.2732
2.9900	0.0000	0.0000	0.2739
3.0000	0.0000	0.0000	0.2748
3.0100	0.0000	0.0000	0.2756
3.0200	0.0000	0.0000	0.2764
3.0300	0.0000	0.0000	0.2773
3.0400	0.0000	0.0000	0.2782
3.0500	0.0000	0.0000	0.2789
3.0600	0.0000	0.0000	0.2799
3.0700	0.0000	0.0000	0.2805
3.0800	0.0000	0.0000	0.2814
3.0900	0.0000	0.0000	0.2825
3.1000	0.0000	0.0000	0.2832
3.1100	0.0000	0.0000	0.2841
3.1200	0.0000	0.0000	0.2850
3.1300	0.0000	0.0000	0.2858
3.1400	0.0000	0.0000	0.2866
3.1500	0.0000	0.0000	0.2874
3.1600	0.0000	0.0000	0.2882
3.1700	0.0000	0.0000	0.2891
3.1800	0.0000	0.0000	0.2901
3.1900	0.0000	0.0000	0.2911
3.2000	0.0000	0.0000	0.2921
3.2100	0.0000	0.0000	0.2928
3.2200	0.0000	0.0000	0.2935
3.2300	0.0000	0.0000	0.2943
3.2400	0.0000	0.0000	0.2953
3.2500	0.0000	0.0000	0.2963
3.2600	0.0000	0.0000	0.2972
3.2700	0.0000	0.0000	0.2982
3.2800	0.0000	0.0000	0.2991
3.2900	0.0000	0.0000	0.3000
3.3000	0.0000	0.0000	0.3010
3.3100	0.0000	0.0000	0.3021
3.3200	0.0000	0.0000	0.3028
3.3300	0.0000	0.0000	0.3037
3.3400	0.0000	0.0000	0.3047
3.3500	0.0000	0.0000	0.3056
3.3600	0.0000	0.0000	0.3065
3.3700	0.0000	0.0000	0.3076
3.3800	0.0000	0.0000	0.3083
3.3900	0.0000	0.0000	0.3092
3.4000	0.0000	0.0000	0.3100
3.4100	0.0000	0.0000	0.3113
3.4200	0.0000	0.0000	0.3124
3.4300	0.0000	0.0000	0.3133
3.4400	0.0000	0.0000	0.3144
3.4500	0.0000	0.0000	0.3153
3.4600	0.0000	0.0000	0.3165
3.4700	0.0000	0.0000	0.3174
3.4800	0.0000	0.0000	0.3186
3.4900	0.0000	0.0000	0.3194
3.5000	0.0000	0.0000	0.3206
3.5100	0.0000	0.0000	0.3214
3.5200	0.0000	0.0000	0.3226
3.5300	0.0000	0.0000	0.3234
3.5400	0.0000	0.0000	0.3244
3.5500	0.0000	0.0000	0.3255
3.5600	0.0000	0.0000	0.3266
3.5700	0.0000	0.0000	0.3276
3.5800	0.0000	0.0000	0.3287
3.5900	0.0000	0.0000	0.3297
3.6000	0.0000	0.0000	0.3307
3.6100	0.0000	0.0000	0.3319
3.6200	0.0000	0.0000	0.3329
3.6300	0.0000	0.0000	0.3340
3.6400	0.0000	0.0000	0.3350
3.6500	0.0000	0.0000	0.3362
3.6600	0.0000	0.0000	0.3372
3.6700	0.0000	0.0000	0.3383
3.6800	0.0000	0.0000	0.3393
3.6900	0.0000	0.0000	0.3404
3.7000	0.0000	0.0000	0.3416
3.7100	0.0000	0.0000	0.3426
3.7200	0.0000	0.0000	0.3439
3.7300	0.0000	0.0000	0.3449
3.7400	0.0000	0.0000	0.3460
3.7500	0.0000	0.0000	0.3472
3.7600	0.0000	0.0000	0.3483
3.7700	0.0000	0.0000	0.3493
3.7800	0.0000	0.0000	0.3505
3.7900	0.0000	0.0000	0.3515
3.8000	0.0000	0.0000	0.3527
3.8100	0.0000	0.0000	0.3540
3.8200	0.0000	0.0000	0.3553
3.8300	0.0000	0.0000	0.3565
3.8400	0.0000	0.0000	0.3579
3.8500	0.0000	0.0000	0.3592
3.8600	0.0000	0.0000	0.3605
3.8700	0.0000	0.0000	0.3619
3.8800	0.0000	0.0000	0.3631
3.8900	0.0000	0.0000	0.3643
3.9000	0.0000	0.0000	0.3658
3.9100	0.0000	0.0000	0.3671
3.9200	0.0000	0.0000	0.3683
3.9300	0.0000	0.0000	0.3694
3.9400	0.0000	0.0000	0.3707
3.9500	0.0000	0.0000	0.3721
3.9600	0.0000	0.0000	0.3735
3.9700	0.0000	0.0000	0.3746
3.9800	0.0000	0.0000	0.3759
3.9900	0.0000	0.0000	0.3774
4.0000	0.0000	0.0000	0.3789
4.0100	0.0000	0.0000	0.3804
4.0200	0.0000	0.0000	0.3818
4.0300	0.0000	0.0000	0.3834
4.0400	0.0000	0.0000	0.3849
4.0500	0.0000	0.0000	0.3863
4.0600	0.0000	0.0000	0.3878
4.0700	0.0000	0.0000	0.3892
4.0800	0.0000	0.0000	0.3910
4.0900	0.0000	0.0000	0.3927
4.1000	0.0000	0.0000	0.3944
4.1100	0.0000	0.0000	0.3958
4.1200	0.0000	0.0000	0.3972
4.1300	0.0000	0.0000	0.3986
4.1400	0.0000	0.0000	0.4000
4.1500	0.0000	0.0000	0.4015
4.1600	0.0000	0.0000	0.4031
4.1700	0.0000	0.0000	0.4048
4.1800	0.0000	0.0000	0.4063
4.1900	0.0000	0.0000	0.4080
4.2000	0.0000	0.0000	0.4097
4.2100	0.0000	0.0000	0.4111
4.2200	0.0000	0.0000	0.4127
4.2300	0.0000	0.0000	0.4142
4.2400	0.0000	0.0000	0.4157
4.2500	0.0000	0.0000	0.4173
4.2600	0.0000	0.0000	0.4189
4.2700	0.0000	0.0000	0.4206
4.2800	0.0000	0.0000	0.4224
4.2900	0.0000	0.0000	0.4239
4.3000	0.0000	0.0000	0.4260
4.3100	0.0000	0.0000	0.4276
4.3200	0.0000	0.0000	0.4294
4.3300	0.0000	0.0000	0.4310
4.3400	0.0000	0.0000	0.4331
4.3500	0.0000	0.0000	0.4347
4.3600	0.0000	0.0000	0.4365
4.3700	0.0000	0.0000	0.4383
4.3800	0.0000	0.0000	0.4398
4.3900	0.0000	0.0000	0.4416
4.4000	0.0000	0.0000	0.4432
4.4100	0.0000	0.0000	0.4449
4.4200	0.0000	0.0000	0.4469
4.4300	0.0000	0.0000	0.4489
4.4400	0.0000	0.0000	0.4511
4.4500	0.0000	0.0000	0.4526
4.4600	0.0000	0.0000	0.4543
4.4700	0.0000	0.0000	0.4562
4.4800	0.0000	0.0000	0.4581
4.4900	0.0000	0.0000	0.4605
4.5000	0.0000	0.0000	0.4626
4.5100	0.0000	0.0000	0.4648
4.5200	0.0000	0.0000	0.4670
4.5300	0.0000	0.0000	0.4693
4.5400	0.0000	0.0000	0.4716
4.5500	0.0000	0.0000	0.4738
4.5600	0.0000	0.0000	0.4756
4.5700	0.0000	0.0000	0.4778
4.5800	0.0000	0.0000	0.4800
4.5900	0.0000	0.0000	0.4819
4.6000	0.0000	0.0000	0.4840
4.6100	0.0000	0.0000	0.4865
4.6200	0.0000	0.0000	0.4889
4.6300	0.0000	0.0000	0.4911
4.6400	0.0000	0.0000	0.4934
4.6500	0.0000	0.0000	0.4959
4.6600	0.0000	0.0000	0.4982
4.6700	0.0000	0.0000	0.5006
4.6800	0.0000	0.0000	0.5032
4.6900	0.0000	0.0000	0.5059
4.7000	0.0000	0.0000	0.5084
4.7100	0.0000	0.0000	0.5109
4.7200	0.0000	0.0000	0.5134
4.7300	0.0000	0.0000	0.5160
4.7400	0.0000	0.0000	0.5183
4.7500	0.0000	0.0000	0.5206
4.7600	0.0000	0.0000	0.5232
4.7700	0.0000	0.0000	0.5261
4.7800	0.0000	0.0000	0.5287
4.7900	0.0000	0.0000	0.5314
4.8000	0.0000	0.0000	0.5343
4.8100	0.0000	0.0000	0.5369
4.8200	0.0000	0.0000	0.5400
4.8300	0.0000	0.0000	0.5428
4.8400	0.0000	0.0001	0.5455
4.8500	0.0000	0.0002	0.5480
4.8600	0.0000	0.0003	0.5509
4.8700	0.0000	0.0008	0.5540
4.8800	0.0000	0.0016	0.5570
4.8900	0.0000	0.0026	0.5602
4.9000	0.0000	0.0033	0.5632
4.9100	0.0000	0.0059	0.5662
4.9200	0.0000	0.0103	0.5695
4.9300	0.0000	0.0146	0.5724
4.9400	0.0000	0.0187	0.5756
4.9500	0.0000	0.0297	0.5784
4.9600	0.0000	0.0447	0.5814
4.9700	0.0000	0.0597	0.5847
4.9800	0.0000	0.0705	0.5880
4.9900	0.0000	0.0983	0.5914
5.0000	0.0000	0.1348	0.5948
5.0100	0.0000	0.1709	0.5983
5.0200	0.0000	0.1897	0.6014
5.0300	0.0000	0.2441	0.6048
5.0400	0.0000	0.3045	0.6081
5.0500	0.0000	0.3670	0.6113
5.0600	0.0000	0.3851	0.6149
5.0700	0.0000	0.4546	0.6184
5.0800	0.0000	0.5240	0.6218
5.0900	0.0000	0.5925	0.6256
5.1000	0.0000	0.6068	0.6294
5.1100	0.0000	0.6706	0.6330
5.1200	0.0000	0.7311	0.6364
5.1300	0.0000	0.7851	0.6404
5.1400	0.0000	0.8072	0.6442
5.1500	0.0000	0.8417	0.6476
5.1600	0.0000	0.8800	0.6520
5.1700	0.0000	0.9126	0.6560
5.1800	0.0000	0.9284	0.6597
5.1900	0.0000	0.9422	0.6636
5.2000	0.0000	0.9603	0.6675
5.2100	0.0000	0.9738	0.6719
5.2200	0.0000	0.9821	0.6754
5.2300	0.0000	0.9843	0.6793
5.2400	0.0000	0.9904	0.6833
5.2500	0.0000	0.9941	0.6874
5.2600	0.0001	0.9964	0.6919
5.2700	0.0002	0.9970	0.6960
5.2800	0.0003	0.9979	0.7003
5.2900	0.0007	0.9989	0.7046
5.3000	0.0011	0.9994	0.7092
5.3100	0.0021	0.9996	0.7136
5.3200	0.0034	0.9997	0.7181
5.3300	0.0047	0.9999	0.7226
5.3400	0.0080	0.9999	0.7273
5.3500	0.0120	1.0000	0.7320
5.3600	0.0168	1.0000	0.7365
5.3700	0.0258	1.0000	0.7411
5.3800	0.0342	1.0000	0.7462
5.3900	0.0481	1.0000	0.7511
5.4000	0.0675	1.0000	0.7561
5.4100	0.0820	1.0000	0.7606
5.4200	0.1108	1.0000	0.7652
5.4300	0.1456	1.0000	0.7701
5.4400	0.1720	1.0000	0.7752
5.4500	0.2190	1.0000	0.7803
5.4600	0.2614	1.0000	0.7855
5.4700	0.3070	1.0000	0.7907
5.4800	0.3681	1.0000	0.7957
5.4900	0.4064	1.0000	0.8010
5.5000	0.4698	1.0000	0.8063
5.5100	0.5348	1.0000	0.8112
5.5200	0.5730	1.0000	0.8164
5.5300	0.6338	1.0000	0.8215
5.5400	0.6917	1.0000	0.8268
5.5500	0.7253	1.0000	0.8321
5.5600	0.7770	1.0000	0.8371
5.5700	0.8131	1.0000	0.8424
5.5800	0.8461	1.0000	0.8474
5.5900	0.8810	1.0000	0.8528
5.6000	0.9050	1.0000	0.8580
5.6100	0.9264	1.0000	0.8631
5.6200	0.9468	1.0000	0.8686
5.6300	0.9574	1.0000	0.8737
5.6400	0.9702	1.0000	0.8789
5.6500	0.9802	1.0000	0.8839
5.6600	0.9843	1.0000	0.8891
5.6700	0.9900	1.0000	0.8944
5.6800	0.9936	1.0000	0.8993
5.6900	0.9951	1.0000	0.9043
5.7000	0.9970	1.0000	0.9093
5.7100	0.9981	1.0000	0.9147
5.7200	0.9986	1.0000	0.9193
5.7300	0.9991	1.0000	0.9239
5.7400	0.9996	1.0000	0.9287
5.7500	0.9997	1.0000	0.9334
5.7600	0.9999	1.0000	0.9377
5.7700	0.9999	1.0000	0.9420
5.7800	0.9999	1.0000	0.9463
5.7900	1.0000	1.0000	0.9506
5.8000	1.0000	1.0000	0.9546
5.8100	1.0000	1.0000	0.9587
5.8200	1.0000	1.0000	0.9625
5.8300	1.0000	1.0000	0.9658
5.8400	1.0000	1.0000	0.9693
5.8500	1.0000	1.0000	0.9723
5.8600	1.0000	1.0000	0.9753
5.8700	1.0000	1.0000	0.9781
5.8800	1.0000	1.0000	0.9809
5.8900	1.0000	1.0000	0.9833
5.9000	1.0000	1.0000	0.9854
5.9100	1.0000	1.0000	0.9873
5.9200	1.0000	1.0000	0.9892
5.9300	1.0000	1.0000	0.9904
5.9400	1.0000	1.0000	0.9917
5.9500	1.0000	1.0000	0.9931
5.9600	1.0000	1.0000	0.9943
5.9700	1.0000	1.0000	0.9953
5.9800	1.0000	1.0000	0.9963
5.9900	1.0000	1.0000	0.9970
6.0000	1.0000	1.0000	0.9976
6.0100	1.0000	1.0000	0.9982
6.0200	1.0000	1.0000	0.9985
6.0300	1.0000	1.0000	0.9989
6.0400	1.0000	1.0000	0.9992
6.0500	1.0000	1.0000	0.9994
6.0600	1.0000	1.0000	0.9995
6.0700	1.0000	1.0000	0.9997
6.0800	1.0000	1.0000	0.9998
6.0900	1.0000	1.0000	0.9999
6.1000	1.0000	1.0000	0.9999
6.1100	1.0000	1.0000	0.9999
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.4283	5.0014	5.2031	15.6329
2.0000	5.4176	4.9915	4.7637	15.1728
3.0000	5.4124	4.9867	2.7405	13.1397
4.0000	5.4358	5.0046	2.0554	12.4958
5.0000	5.4673	5.0379	4.6077	15.1130
6.0000	5.4630	5.0340	5.5209	16.0179
7.0000	5.4436	5.0197	5.5421	16.0055
8.0000	5.4245	4.9978	4.8855	15.3077
9.0000	5.4177	4.9915	5.0501	15.4593
10.0000	5.4090	4.9836	2.0203	12.4129
11.0000	5.4412	5.0175	5.7555	16.2142
12.0000	5.4195	4.9932	4.8006	15.2134
13.0000	5.4138	4.9880	2.0280	12.4298
14.0000	5.4459	5.0218	5.1559	15.6235
15.0000	5.4353	5.0041	4.3379	14.7774
16.0000	5.4330	5.0038	5.7361	16.1729
17.0000	5.4137	4.9879	2.0279	12.4296
18.0000	5.4458	5.0217	2.0740	12.5415
19.0000	5.4769	5.0468	5.8025	16.3262
20.0000	5.4537	5.0291	5.0639	15.5467
21.0000	5.4441	5.0201	5.5894	16.0536
22.0000	5.4243	4.9977	4.6755	15.0975
23.0000	5.4201	4.9938	4.2810	14.6948
24.0000	5.4207	4.9943	5.6623	16.0773
25.0000	5.4007	4.9795	3.9586	14.3388
26.0000	5.4094	4.9839	2.0204	12.4138
27.0000	5.4416	5.0178	5.2777	15.7371
28.0000	5.4257	4.9989	5.6894	16.1140
29.0000	5.4091	4.9837	5.5212	15.9140
30.0000	5.3911	4.9629	1.9975	12.3514
31.0000	5.4238	4.9972	4.5086	14.9295
32.0000	5.4215	4.9951	5.4641	15.8808
33.0000	5.4059	4.9825	5.0345	15.4229
34.0000	5.3957	4.9671	2.0050	12.3678
35.0000	5.4282	5.0013	4.5438	14.9733
36.0000	5.4255	4.9988	5.5881	16.0123
37.0000	5.4102	4.9847	5.6489	16.0438
38.0000	5.3906	4.9624	3.7911	14.1441
39.0000	5.3977	4.9768	2.0087	12.3832
40.0000	5.4321	5.0030	5.6611	16.0962
41.0000	5.4138	4.9880	2.0280	12.4297
42.0000	5.4458	5.0218	5.4577	15.9253
43.0000	5.4276	5.0007	5.4072	15.8355
44.0000	5.4144	4.9886	2.4880	12.8910
45.0000	5.4409	5.0132	4.3186	14.7727
46.0000	5.4406	5.0130	5.8397	16.2933
47.0000	5.4179	4.9918	5.4521	15.8619
48.0000	5.4005	4.9794	5.2170	15.5969
49.0000	5.3902	4.9621	2.0897	12.4420
50.0000	5.4218	4.9954	5.0168	15.4339
51.0000	5.4135	4.9877	3.9271	14.3282
52.0000	5.4185	4.9923	5.4114	15.8222
53.0000	5.4015	4.9803	5.0571	15.4390
54.0000	5.3931	4.9647	4.9190	15.2769
55.0000	5.3866	4.9588	4.7607	15.1061
56.0000	5.3822	4.9547	5.7760	16.1129
57.0000	5.3618	4.9395	4.7526	15.0540
58.0000	5.3579	4.9320	2.8470	13.1370
59.0000	5.3788	4.9533	3.0441	13.3762
60.0000	5.3970	4.9722	5.1736	15.5427
61.0000	5.3873	4.9594	4.4476	14.7943
62.0000	5.3866	4.9587	5.1880	15.5333
63.0000	5.3731	4.9499	5.6269	15.9499
64.0000	5.3586	4.9365	3.6038	13.8990
65.0000	5.3684	4.9456	5.1487	15.4627
66.0000	5.3597	4.9375	5.5529	15.8502
67.0000	5.3425	4.9175	4.2033	14.4633
68.0000	5.3455	4.9203	5.2141	15.4799
69.0000	5.3366	4.9120	4.4604	14.7090
70.0000	5.3366	4.9121	3.9125	14.1612
71.0000	5.3432	4.9182	4.9336	15.1949
72.0000	5.3376	4.9130	3.4933	13.7439
73.0000	5.3510	4.9236	1.9411	12.2156
74.0000	5.3867	4.9588	5.6817	16.0272
75.0000	5.3674	4.9446	5.0916	15.4035
76.0000	5.3593	4.9372	5.7804	16.0769
77.0000	5.3395	4.9147	5.2973	15.5515
78.0000	5.3296	4.9057	5.2164	15.4517
79.0000	5.3171	4.8977	4.6518	14.8667
80.0000	5.3153	4.8922	5.2206	15.4281
81.0000	5.3069	4.8806	3.6945	13.8821
82.0000	5.3166	4.8972	5.2210	15.4348
83.0000	5.3081	4.8817	5.1500	15.3398
84.0000	5.2988	4.8749	1.8700	12.0438
85.0000	5.3357	4.9113	4.5998	14.8468
86.0000	5.3342	4.9099	5.6439	15.8879
87.0000	5.3166	4.8972	3.2685	13.4823
88.0000	5.3349	4.9105	4.4211	14.6665
89.0000	5.3355	4.9110	4.2365	14.4830
90.0000	5.3382	4.9136	1.9226	12.1743
91.0000	5.3722	4.9491	2.6156	12.9369
92.0000	5.3976	4.9767	3.7202	14.0945
93.0000	5.4093	4.9838	2.0204	12.4135
94.0000	5.4414	5.0177	5.1840	15.6432
95.0000	5.4267	4.9999	5.3742	15.8007
96.0000	5.4139	4.9881	2.0280	12.4300
97.0000	5.4460	5.0219	5.2145	15.6823
98.0000	5.4327	5.0036	4.4900	14.9262
99.0000	5.4285	5.0016	5.1314	15.5616
100.0000	5.4187	4.9925	5.2815	15.6927


==> Data-n3/sr_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0009	0.0017	0.0046
0.0200	0.0019	0.0035	0.0091
0.0300	0.0028	0.0050	0.0142
0.0400	0.0038	0.0066	0.0188
0.0500	0.0048	0.0079	0.0234
0.0600	0.0058	0.0094	0.0283
0.0700	0.0067	0.0109	0.0332
0.0800	0.0077	0.0126	0.0381
0.0900	0.0085	0.0141	0.0429
0.1000	0.0095	0.0153	0.0474
0.1100	0.0105	0.0169	0.0520
0.1200	0.0116	0.0183	0.0569
0.1300	0.0127	0.0198	0.0620
0.1400	0.0139	0.0217	0.0667
0.1500	0.0147	0.0232	0.0723
0.1600	0.0157	0.0249	0.0772
0.1700	0.0169	0.0267	0.0824
0.1800	0.0179	0.0284	0.0873
0.1900	0.0190	0.0302	0.0921
0.2000	0.0200	0.0318	0.0978
0.2100	0.0211	0.0334	0.1030
0.2200	0.0225	0.0351	0.1082
0.2300	0.0236	0.0370	0.1141
0.2400	0.0247	0.0386	0.1194
0.2500	0.0258	0.0403	0.1250
0.2600	0.0270	0.0423	0.1300
0.2700	0.0283	0.0441	0.1355
0.2800	0.0292	0.0456	0.1410
0.2900	0.0303	0.0476	0.1462
0.3000	0.0316	0.0494	0.1520
0.3100	0.0329	0.0513	0.1575
0.3200	0.0339	0.0530	0.1630
0.3300	0.0350	0.0550	0.1685
0.3400	0.0362	0.0571	0.1734
0.3500	0.0375	0.0587	0.1791
0.3600	0.0388	0.0607	0.1847
0.3700	0.0400	0.0629	0.1900
0.3800	0.0414	0.0649	0.1950
0.3900	0.0425	0.0668	0.2005
0.4000	0.0439	0.0689	0.2058
0.4100	0.0452	0.0708	0.2107
0.4200	0.0465	0.0730	0.2156
0.4300	0.0478	0.0751	0.2200
0.4400	0.0492	0.0775	0.2237
0.4500	0.0506	0.0799	0.2267
0.4600	0.0520	0.0820	0.2289
0.4700	0.0536	0.0844	0.2310
0.4800	0.0551	0.0868	0.2329
0.4900	0.0566	0.0891	0.2350
0.5000	0.0582	0.0912	0.2368
0.5100	0.0594	0.0933	0.2388
0.5200	0.0608	0.0953	0.2410
0.5300	0.0622	0.0977	0.2432
0.5400	0.0635	0.0997	0.2452
0.5500	0.0650	0.1019	0.2472
0.5600	0.0667	0.1041	0.2494
0.5700	0.0684	0.1066	0.2514
0.5800	0.0700	0.1092	0.2536
0.5900	0.0715	0.1116	0.2559
0.6000	0.0732	0.1138	0.2581
0.6100	0.0748	0.1161	0.2600
0.6200	0.0762	0.1185	0.2625
0.6300	0.0778	0.1211	0.2648
0.6400	0.0795	0.1234	0.2672
0.6500	0.0811	0.1257	0.2691
0.6600	0.0827	0.1279	0.2714
0.6700	0.0844	0.1306	0.2739
0.6800	0.0859	0.1330	0.2764
0.6900	0.0875	0.1353	0.2786
0.7000	0.0895	0.1380	0.2812
0.7100	0.0909	0.1405	0.2837
0.7200	0.0926	0.1428	0.2866
0.7300	0.0943	0.1457	0.2887
0.7400	0.0960	0.1482	0.2915
0.7500	0.0979	0.1509	0.2941
0.7600	0.0998	0.1537	0.2968
0.7700	0.1016	0.1565	0.2996
0.7800	0.1032	0.1593	0.3019
0.7900	0.1051	0.1622	0.3044
0.8000	0.1067	0.1651	0.3073
0.8100	0.1087	0.1680	0.3099
0.8200	0.1110	0.1708	0.3126
0.8300	0.1128	0.1733	0.3149
0.8400	0.1145	0.1763	0.3177
0.8500	0.1164	0.1789	0.3207
0.8600	0.1183	0.1819	0.3230
0.8700	0.1205	0.1845	0.3256
0.8800	0.1223	0.1873	0.3284
0.8900	0.1241	0.1903	0.3313
0.9000	0.1262	0.1931	0.3338
0.9100	0.1280	0.1965	0.3362
0.9200	0.1301	0.1992	0.3390
0.9300	0.1321	0.2025	0.3417
0.9400	0.1340	0.2055	0.3442
0.9500	0.1362	0.2092	0.3473
0.9600	0.1383	0.2120	0.3500
0.9700	0.1403	0.2148	0.3526
0.9800	0.1421	0.2179	0.3553
0.9900	0.1440	0.2211	0.3581
1.0000	0.1460	0.2239	0.3607
1.0100	0.1481	0.2269	0.3639
1.0200	0.1502	0.2307	0.3667
1.0300	0.1525	0.2338	0.3694
1.0400	0.1546	0.2368	0.3725
1.0500	0.1569	0.2403	0.3752
1.0600	0.1591	0.2435	0.3783
1.0700	0.1614	0.2468	0.3813
1.0800	0.1635	0.2502	0.3848
1.0900	0.1661	0.2532	0.3878
1.1000	0.1681	0.2563	0.3909
1.1100	0.1701	0.2594	0.3938
1.1200	0.1725	0.2629	0.3970
1.1300	0.1749	0.2660	0.3997
1.1400	0.1772	0.2695	0.4026
1.1500	0.1798	0.2730	0.4059
1.1600	0.1822	0.2764	0.4089
1.1700	0.1845	0.2799	0.4117
1.1800	0.1865	0.2830	0.4147
1.1900	0.1889	0.2866	0.4181
1.2000	0.1913	0.2900	0.4209
1.2100	0.1935	0.2932	0.4239
1.2200	0.1960	0.2971	0.4273
1.2300	0.1984	0.3008	0.4304
1.2400	0.2010	0.3046	0.4337
1.2500	0.2036	0.3083	0.4367
1.2600	0.2056	0.3119	0.4400
1.2700	0.2083	0.3155	0.4430
1.2800	0.2108	0.3188	0.4462
1.2900	0.2135	0.3226	0.4495
1.3000	0.2164	0.3261	0.4526
1.3100	0.2191	0.3300	0.4558
1.3200	0.2218	0.3338	0.4590
1.3300	0.2244	0.3372	0.4624
1.3400	0.2275	0.3408	0.4657
1.3500	0.2303	0.3444	0.4688
1.3600	0.2331	0.3479	0.4726
1.3700	0.2357	0.3512	0.4758
1.3800	0.2384	0.3549	0.4792
1.3900	0.2416	0.3589	0.4823
1.4000	0.2443	0.3626	0.4855
1.4100	0.2469	0.3666	0.4891
1.4200	0.2497	0.3703	0.4925
1.4300	0.2525	0.3742	0.4958
1.4400	0.2552	0.3778	0.4991
1.4500	0.2578	0.3817	0.5028
1.4600	0.2604	0.3856	0.5066
1.4700	0.2636	0.3898	0.5101
1.4800	0.2665	0.3933	0.5136
1.4900	0.2695	0.3970	0.5170
1.5000	0.2727	0.4011	0.5207
1.5100	0.2757	0.4050	0.5240
1.5200	0.2785	0.4087	0.5276
1.5300	0.2817	0.4128	0.5313
1.5400	0.2848	0.4166	0.5349
1.5500	0.2881	0.4203	0.5385
1.5600	0.2911	0.4241	0.5424
1.5700	0.2943	0.4276	0.5462
1.5800	0.2972	0.4318	0.5499
1.5900	0.3000	0.4358	0.5536
1.6000	0.3037	0.4404	0.5573
1.6100	0.3067	0.4444	0.5612
1.6200	0.3097	0.4485	0.5648
1.6300	0.3132	0.4528	0.5684
1.6400	0.3161	0.4568	0.5722
1.6500	0.3192	0.4609	0.5759
1.6600	0.3221	0.4647	0.5795
1.6700	0.3258	0.4691	0.5832
1.6800	0.3293	0.4734	0.5866
1.6900	0.3324	0.4777	0.5900
1.7000	0.3358	0.4815	0.5935
1.7100	0.3392	0.4859	0.5969
1.7200	0.3425	0.4903	0.6004
1.7300	0.3455	0.4940	0.6043
1.7400	0.3490	0.4984	0.6082
1.7500	0.3524	0.5029	0.6120
1.7600	0.3558	0.5067	0.6160
1.7700	0.3592	0.5113	0.6194
1.7800	0.3626	0.5154	0.6230
1.7900	0.3660	0.5197	0.6266
1.8000	0.3697	0.5240	0.6303
1.8100	0.3734	0.5283	0.6340
1.8200	0.3766	0.5322	0.6378
1.8300	0.3798	0.5368	0.6416
1.8400	0.3837	0.5411	0.6455
1.8500	0.3873	0.5455	0.6492
1.8600	0.3910	0.5494	0.6524
1.8700	0.3943	0.5536	0.6561
1.8800	0.3978	0.5581	0.6603
1.8900	0.4013	0.5628	0.6640
1.9000	0.4049	0.5666	0.6679
1.9100	0.4086	0.5712	0.6720
1.9200	0.4126	0.5758	0.6757
1.9300	0.4164	0.5804	0.6792
1.9400	0.4198	0.5847	0.6827
1.9500	0.4236	0.5891	0.6864
1.9600	0.4274	0.5936	0.6898
1.9700	0.4309	0.5975	0.6928
1.9800	0.4348	0.6015	0.6965
1.9900	0.4384	0.6059	0.7000
2.0000	0.4426	0.6101	0.7033
2.0100	0.4461	0.6146	0.7071
2.0200	0.4501	0.6185	0.7107
2.0300	0.4543	0.6229	0.7142
2.0400	0.4581	0.6271	0.7182
2.0500	0.4620	0.6314	0.7218
2.0600	0.4661	0.6358	0.7255
2.0700	0.4697	0.6400	0.7293
2.0800	0.4735	0.6441	0.7327
2.0900	0.4774	0.6480	0.7362
2.1000	0.4810	0.6521	0.7394
2.1100	0.4845	0.6560	0.7427
2.1200	0.4887	0.6602	0.7462
2.1300	0.4922	0.6648	0.7499
2.1400	0.4960	0.6691	0.7532
2.1500	0.5000	0.6731	0.7569
2.1600	0.5033	0.6772	0.7604
2.1700	0.5070	0.6813	0.7638
2.1800	0.5109	0.6859	0.7672
2.1900	0.5150	0.6900	0.7706
2.2000	0.5187	0.6939	0.7737
2.2100	0.5228	0.6978	0.7773
2.2200	0.5268	0.7019	0.7805
2.2300	0.5309	0.7057	0.7837
2.2400	0.5353	0.7100	0.7870
2.2500	0.5396	0.7141	0.7903
2.2600	0.5433	0.7181	0.7934
2.2700	0.5469	0.7221	0.7969
2.2800	0.5509	0.7259	0.8008
2.2900	0.5548	0.7297	0.8040
2.3000	0.5586	0.7333	0.8074
2.3100	0.5624	0.7371	0.8105
2.3200	0.5664	0.7409	0.8139
2.3300	0.5706	0.7448	0.8168
2.3400	0.5747	0.7482	0.8198
2.3500	0.5788	0.7522	0.8225
2.3600	0.5828	0.7560	0.8258
2.3700	0.5870	0.7598	0.8289
2.3800	0.5914	0.7640	0.8315
2.3900	0.5954	0.7680	0.8344
2.4000	0.5998	0.7722	0.8375
2.4100	0.6039	0.7761	0.8405
2.4200	0.6081	0.7799	0.8435
2.4300	0.6119	0.7840	0.8461
2.4400	0.6158	0.7877	0.8492
2.4500	0.6198	0.7912	0.8521
2.4600	0.6239	0.7949	0.8549
2.4700	0.6282	0.7990	0.8575
2.4800	0.6326	0.8021	0.8603
2.4900	0.6370	0.8055	0.8632
2.5000	0.6410	0.8086	0.8658
2.5100	0.6450	0.8121	0.8685
2.5200	0.6491	0.8153	0.8709
2.5300	0.6529	0.8187	0.8735
2.5400	0.6572	0.8221	0.8764
2.5500	0.6617	0.8251	0.8789
2.5600	0.6653	0.8280	0.8818
2.5700	0.6693	0.8315	0.8844
2.5800	0.6732	0.8348	0.8869
2.5900	0.6771	0.8380	0.8892
2.6000	0.6811	0.8410	0.8914
2.6100	0.6849	0.8442	0.8937
2.6200	0.6891	0.8469	0.8959
2.6300	0.6931	0.8501	0.8983
2.6400	0.6971	0.8531	0.9006
2.6500	0.7007	0.8560	0.9027
2.6600	0.7043	0.8588	0.9049
2.6700	0.7082	0.8618	0.9069
2.6800	0.7121	0.8649	0.9090
2.6900	0.7159	0.8678	0.9111
2.7000	0.7198	0.8706	0.9132
2.7100	0.7239	0.8736	0.9153
2.7200	0.7272	0.8760	0.9175
2.7300	0.7313	0.8787	0.9194
2.7400	0.7344	0.8811	0.9213
2.7500	0.7377	0.8839	0.9231
2.7600	0.7416	0.8868	0.9252
2.7700	0.7454	0.8897	0.9274
2.7800	0.7488	0.8919	0.9294
2.7900	0.7522	0.8943	0.9311
2.8000	0.7560	0.8970	0.9329
2.8100	0.7593	0.8994	0.9347
2.8200	0.7632	0.9019	0.9366
2.8300	0.7668	0.9043	0.9382
2.8400	0.7704	0.9069	0.9398
2.8500	0.7738	0.9095	0.9414
2.8600	0.7773	0.9119	0.9429
2.8700	0.7809	0.9140	0.9446
2.8800	0.7842	0.9162	0.9465
2.8900	0.7879	0.9183	0.9481
2.9000	0.7914	0.9202	0.9495
2.9100	0.7946	0.9223	0.9511
2.9200	0.7980	0.9244	0.9527
2.9300	0.8020	0.9264	0.9543
2.9400	0.8051	0.9284	0.9557
2.9500	0.8085	0.9303	0.9571
2.9600	0.8121	0.9323	0.9585
2.9700	0.8154	0.9344	0.9597
2.9800	0.8186	0.9361	0.9610
2.9900	0.8213	0.9380	0.9624
3.0000	0.8246	0.9400	0.9636
3.0100	0.8276	0.9417	0.9652
3.0200	0.8307	0.9435	0.9662
3.0300	0.8340	0.9451	0.9673
3.0400	0.8371	0.9466	0.9686
3.0500	0.8405	0.9484	0.9697
3.0600	0.8437	0.9501	0.9707
3.0700	0.8465	0.9520	0.9716
3.0800	0.8491	0.9537	0.9726
3.0900	0.8521	0.9552	0.9736
3.1000	0.8549	0.9568	0.9746
3.1100	0.8576	0.9578	0.9754
3.1200	0.8604	0.9592	0.9763
3.1300	0.8632	0.9605	0.9771
3.1400	0.8664	0.9619	0.9778
3.1500	0.8690	0.9631	0.9787
3.1600	0.8717	0.9642	0.9795
3.1700	0.8744	0.9653	0.9802
3.1800	0.8772	0.9665	0.9810
3.1900	0.8797	0.9676	0.9816
3.2000	0.8824	0.9688	0.9822
3.2100	0.8850	0.9698	0.9829
3.2200	0.8876	0.9710	0.9837
3.2300	0.8902	0.9722	0.9843
3.2400	0.8925	0.9732	0.9850
3.2500	0.8950	0.9743	0.9855
3.2600	0.8972	0.9752	0.9863
3.2700	0.8996	0.9761	0.9867
3.2800	0.9018	0.9773	0.9874
3.2900	0.9038	0.9781	0.9880
3.3000	0.9059	0.9788	0.9885
3.3100	0.9081	0.9796	0.9889
3.3200	0.9103	0.9805	0.9895
3.3300	0.9128	0.9813	0.9899
3.3400	0.9151	0.9821	0.9903
3.3500	0.9173	0.9827	0.9908
3.3600	0.9194	0.9834	0.9912
3.3700	0.9214	0.9843	0.9916
3.3800	0.9235	0.9849	0.9921
3.3900	0.9254	0.9855	0.9924
3.4000	0.9275	0.9862	0.9928
3.4100	0.9294	0.9868	0.9931
3.4200	0.9314	0.9875	0.9936
3.4300	0.9332	0.9880	0.9939
3.4400	0.9352	0.9886	0.9942
3.4500	0.9368	0.9893	0.9945
3.4600	0.9385	0.9898	0.9946
3.4700	0.9402	0.9903	0.9949
3.4800	0.9418	0.9907	0.9951
3.4900	0.9435	0.9912	0.9953
3.5000	0.9451	0.9916	0.9956
3.5100	0.9469	0.9921	0.9958
3.5200	0.9485	0.9925	0.9960
3.5300	0.9502	0.9929	0.9962
3.5400	0.9520	0.9932	0.9964
3.5500	0.9534	0.9936	0.9966
3.5600	0.9548	0.9940	0.9968
3.5700	0.9564	0.9943	0.9969
3.5800	0.9579	0.9946	0.9971
3.5900	0.9592	0.9947	0.9972
3.6000	0.9604	0.9950	0.9974
3.6100	0.9616	0.9952	0.9976
3.6200	0.9630	0.9955	0.9977
3.6300	0.9642	0.9957	0.9979
3.6400	0.9657	0.9959	0.9979
3.6500	0.9670	0.9961	0.9981
3.6600	0.9683	0.9963	0.9981
3.6700	0.9695	0.9966	0.9983
3.6800	0.9705	0.9968	0.9984
3.6900	0.9716	0.9970	0.9985
3.7000	0.9726	0.9972	0.9986
3.7100	0.9736	0.9973	0.9987
3.7200	0.9745	0.9974	0.9988
3.7300	0.9755	0.9976	0.9989
3.7400	0.9766	0.9977	0.9989
3.7500	0.9774	0.9978	0.9990
3.7600	0.9782	0.9980	0.9990
3.7700	0.9790	0.9982	0.9991
3.7800	0.9798	0.9983	0.9992
3.7900	0.9804	0.9984	0.9993
3.8000	0.9813	0.9985	0.9993
3.8100	0.9820	0.9986	0.9994
3.8200	0.9826	0.9987	0.9995
3.8300	0.9835	0.9987	0.9995
3.8400	0.9840	0.9988	0.9996
3.8500	0.9846	0.9989	0.9996
3.8600	0.9851	0.9990	0.9996
3.8700	0.9857	0.9991	0.9997
3.8800	0.9863	0.9991	0.9997
3.8900	0.9869	0.9991	0.9998
3.9000	0.9874	0.9992	0.9998
3.9100	0.9880	0.9992	0.9998
3.9200	0.9884	0.9993	0.9999
3.9300	0.9890	0.9993	0.9999
3.9400	0.9896	0.9994	0.9999
3.9500	0.9899	0.9994	0.9999
3.9600	0.9903	0.9995	0.9999
3.9700	0.9908	0.9995	0.9999
3.9800	0.9911	0.9996	0.9999
3.9900	0.9915	0.9996	0.9999
4.0000	0.9919	0.9996	0.9999
4.0100	0.9924	0.9996	0.9999
4.0200	0.9927	0.9997	0.9999
4.0300	0.9930	0.9997	0.9999
4.0400	0.9934	0.9998	1.0000
4.0500	0.9938	0.9998	1.0000
4.0600	0.9942	0.9998	1.0000
4.0700	0.9946	0.9998	1.0000
4.0800	0.9948	0.9998	1.0000
4.0900	0.9952	0.9998	1.0000
4.1000	0.9955	0.9999	1.0000
4.1100	0.9958	0.9999	1.0000
4.1200	0.9959	0.9999	1.0000
4.1300	0.9961	0.9999	1.0000
4.1400	0.9964	0.9999	1.0000
4.1500	0.9966	0.9999	1.0000
4.1600	0.9968	0.9999	1.0000
4.1700	0.9971	0.9999	1.0000
4.1800	0.9973	0.9999	1.0000
4.1900	0.9974	1.0000	1.0000
4.2000	0.9975	1.0000	1.0000
4.2100	0.9976	1.0000	1.0000
4.2200	0.9978	1.0000	1.0000
4.2300	0.9979	1.0000	1.0000
4.2400	0.9981	1.0000	1.0000
4.2500	0.9982	1.0000	1.0000
4.2600	0.9983	1.0000	1.0000
4.2700	0.9984	1.0000	1.0000
4.2800	0.9986	1.0000	1.0000
4.2900	0.9987	1.0000	1.0000
4.3000	0.9987	1.0000	1.0000
4.3100	0.9989	1.0000	1.0000
4.3200	0.9989	1.0000	1.0000
4.3300	0.9990	1.0000	1.0000
4.3400	0.9990	1.0000	1.0000
4.3500	0.9991	1.0000	1.0000
4.3600	0.9991	1.0000	1.0000
4.3700	0.9992	1.0000	1.0000
4.3800	0.9992	1.0000	1.0000
4.3900	0.9993	1.0000	1.0000
4.4000	0.9993	1.0000	1.0000
4.4100	0.9993	1.0000	1.0000
4.4200	0.9994	1.0000	1.0000
4.4300	0.9994	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000
4.4500	0.9995	1.0000	1.0000
4.4600	0.9995	1.0000	1.0000
4.4700	0.9995	1.0000	1.0000
4.4800	0.9996	1.0000	1.0000
4.4900	0.9996	1.0000	1.0000
4.5000	0.9996	1.0000	1.0000
4.5100	0.9997	1.0000	1.0000
4.5200	0.9997	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000
4.5700	0.9998	1.0000	1.0000
4.5800	0.9998	1.0000	1.0000
4.5900	0.9998	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000
4.6700	0.9999	1.0000	1.0000
4.6800	0.9999	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8385	2.8969	1.9722	2.0879	1.7129	1.4216	5.2224
2.0000	2.5480	0.7777	1.5592	2.0879	1.7129	1.4216	5.2224
3.0000	2.8137	1.0285	0.6065	2.0879	1.7129	1.4216	5.2224
4.0000	2.9215	3.3673	0.0435	2.0879	1.7129	1.4216	5.2224
5.0000	2.5198	0.0969	1.4188	2.0880	1.7129	1.4216	5.2224
6.0000	1.5845	2.3938	2.3964	2.0879	1.7129	1.4216	5.2224
7.0000	1.9473	0.5334	2.4654	2.0879	1.7129	1.4216	5.2224
8.0000	1.4647	1.6481	1.6548	2.0879	1.7129	1.4216	5.2224
9.0000	1.5605	0.6791	1.8151	2.0879	1.7128	1.4216	5.2224
10.0000	1.5724	1.9202	0.0238	2.0879	1.7128	1.4216	5.2224
11.0000	2.4950	2.9599	3.0095	2.0879	1.7129	1.4216	5.2224
12.0000	0.4801	2.2738	1.5875	2.0879	1.7129	1.4216	5.2224
13.0000	3.9859	2.0575	0.3442	2.0879	1.7129	1.4216	5.2224
14.0000	1.4029	2.4901	1.9031	2.0879	1.7129	1.4216	5.2224
15.0000	3.3532	1.3918	1.2634	2.0879	1.7129	1.4216	5.2224
16.0000	3.4894	0.8028	2.9675	2.0880	1.7129	1.4217	5.2225
17.0000	0.7718	1.8835	0.2199	2.0879	1.7129	1.4216	5.2224
18.0000	1.7040	0.1373	0.0847	2.0879	1.7128	1.4216	5.2224
19.0000	0.6212	2.2796	3.0552	2.0879	1.7129	1.4216	5.2224
20.0000	1.8014	2.4193	1.7989	2.0879	1.7129	1.4216	5.2224
21.0000	3.1165	1.5722	2.5608	2.0879	1.7129	1.4217	5.2224
22.0000	3.5054	1.2851	1.4878	2.0879	1.7129	1.4217	5.2225
23.0000	2.9589	1.7871	1.2357	2.0880	1.7129	1.4217	5.2225
24.0000	2.2723	0.9106	2.7831	2.0880	1.7128	1.4217	5.2225
25.0000	1.2332	1.5627	1.0725	2.0879	1.7128	1.4217	5.2225
26.0000	2.3168	1.3513	0.2867	2.0879	1.7128	1.4217	5.2224
27.0000	2.9021	0.3784	2.0534	2.0880	1.7128	1.4217	5.2224
28.0000	1.5074	0.3714	2.8434	2.0880	1.7128	1.4217	5.2224
29.0000	2.7563	2.5529	2.4855	2.0880	1.7128	1.4217	5.2225
30.0000	1.4784	2.2542	0.1222	2.0880	1.7128	1.4217	5.2225
31.0000	1.5427	1.2677	1.3726	2.0879	1.7128	1.4217	5.2224
32.0000	3.0154	1.3987	2.3555	2.0880	1.7128	1.4217	5.2225
33.0000	1.0492	2.8935	1.8086	2.0879	1.7128	1.4217	5.2225
34.0000	1.6965	2.9855	0.3403	2.0879	1.7128	1.4217	5.2225
35.0000	0.9574	1.1612	1.3934	2.0879	1.7128	1.4217	5.2224
36.0000	3.4737	2.8133	2.5905	2.0879	1.7129	1.4217	5.2225
37.0000	0.9324	1.2053	2.7765	2.0879	1.7128	1.4217	5.2225
38.0000	2.1657	1.6971	0.9974	2.0879	1.7128	1.4217	5.2225
39.0000	2.3967	3.4748	0.0892	2.0879	1.7129	1.4217	5.2225
40.0000	1.8233	1.7375	2.7540	2.0879	1.7129	1.4217	5.2225
41.0000	2.4621	2.4882	0.1825	2.0879	1.7129	1.4217	5.2225
42.0000	1.5115	2.9121	2.3098	2.0879	1.7129	1.4217	5.2225
43.0000	2.7115	2.2933	2.2512	2.0879	1.7129	1.4217	5.2225
44.0000	3.5096	1.8850	0.5322	2.0880	1.7129	1.4217	5.2225
45.0000	1.2079	1.7088	1.2496	2.0879	1.7129	1.4217	5.2225
46.0000	1.0851	1.7300	3.3435	2.0879	1.7129	1.4217	5.2225
47.0000	0.6988	0.0162	2.3411	2.0879	1.7129	1.4217	5.2225
48.0000	1.8975	2.9551	2.0171	2.0879	1.7129	1.4217	5.2225
49.0000	3.5356	1.8380	0.4276	2.0879	1.7129	1.4217	5.2225
50.0000	2.7321	2.9194	1.7780	2.0879	1.7129	1.4217	5.2226
51.0000	2.7320	1.9011	1.0542	2.0879	1.7129	1.4217	5.2226
52.0000	2.2368	0.6232	2.2725	2.0879	1.7129	1.4217	5.2226
53.0000	3.0526	1.4975	1.8340	2.0880	1.7129	1.4217	5.2226
54.0000	2.3986	1.0994	1.7068	2.0880	1.7129	1.4217	5.2226
55.0000	1.2736	2.0033	1.5759	2.0880	1.7129	1.4217	5.2226
56.0000	2.8773	0.7968	3.3004	2.0880	1.7129	1.4218	5.2226
57.0000	2.3588	2.6607	1.5843	2.0880	1.7129	1.4218	5.2226
58.0000	1.2220	0.4622	0.6473	2.0880	1.7129	1.4217	5.2226
59.0000	1.7847	1.4171	0.7087	2.0879	1.7129	1.4217	5.2226
60.0000	0.0068	0.3944	1.9683	2.0879	1.7129	1.4217	5.2225
61.0000	2.3002	0.0174	1.3506	2.0879	1.7128	1.4217	5.2225
62.0000	1.1491	0.4504	1.9979	2.0879	1.7128	1.4218	5.2225
63.0000	1.7357	2.3808	2.7997	2.0879	1.7128	1.4218	5.2225
64.0000	2.4993	2.0550	0.9241	2.0879	1.7128	1.4218	5.2225
65.0000	1.8416	1.8253	1.9669	2.0879	1.7128	1.4218	5.2225
66.0000	3.2851	2.7503	2.6471	2.0879	1.7128	1.4218	5.2226
67.0000	3.2333	0.3532	1.2210	2.0879	1.7128	1.4218	5.2226
68.0000	1.9470	1.3119	2.0725	2.0879	1.7128	1.4218	5.2226
69.0000	2.4491	2.3716	1.3824	2.0879	1.7128	1.4218	5.2226
70.0000	1.0568	1.4627	1.0700	2.0879	1.7128	1.4218	5.2225
71.0000	1.0940	1.5419	1.7571	2.0879	1.7128	1.4218	5.2225
72.0000	2.5666	0.4722	0.8831	2.0879	1.7128	1.4218	5.2225
73.0000	2.8890	2.4522	0.0292	2.0879	1.7128	1.4218	5.2225
74.0000	1.4391	1.6889	2.9302	2.0879	1.7128	1.4218	5.2225
75.0000	1.1743	2.2237	1.9020	2.0879	1.7128	1.4218	5.2225
76.0000	3.2681	1.8511	3.4197	2.0879	1.7128	1.4218	5.2226
77.0000	2.5197	1.6200	2.1990	2.0879	1.7128	1.4218	5.2226
78.0000	2.8358	2.1579	2.0965	2.0879	1.7128	1.4218	5.2226
79.0000	1.6854	1.3159	1.5300	2.0879	1.7128	1.4218	5.2226
80.0000	3.0976	1.2622	2.1165	2.0880	1.7128	1.4218	5.2226
81.0000	2.7516	2.0225	0.9766	2.0880	1.7128	1.4218	5.2226
82.0000	0.6906	2.4630	2.1154	2.0879	1.7128	1.4218	5.2226
83.0000	1.7044	0.9415	2.0312	2.0879	1.7128	1.4218	5.2226
84.0000	2.3251	1.4022	0.1094	2.0879	1.7128	1.4218	5.2226
85.0000	3.5792	2.6135	1.4809	2.0880	1.7128	1.4218	5.2226
86.0000	1.3179	2.0043	2.9600	2.0880	1.7128	1.4218	5.2226
87.0000	1.2750	2.0482	0.7997	2.0879	1.7128	1.4218	5.2226
88.0000	0.5919	1.9095	1.3574	2.0879	1.7128	1.4218	5.2226
89.0000	0.3266	1.5369	1.2433	2.0879	1.7128	1.4218	5.2226
90.0000	3.1663	1.7400	0.3043	2.0879	1.7128	1.4218	5.2226
91.0000	1.5822	1.2795	0.5738	2.0879	1.7128	1.4218	5.2226
92.0000	3.0606	2.8111	0.9638	2.0879	1.7129	1.4218	5.2226
93.0000	3.0564	1.0723	0.3781	2.0879	1.7128	1.4218	5.2226
94.0000	0.3648	1.5058	1.9397	2.0879	1.7128	1.4218	5.2226
95.0000	2.6304	0.1348	2.2021	2.0879	1.7128	1.4218	5.2226
96.0000	3.6172	2.1564	0.3077	2.0879	1.7128	1.4218	5.2226
97.0000	2.2972	1.6545	1.9702	2.0879	1.7128	1.4218	5.2226
98.0000	1.6365	0.3777	1.3569	2.0879	1.7128	1.4218	5.2226
99.0000	1.6002	2.4157	1.8902	2.0879	1.7128	1.4218	5.2226
100.0000	0.4952	3.1590	2.0825	2.0879	1.7128	1.4218	5.2226


==> Data-n3/sr_n3_P15_phi0.30_0.60_0.90_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	5.4283	5.0014	2.0511
2.0000	5.4176	4.9915	2.0323
3.0000	5.4124	4.9867	2.0245
4.0000	5.4358	5.0046	2.0554
5.0000	5.4673	5.0379	2.1015
6.0000	5.4630	5.0340	2.0939
7.0000	5.4436	5.0197	2.0702
8.0000	5.4245	4.9978	2.0438
9.0000	5.4177	4.9915	2.0324
10.0000	5.4090	4.9836	2.0203
11.0000	5.4412	5.0175	2.0663
12.0000	5.4195	4.9932	2.0360
13.0000	5.4138	4.9880	2.0280
14.0000	5.4459	5.0218	2.0740
15.0000	5.4353	5.0041	2.0552
16.0000	5.4330	5.0038	2.0551
17.0000	5.4137	4.9879	2.0279
18.0000	5.4458	5.0217	2.0740
19.0000	5.4769	5.0468	2.1170
20.0000	5.4537	5.0291	2.0859
21.0000	5.4441	5.0201	2.0704
22.0000	5.4243	4.9977	2.0437
23.0000	5.4201	4.9938	2.0362
24.0000	5.4207	4.9943	2.0394
25.0000	5.4007	4.9795	2.0128
26.0000	5.4094	4.9839	2.0204
27.0000	5.4416	5.0178	2.0665
28.0000	5.4257	4.9989	2.0472
29.0000	5.4091	4.9837	2.0203
30.0000	5.3911	4.9629	1.9975
31.0000	5.4238	4.9972	2.0435
32.0000	5.4215	4.9951	2.0397
33.0000	5.4059	4.9825	2.0169
34.0000	5.3957	4.9671	2.0050
35.0000	5.4282	5.0013	2.0511
36.0000	5.4255	4.9988	2.0471
37.0000	5.4102	4.9847	2.0207
38.0000	5.3906	4.9624	1.9973
39.0000	5.3977	4.9768	2.0087
40.0000	5.4321	5.0030	2.0547
41.0000	5.4138	4.9880	2.0280
42.0000	5.4458	5.0218	2.0740
43.0000	5.4276	5.0007	2.0508
44.0000	5.4144	4.9886	2.0282
45.0000	5.4409	5.0132	2.0662
46.0000	5.4406	5.0130	2.0631
47.0000	5.4179	4.9918	2.0354
48.0000	5.4005	4.9794	2.0127
49.0000	5.3902	4.9621	1.9971
50.0000	5.4218	4.9954	2.0398
51.0000	5.4135	4.9877	2.0278
52.0000	5.4185	4.9923	2.0356
53.0000	5.4015	4.9803	2.0131
54.0000	5.3931	4.9647	2.0012
55.0000	5.3866	4.9588	1.9900
56.0000	5.3822	4.9547	1.9824
57.0000	5.3618	4.9395	1.9560
58.0000	5.3579	4.9320	1.9487
59.0000	5.3788	4.9533	1.9790
60.0000	5.3970	4.9722	2.0055
61.0000	5.3873	4.9594	1.9902
62.0000	5.3866	4.9587	1.9899
63.0000	5.3731	4.9499	1.9747
64.0000	5.3586	4.9365	1.9519
65.0000	5.3684	4.9456	1.9671
66.0000	5.3597	4.9375	1.9522
67.0000	5.3425	4.9175	1.9299
68.0000	5.3455	4.9203	1.9368
69.0000	5.3366	4.9120	1.9220
70.0000	5.3366	4.9121	1.9220
71.0000	5.3432	4.9182	1.9331
72.0000	5.3376	4.9130	1.9223
73.0000	5.3510	4.9236	1.9411
74.0000	5.3867	4.9588	1.9900
75.0000	5.3674	4.9446	1.9638
76.0000	5.3593	4.9372	1.9521
77.0000	5.3395	4.9147	1.9259
78.0000	5.3296	4.9057	1.9108
79.0000	5.3171	4.8977	1.8961
80.0000	5.3153	4.8922	1.8925
81.0000	5.3069	4.8806	1.8809
82.0000	5.3166	4.8972	1.8959
83.0000	5.3081	4.8817	1.8813
84.0000	5.2988	4.8749	1.8700
85.0000	5.3357	4.9113	1.9188
86.0000	5.3342	4.9099	1.9182
87.0000	5.3166	4.8972	1.8959
88.0000	5.3349	4.9105	1.9185
89.0000	5.3355	4.9110	1.9187
90.0000	5.3382	4.9136	1.9226
91.0000	5.3722	4.9491	1.9744
92.0000	5.3976	4.9767	2.0087
93.0000	5.4093	4.9838	2.0204
94.0000	5.4414	5.0177	2.0664
95.0000	5.4267	4.9999	2.0475
96.0000	5.4139	4.9881	2.0280
97.0000	5.4460	5.0219	2.0740
98.0000	5.4327	5.0036	2.0550
99.0000	5.4285	5.0016	2.0512
100.0000	5.4187	4.9925	2.0357


==> Data-n3/sr_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0000	0.0000	0.0000
4.5800	0.0000	0.0000	0.0028
4.5900	0.0000	0.0000	0.1940
4.6000	0.0000	0.0000	0.9085
4.6100	0.0000	0.0000	0.9138
4.6200	0.0000	0.0000	0.9186
4.6300	0.0000	0.0000	0.9235
4.6400	0.0000	0.0000	0.9291
4.6500	0.0000	0.0000	0.9337
4.6600	0.0000	0.0000	0.9385
4.6700	0.0000	0.0000	0.9430
4.6800	0.0000	0.0000	0.9478
4.6900	0.0000	0.0000	0.9523
4.7000	0.0000	0.0000	0.9569
4.7100	0.0000	0.0000	0.9613
4.7200	0.0000	0.0000	0.9653
4.7300	0.0000	0.0000	0.9693
4.7400	0.0000	0.0000	0.9729
4.7500	0.0000	0.0000	0.9763
4.7600	0.0000	0.0000	0.9790
4.7700	0.0000	0.0000	0.9818
4.7800	0.0000	0.0000	0.9847
4.7900	0.0000	0.0000	0.9873
4.8000	0.0000	0.0000	0.9896
4.8100	0.0000	0.0000	0.9917
4.8200	0.0000	0.0000	0.9935
4.8300	0.0000	0.0000	0.9950
4.8400	0.0000	0.0000	0.9960
4.8500	0.0000	0.0000	0.9971
4.8600	0.0000	0.0000	0.9979
4.8700	0.0000	0.0000	0.9987
4.8800	0.0000	0.0000	0.9992
4.8900	0.0000	0.0000	0.9996
4.9000	0.0000	0.0000	0.9998
4.9100	0.0000	0.0000	0.9999
4.9200	0.0000	0.0000	1.0000
4.9300	0.0000	0.0000	1.0000
4.9400	0.0000	0.0000	1.0000
4.9500	0.0000	0.0000	1.0000
4.9600	0.0000	0.0000	1.0000
4.9700	0.0000	0.0003	1.0000
4.9800	0.0000	0.0142	1.0000
4.9900	0.0000	1.0000	1.0000
5.0000	0.0000	1.0000	1.0000
5.0100	0.0000	1.0000	1.0000
5.0200	0.0000	1.0000	1.0000
5.0300	0.0000	1.0000	1.0000
5.0400	0.0000	1.0000	1.0000
5.0500	0.0000	1.0000	1.0000
5.0600	0.0000	1.0000	1.0000
5.0700	0.0000	1.0000	1.0000
5.0800	0.0000	1.0000	1.0000
5.0900	0.0000	1.0000	1.0000
5.1000	0.0000	1.0000	1.0000
5.1100	0.0000	1.0000	1.0000
5.1200	0.0000	1.0000	1.0000
5.1300	0.0000	1.0000	1.0000
5.1400	0.0000	1.0000	1.0000
5.1500	0.0000	1.0000	1.0000
5.1600	0.0000	1.0000	1.0000
5.1700	0.0000	1.0000	1.0000
5.1800	0.0000	1.0000	1.0000
5.1900	0.0000	1.0000	1.0000
5.2000	0.0000	1.0000	1.0000
5.2100	0.0000	1.0000	1.0000
5.2200	0.0000	1.0000	1.0000
5.2300	0.0000	1.0000	1.0000
5.2400	0.0000	1.0000	1.0000
5.2500	0.0000	1.0000	1.0000
5.2600	0.0000	1.0000	1.0000
5.2700	0.0000	1.0000	1.0000
5.2800	0.0000	1.0000	1.0000
5.2900	0.0000	1.0000	1.0000
5.3000	0.0000	1.0000	1.0000
5.3100	0.0000	1.0000	1.0000
5.3200	0.0000	1.0000	1.0000
5.3300	0.0000	1.0000	1.0000
5.3400	0.0000	1.0000	1.0000
5.3500	0.0000	1.0000	1.0000
5.3600	0.0000	1.0000	1.0000
5.3700	0.0000	1.0000	1.0000
5.3800	0.0000	1.0000	1.0000
5.3900	0.0000	1.0000	1.0000
5.4000	0.0007	1.0000	1.0000
5.4100	0.5062	1.0000	1.0000
5.4200	1.0000	1.0000	1.0000
5.4300	1.0000	1.0000	1.0000
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.4091	4.9846	4.5909	14.9846
2.0000	5.4093	4.9847	4.5911	14.9850
3.0000	5.4094	4.9849	4.5912	14.9855
4.0000	5.4096	4.9850	4.5913	14.9859
5.0000	5.4097	4.9851	4.5915	14.9863
6.0000	5.4099	4.9853	4.5916	14.9867
7.0000	5.4100	4.9854	4.5917	14.9871
8.0000	5.4102	4.9855	4.5918	14.9875
9.0000	5.4103	4.9857	4.5919	14.9879
10.0000	5.4104	4.9858	4.5920	14.9883
11.0000	5.4106	4.9859	4.7226	15.1191
12.0000	5.4088	4.9843	4.5907	14.9837
13.0000	5.4090	4.9844	4.5908	14.9842
14.0000	5.4091	4.9846	4.5910	14.9847
15.0000	5.4093	4.9848	4.5911	14.9852
16.0000	5.4095	4.9849	4.7092	15.1036
17.0000	5.4079	4.9835	4.5899	14.9813
18.0000	5.4081	4.9837	4.5901	14.9819
19.0000	5.4083	4.9838	4.7322	15.1244
20.0000	5.4065	4.9821	4.5887	14.9772
21.0000	5.4067	4.9824	4.5889	14.9779
22.0000	5.4069	4.9826	4.5891	14.9786
23.0000	5.4072	4.9828	4.5893	14.9792
24.0000	5.4074	4.9830	4.6450	15.0354
25.0000	5.4068	4.9825	4.5890	14.9782
26.0000	5.4070	4.9827	4.5892	14.9789
27.0000	5.4073	4.9829	4.5894	14.9795
28.0000	5.4075	4.9831	4.6666	15.0572
29.0000	5.4066	4.9823	4.5888	14.9777
30.0000	5.4068	4.9825	4.5890	14.9783
31.0000	5.4071	4.9827	4.5892	14.9790
32.0000	5.4073	4.9829	4.5894	14.9796
33.0000	5.4075	4.9831	4.5896	14.9802
34.0000	5.4077	4.9833	4.5898	14.9808
35.0000	5.4079	4.9835	4.5899	14.9814
36.0000	5.4081	4.9837	4.5901	14.9820
37.0000	5.4083	4.9839	4.6441	15.0364
38.0000	5.4078	4.9833	4.5898	14.9809
39.0000	5.4080	4.9835	4.5900	14.9814
40.0000	5.4082	4.9837	4.6340	15.0259
41.0000	5.4077	4.9833	4.5898	14.9808
42.0000	5.4079	4.9835	4.5899	14.9814
43.0000	5.4081	4.9837	4.5901	14.9819
44.0000	5.4083	4.9839	4.5903	14.9825
45.0000	5.4085	4.9840	4.5904	14.9830
46.0000	5.4087	4.9842	4.8057	15.1986
47.0000	5.4058	4.9815	4.5881	14.9754
48.0000	5.4060	4.9817	4.5883	14.9761
49.0000	5.4063	4.9820	4.5885	14.9768
50.0000	5.4066	4.9822	4.5888	14.9775
51.0000	5.4068	4.9824	4.5890	14.9782
52.0000	5.4070	4.9827	4.5892	14.9789
53.0000	5.4073	4.9829	4.5894	14.9795
54.0000	5.4075	4.9831	4.5895	14.9801
55.0000	5.4077	4.9833	4.5897	14.9807
56.0000	5.4079	4.9835	4.7976	15.1890
57.0000	5.4051	4.9809	4.5875	14.9735
58.0000	5.4054	4.9812	4.5878	14.9743
59.0000	5.4057	4.9814	4.5880	14.9751
60.0000	5.4059	4.9817	4.5882	14.9758
61.0000	5.4062	4.9819	4.5885	14.9766
62.0000	5.4065	4.9821	4.5887	14.9773
63.0000	5.4067	4.9824	4.6532	15.0423
64.0000	5.4060	4.9817	4.5883	14.9760
65.0000	5.4063	4.9820	4.5885	14.9768
66.0000	5.4065	4.9822	4.5940	14.9827
67.0000	5.4067	4.9824	4.5889	14.9779
68.0000	5.4069	4.9826	4.5891	14.9786
69.0000	5.4072	4.9828	4.5893	14.9792
70.0000	5.4074	4.9830	4.5895	14.9799
71.0000	5.4076	4.9832	4.5897	14.9805
72.0000	5.4078	4.9834	4.5898	14.9810
73.0000	5.4080	4.9836	4.5900	14.9816
74.0000	5.4082	4.9838	4.6986	15.0906
75.0000	5.4069	4.9825	4.5890	14.9784
76.0000	5.4071	4.9827	4.8224	15.2122
77.0000	5.4039	4.9798	4.5816	14.9654
78.0000	5.4043	4.9802	4.5844	14.9689
79.0000	5.4047	4.9805	4.5847	14.9698
80.0000	5.4050	4.9808	4.5850	14.9707
81.0000	5.4053	4.9811	4.5877	14.9741
82.0000	5.4056	4.9813	4.5879	14.9748
83.0000	5.4059	4.9816	4.5882	14.9756
84.0000	5.4061	4.9818	4.5884	14.9763
85.0000	5.4064	4.9821	4.5886	14.9770
86.0000	5.4066	4.9823	4.7091	15.0980
87.0000	5.4051	4.9809	4.5875	14.9736
88.0000	5.4054	4.9812	4.5878	14.9744
89.0000	5.4057	4.9814	4.5880	14.9751
90.0000	5.4060	4.9817	4.5883	14.9759
91.0000	5.4062	4.9819	4.5885	14.9766
92.0000	5.4065	4.9821	4.5887	14.9773
93.0000	5.4067	4.9824	4.5889	14.9780
94.0000	5.4070	4.9826	4.5891	14.9787
95.0000	5.4072	4.9828	4.5893	14.9793
96.0000	5.4074	4.9830	4.5895	14.9799
97.0000	5.4076	4.9832	4.5897	14.9805
98.0000	5.4078	4.9834	4.5899	14.9811
99.0000	5.4080	4.9836	4.5900	14.9817
100.0000	5.4082	4.9838	4.5902	14.9822


==> Data-n3/sr_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0009	0.0018	0.0022
0.0200	0.0019	0.0035	0.0044
0.0300	0.0029	0.0051	0.0061
0.0400	0.0040	0.0068	0.0086
0.0500	0.0048	0.0079	0.0110
0.0600	0.0059	0.0096	0.0135
0.0700	0.0068	0.0112	0.0157
0.0800	0.0078	0.0128	0.0179
0.0900	0.0087	0.0142	0.0204
0.1000	0.0096	0.0156	0.0227
0.1100	0.0107	0.0173	0.0249
0.1200	0.0118	0.0187	0.0273
0.1300	0.0129	0.0202	0.0298
0.1400	0.0141	0.0221	0.0323
0.1500	0.0150	0.0237	0.0348
0.1600	0.0160	0.0253	0.0370
0.1700	0.0172	0.0272	0.0397
0.1800	0.0182	0.0288	0.0422
0.1900	0.0193	0.0309	0.0445
0.2000	0.0204	0.0323	0.0467
0.2100	0.0216	0.0340	0.0491
0.2200	0.0229	0.0358	0.0516
0.2300	0.0241	0.0376	0.0541
0.2400	0.0251	0.0392	0.0567
0.2500	0.0262	0.0411	0.0591
0.2600	0.0275	0.0429	0.0620
0.2700	0.0286	0.0448	0.0647
0.2800	0.0297	0.0465	0.0675
0.2900	0.0309	0.0484	0.0704
0.3000	0.0322	0.0503	0.0732
0.3100	0.0333	0.0522	0.0758
0.3200	0.0345	0.0540	0.0789
0.3300	0.0356	0.0561	0.0817
0.3400	0.0369	0.0578	0.0844
0.3500	0.0382	0.0597	0.0872
0.3600	0.0394	0.0619	0.0902
0.3700	0.0408	0.0640	0.0928
0.3800	0.0420	0.0659	0.0957
0.3900	0.0434	0.0680	0.0987
0.4000	0.0445	0.0700	0.1017
0.4100	0.0459	0.0722	0.1046
0.4200	0.0472	0.0743	0.1079
0.4300	0.0488	0.0767	0.1112
0.4400	0.0500	0.0789	0.1143
0.4500	0.0515	0.0813	0.1173
0.4600	0.0530	0.0836	0.1203
0.4700	0.0546	0.0860	0.1236
0.4800	0.0563	0.0883	0.1265
0.4900	0.0577	0.0906	0.1297
0.5000	0.0591	0.0926	0.1329
0.5100	0.0604	0.0949	0.1362
0.5200	0.0618	0.0970	0.1392
0.5300	0.0633	0.0993	0.1425
0.5400	0.0647	0.1014	0.1461
0.5500	0.0663	0.1036	0.1493
0.5600	0.0679	0.1061	0.1528
0.5700	0.0695	0.1087	0.1563
0.5800	0.0711	0.1111	0.1595
0.5900	0.0728	0.1134	0.1626
0.6000	0.0744	0.1157	0.1659
0.6100	0.0761	0.1181	0.1694
0.6200	0.0777	0.1204	0.1727
0.6300	0.0793	0.1231	0.1760
0.6400	0.0808	0.1255	0.1795
0.6500	0.0823	0.1277	0.1828
0.6600	0.0841	0.1304	0.1862
0.6700	0.0856	0.1328	0.1893
0.6800	0.0874	0.1351	0.1927
0.6900	0.0893	0.1378	0.1959
0.7000	0.0908	0.1405	0.1994
0.7100	0.0925	0.1428	0.2027
0.7200	0.0941	0.1455	0.2065
0.7300	0.0958	0.1482	0.2098
0.7400	0.0977	0.1507	0.2134
0.7500	0.0996	0.1536	0.2171
0.7600	0.1015	0.1567	0.2207
0.7700	0.1031	0.1594	0.2245
0.7800	0.1050	0.1622	0.2278
0.7900	0.1068	0.1650	0.2313
0.8000	0.1088	0.1677	0.2348
0.8100	0.1108	0.1707	0.2386
0.8200	0.1126	0.1738	0.2422
0.8300	0.1145	0.1766	0.2458
0.8400	0.1162	0.1792	0.2498
0.8500	0.1184	0.1820	0.2535
0.8600	0.1205	0.1848	0.2571
0.8700	0.1224	0.1874	0.2610
0.8800	0.1242	0.1902	0.2650
0.8900	0.1262	0.1935	0.2687
0.9000	0.1280	0.1968	0.2725
0.9100	0.1300	0.1996	0.2768
0.9200	0.1324	0.2027	0.2809
0.9300	0.1342	0.2060	0.2849
0.9400	0.1362	0.2091	0.2892
0.9500	0.1384	0.2121	0.2936
0.9600	0.1404	0.2154	0.2979
0.9700	0.1423	0.2184	0.3020
0.9800	0.1441	0.2217	0.3061
0.9900	0.1461	0.2245	0.3107
1.0000	0.1482	0.2277	0.3146
1.0100	0.1506	0.2311	0.3187
1.0200	0.1527	0.2340	0.3228
1.0300	0.1548	0.2375	0.3270
1.0400	0.1569	0.2412	0.3312
1.0500	0.1592	0.2441	0.3354
1.0600	0.1617	0.2473	0.3394
1.0700	0.1642	0.2504	0.3431
1.0800	0.1663	0.2538	0.3479
1.0900	0.1685	0.2571	0.3519
1.1000	0.1705	0.2603	0.3556
1.1100	0.1730	0.2634	0.3598
1.1200	0.1752	0.2672	0.3643
1.1300	0.1777	0.2706	0.3686
1.1400	0.1801	0.2742	0.3728
1.1500	0.1823	0.2776	0.3769
1.1600	0.1847	0.2808	0.3818
1.1700	0.1870	0.2842	0.3862
1.1800	0.1895	0.2875	0.3906
1.1900	0.1919	0.2907	0.3949
1.2000	0.1943	0.2942	0.3992
1.2100	0.1967	0.2982	0.4035
1.2200	0.1991	0.3018	0.4077
1.2300	0.2015	0.3059	0.4122
1.2400	0.2041	0.3092	0.4161
1.2500	0.2063	0.3126	0.4205
1.2600	0.2089	0.3162	0.4253
1.2700	0.2116	0.3199	0.4294
1.2800	0.2143	0.3238	0.4341
1.2900	0.2172	0.3274	0.4382
1.3000	0.2197	0.3310	0.4426
1.3100	0.2226	0.3347	0.4471
1.3200	0.2254	0.3383	0.4515
1.3300	0.2282	0.3420	0.4559
1.3400	0.2311	0.3455	0.4603
1.3500	0.2338	0.3489	0.4648
1.3600	0.2367	0.3527	0.4691
1.3700	0.2398	0.3565	0.4735
1.3800	0.2425	0.3602	0.4780
1.3900	0.2450	0.3642	0.4825
1.4000	0.2478	0.3679	0.4871
1.4100	0.2507	0.3722	0.4917
1.4200	0.2535	0.3758	0.4957
1.4300	0.2561	0.3797	0.5002
1.4400	0.2588	0.3832	0.5049
1.4500	0.2613	0.3874	0.5097
1.4600	0.2643	0.3914	0.5143
1.4700	0.2675	0.3951	0.5188
1.4800	0.2705	0.3987	0.5237
1.4900	0.2739	0.4026	0.5282
1.5000	0.2766	0.4066	0.5330
1.5100	0.2797	0.4105	0.5376
1.5200	0.2830	0.4143	0.5423
1.5300	0.2861	0.4183	0.5472
1.5400	0.2892	0.4218	0.5521
1.5500	0.2924	0.4259	0.5565
1.5600	0.2951	0.4295	0.5614
1.5700	0.2982	0.4333	0.5661
1.5800	0.3014	0.4378	0.5707
1.5900	0.3049	0.4423	0.5753
1.6000	0.3081	0.4462	0.5800
1.6100	0.3111	0.4502	0.5844
1.6200	0.3144	0.4545	0.5889
1.6300	0.3173	0.4586	0.5932
1.6400	0.3204	0.4631	0.5975
1.6500	0.3237	0.4672	0.6019
1.6600	0.3270	0.4712	0.6063
1.6700	0.3306	0.4754	0.6112
1.6800	0.3340	0.4796	0.6160
1.6900	0.3374	0.4837	0.6205
1.7000	0.3405	0.4879	0.6250
1.7100	0.3438	0.4923	0.6293
1.7200	0.3468	0.4963	0.6338
1.7300	0.3505	0.5007	0.6386
1.7400	0.3538	0.5051	0.6431
1.7500	0.3572	0.5094	0.6474
1.7600	0.3608	0.5134	0.6516
1.7700	0.3646	0.5178	0.6562
1.7800	0.3682	0.5221	0.6609
1.7900	0.3714	0.5263	0.6657
1.8000	0.3748	0.5304	0.6706
1.8100	0.3780	0.5344	0.6749
1.8200	0.3817	0.5389	0.6794
1.8300	0.3853	0.5433	0.6836
1.8400	0.3888	0.5476	0.6877
1.8500	0.3924	0.5519	0.6916
1.8600	0.3959	0.5560	0.6956
1.8700	0.3995	0.5604	0.6999
1.8800	0.4032	0.5648	0.7040
1.8900	0.4068	0.5693	0.7083
1.9000	0.4105	0.5736	0.7124
1.9100	0.4142	0.5782	0.7169
1.9200	0.4182	0.5828	0.7212
1.9300	0.4219	0.5873	0.7254
1.9400	0.4257	0.5916	0.7299
1.9500	0.4290	0.5957	0.7339
1.9600	0.4327	0.5998	0.7379
1.9700	0.4365	0.6043	0.7419
1.9800	0.4404	0.6082	0.7459
1.9900	0.4443	0.6128	0.7498
2.0000	0.4481	0.6170	0.7539
2.0100	0.4522	0.6211	0.7579
2.0200	0.4565	0.6252	0.7617
2.0300	0.4603	0.6299	0.7657
2.0400	0.4641	0.6339	0.7697
2.0500	0.4681	0.6382	0.7734
2.0600	0.4715	0.6423	0.7773
2.0700	0.4748	0.6463	0.7812
2.0800	0.4791	0.6503	0.7850
2.0900	0.4831	0.6547	0.7884
2.1000	0.4867	0.6587	0.7921
2.1100	0.4903	0.6629	0.7961
2.1200	0.4941	0.6671	0.8000
2.1300	0.4983	0.6712	0.8041
2.1400	0.5020	0.6757	0.8081
2.1500	0.5056	0.6800	0.8117
2.1600	0.5093	0.6840	0.8151
2.1700	0.5133	0.6882	0.8183
2.1800	0.5173	0.6925	0.8221
2.1900	0.5214	0.6962	0.8252
2.2000	0.5251	0.7004	0.8286
2.2100	0.5290	0.7042	0.8319
2.2200	0.5331	0.7086	0.8350
2.2300	0.5375	0.7128	0.8381
2.2400	0.5420	0.7168	0.8415
2.2500	0.5455	0.7208	0.8450
2.2600	0.5494	0.7244	0.8483
2.2700	0.5530	0.7284	0.8512
2.2800	0.5567	0.7322	0.8544
2.2900	0.5609	0.7358	0.8577
2.3000	0.5650	0.7398	0.8606
2.3100	0.5688	0.7435	0.8638
2.3200	0.5728	0.7475	0.8666
2.3300	0.5768	0.7511	0.8698
2.3400	0.5811	0.7550	0.8724
2.3500	0.5851	0.7589	0.8749
2.3600	0.5893	0.7628	0.8783
2.3700	0.5937	0.7669	0.8814
2.3800	0.5979	0.7704	0.8842
2.3900	0.6023	0.7745	0.8871
2.4000	0.6064	0.7784	0.8896
2.4100	0.6104	0.7824	0.8921
2.4200	0.6143	0.7863	0.8944
2.4300	0.6182	0.7900	0.8971
2.4400	0.6222	0.7938	0.8997
2.4500	0.6263	0.7974	0.9020
2.4600	0.6307	0.8007	0.9044
2.4700	0.6353	0.8041	0.9065
2.4800	0.6394	0.8076	0.9085
2.4900	0.6433	0.8110	0.9106
2.5000	0.6476	0.8142	0.9128
2.5100	0.6518	0.8175	0.9149
2.5200	0.6558	0.8208	0.9167
2.5300	0.6598	0.8240	0.9188
2.5400	0.6639	0.8274	0.9207
2.5500	0.6679	0.8306	0.9227
2.5600	0.6720	0.8337	0.9249
2.5700	0.6757	0.8369	0.9271
2.5800	0.6796	0.8397	0.9290
2.5900	0.6836	0.8430	0.9310
2.6000	0.6876	0.8462	0.9328
2.6100	0.6918	0.8493	0.9346
2.6200	0.6954	0.8523	0.9362
2.6300	0.6996	0.8551	0.9378
2.6400	0.7032	0.8581	0.9394
2.6500	0.7069	0.8612	0.9412
2.6600	0.7105	0.8640	0.9425
2.6700	0.7144	0.8669	0.9444
2.6800	0.7183	0.8697	0.9460
2.6900	0.7223	0.8727	0.9477
2.7000	0.7258	0.8754	0.9491
2.7100	0.7295	0.8780	0.9506
2.7200	0.7331	0.8804	0.9523
2.7300	0.7369	0.8835	0.9539
2.7400	0.7407	0.8860	0.9553
2.7500	0.7440	0.8888	0.9568
2.7600	0.7476	0.8912	0.9580
2.7700	0.7512	0.8939	0.9594
2.7800	0.7548	0.8963	0.9609
2.7900	0.7580	0.8986	0.9622
2.8000	0.7619	0.9013	0.9634
2.8100	0.7655	0.9037	0.9648
2.8200	0.7691	0.9064	0.9661
2.8300	0.7727	0.9087	0.9671
2.8400	0.7762	0.9111	0.9682
2.8500	0.7795	0.9135	0.9692
2.8600	0.7831	0.9155	0.9702
2.8700	0.7865	0.9177	0.9714
2.8800	0.7902	0.9197	0.9725
2.8900	0.7934	0.9218	0.9733
2.9000	0.7971	0.9240	0.9743
2.9100	0.8008	0.9260	0.9752
2.9200	0.8044	0.9281	0.9761
2.9300	0.8075	0.9300	0.9769
2.9400	0.8110	0.9321	0.9778
2.9500	0.8142	0.9339	0.9785
2.9600	0.8171	0.9360	0.9793
2.9700	0.8204	0.9379	0.9800
2.9800	0.8235	0.9396	0.9807
2.9900	0.8267	0.9413	0.9814
3.0000	0.8298	0.9428	0.9821
3.0100	0.8329	0.9446	0.9826
3.0200	0.8360	0.9464	0.9835
3.0300	0.8392	0.9482	0.9842
3.0400	0.8426	0.9499	0.9849
3.0500	0.8456	0.9518	0.9854
3.0600	0.8484	0.9534	0.9860
3.0700	0.8511	0.9547	0.9867
3.0800	0.8539	0.9560	0.9872
3.0900	0.8563	0.9575	0.9878
3.1000	0.8593	0.9589	0.9883
3.1100	0.8621	0.9604	0.9889
3.1200	0.8651	0.9616	0.9894
3.1300	0.8680	0.9628	0.9898
3.1400	0.8708	0.9640	0.9902
3.1500	0.8735	0.9651	0.9908
3.1600	0.8767	0.9663	0.9912
3.1700	0.8792	0.9676	0.9916
3.1800	0.8818	0.9687	0.9920
3.1900	0.8845	0.9696	0.9924
3.2000	0.8870	0.9708	0.9927
3.2100	0.8893	0.9720	0.9931
3.2200	0.8918	0.9731	0.9934
3.2300	0.8944	0.9741	0.9938
3.2400	0.8968	0.9751	0.9942
3.2500	0.8991	0.9760	0.9944
3.2600	0.9014	0.9770	0.9946
3.2700	0.9033	0.9778	0.9949
3.2800	0.9053	0.9788	0.9951
3.2900	0.9076	0.9795	0.9953
3.3000	0.9098	0.9803	0.9954
3.3100	0.9122	0.9811	0.9958
3.3200	0.9144	0.9820	0.9960
3.3300	0.9167	0.9826	0.9961
3.3400	0.9188	0.9834	0.9964
3.3500	0.9209	0.9841	0.9965
3.3600	0.9231	0.9848	0.9967
3.3700	0.9252	0.9854	0.9968
3.3800	0.9269	0.9861	0.9970
3.3900	0.9289	0.9867	0.9972
3.4000	0.9309	0.9873	0.9974
3.4100	0.9330	0.9878	0.9975
3.4200	0.9347	0.9885	0.9977
3.4300	0.9362	0.9890	0.9978
3.4400	0.9378	0.9896	0.9979
3.4500	0.9396	0.9901	0.9981
3.4600	0.9415	0.9906	0.9982
3.4700	0.9430	0.9911	0.9983
3.4800	0.9445	0.9916	0.9983
3.4900	0.9464	0.9920	0.9985
3.5000	0.9482	0.9925	0.9986
3.5100	0.9499	0.9929	0.9987
3.5200	0.9515	0.9932	0.9988
3.5300	0.9530	0.9935	0.9988
3.5400	0.9547	0.9938	0.9989
3.5500	0.9561	0.9942	0.9990
3.5600	0.9575	0.9945	0.9990
3.5700	0.9588	0.9947	0.9991
3.5800	0.9600	0.9950	0.9992
3.5900	0.9615	0.9952	0.9993
3.6000	0.9627	0.9955	0.9993
3.6100	0.9639	0.9957	0.9994
3.6200	0.9653	0.9959	0.9995
3.6300	0.9666	0.9961	0.9995
3.6400	0.9678	0.9963	0.9996
3.6500	0.9692	0.9965	0.9996
3.6600	0.9703	0.9967	0.9997
3.6700	0.9713	0.9970	0.9997
3.6800	0.9724	0.9971	0.9997
3.6900	0.9734	0.9973	0.9998
3.7000	0.9744	0.9974	0.9998
3.7100	0.9754	0.9975	0.9998
3.7200	0.9764	0.9977	0.9998
3.7300	0.9772	0.9979	0.9999
3.7400	0.9781	0.9979	0.9999
3.7500	0.9788	0.9981	0.9999
3.7600	0.9796	0.9982	0.9999
3.7700	0.9803	0.9983	0.9999
3.7800	0.9810	0.9984	0.9999
3.7900	0.9817	0.9986	0.9999
3.8000	0.9824	0.9987	0.9999
3.8100	0.9831	0.9987	0.9999
3.8200	0.9839	0.9988	0.9999
3.8300	0.9845	0.9989	1.0000
3.8400	0.9851	0.9990	1.0000
3.8500	0.9857	0.9990	1.0000
3.8600	0.9862	0.9991	1.0000
3.8700	0.9868	0.9991	1.0000
3.8800	0.9873	0.9992	1.0000
3.8900	0.9878	0.9992	1.0000
3.9000	0.9882	0.9993	1.0000
3.9100	0.9889	0.9993	1.0000
3.9200	0.9894	0.9994	1.0000
3.9300	0.9898	0.9994	1.0000
3.9400	0.9901	0.9995	1.0000
3.9500	0.9905	0.9995	1.0000
3.9600	0.9909	0.9995	1.0000
3.9700	0.9914	0.9996	1.0000
3.9800	0.9918	0.9996	1.0000
3.9900	0.9923	0.9997	1.0000
4.0000	0.9927	0.9997	1.0000
4.0100	0.9930	0.9997	1.0000
4.0200	0.9933	0.9998	1.0000
4.0300	0.9937	0.9998	1.0000
4.0400	0.9941	0.9998	1.0000
4.0500	0.9945	0.9998	1.0000
4.0600	0.9949	0.9998	1.0000
4.0700	0.9952	0.9998	1.0000
4.0800	0.9955	0.9999	1.0000
4.0900	0.9957	0.9999	1.0000
4.1000	0.9959	0.9999	1.0000
4.1100	0.9961	0.9999	1.0000
4.1200	0.9963	0.9999	1.0000
4.1300	0.9965	0.9999	1.0000
4.1400	0.9967	0.9999	1.0000
4.1500	0.9970	0.9999	1.0000
4.1600	0.9972	0.9999	1.0000
4.1700	0.9973	1.0000	1.0000
4.1800	0.9975	1.0000	1.0000
4.1900	0.9977	1.0000	1.0000
4.2000	0.9978	1.0000	1.0000
4.2100	0.9979	1.0000	1.0000
4.2200	0.9981	1.0000	1.0000
4.2300	0.9982	1.0000	1.0000
4.2400	0.9983	1.0000	1.0000
4.2500	0.9984	1.0000	1.0000
4.2600	0.9985	1.0000	1.0000
4.2700	0.9986	1.0000	1.0000
4.2800	0.9987	1.0000	1.0000
4.2900	0.9988	1.0000	1.0000
4.3000	0.9989	1.0000	1.0000
4.3100	0.9990	1.0000	1.0000
4.3200	0.9990	1.0000	1.0000
4.3300	0.9991	1.0000	1.0000
4.3400	0.9991	1.0000	1.0000
4.3500	0.9991	1.0000	1.0000
4.3600	0.9992	1.0000	1.0000
4.3700	0.9992	1.0000	1.0000
4.3800	0.9993	1.0000	1.0000
4.3900	0.9993	1.0000	1.0000
4.4000	0.9994	1.0000	1.0000
4.4100	0.9994	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000
4.4300	0.9995	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000
4.4500	0.9995	1.0000	1.0000
4.4600	0.9995	1.0000	1.0000
4.4700	0.9996	1.0000	1.0000
4.4800	0.9996	1.0000	1.0000
4.4900	0.9997	1.0000	1.0000
4.5000	0.9997	1.0000	1.0000
4.5100	0.9997	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8352	2.8938	1.8654	2.0740	1.6995	1.4342	5.2077
2.0000	2.5466	0.7770	1.5302	2.0740	1.6995	1.4342	5.2077
3.0000	2.8132	1.0283	0.8743	2.0740	1.6995	1.4342	5.2077
4.0000	2.9169	3.3635	0.0946	2.0740	1.6995	1.4342	5.2077
5.0000	2.5100	0.0959	1.4161	2.0740	1.6995	1.4342	5.2077
6.0000	1.5767	2.3850	2.2303	2.0740	1.6995	1.4342	5.2077
7.0000	1.9420	0.5306	2.2947	2.0740	1.6995	1.4342	5.2077
8.0000	1.4626	1.6461	1.6050	2.0740	1.6994	1.4342	5.2077
9.0000	1.5594	0.6785	1.7361	2.0740	1.6994	1.4342	5.2077
10.0000	1.5726	1.9206	0.0534	2.0740	1.6994	1.4342	5.2077
11.0000	2.4898	2.9539	2.8224	2.0740	1.6995	1.4342	5.2077
12.0000	0.4793	2.2722	1.5520	2.0740	1.6995	1.4342	5.2077
13.0000	3.9850	2.0569	0.6576	2.0740	1.6995	1.4342	5.2077
14.0000	1.3978	2.4833	1.8053	2.0740	1.6995	1.4342	5.2077
15.0000	3.3486	1.3889	1.3044	2.0740	1.6995	1.4342	5.2077
16.0000	3.4852	0.8008	2.7814	2.0740	1.6995	1.4342	5.2077
17.0000	0.7712	1.8827	0.4425	2.0740	1.6995	1.4342	5.2077
18.0000	1.6983	0.1364	0.1786	2.0740	1.6994	1.4342	5.2077
19.0000	0.6154	2.2683	2.8619	2.0740	1.6995	1.4342	5.2077
20.0000	1.7942	2.4108	1.7173	2.0740	1.6995	1.4342	5.2077
21.0000	3.1099	1.5662	2.3802	2.0740	1.6995	1.4342	5.2077
22.0000	3.5023	1.2830	1.4734	2.0740	1.6995	1.4342	5.2077
23.0000	2.9566	1.7853	1.2855	2.0740	1.6995	1.4342	5.2077
24.0000	2.2701	0.9093	2.5985	2.0740	1.6994	1.4342	5.2077
25.0000	1.2340	1.5632	1.1721	2.0740	1.6994	1.4342	5.2077
26.0000	2.3164	1.3511	0.5619	2.0740	1.6994	1.4342	5.2077
27.0000	2.8961	0.3762	1.9327	2.0740	1.6994	1.4342	5.2077
28.0000	1.5048	0.3704	2.6579	2.0740	1.6994	1.4342	5.2077
29.0000	2.7559	2.5526	2.3173	2.0740	1.6994	1.4343	5.2077
30.0000	1.4806	2.2577	0.2614	2.0740	1.6994	1.4342	5.2077
31.0000	1.5402	1.2657	1.3859	2.0740	1.6994	1.4342	5.2077
32.0000	3.0129	1.3969	2.1990	2.0740	1.6994	1.4343	5.2077
33.0000	1.0494	2.8936	1.7318	2.0740	1.6994	1.4343	5.2077
34.0000	1.6983	2.9886	0.6565	2.0740	1.6994	1.4342	5.2077
35.0000	0.9551	1.1587	1.4010	2.0740	1.6994	1.4342	5.2077
36.0000	3.4706	2.8104	2.4100	2.0740	1.6995	1.4343	5.2077
37.0000	0.9322	1.2052	2.5941	2.0740	1.6994	1.4343	5.2077
38.0000	2.1685	1.7006	1.1222	2.0740	1.6994	1.4343	5.2077
39.0000	2.3985	3.4761	0.1932	2.0740	1.6995	1.4343	5.2077
40.0000	1.8196	1.7343	2.5678	2.0740	1.6995	1.4343	5.2077
41.0000	2.4611	2.4873	0.3737	2.0740	1.6995	1.4343	5.2077
42.0000	1.5061	2.9049	2.1552	2.0740	1.6995	1.4343	5.2078
43.0000	2.7081	2.2902	2.1060	2.0740	1.6995	1.4343	5.2078
44.0000	3.5085	1.8842	0.8314	2.0740	1.6995	1.4343	5.2078
45.0000	1.2037	1.7040	1.2935	2.0740	1.6995	1.4343	5.2078
46.0000	1.0813	1.7253	3.1562	2.0740	1.6995	1.4343	5.2078
47.0000	0.6977	0.0161	2.1866	2.0740	1.6995	1.4343	5.2078
48.0000	1.8984	2.9555	1.9068	2.0740	1.6995	1.4343	5.2078
49.0000	3.5385	1.8413	0.7755	2.0740	1.6995	1.4343	5.2078
50.0000	2.7295	2.9169	1.7044	2.0740	1.6995	1.4343	5.2078
51.0000	2.7308	1.9002	1.1584	2.0740	1.6995	1.4343	5.2078
52.0000	2.2349	0.6223	2.1260	2.0740	1.6995	1.4343	5.2078
53.0000	3.0536	1.4979	1.7531	2.0740	1.6995	1.4343	5.2078
54.0000	2.4010	1.1018	1.6505	2.0740	1.6995	1.4343	5.2078
55.0000	1.2764	2.0076	1.5470	2.0740	1.6995	1.4343	5.2078
56.0000	2.8818	0.8000	3.1223	2.0740	1.6995	1.4343	5.2078
57.0000	2.3661	2.6684	1.5563	2.0740	1.6995	1.4343	5.2078
58.0000	1.2283	0.4659	0.9030	2.0740	1.6995	1.4343	5.2078
59.0000	1.7888	1.4213	0.9379	2.0740	1.6995	1.4343	5.2078
60.0000	0.0068	0.3950	1.8659	2.0740	1.6995	1.4343	5.2078
61.0000	2.3033	0.0175	1.3738	2.0740	1.6994	1.4343	5.2078
62.0000	1.1517	0.4521	1.8927	2.0740	1.6994	1.4343	5.2077
63.0000	1.7408	2.3867	2.6223	2.0740	1.6994	1.4343	5.2078
64.0000	2.5074	2.0629	1.0767	2.0740	1.6994	1.4343	5.2078
65.0000	1.8475	1.8315	1.8687	2.0740	1.6994	1.4343	5.2078
66.0000	3.2935	2.7588	2.4722	2.0740	1.6995	1.4343	5.2078
67.0000	3.2447	0.3571	1.2837	2.0740	1.6994	1.4343	5.2078
68.0000	1.9568	1.3211	1.9618	2.0740	1.6994	1.4343	5.2078
69.0000	2.4611	2.3846	1.4038	2.0740	1.6994	1.4343	5.2078
70.0000	1.0654	1.4737	1.1777	2.0740	1.6994	1.4343	5.2078
71.0000	1.1020	1.5522	1.6977	2.0740	1.6994	1.4343	5.2078
72.0000	2.5787	0.4776	1.0521	2.0740	1.6994	1.4343	5.2078
73.0000	2.8990	2.4633	0.0677	2.0740	1.6994	1.4343	5.2078
74.0000	1.4421	1.6930	2.7513	2.0740	1.6994	1.4343	5.2078
75.0000	1.1794	2.2305	1.8143	2.0740	1.6994	1.4343	5.2078
76.0000	3.2767	1.8588	3.2450	2.0740	1.6994	1.4344	5.2078
77.0000	2.5307	1.6306	2.0710	2.0740	1.6994	1.4344	5.2078
78.0000	2.8489	2.1713	1.9842	2.0740	1.6994	1.4344	5.2078
79.0000	1.6987	1.3282	1.5186	2.0740	1.6994	1.4344	5.2078
80.0000	3.1136	1.2751	2.0032	2.0740	1.6994	1.4344	5.2079
81.0000	2.7688	2.0402	1.1170	2.0740	1.6994	1.4344	5.2079
82.0000	0.6989	2.4786	2.0027	2.0740	1.6994	1.4344	5.2079
83.0000	1.7194	0.9539	1.9317	2.0740	1.6994	1.4344	5.2079
84.0000	2.3432	1.4186	0.2496	2.0740	1.6994	1.4344	5.2078
85.0000	3.5920	2.6268	1.4790	2.0740	1.6994	1.4344	5.2079
86.0000	1.3278	2.0170	2.7892	2.0740	1.6995	1.4344	5.2079
87.0000	1.2869	2.0629	1.0003	2.0740	1.6995	1.4344	5.2079
88.0000	0.5978	1.9217	1.3850	2.0740	1.6995	1.4344	5.2079
89.0000	0.3303	1.5481	1.3007	2.0740	1.6995	1.4344	5.2078
90.0000	3.1784	1.7514	0.6146	2.0740	1.6995	1.4344	5.2078
91.0000	1.5872	1.2842	0.8585	2.0740	1.6995	1.4344	5.2078
92.0000	3.0622	2.8122	1.0987	2.0740	1.6995	1.4344	5.2078
93.0000	3.0560	1.0721	0.7148	2.0740	1.6995	1.4344	5.2078
94.0000	0.3628	1.5003	1.8362	2.0740	1.6995	1.4344	5.2078
95.0000	2.6271	0.1344	2.0629	2.0740	1.6994	1.4344	5.2078
96.0000	3.6161	2.1555	0.5963	2.0740	1.6994	1.4344	5.2078
97.0000	2.2909	1.6483	1.8613	2.0740	1.6994	1.4344	5.2078
98.0000	1.6328	0.3764	1.3733	2.0740	1.6994	1.4344	5.2078
99.0000	1.5971	2.4124	1.7964	2.0740	1.6994	1.4344	5.2078
100.0000	0.4944	3.1573	1.9608	2.0740	1.6995	1.4344	5.2078


==> Data-n3/sr_n3_P15_phi0.45_0.60_0.75_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	5.4091	4.9846	4.5909
2.0000	5.4093	4.9847	4.5911
3.0000	5.4094	4.9849	4.5912
4.0000	5.4096	4.9850	4.5913
5.0000	5.4097	4.9851	4.5915
6.0000	5.4099	4.9853	4.5916
7.0000	5.4100	4.9854	4.5917
8.0000	5.4102	4.9855	4.5918
9.0000	5.4103	4.9857	4.5919
10.0000	5.4104	4.9858	4.5920
11.0000	5.4106	4.9859	4.5922
12.0000	5.4088	4.9843	4.5907
13.0000	5.4090	4.9844	4.5908
14.0000	5.4091	4.9846	4.5910
15.0000	5.4093	4.9848	4.5911
16.0000	5.4095	4.9849	4.5912
17.0000	5.4079	4.9835	4.5899
18.0000	5.4081	4.9837	4.5901
19.0000	5.4083	4.9838	4.5903
20.0000	5.4065	4.9821	4.5887
21.0000	5.4067	4.9824	4.5889
22.0000	5.4069	4.9826	4.5891
23.0000	5.4072	4.9828	4.5893
24.0000	5.4074	4.9830	4.5895
25.0000	5.4068	4.9825	4.5890
26.0000	5.4070	4.9827	4.5892
27.0000	5.4073	4.9829	4.5894
28.0000	5.4075	4.9831	4.5896
29.0000	5.4066	4.9823	4.5888
30.0000	5.4068	4.9825	4.5890
31.0000	5.4071	4.9827	4.5892
32.0000	5.4073	4.9829	4.5894
33.0000	5.4075	4.9831	4.5896
34.0000	5.4077	4.9833	4.5898
35.0000	5.4079	4.9835	4.5899
36.0000	5.4081	4.9837	4.5901
37.0000	5.4083	4.9839	4.5903
38.0000	5.4078	4.9833	4.5898
39.0000	5.4080	4.9835	4.5900
40.0000	5.4082	4.9837	4.5901
41.0000	5.4077	4.9833	4.5898
42.0000	5.4079	4.9835	4.5899
43.0000	5.4081	4.9837	4.5901
44.0000	5.4083	4.9839	4.5903
45.0000	5.4085	4.9840	4.5904
46.0000	5.4087	4.9842	4.5906
47.0000	5.4058	4.9815	4.5881
48.0000	5.4060	4.9817	4.5883
49.0000	5.4063	4.9820	4.5885
50.0000	5.4066	4.9822	4.5888
51.0000	5.4068	4.9824	4.5890
52.0000	5.4070	4.9827	4.5892
53.0000	5.4073	4.9829	4.5894
54.0000	5.4075	4.9831	4.5895
55.0000	5.4077	4.9833	4.5897
56.0000	5.4079	4.9835	4.5899
57.0000	5.4051	4.9809	4.5875
58.0000	5.4054	4.9812	4.5878
59.0000	5.4057	4.9814	4.5880
60.0000	5.4059	4.9817	4.5882
61.0000	5.4062	4.9819	4.5885
62.0000	5.4065	4.9821	4.5887
63.0000	5.4067	4.9824	4.5889
64.0000	5.4060	4.9817	4.5883
65.0000	5.4063	4.9820	4.5885
66.0000	5.4065	4.9822	4.5887
67.0000	5.4067	4.9824	4.5889
68.0000	5.4069	4.9826	4.5891
69.0000	5.4072	4.9828	4.5893
70.0000	5.4074	4.9830	4.5895
71.0000	5.4076	4.9832	4.5897
72.0000	5.4078	4.9834	4.5898
73.0000	5.4080	4.9836	4.5900
74.0000	5.4082	4.9838	4.5902
75.0000	5.4069	4.9825	4.5890
76.0000	5.4071	4.9827	4.5892
77.0000	5.4039	4.9798	4.5816
78.0000	5.4043	4.9802	4.5844
79.0000	5.4047	4.9805	4.5847
80.0000	5.4050	4.9808	4.5850
81.0000	5.4053	4.9811	4.5877
82.0000	5.4056	4.9813	4.5879
83.0000	5.4059	4.9816	4.5882
84.0000	5.4061	4.9818	4.5884
85.0000	5.4064	4.9821	4.5886
86.0000	5.4066	4.9823	4.5888
87.0000	5.4051	4.9809	4.5875
88.0000	5.4054	4.9812	4.5878
89.0000	5.4057	4.9814	4.5880
90.0000	5.4060	4.9817	4.5883
91.0000	5.4062	4.9819	4.5885
92.0000	5.4065	4.9821	4.5887
93.0000	5.4067	4.9824	4.5889
94.0000	5.4070	4.9826	4.5891
95.0000	5.4072	4.9828	4.5893
96.0000	5.4074	4.9830	4.5895
97.0000	5.4076	4.9832	4.5897
98.0000	5.4078	4.9834	4.5899
99.0000	5.4080	4.9836	4.5900
100.0000	5.4082	4.9838	4.5902


==> Data-n3/sr_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0000	0.0000	0.0000
4.5800	0.0000	0.0000	0.0000
4.5900	0.0000	0.0000	0.0000
4.6000	0.0000	0.0000	0.0000
4.6100	0.0000	0.0000	1.0000
4.6200	0.0000	0.0000	1.0000
4.6300	0.0000	0.0000	1.0000
4.6400	0.0000	0.0000	1.0000
4.6500	0.0000	0.0000	1.0000
4.6600	0.0000	0.0000	1.0000
4.6700	0.0000	0.0000	1.0000
4.6800	0.0000	0.0000	1.0000
4.6900	0.0000	0.0000	1.0000
4.7000	0.0000	0.0000	1.0000
4.7100	0.0000	0.0000	1.0000
4.7200	0.0000	0.0000	1.0000
4.7300	0.0000	0.0000	1.0000
4.7400	0.0000	0.0000	1.0000
4.7500	0.0000	0.0000	1.0000
4.7600	0.0000	0.0000	1.0000
4.7700	0.0000	0.0000	1.0000
4.7800	0.0000	0.0000	1.0000
4.7900	0.0000	0.0000	1.0000
4.8000	0.0000	0.0000	1.0000
4.8100	0.0000	0.0000	1.0000
4.8200	0.0000	0.0000	1.0000
4.8300	0.0000	0.0000	1.0000
4.8400	0.0000	0.0000	1.0000
4.8500	0.0000	0.0000	1.0000
4.8600	0.0000	0.0000	1.0000
4.8700	0.0000	0.0000	1.0000
4.8800	0.0000	0.0000	1.0000
4.8900	0.0000	0.0000	1.0000
4.9000	0.0000	0.0000	1.0000
4.9100	0.0000	0.0000	1.0000
4.9200	0.0000	0.0000	1.0000
4.9300	0.0000	0.0000	1.0000
4.9400	0.0000	0.0000	1.0000
4.9500	0.0000	0.0000	1.0000
4.9600	0.0000	0.0000	1.0000
4.9700	0.0000	0.0000	1.0000
4.9800	0.0000	0.0000	1.0000
4.9900	0.0000	1.0000	1.0000
5.0000	0.0000	1.0000	1.0000
5.0100	0.0000	1.0000	1.0000
5.0200	0.0000	1.0000	1.0000
5.0300	0.0000	1.0000	1.0000
5.0400	0.0000	1.0000	1.0000
5.0500	0.0000	1.0000	1.0000
5.0600	0.0000	1.0000	1.0000
5.0700	0.0000	1.0000	1.0000
5.0800	0.0000	1.0000	1.0000
5.0900	0.0000	1.0000	1.0000
5.1000	0.0000	1.0000	1.0000
5.1100	0.0000	1.0000	1.0000
5.1200	0.0000	1.0000	1.0000
5.1300	0.0000	1.0000	1.0000
5.1400	0.0000	1.0000	1.0000
5.1500	0.0000	1.0000	1.0000
5.1600	0.0000	1.0000	1.0000
5.1700	0.0000	1.0000	1.0000
5.1800	0.0000	1.0000	1.0000
5.1900	0.0000	1.0000	1.0000
5.2000	0.0000	1.0000	1.0000
5.2100	0.0000	1.0000	1.0000
5.2200	0.0000	1.0000	1.0000
5.2300	0.0000	1.0000	1.0000
5.2400	0.0000	1.0000	1.0000
5.2500	0.0000	1.0000	1.0000
5.2600	0.0000	1.0000	1.0000
5.2700	0.0000	1.0000	1.0000
5.2800	0.0000	1.0000	1.0000
5.2900	0.0000	1.0000	1.0000
5.3000	0.0000	1.0000	1.0000
5.3100	0.0000	1.0000	1.0000
5.3200	0.0000	1.0000	1.0000
5.3300	0.0000	1.0000	1.0000
5.3400	0.0000	1.0000	1.0000
5.3500	0.0000	1.0000	1.0000
5.3600	0.0000	1.0000	1.0000
5.3700	0.0000	1.0000	1.0000
5.3800	0.0000	1.0000	1.0000
5.3900	0.0000	1.0000	1.0000
5.4000	0.0000	1.0000	1.0000
5.4100	1.0000	1.0000	1.0000
5.4200	1.0000	1.0000	1.0000
5.4300	1.0000	1.0000	1.0000
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.4078	4.9843	4.6078	15.0000
2.0000	5.4078	4.9843	4.6078	15.0000
3.0000	5.4078	4.9843	4.6078	15.0000
4.0000	5.4078	4.9843	4.6078	15.0000
5.0000	5.4078	4.9843	4.6078	15.0000
6.0000	5.4078	4.9843	4.6078	15.0000
7.0000	5.4078	4.9843	4.6078	15.0000
8.0000	5.4078	4.9843	4.6078	15.0000
9.0000	5.4078	4.9843	4.6078	15.0000
10.0000	5.4078	4.9843	4.6078	15.0000
11.0000	5.4078	4.9843	4.6078	15.0000
12.0000	5.4078	4.9843	4.6078	15.0000
13.0000	5.4078	4.9843	4.6078	15.0000
14.0000	5.4078	4.9843	4.6078	15.0000
15.0000	5.4078	4.9843	4.6078	15.0000
16.0000	5.4078	4.9843	4.6078	15.0000
17.0000	5.4078	4.9843	4.6078	15.0000
18.0000	5.4078	4.9843	4.6078	15.0000
19.0000	5.4078	4.9843	4.6078	15.0000
20.0000	5.4078	4.9843	4.6078	15.0000
21.0000	5.4078	4.9843	4.6078	15.0000
22.0000	5.4078	4.9843	4.6078	15.0000
23.0000	5.4078	4.9843	4.6078	15.0000
24.0000	5.4078	4.9843	4.6078	15.0000
25.0000	5.4078	4.9843	4.6078	15.0000
26.0000	5.4078	4.9843	4.6078	15.0000
27.0000	5.4078	4.9843	4.6078	15.0000
28.0000	5.4078	4.9843	4.6078	15.0000
29.0000	5.4078	4.9843	4.6078	15.0000
30.0000	5.4078	4.9843	4.6078	15.0000
31.0000	5.4078	4.9843	4.6078	15.0000
32.0000	5.4078	4.9843	4.6078	15.0000
33.0000	5.4078	4.9843	4.6078	15.0000
34.0000	5.4078	4.9843	4.6078	15.0000
35.0000	5.4078	4.9843	4.6078	15.0000
36.0000	5.4078	4.9843	4.6078	15.0000
37.0000	5.4078	4.9843	4.6078	15.0000
38.0000	5.4078	4.9843	4.6078	15.0000
39.0000	5.4078	4.9843	4.6078	15.0000
40.0000	5.4078	4.9843	4.6078	15.0000
41.0000	5.4078	4.9843	4.6078	15.0000
42.0000	5.4078	4.9843	4.6078	15.0000
43.0000	5.4078	4.9843	4.6078	15.0000
44.0000	5.4078	4.9843	4.6078	15.0000
45.0000	5.4078	4.9843	4.6078	15.0000
46.0000	5.4078	4.9843	4.6078	15.0000
47.0000	5.4078	4.9843	4.6078	15.0000
48.0000	5.4078	4.9843	4.6078	15.0000
49.0000	5.4078	4.9843	4.6078	15.0000
50.0000	5.4078	4.9843	4.6078	15.0000
51.0000	5.4078	4.9843	4.6078	15.0000
52.0000	5.4078	4.9843	4.6078	15.0000
53.0000	5.4078	4.9843	4.6078	15.0000
54.0000	5.4078	4.9843	4.6078	15.0000
55.0000	5.4078	4.9843	4.6078	15.0000
56.0000	5.4078	4.9843	4.6078	15.0000
57.0000	5.4078	4.9843	4.6078	15.0000
58.0000	5.4078	4.9843	4.6078	15.0000
59.0000	5.4078	4.9843	4.6078	15.0000
60.0000	5.4078	4.9843	4.6078	15.0000
61.0000	5.4078	4.9843	4.6078	15.0000
62.0000	5.4078	4.9843	4.6078	15.0000
63.0000	5.4078	4.9843	4.6078	15.0000
64.0000	5.4078	4.9843	4.6078	15.0000
65.0000	5.4078	4.9843	4.6078	15.0000
66.0000	5.4078	4.9843	4.6078	15.0000
67.0000	5.4078	4.9843	4.6078	15.0000
68.0000	5.4078	4.9843	4.6078	15.0000
69.0000	5.4078	4.9843	4.6078	15.0000
70.0000	5.4078	4.9843	4.6078	15.0000
71.0000	5.4078	4.9843	4.6078	15.0000
72.0000	5.4078	4.9843	4.6078	15.0000
73.0000	5.4078	4.9843	4.6078	15.0000
74.0000	5.4078	4.9843	4.6078	15.0000
75.0000	5.4078	4.9843	4.6078	15.0000
76.0000	5.4078	4.9843	4.6078	15.0000
77.0000	5.4078	4.9843	4.6078	15.0000
78.0000	5.4078	4.9843	4.6078	15.0000
79.0000	5.4078	4.9843	4.6078	15.0000
80.0000	5.4078	4.9843	4.6078	15.0000
81.0000	5.4078	4.9843	4.6078	15.0000
82.0000	5.4078	4.9843	4.6078	15.0000
83.0000	5.4078	4.9843	4.6078	15.0000
84.0000	5.4078	4.9843	4.6078	15.0000
85.0000	5.4078	4.9843	4.6078	15.0000
86.0000	5.4078	4.9843	4.6078	15.0000
87.0000	5.4078	4.9843	4.6078	15.0000
88.0000	5.4078	4.9843	4.6078	15.0000
89.0000	5.4078	4.9843	4.6078	15.0000
90.0000	5.4078	4.9843	4.6078	15.0000
91.0000	5.4078	4.9843	4.6078	15.0000
92.0000	5.4078	4.9843	4.6078	15.0000
93.0000	5.4078	4.9843	4.6078	15.0000
94.0000	5.4078	4.9843	4.6078	15.0000
95.0000	5.4078	4.9843	4.6078	15.0000
96.0000	5.4078	4.9843	4.6078	15.0000
97.0000	5.4078	4.9843	4.6078	15.0000
98.0000	5.4078	4.9843	4.6078	15.0000
99.0000	5.4078	4.9843	4.6078	15.0000
100.0000	5.4078	4.9843	4.6078	15.0000


==> Data-n3/sr_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0009	0.0018	0.0022
0.0200	0.0019	0.0035	0.0044
0.0300	0.0029	0.0051	0.0061
0.0400	0.0040	0.0068	0.0085
0.0500	0.0048	0.0079	0.0110
0.0600	0.0059	0.0096	0.0134
0.0700	0.0068	0.0112	0.0157
0.0800	0.0078	0.0128	0.0179
0.0900	0.0087	0.0142	0.0202
0.1000	0.0096	0.0156	0.0227
0.1100	0.0107	0.0173	0.0248
0.1200	0.0118	0.0187	0.0272
0.1300	0.0129	0.0202	0.0296
0.1400	0.0141	0.0221	0.0322
0.1500	0.0150	0.0237	0.0346
0.1600	0.0160	0.0253	0.0369
0.1700	0.0172	0.0272	0.0396
0.1800	0.0182	0.0289	0.0420
0.1900	0.0193	0.0309	0.0444
0.2000	0.0204	0.0323	0.0465
0.2100	0.0216	0.0340	0.0491
0.2200	0.0229	0.0358	0.0516
0.2300	0.0241	0.0376	0.0539
0.2400	0.0251	0.0392	0.0566
0.2500	0.0262	0.0411	0.0589
0.2600	0.0275	0.0429	0.0618
0.2700	0.0286	0.0449	0.0644
0.2800	0.0297	0.0465	0.0672
0.2900	0.0309	0.0484	0.0700
0.3000	0.0322	0.0503	0.0729
0.3100	0.0333	0.0522	0.0755
0.3200	0.0345	0.0540	0.0786
0.3300	0.0356	0.0561	0.0814
0.3400	0.0369	0.0578	0.0841
0.3500	0.0382	0.0597	0.0869
0.3600	0.0394	0.0619	0.0898
0.3700	0.0408	0.0640	0.0925
0.3800	0.0420	0.0659	0.0954
0.3900	0.0434	0.0680	0.0983
0.4000	0.0445	0.0700	0.1013
0.4100	0.0459	0.0722	0.1043
0.4200	0.0473	0.0743	0.1074
0.4300	0.0488	0.0767	0.1108
0.4400	0.0500	0.0789	0.1138
0.4500	0.0515	0.0813	0.1169
0.4600	0.0530	0.0836	0.1199
0.4700	0.0547	0.0860	0.1232
0.4800	0.0563	0.0883	0.1262
0.4900	0.0577	0.0907	0.1291
0.5000	0.0591	0.0926	0.1324
0.5100	0.0604	0.0949	0.1359
0.5200	0.0619	0.0970	0.1387
0.5300	0.0633	0.0993	0.1420
0.5400	0.0647	0.1014	0.1456
0.5500	0.0663	0.1036	0.1489
0.5600	0.0679	0.1061	0.1523
0.5700	0.0696	0.1087	0.1558
0.5800	0.0711	0.1112	0.1591
0.5900	0.0728	0.1134	0.1622
0.6000	0.0744	0.1157	0.1654
0.6100	0.0761	0.1181	0.1688
0.6200	0.0777	0.1204	0.1722
0.6300	0.0794	0.1231	0.1754
0.6400	0.0808	0.1255	0.1790
0.6500	0.0824	0.1278	0.1823
0.6600	0.0841	0.1304	0.1857
0.6700	0.0856	0.1328	0.1888
0.6800	0.0875	0.1351	0.1920
0.6900	0.0893	0.1378	0.1954
0.7000	0.0908	0.1405	0.1987
0.7100	0.0925	0.1428	0.2019
0.7200	0.0941	0.1455	0.2058
0.7300	0.0959	0.1482	0.2091
0.7400	0.0978	0.1507	0.2128
0.7500	0.0997	0.1537	0.2164
0.7600	0.1015	0.1567	0.2200
0.7700	0.1032	0.1594	0.2237
0.7800	0.1051	0.1623	0.2272
0.7900	0.1068	0.1651	0.2305
0.8000	0.1088	0.1678	0.2342
0.8100	0.1108	0.1707	0.2377
0.8200	0.1127	0.1738	0.2415
0.8300	0.1145	0.1766	0.2450
0.8400	0.1163	0.1793	0.2489
0.8500	0.1185	0.1820	0.2526
0.8600	0.1205	0.1848	0.2564
0.8700	0.1224	0.1874	0.2602
0.8800	0.1243	0.1903	0.2643
0.8900	0.1263	0.1935	0.2680
0.9000	0.1280	0.1968	0.2717
0.9100	0.1300	0.1996	0.2758
0.9200	0.1324	0.2027	0.2800
0.9300	0.1342	0.2061	0.2840
0.9400	0.1363	0.2092	0.2881
0.9500	0.1384	0.2122	0.2925
0.9600	0.1405	0.2154	0.2970
0.9700	0.1423	0.2184	0.3011
0.9800	0.1442	0.2217	0.3052
0.9900	0.1462	0.2246	0.3097
1.0000	0.1483	0.2277	0.3137
1.0100	0.1506	0.2311	0.3176
1.0200	0.1528	0.2340	0.3220
1.0300	0.1549	0.2375	0.3261
1.0400	0.1569	0.2411	0.3301
1.0500	0.1593	0.2442	0.3344
1.0600	0.1619	0.2474	0.3384
1.0700	0.1642	0.2504	0.3422
1.0800	0.1663	0.2539	0.3468
1.0900	0.1686	0.2571	0.3509
1.1000	0.1706	0.2603	0.3548
1.1100	0.1731	0.2634	0.3587
1.1200	0.1752	0.2672	0.3633
1.1300	0.1778	0.2706	0.3676
1.1400	0.1801	0.2742	0.3718
1.1500	0.1824	0.2776	0.3758
1.1600	0.1847	0.2808	0.3805
1.1700	0.1872	0.2842	0.3851
1.1800	0.1895	0.2876	0.3894
1.1900	0.1919	0.2907	0.3939
1.2000	0.1944	0.2943	0.3982
1.2100	0.1968	0.2982	0.4026
1.2200	0.1992	0.3018	0.4066
1.2300	0.2015	0.3060	0.4111
1.2400	0.2041	0.3092	0.4151
1.2500	0.2064	0.3127	0.4196
1.2600	0.2090	0.3162	0.4240
1.2700	0.2117	0.3199	0.4282
1.2800	0.2144	0.3239	0.4330
1.2900	0.2172	0.3274	0.4371
1.3000	0.2198	0.3311	0.4415
1.3100	0.2226	0.3347	0.4456
1.3200	0.2255	0.3384	0.4502
1.3300	0.2283	0.3421	0.4548
1.3400	0.2312	0.3455	0.4590
1.3500	0.2339	0.3490	0.4633
1.3600	0.2368	0.3528	0.4679
1.3700	0.2398	0.3565	0.4721
1.3800	0.2425	0.3603	0.4771
1.3900	0.2451	0.3642	0.4813
1.4000	0.2480	0.3679	0.4858
1.4100	0.2508	0.3722	0.4905
1.4200	0.2535	0.3758	0.4946
1.4300	0.2563	0.3797	0.4992
1.4400	0.2588	0.3833	0.5036
1.4500	0.2614	0.3874	0.5085
1.4600	0.2643	0.3914	0.5130
1.4700	0.2677	0.3951	0.5175
1.4800	0.2706	0.3988	0.5222
1.4900	0.2740	0.4026	0.5269
1.5000	0.2767	0.4067	0.5317
1.5100	0.2797	0.4105	0.5364
1.5200	0.2832	0.4143	0.5410
1.5300	0.2862	0.4184	0.5459
1.5400	0.2893	0.4219	0.5508
1.5500	0.2924	0.4260	0.5553
1.5600	0.2952	0.4296	0.5599
1.5700	0.2982	0.4334	0.5646
1.5800	0.3015	0.4379	0.5696
1.5900	0.3050	0.4424	0.5742
1.6000	0.3082	0.4463	0.5785
1.6100	0.3113	0.4503	0.5833
1.6200	0.3145	0.4547	0.5878
1.6300	0.3174	0.4586	0.5919
1.6400	0.3205	0.4631	0.5963
1.6500	0.3237	0.4673	0.6006
1.6600	0.3272	0.4712	0.6052
1.6700	0.3307	0.4754	0.6097
1.6800	0.3341	0.4797	0.6148
1.6900	0.3375	0.4838	0.6193
1.7000	0.3405	0.4880	0.6237
1.7100	0.3439	0.4923	0.6280
1.7200	0.3469	0.4964	0.6324
1.7300	0.3505	0.5008	0.6373
1.7400	0.3539	0.5052	0.6418
1.7500	0.3573	0.5095	0.6462
1.7600	0.3609	0.5136	0.6504
1.7700	0.3647	0.5178	0.6548
1.7800	0.3683	0.5222	0.6595
1.7900	0.3715	0.5262	0.6645
1.8000	0.3748	0.5304	0.6692
1.8100	0.3781	0.5345	0.6737
1.8200	0.3817	0.5389	0.6779
1.8300	0.3854	0.5433	0.6823
1.8400	0.3889	0.5477	0.6865
1.8500	0.3925	0.5519	0.6907
1.8600	0.3960	0.5561	0.6943
1.8700	0.3996	0.5604	0.6986
1.8800	0.4033	0.5649	0.7027
1.8900	0.4070	0.5694	0.7069
1.9000	0.4106	0.5737	0.7112
1.9100	0.4143	0.5783	0.7156
1.9200	0.4183	0.5829	0.7201
1.9300	0.4219	0.5874	0.7240
1.9400	0.4258	0.5917	0.7285
1.9500	0.4291	0.5958	0.7329
1.9600	0.4329	0.5999	0.7367
1.9700	0.4367	0.6043	0.7405
1.9800	0.4405	0.6082	0.7447
1.9900	0.4445	0.6128	0.7486
2.0000	0.4483	0.6170	0.7524
2.0100	0.4523	0.6212	0.7566
2.0200	0.4566	0.6253	0.7605
2.0300	0.4605	0.6300	0.7644
2.0400	0.4642	0.6341	0.7683
2.0500	0.4683	0.6382	0.7724
2.0600	0.4716	0.6424	0.7762
2.0700	0.4749	0.6463	0.7801
2.0800	0.4792	0.6504	0.7838
2.0900	0.4832	0.6547	0.7875
2.1000	0.4868	0.6589	0.7910
2.1100	0.4904	0.6629	0.7949
2.1200	0.4943	0.6671	0.7987
2.1300	0.4984	0.6712	0.8029
2.1400	0.5022	0.6757	0.8069
2.1500	0.5057	0.6801	0.8104
2.1600	0.5094	0.6841	0.8140
2.1700	0.5134	0.6882	0.8174
2.1800	0.5174	0.6925	0.8208
2.1900	0.5215	0.6963	0.8242
2.2000	0.5253	0.7005	0.8276
2.2100	0.5291	0.7043	0.8308
2.2200	0.5332	0.7087	0.8340
2.2300	0.5376	0.7129	0.8370
2.2400	0.5421	0.7168	0.8404
2.2500	0.5456	0.7209	0.8439
2.2600	0.5495	0.7244	0.8473
2.2700	0.5531	0.7284	0.8504
2.2800	0.5567	0.7321	0.8534
2.2900	0.5610	0.7359	0.8566
2.3000	0.5650	0.7399	0.8597
2.3100	0.5689	0.7436	0.8627
2.3200	0.5729	0.7475	0.8656
2.3300	0.5769	0.7512	0.8686
2.3400	0.5812	0.7551	0.8715
2.3500	0.5852	0.7589	0.8741
2.3600	0.5895	0.7629	0.8773
2.3700	0.5938	0.7670	0.8803
2.3800	0.5980	0.7706	0.8833
2.3900	0.6025	0.7745	0.8862
2.4000	0.6066	0.7784	0.8888
2.4100	0.6105	0.7824	0.8914
2.4200	0.6144	0.7863	0.8935
2.4300	0.6183	0.7901	0.8962
2.4400	0.6224	0.7939	0.8989
2.4500	0.6264	0.7974	0.9012
2.4600	0.6309	0.8008	0.9036
2.4700	0.6354	0.8041	0.9059
2.4800	0.6396	0.8077	0.9082
2.4900	0.6434	0.8110	0.9105
2.5000	0.6478	0.8144	0.9128
2.5100	0.6519	0.8175	0.9151
2.5200	0.6560	0.8209	0.9170
2.5300	0.6599	0.8241	0.9194
2.5400	0.6640	0.8274	0.9214
2.5500	0.6681	0.8307	0.9237
2.5600	0.6721	0.8337	0.9261
2.5700	0.6759	0.8370	0.9283
2.5800	0.6797	0.8397	0.9304
2.5900	0.6837	0.8431	0.9324
2.6000	0.6878	0.8463	0.9343
2.6100	0.6919	0.8494	0.9361
2.6200	0.6955	0.8522	0.9378
2.6300	0.6998	0.8552	0.9396
2.6400	0.7033	0.8581	0.9415
2.6500	0.7071	0.8613	0.9429
2.6600	0.7107	0.8641	0.9449
2.6700	0.7145	0.8669	0.9467
2.6800	0.7184	0.8697	0.9483
2.6900	0.7224	0.8727	0.9500
2.7000	0.7259	0.8755	0.9517
2.7100	0.7296	0.8780	0.9533
2.7200	0.7332	0.8805	0.9550
2.7300	0.7370	0.8836	0.9565
2.7400	0.7409	0.8861	0.9579
2.7500	0.7441	0.8888	0.9594
2.7600	0.7478	0.8913	0.9609
2.7700	0.7513	0.8939	0.9623
2.7800	0.7549	0.8963	0.9636
2.7900	0.7581	0.8987	0.9650
2.8000	0.7620	0.9014	0.9665
2.8100	0.7656	0.9038	0.9676
2.8200	0.7693	0.9065	0.9687
2.8300	0.7729	0.9088	0.9697
2.8400	0.7763	0.9111	0.9709
2.8500	0.7796	0.9135	0.9721
2.8600	0.7832	0.9156	0.9731
2.8700	0.7866	0.9177	0.9741
2.8800	0.7904	0.9197	0.9751
2.8900	0.7934	0.9219	0.9760
2.9000	0.7973	0.9241	0.9769
2.9100	0.8010	0.9260	0.9778
2.9200	0.8045	0.9281	0.9785
2.9300	0.8076	0.9300	0.9793
2.9400	0.8111	0.9321	0.9801
2.9500	0.8143	0.9340	0.9809
2.9600	0.8171	0.9360	0.9816
2.9700	0.8205	0.9379	0.9823
2.9800	0.8236	0.9396	0.9829
2.9900	0.8268	0.9413	0.9838
3.0000	0.8299	0.9428	0.9845
3.0100	0.8330	0.9446	0.9852
3.0200	0.8361	0.9464	0.9858
3.0300	0.8394	0.9482	0.9864
3.0400	0.8427	0.9499	0.9872
3.0500	0.8457	0.9518	0.9876
3.0600	0.8485	0.9534	0.9881
3.0700	0.8512	0.9548	0.9887
3.0800	0.8540	0.9561	0.9893
3.0900	0.8564	0.9576	0.9898
3.1000	0.8594	0.9589	0.9902
3.1100	0.8621	0.9604	0.9908
3.1200	0.8652	0.9616	0.9912
3.1300	0.8680	0.9628	0.9916
3.1400	0.8710	0.9640	0.9920
3.1500	0.8736	0.9651	0.9924
3.1600	0.8769	0.9663	0.9928
3.1700	0.8793	0.9676	0.9932
3.1800	0.8818	0.9688	0.9935
3.1900	0.8846	0.9697	0.9940
3.2000	0.8870	0.9708	0.9943
3.2100	0.8894	0.9721	0.9945
3.2200	0.8918	0.9731	0.9947
3.2300	0.8944	0.9742	0.9950
3.2400	0.8969	0.9751	0.9953
3.2500	0.8991	0.9760	0.9954
3.2600	0.9015	0.9770	0.9956
3.2700	0.9033	0.9778	0.9959
3.2800	0.9054	0.9788	0.9961
3.2900	0.9076	0.9795	0.9963
3.3000	0.9099	0.9803	0.9965
3.3100	0.9122	0.9812	0.9967
3.3200	0.9145	0.9820	0.9968
3.3300	0.9168	0.9827	0.9970
3.3400	0.9189	0.9834	0.9972
3.3500	0.9210	0.9841	0.9974
3.3600	0.9232	0.9848	0.9975
3.3700	0.9252	0.9854	0.9977
3.3800	0.9269	0.9861	0.9978
3.3900	0.9289	0.9867	0.9980
3.4000	0.9309	0.9874	0.9981
3.4100	0.9331	0.9878	0.9982
3.4200	0.9348	0.9885	0.9983
3.4300	0.9363	0.9890	0.9984
3.4400	0.9379	0.9896	0.9985
3.4500	0.9397	0.9901	0.9986
3.4600	0.9416	0.9906	0.9987
3.4700	0.9430	0.9912	0.9988
3.4800	0.9446	0.9916	0.9989
3.4900	0.9465	0.9920	0.9990
3.5000	0.9482	0.9925	0.9990
3.5100	0.9500	0.9929	0.9990
3.5200	0.9515	0.9932	0.9991
3.5300	0.9531	0.9935	0.9992
3.5400	0.9547	0.9938	0.9993
3.5500	0.9561	0.9942	0.9994
3.5600	0.9575	0.9945	0.9995
3.5700	0.9589	0.9947	0.9995
3.5800	0.9601	0.9950	0.9995
3.5900	0.9615	0.9952	0.9996
3.6000	0.9627	0.9955	0.9996
3.6100	0.9640	0.9957	0.9997
3.6200	0.9654	0.9959	0.9997
3.6300	0.9667	0.9961	0.9997
3.6400	0.9678	0.9963	0.9998
3.6500	0.9692	0.9965	0.9998
3.6600	0.9703	0.9967	0.9998
3.6700	0.9713	0.9970	0.9999
3.6800	0.9724	0.9971	0.9999
3.6900	0.9735	0.9973	0.9999
3.7000	0.9744	0.9974	0.9999
3.7100	0.9755	0.9975	0.9999
3.7200	0.9764	0.9977	0.9999
3.7300	0.9772	0.9979	0.9999
3.7400	0.9780	0.9979	0.9999
3.7500	0.9788	0.9981	0.9999
3.7600	0.9796	0.9982	0.9999
3.7700	0.9804	0.9983	1.0000
3.7800	0.9811	0.9984	1.0000
3.7900	0.9817	0.9986	1.0000
3.8000	0.9824	0.9987	1.0000
3.8100	0.9832	0.9987	1.0000
3.8200	0.9839	0.9988	1.0000
3.8300	0.9845	0.9989	1.0000
3.8400	0.9851	0.9990	1.0000
3.8500	0.9857	0.9990	1.0000
3.8600	0.9862	0.9991	1.0000
3.8700	0.9868	0.9991	1.0000
3.8800	0.9873	0.9992	1.0000
3.8900	0.9878	0.9992	1.0000
3.9000	0.9883	0.9993	1.0000
3.9100	0.9889	0.9993	1.0000
3.9200	0.9894	0.9994	1.0000
3.9300	0.9898	0.9994	1.0000
3.9400	0.9901	0.9995	1.0000
3.9500	0.9905	0.9995	1.0000
3.9600	0.9910	0.9995	1.0000
3.9700	0.9914	0.9996	1.0000
3.9800	0.9918	0.9996	1.0000
3.9900	0.9923	0.9997	1.0000
4.0000	0.9927	0.9997	1.0000
4.0100	0.9930	0.9997	1.0000
4.0200	0.9933	0.9998	1.0000
4.0300	0.9937	0.9998	1.0000
4.0400	0.9941	0.9998	1.0000
4.0500	0.9945	0.9998	1.0000
4.0600	0.9949	0.9998	1.0000
4.0700	0.9952	0.9998	1.0000
4.0800	0.9955	0.9999	1.0000
4.0900	0.9957	0.9999	1.0000
4.1000	0.9959	0.9999	1.0000
4.1100	0.9961	0.9999	1.0000
4.1200	0.9963	0.9999	1.0000
4.1300	0.9965	0.9999	1.0000
4.1400	0.9967	0.9999	1.0000
4.1500	0.9970	0.9999	1.0000
4.1600	0.9972	0.9999	1.0000
4.1700	0.9973	1.0000	1.0000
4.1800	0.9975	1.0000	1.0000
4.1900	0.9977	1.0000	1.0000
4.2000	0.9978	1.0000	1.0000
4.2100	0.9979	1.0000	1.0000
4.2200	0.9981	1.0000	1.0000
4.2300	0.9982	1.0000	1.0000
4.2400	0.9983	1.0000	1.0000
4.2500	0.9984	1.0000	1.0000
4.2600	0.9985	1.0000	1.0000
4.2700	0.9986	1.0000	1.0000
4.2800	0.9987	1.0000	1.0000
4.2900	0.9988	1.0000	1.0000
4.3000	0.9989	1.0000	1.0000
4.3100	0.9990	1.0000	1.0000
4.3200	0.9990	1.0000	1.0000
4.3300	0.9991	1.0000	1.0000
4.3400	0.9991	1.0000	1.0000
4.3500	0.9992	1.0000	1.0000
4.3600	0.9992	1.0000	1.0000
4.3700	0.9992	1.0000	1.0000
4.3800	0.9993	1.0000	1.0000
4.3900	0.9993	1.0000	1.0000
4.4000	0.9994	1.0000	1.0000
4.4100	0.9994	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000
4.4300	0.9995	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000
4.4500	0.9995	1.0000	1.0000
4.4600	0.9995	1.0000	1.0000
4.4700	0.9996	1.0000	1.0000
4.4800	0.9996	1.0000	1.0000
4.4900	0.9997	1.0000	1.0000
4.5000	0.9997	1.0000	1.0000
4.5100	0.9997	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8350	2.8937	1.8685	2.0737	1.6993	1.4346	5.2077
2.0000	2.5464	0.7769	1.5331	2.0737	1.6993	1.4346	5.2077
3.0000	2.8129	1.0282	0.8764	2.0737	1.6993	1.4346	5.2076
4.0000	2.9166	3.3633	0.0950	2.0737	1.6993	1.4346	5.2077
5.0000	2.5097	0.0959	1.4188	2.0737	1.6993	1.4346	5.2076
6.0000	1.5764	2.3848	2.2335	2.0737	1.6993	1.4346	5.2077
7.0000	1.9417	0.5305	2.2979	2.0737	1.6993	1.4346	5.2077
8.0000	1.4623	1.6459	1.6078	2.0737	1.6993	1.4346	5.2076
9.0000	1.5591	0.6784	1.7390	2.0737	1.6993	1.4346	5.2076
10.0000	1.5723	1.9204	0.0536	2.0737	1.6993	1.4346	5.2076
11.0000	2.4893	2.9536	2.7993	2.0737	1.6993	1.4346	5.2076
12.0000	0.4792	2.2722	1.5550	2.0737	1.6993	1.4346	5.2076
13.0000	3.9848	2.0569	0.6594	2.0737	1.6993	1.4346	5.2077
14.0000	1.3976	2.4833	1.8083	2.0737	1.6993	1.4346	5.2077
15.0000	3.3483	1.3888	1.3071	2.0737	1.6993	1.4346	5.2077
16.0000	3.4849	0.8007	2.7610	2.0738	1.6993	1.4346	5.2077
17.0000	0.7712	1.8828	0.4439	2.0737	1.6993	1.4346	5.2077
18.0000	1.6983	0.1364	0.1793	2.0737	1.6993	1.4346	5.2076
19.0000	0.6153	2.2684	2.8368	2.0737	1.6993	1.4346	5.2076
20.0000	1.7944	2.4112	1.7208	2.0737	1.6993	1.4346	5.2076
21.0000	3.1101	1.5665	2.3840	2.0737	1.6993	1.4346	5.2077
22.0000	3.5024	1.2832	1.4765	2.0737	1.6993	1.4346	5.2077
23.0000	2.9567	1.7856	1.2884	2.0737	1.6993	1.4346	5.2077
24.0000	2.2702	0.9094	2.5911	2.0738	1.6993	1.4346	5.2077
25.0000	1.2341	1.5635	1.1749	2.0737	1.6993	1.4346	5.2077
26.0000	2.3166	1.3514	0.5637	2.0737	1.6993	1.4346	5.2077
27.0000	2.8962	0.3763	1.9361	2.0738	1.6993	1.4346	5.2077
28.0000	1.5048	0.3705	2.6461	2.0737	1.6993	1.4346	5.2077
29.0000	2.7561	2.5530	2.3211	2.0738	1.6993	1.4346	5.2077
30.0000	1.4808	2.2581	0.2623	2.0737	1.6993	1.4346	5.2077
31.0000	1.5403	1.2659	1.3889	2.0737	1.6993	1.4346	5.2077
32.0000	3.0130	1.3971	2.2026	2.0738	1.6993	1.4346	5.2077
33.0000	1.0495	2.8939	1.7351	2.0737	1.6993	1.4346	5.2077
34.0000	1.6983	2.9888	0.6584	2.0737	1.6993	1.4346	5.2077
35.0000	0.9550	1.1588	1.4040	2.0737	1.6993	1.4346	5.2077
36.0000	3.4705	2.8105	2.4135	2.0737	1.6993	1.4346	5.2077
37.0000	0.9322	1.2053	2.5868	2.0737	1.6993	1.4346	5.2077
38.0000	2.1685	1.7007	1.1249	2.0737	1.6993	1.4346	5.2077
39.0000	2.3984	3.4763	0.1939	2.0737	1.6993	1.4346	5.2077
40.0000	1.8196	1.7344	2.5625	2.0737	1.6993	1.4346	5.2077
41.0000	2.4611	2.4875	0.3749	2.0737	1.6993	1.4346	5.2077
42.0000	1.5061	2.9050	2.1587	2.0737	1.6994	1.4346	5.2077
43.0000	2.7081	2.2904	2.1094	2.0737	1.6994	1.4346	5.2077
44.0000	3.5084	1.8843	0.8335	2.0738	1.6994	1.4346	5.2078
45.0000	1.2036	1.7040	1.2963	2.0737	1.6994	1.4346	5.2077
46.0000	1.0812	1.7253	3.1160	2.0737	1.6994	1.4347	5.2078
47.0000	0.6979	0.0161	2.1904	2.0737	1.6994	1.4347	5.2077
48.0000	1.8987	2.9560	1.9104	2.0737	1.6994	1.4347	5.2077
49.0000	3.5388	1.8417	0.7777	2.0737	1.6994	1.4347	5.2078
50.0000	2.7297	2.9173	1.7078	2.0737	1.6994	1.4347	5.2078
51.0000	2.7310	1.9005	1.1612	2.0737	1.6994	1.4347	5.2078
52.0000	2.2351	0.6224	2.1296	2.0737	1.6994	1.4347	5.2078
53.0000	3.0537	1.4981	1.7565	2.0738	1.6994	1.4347	5.2078
54.0000	2.4011	1.1020	1.6537	2.0738	1.6994	1.4347	5.2078
55.0000	1.2764	2.0078	1.5501	2.0738	1.6994	1.4347	5.2078
56.0000	2.8818	0.8001	3.0837	2.0738	1.6994	1.4347	5.2078
57.0000	2.3666	2.6691	1.5598	2.0738	1.6994	1.4347	5.2078
58.0000	1.2286	0.4661	0.9056	2.0738	1.6994	1.4347	5.2078
59.0000	1.7892	1.4218	0.9405	2.0738	1.6993	1.4347	5.2078
60.0000	0.0068	0.3952	1.8695	2.0737	1.6993	1.4347	5.2077
61.0000	2.3036	0.0175	1.3769	2.0737	1.6993	1.4347	5.2077
62.0000	1.1518	0.4522	1.8962	2.0737	1.6993	1.4347	5.2077
63.0000	1.7410	2.3871	2.6132	2.0737	1.6993	1.4347	5.2077
64.0000	2.5077	2.0634	1.0795	2.0737	1.6993	1.4347	5.2077
65.0000	1.8478	1.8319	1.8722	2.0737	1.6993	1.4347	5.2077
66.0000	3.2937	2.7592	2.4750	2.0737	1.6993	1.4347	5.2078
67.0000	3.2449	0.3573	1.2867	2.0737	1.6993	1.4347	5.2078
68.0000	1.9569	1.3214	1.9653	2.0737	1.6993	1.4347	5.2078
69.0000	2.4612	2.3849	1.4069	2.0737	1.6993	1.4347	5.2078
70.0000	1.0655	1.4739	1.1805	2.0737	1.6993	1.4347	5.2078
71.0000	1.1020	1.5524	1.7009	2.0737	1.6993	1.4347	5.2078
72.0000	2.5787	0.4777	1.0547	2.0737	1.6993	1.4347	5.2077
73.0000	2.8990	2.4634	0.0679	2.0737	1.6993	1.4347	5.2077
74.0000	1.4421	1.6931	2.7330	2.0737	1.6993	1.4347	5.2078
75.0000	1.1795	2.2309	1.8177	2.0737	1.6993	1.4347	5.2078
76.0000	3.2768	1.8591	3.2013	2.0737	1.6993	1.4347	5.2078
77.0000	2.5314	1.6313	2.0760	2.0737	1.6993	1.4347	5.2078
78.0000	2.8495	2.1720	1.9886	2.0738	1.6993	1.4347	5.2078
79.0000	1.6992	1.3287	1.5225	2.0737	1.6993	1.4347	5.2078
80.0000	3.1141	1.2756	2.0075	2.0738	1.6993	1.4347	5.2078
81.0000	2.7692	2.0408	1.1200	2.0738	1.6993	1.4347	5.2078
82.0000	0.6991	2.4792	2.0064	2.0738	1.6993	1.4348	5.2078
83.0000	1.7197	0.9542	1.9353	2.0737	1.6993	1.4348	5.2078
84.0000	2.3435	1.4190	0.2506	2.0738	1.6993	1.4347	5.2078
85.0000	3.5922	2.6272	1.4822	2.0738	1.6993	1.4347	5.2078
86.0000	1.3280	2.0173	2.7688	2.0738	1.6993	1.4348	5.2078
87.0000	1.2873	2.0635	1.0031	2.0738	1.6993	1.4348	5.2078
88.0000	0.5980	1.9223	1.3883	2.0737	1.6993	1.4348	5.2078
89.0000	0.3304	1.5486	1.3038	2.0737	1.6993	1.4348	5.2078
90.0000	3.1788	1.7518	0.6165	2.0737	1.6993	1.4347	5.2078
91.0000	1.5874	1.2846	0.8609	2.0737	1.6993	1.4347	5.2078
92.0000	3.0625	2.8126	1.1015	2.0737	1.6993	1.4347	5.2078
93.0000	3.0562	1.0724	0.7169	2.0737	1.6993	1.4347	5.2078
94.0000	0.3629	1.5006	1.8396	2.0737	1.6993	1.4347	5.2078
95.0000	2.6272	0.1344	2.0665	2.0737	1.6993	1.4347	5.2078
96.0000	3.6161	2.1557	0.5981	2.0737	1.6993	1.4347	5.2078
97.0000	2.2909	1.6485	1.8647	2.0738	1.6993	1.4347	5.2078
98.0000	1.6328	0.3765	1.3762	2.0737	1.6993	1.4347	5.2078
99.0000	1.5971	2.4125	1.7996	2.0737	1.6993	1.4347	5.2078
100.0000	0.4944	3.1574	1.9641	2.0737	1.6993	1.4347	5.2078


==> Data-n3/sr_n3_P15_phi0.60_0.60_0.60_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	5.4078	4.9843	4.6078
2.0000	5.4078	4.9843	4.6078
3.0000	5.4078	4.9843	4.6078
4.0000	5.4078	4.9843	4.6078
5.0000	5.4078	4.9843	4.6078
6.0000	5.4078	4.9843	4.6078
7.0000	5.4078	4.9843	4.6078
8.0000	5.4078	4.9843	4.6078
9.0000	5.4078	4.9843	4.6078
10.0000	5.4078	4.9843	4.6078
11.0000	5.4078	4.9843	4.6078
12.0000	5.4078	4.9843	4.6078
13.0000	5.4078	4.9843	4.6078
14.0000	5.4078	4.9843	4.6078
15.0000	5.4078	4.9843	4.6078
16.0000	5.4078	4.9843	4.6078
17.0000	5.4078	4.9843	4.6078
18.0000	5.4078	4.9843	4.6078
19.0000	5.4078	4.9843	4.6078
20.0000	5.4078	4.9843	4.6078
21.0000	5.4078	4.9843	4.6078
22.0000	5.4078	4.9843	4.6078
23.0000	5.4078	4.9843	4.6078
24.0000	5.4078	4.9843	4.6078
25.0000	5.4078	4.9843	4.6078
26.0000	5.4078	4.9843	4.6078
27.0000	5.4078	4.9843	4.6078
28.0000	5.4078	4.9843	4.6078
29.0000	5.4078	4.9843	4.6078
30.0000	5.4078	4.9843	4.6078
31.0000	5.4078	4.9843	4.6078
32.0000	5.4078	4.9843	4.6078
33.0000	5.4078	4.9843	4.6078
34.0000	5.4078	4.9843	4.6078
35.0000	5.4078	4.9843	4.6078
36.0000	5.4078	4.9843	4.6078
37.0000	5.4078	4.9843	4.6078
38.0000	5.4078	4.9843	4.6078
39.0000	5.4078	4.9843	4.6078
40.0000	5.4078	4.9843	4.6078
41.0000	5.4078	4.9843	4.6078
42.0000	5.4078	4.9843	4.6078
43.0000	5.4078	4.9843	4.6078
44.0000	5.4078	4.9843	4.6078
45.0000	5.4078	4.9843	4.6078
46.0000	5.4078	4.9843	4.6078
47.0000	5.4078	4.9843	4.6078
48.0000	5.4078	4.9843	4.6078
49.0000	5.4078	4.9843	4.6078
50.0000	5.4078	4.9843	4.6078
51.0000	5.4078	4.9843	4.6078
52.0000	5.4078	4.9843	4.6078
53.0000	5.4078	4.9843	4.6078
54.0000	5.4078	4.9843	4.6078
55.0000	5.4078	4.9843	4.6078
56.0000	5.4078	4.9843	4.6078
57.0000	5.4078	4.9843	4.6078
58.0000	5.4078	4.9843	4.6078
59.0000	5.4078	4.9843	4.6078
60.0000	5.4078	4.9843	4.6078
61.0000	5.4078	4.9843	4.6078
62.0000	5.4078	4.9843	4.6078
63.0000	5.4078	4.9843	4.6078
64.0000	5.4078	4.9843	4.6078
65.0000	5.4078	4.9843	4.6078
66.0000	5.4078	4.9843	4.6078
67.0000	5.4078	4.9843	4.6078
68.0000	5.4078	4.9843	4.6078
69.0000	5.4078	4.9843	4.6078
70.0000	5.4078	4.9843	4.6078
71.0000	5.4078	4.9843	4.6078
72.0000	5.4078	4.9843	4.6078
73.0000	5.4078	4.9843	4.6078
74.0000	5.4078	4.9843	4.6078
75.0000	5.4078	4.9843	4.6078
76.0000	5.4078	4.9843	4.6078
77.0000	5.4078	4.9843	4.6078
78.0000	5.4078	4.9843	4.6078
79.0000	5.4078	4.9843	4.6078
80.0000	5.4078	4.9843	4.6078
81.0000	5.4078	4.9843	4.6078
82.0000	5.4078	4.9843	4.6078
83.0000	5.4078	4.9843	4.6078
84.0000	5.4078	4.9843	4.6078
85.0000	5.4078	4.9843	4.6078
86.0000	5.4078	4.9843	4.6078
87.0000	5.4078	4.9843	4.6078
88.0000	5.4078	4.9843	4.6078
89.0000	5.4078	4.9843	4.6078
90.0000	5.4078	4.9843	4.6078
91.0000	5.4078	4.9843	4.6078
92.0000	5.4078	4.9843	4.6078
93.0000	5.4078	4.9843	4.6078
94.0000	5.4078	4.9843	4.6078
95.0000	5.4078	4.9843	4.6078
96.0000	5.4078	4.9843	4.6078
97.0000	5.4078	4.9843	4.6078
98.0000	5.4078	4.9843	4.6078
99.0000	5.4078	4.9843	4.6078
100.0000	5.4078	4.9843	4.6078


==> Data-n3/sr_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0000
4.5700	0.0000	0.0000	0.0000
4.5800	0.0000	0.0000	0.0000
4.5900	0.0000	0.0000	0.0000
4.6000	0.0000	0.0000	0.0000
4.6100	0.0000	0.0000	1.0000
4.6200	0.0000	0.0000	1.0000
4.6300	0.0000	0.0000	1.0000
4.6400	0.0000	0.0000	1.0000
4.6500	0.0000	0.0000	1.0000
4.6600	0.0000	0.0000	1.0000
4.6700	0.0000	0.0000	1.0000
4.6800	0.0000	0.0000	1.0000
4.6900	0.0000	0.0000	1.0000
4.7000	0.0000	0.0000	1.0000
4.7100	0.0000	0.0000	1.0000
4.7200	0.0000	0.0000	1.0000
4.7300	0.0000	0.0000	1.0000
4.7400	0.0000	0.0000	1.0000
4.7500	0.0000	0.0000	1.0000
4.7600	0.0000	0.0000	1.0000
4.7700	0.0000	0.0000	1.0000
4.7800	0.0000	0.0000	1.0000
4.7900	0.0000	0.0000	1.0000
4.8000	0.0000	0.0000	1.0000
4.8100	0.0000	0.0000	1.0000
4.8200	0.0000	0.0000	1.0000
4.8300	0.0000	0.0000	1.0000
4.8400	0.0000	0.0000	1.0000
4.8500	0.0000	0.0000	1.0000
4.8600	0.0000	0.0000	1.0000
4.8700	0.0000	0.0000	1.0000
4.8800	0.0000	0.0000	1.0000
4.8900	0.0000	0.0000	1.0000
4.9000	0.0000	0.0000	1.0000
4.9100	0.0000	0.0000	1.0000
4.9200	0.0000	0.0000	1.0000
4.9300	0.0000	0.0000	1.0000
4.9400	0.0000	0.0000	1.0000
4.9500	0.0000	0.0000	1.0000
4.9600	0.0000	0.0000	1.0000
4.9700	0.0000	0.0000	1.0000
4.9800	0.0000	0.0000	1.0000
4.9900	0.0000	1.0000	1.0000
5.0000	0.0000	1.0000	1.0000
5.0100	0.0000	1.0000	1.0000
5.0200	0.0000	1.0000	1.0000
5.0300	0.0000	1.0000	1.0000
5.0400	0.0000	1.0000	1.0000
5.0500	0.0000	1.0000	1.0000
5.0600	0.0000	1.0000	1.0000
5.0700	0.0000	1.0000	1.0000
5.0800	0.0000	1.0000	1.0000
5.0900	0.0000	1.0000	1.0000
5.1000	0.0000	1.0000	1.0000
5.1100	0.0000	1.0000	1.0000
5.1200	0.0000	1.0000	1.0000
5.1300	0.0000	1.0000	1.0000
5.1400	0.0000	1.0000	1.0000
5.1500	0.0000	1.0000	1.0000
5.1600	0.0000	1.0000	1.0000
5.1700	0.0000	1.0000	1.0000
5.1800	0.0000	1.0000	1.0000
5.1900	0.0000	1.0000	1.0000
5.2000	0.0000	1.0000	1.0000
5.2100	0.0000	1.0000	1.0000
5.2200	0.0000	1.0000	1.0000
5.2300	0.0000	1.0000	1.0000
5.2400	0.0000	1.0000	1.0000
5.2500	0.0000	1.0000	1.0000
5.2600	0.0000	1.0000	1.0000
5.2700	0.0000	1.0000	1.0000
5.2800	0.0000	1.0000	1.0000
5.2900	0.0000	1.0000	1.0000
5.3000	0.0000	1.0000	1.0000
5.3100	0.0000	1.0000	1.0000
5.3200	0.0000	1.0000	1.0000
5.3300	0.0000	1.0000	1.0000
5.3400	0.0000	1.0000	1.0000
5.3500	0.0000	1.0000	1.0000
5.3600	0.0000	1.0000	1.0000
5.3700	0.0000	1.0000	1.0000
5.3800	0.0000	1.0000	1.0000
5.3900	0.0000	1.0000	1.0000
5.4000	0.0000	1.0000	1.0000
5.4100	1.0000	1.0000	1.0000
5.4200	1.0000	1.0000	1.0000
5.4300	1.0000	1.0000	1.0000
5.4400	1.0000	1.0000	1.0000
5.4500	1.0000	1.0000	1.0000
5.4600	1.0000	1.0000	1.0000
5.4700	1.0000	1.0000	1.0000
5.4800	1.0000	1.0000	1.0000
5.4900	1.0000	1.0000	1.0000
5.5000	1.0000	1.0000	1.0000
5.5100	1.0000	1.0000	1.0000
5.5200	1.0000	1.0000	1.0000
5.5300	1.0000	1.0000	1.0000
5.5400	1.0000	1.0000	1.0000
5.5500	1.0000	1.0000	1.0000
5.5600	1.0000	1.0000	1.0000
5.5700	1.0000	1.0000	1.0000
5.5800	1.0000	1.0000	1.0000
5.5900	1.0000	1.0000	1.0000
5.6000	1.0000	1.0000	1.0000
5.6100	1.0000	1.0000	1.0000
5.6200	1.0000	1.0000	1.0000
5.6300	1.0000	1.0000	1.0000
5.6400	1.0000	1.0000	1.0000
5.6500	1.0000	1.0000	1.0000
5.6600	1.0000	1.0000	1.0000
5.6700	1.0000	1.0000	1.0000
5.6800	1.0000	1.0000	1.0000
5.6900	1.0000	1.0000	1.0000
5.7000	1.0000	1.0000	1.0000
5.7100	1.0000	1.0000	1.0000
5.7200	1.0000	1.0000	1.0000
5.7300	1.0000	1.0000	1.0000
5.7400	1.0000	1.0000	1.0000
5.7500	1.0000	1.0000	1.0000
5.7600	1.0000	1.0000	1.0000
5.7700	1.0000	1.0000	1.0000
5.7800	1.0000	1.0000	1.0000
5.7900	1.0000	1.0000	1.0000
5.8000	1.0000	1.0000	1.0000
5.8100	1.0000	1.0000	1.0000
5.8200	1.0000	1.0000	1.0000
5.8300	1.0000	1.0000	1.0000
5.8400	1.0000	1.0000	1.0000
5.8500	1.0000	1.0000	1.0000
5.8600	1.0000	1.0000	1.0000
5.8700	1.0000	1.0000	1.0000
5.8800	1.0000	1.0000	1.0000
5.8900	1.0000	1.0000	1.0000
5.9000	1.0000	1.0000	1.0000
5.9100	1.0000	1.0000	1.0000
5.9200	1.0000	1.0000	1.0000
5.9300	1.0000	1.0000	1.0000
5.9400	1.0000	1.0000	1.0000
5.9500	1.0000	1.0000	1.0000
5.9600	1.0000	1.0000	1.0000
5.9700	1.0000	1.0000	1.0000
5.9800	1.0000	1.0000	1.0000
5.9900	1.0000	1.0000	1.0000
6.0000	1.0000	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.4069	4.9843	4.6088	15.0000
2.0000	5.4069	4.9843	4.6088	15.0000
3.0000	5.4069	4.9843	4.6088	15.0000
4.0000	5.4069	4.9843	4.6088	15.0000
5.0000	5.4069	4.9843	4.6088	15.0000
6.0000	5.4069	4.9843	4.6088	15.0000
7.0000	5.4069	4.9843	4.6088	15.0000
8.0000	5.4069	4.9843	4.6088	15.0000
9.0000	5.4069	4.9843	4.6088	15.0000
10.0000	5.4069	4.9843	4.6088	15.0000
11.0000	5.4069	4.9843	4.6088	15.0000
12.0000	5.4069	4.9843	4.6088	15.0000
13.0000	5.4069	4.9843	4.6088	15.0000
14.0000	5.4069	4.9843	4.6088	15.0000
15.0000	5.4069	4.9843	4.6088	15.0000
16.0000	5.4069	4.9843	4.6088	15.0000
17.0000	5.4069	4.9843	4.6088	15.0000
18.0000	5.4069	4.9843	4.6088	15.0000
19.0000	5.4069	4.9843	4.6088	15.0000
20.0000	5.4069	4.9843	4.6088	15.0000
21.0000	5.4069	4.9843	4.6088	15.0000
22.0000	5.4069	4.9843	4.6088	15.0000
23.0000	5.4069	4.9843	4.6088	15.0000
24.0000	5.4069	4.9843	4.6088	15.0000
25.0000	5.4069	4.9843	4.6088	15.0000
26.0000	5.4069	4.9843	4.6088	15.0000
27.0000	5.4069	4.9843	4.6088	15.0000
28.0000	5.4069	4.9843	4.6088	15.0000
29.0000	5.4069	4.9843	4.6088	15.0000
30.0000	5.4069	4.9843	4.6088	15.0000
31.0000	5.4069	4.9843	4.6088	15.0000
32.0000	5.4069	4.9843	4.6088	15.0000
33.0000	5.4069	4.9843	4.6088	15.0000
34.0000	5.4069	4.9843	4.6088	15.0000
35.0000	5.4069	4.9843	4.6088	15.0000
36.0000	5.4069	4.9843	4.6088	15.0000
37.0000	5.4069	4.9843	4.6088	15.0000
38.0000	5.4069	4.9843	4.6088	15.0000
39.0000	5.4069	4.9843	4.6088	15.0000
40.0000	5.4069	4.9843	4.6088	15.0000
41.0000	5.4069	4.9843	4.6088	15.0000
42.0000	5.4069	4.9843	4.6088	15.0000
43.0000	5.4069	4.9843	4.6088	15.0000
44.0000	5.4069	4.9843	4.6088	15.0000
45.0000	5.4069	4.9843	4.6088	15.0000
46.0000	5.4069	4.9843	4.6088	15.0000
47.0000	5.4069	4.9843	4.6088	15.0000
48.0000	5.4069	4.9843	4.6088	15.0000
49.0000	5.4069	4.9843	4.6088	15.0000
50.0000	5.4069	4.9843	4.6088	15.0000
51.0000	5.4069	4.9843	4.6088	15.0000
52.0000	5.4069	4.9843	4.6088	15.0000
53.0000	5.4069	4.9843	4.6088	15.0000
54.0000	5.4069	4.9843	4.6088	15.0000
55.0000	5.4069	4.9843	4.6088	15.0000
56.0000	5.4069	4.9843	4.6088	15.0000
57.0000	5.4069	4.9843	4.6088	15.0000
58.0000	5.4069	4.9843	4.6088	15.0000
59.0000	5.4069	4.9843	4.6088	15.0000
60.0000	5.4069	4.9843	4.6088	15.0000
61.0000	5.4069	4.9843	4.6088	15.0000
62.0000	5.4069	4.9843	4.6088	15.0000
63.0000	5.4069	4.9843	4.6088	15.0000
64.0000	5.4069	4.9843	4.6088	15.0000
65.0000	5.4069	4.9843	4.6088	15.0000
66.0000	5.4069	4.9843	4.6088	15.0000
67.0000	5.4069	4.9843	4.6088	15.0000
68.0000	5.4069	4.9843	4.6088	15.0000
69.0000	5.4069	4.9843	4.6088	15.0000
70.0000	5.4069	4.9843	4.6088	15.0000
71.0000	5.4069	4.9843	4.6088	15.0000
72.0000	5.4069	4.9843	4.6088	15.0000
73.0000	5.4069	4.9843	4.6088	15.0000
74.0000	5.4069	4.9843	4.6088	15.0000
75.0000	5.4069	4.9843	4.6088	15.0000
76.0000	5.4069	4.9843	4.6088	15.0000
77.0000	5.4069	4.9843	4.6088	15.0000
78.0000	5.4069	4.9843	4.6088	15.0000
79.0000	5.4069	4.9843	4.6088	15.0000
80.0000	5.4069	4.9843	4.6088	15.0000
81.0000	5.4069	4.9843	4.6088	15.0000
82.0000	5.4069	4.9843	4.6088	15.0000
83.0000	5.4069	4.9843	4.6088	15.0000
84.0000	5.4069	4.9843	4.6088	15.0000
85.0000	5.4069	4.9843	4.6088	15.0000
86.0000	5.4069	4.9843	4.6088	15.0000
87.0000	5.4069	4.9843	4.6088	15.0000
88.0000	5.4069	4.9843	4.6088	15.0000
89.0000	5.4069	4.9843	4.6088	15.0000
90.0000	5.4069	4.9843	4.6088	15.0000
91.0000	5.4069	4.9843	4.6088	15.0000
92.0000	5.4069	4.9843	4.6088	15.0000
93.0000	5.4069	4.9843	4.6088	15.0000
94.0000	5.4069	4.9843	4.6088	15.0000
95.0000	5.4069	4.9843	4.6088	15.0000
96.0000	5.4069	4.9843	4.6088	15.0000
97.0000	5.4069	4.9843	4.6088	15.0000
98.0000	5.4069	4.9843	4.6088	15.0000
99.0000	5.4069	4.9843	4.6088	15.0000
100.0000	5.4069	4.9843	4.6088	15.0000


==> Data-n3/sr_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0009	0.0018	0.0022
0.0200	0.0019	0.0035	0.0044
0.0300	0.0029	0.0051	0.0061
0.0400	0.0040	0.0068	0.0085
0.0500	0.0048	0.0079	0.0110
0.0600	0.0059	0.0096	0.0134
0.0700	0.0068	0.0112	0.0157
0.0800	0.0078	0.0128	0.0179
0.0900	0.0087	0.0142	0.0202
0.1000	0.0096	0.0156	0.0227
0.1100	0.0107	0.0173	0.0248
0.1200	0.0118	0.0187	0.0272
0.1300	0.0129	0.0202	0.0296
0.1400	0.0141	0.0221	0.0322
0.1500	0.0150	0.0237	0.0346
0.1600	0.0160	0.0253	0.0369
0.1700	0.0172	0.0272	0.0396
0.1800	0.0182	0.0289	0.0419
0.1900	0.0193	0.0309	0.0444
0.2000	0.0204	0.0323	0.0465
0.2100	0.0216	0.0340	0.0491
0.2200	0.0229	0.0358	0.0516
0.2300	0.0241	0.0376	0.0539
0.2400	0.0252	0.0392	0.0565
0.2500	0.0262	0.0411	0.0588
0.2600	0.0275	0.0429	0.0618
0.2700	0.0286	0.0449	0.0644
0.2800	0.0297	0.0465	0.0672
0.2900	0.0309	0.0484	0.0700
0.3000	0.0322	0.0503	0.0729
0.3100	0.0333	0.0522	0.0755
0.3200	0.0345	0.0540	0.0785
0.3300	0.0356	0.0561	0.0814
0.3400	0.0369	0.0578	0.0841
0.3500	0.0382	0.0597	0.0869
0.3600	0.0394	0.0619	0.0898
0.3700	0.0408	0.0640	0.0925
0.3800	0.0420	0.0659	0.0954
0.3900	0.0434	0.0680	0.0983
0.4000	0.0445	0.0700	0.1013
0.4100	0.0459	0.0722	0.1042
0.4200	0.0473	0.0743	0.1073
0.4300	0.0488	0.0767	0.1108
0.4400	0.0500	0.0789	0.1138
0.4500	0.0515	0.0813	0.1168
0.4600	0.0530	0.0836	0.1199
0.4700	0.0547	0.0860	0.1231
0.4800	0.0563	0.0883	0.1261
0.4900	0.0577	0.0907	0.1291
0.5000	0.0591	0.0926	0.1324
0.5100	0.0604	0.0949	0.1358
0.5200	0.0619	0.0970	0.1387
0.5300	0.0633	0.0993	0.1419
0.5400	0.0647	0.1014	0.1456
0.5500	0.0663	0.1036	0.1489
0.5600	0.0679	0.1061	0.1522
0.5700	0.0696	0.1087	0.1558
0.5800	0.0711	0.1112	0.1590
0.5900	0.0728	0.1134	0.1621
0.6000	0.0744	0.1157	0.1654
0.6100	0.0762	0.1181	0.1688
0.6200	0.0777	0.1204	0.1721
0.6300	0.0794	0.1231	0.1754
0.6400	0.0809	0.1255	0.1789
0.6500	0.0824	0.1278	0.1822
0.6600	0.0841	0.1304	0.1857
0.6700	0.0856	0.1328	0.1888
0.6800	0.0875	0.1351	0.1919
0.6900	0.0893	0.1378	0.1954
0.7000	0.0908	0.1405	0.1987
0.7100	0.0925	0.1428	0.2019
0.7200	0.0941	0.1455	0.2057
0.7300	0.0959	0.1482	0.2090
0.7400	0.0978	0.1507	0.2128
0.7500	0.0997	0.1537	0.2164
0.7600	0.1015	0.1567	0.2200
0.7700	0.1032	0.1594	0.2237
0.7800	0.1051	0.1623	0.2272
0.7900	0.1069	0.1651	0.2305
0.8000	0.1088	0.1678	0.2341
0.8100	0.1109	0.1707	0.2376
0.8200	0.1127	0.1738	0.2415
0.8300	0.1145	0.1766	0.2449
0.8400	0.1163	0.1793	0.2489
0.8500	0.1185	0.1820	0.2526
0.8600	0.1206	0.1848	0.2563
0.8700	0.1224	0.1874	0.2602
0.8800	0.1243	0.1903	0.2643
0.8900	0.1263	0.1935	0.2679
0.9000	0.1281	0.1968	0.2717
0.9100	0.1301	0.1996	0.2758
0.9200	0.1324	0.2027	0.2799
0.9300	0.1343	0.2061	0.2839
0.9400	0.1363	0.2092	0.2880
0.9500	0.1384	0.2122	0.2925
0.9600	0.1405	0.2154	0.2970
0.9700	0.1423	0.2184	0.3011
0.9800	0.1442	0.2217	0.3051
0.9900	0.1462	0.2246	0.3097
1.0000	0.1483	0.2277	0.3136
1.0100	0.1506	0.2311	0.3175
1.0200	0.1528	0.2340	0.3220
1.0300	0.1549	0.2375	0.3260
1.0400	0.1569	0.2411	0.3301
1.0500	0.1594	0.2442	0.3343
1.0600	0.1619	0.2474	0.3384
1.0700	0.1642	0.2504	0.3422
1.0800	0.1663	0.2539	0.3467
1.0900	0.1686	0.2571	0.3509
1.1000	0.1706	0.2603	0.3547
1.1100	0.1731	0.2634	0.3587
1.1200	0.1752	0.2672	0.3632
1.1300	0.1778	0.2706	0.3675
1.1400	0.1801	0.2742	0.3717
1.1500	0.1824	0.2776	0.3758
1.1600	0.1848	0.2808	0.3804
1.1700	0.1872	0.2842	0.3850
1.1800	0.1896	0.2876	0.3894
1.1900	0.1919	0.2907	0.3938
1.2000	0.1944	0.2943	0.3982
1.2100	0.1968	0.2982	0.4025
1.2200	0.1992	0.3018	0.4065
1.2300	0.2016	0.3060	0.4110
1.2400	0.2042	0.3092	0.4151
1.2500	0.2064	0.3127	0.4196
1.2600	0.2091	0.3162	0.4239
1.2700	0.2117	0.3199	0.4281
1.2800	0.2144	0.3239	0.4329
1.2900	0.2173	0.3274	0.4371
1.3000	0.2198	0.3311	0.4414
1.3100	0.2226	0.3347	0.4456
1.3200	0.2255	0.3384	0.4501
1.3300	0.2283	0.3421	0.4547
1.3400	0.2312	0.3455	0.4590
1.3500	0.2339	0.3490	0.4632
1.3600	0.2369	0.3528	0.4678
1.3700	0.2399	0.3565	0.4721
1.3800	0.2426	0.3603	0.4770
1.3900	0.2451	0.3642	0.4813
1.4000	0.2480	0.3679	0.4857
1.4100	0.2508	0.3722	0.4904
1.4200	0.2536	0.3758	0.4945
1.4300	0.2563	0.3797	0.4991
1.4400	0.2589	0.3833	0.5036
1.4500	0.2614	0.3874	0.5084
1.4600	0.2643	0.3914	0.5129
1.4700	0.2677	0.3951	0.5174
1.4800	0.2706	0.3988	0.5222
1.4900	0.2741	0.4026	0.5269
1.5000	0.2768	0.4067	0.5316
1.5100	0.2798	0.4105	0.5363
1.5200	0.2832	0.4143	0.5409
1.5300	0.2862	0.4184	0.5459
1.5400	0.2893	0.4219	0.5507
1.5500	0.2924	0.4260	0.5552
1.5600	0.2952	0.4296	0.5598
1.5700	0.2982	0.4334	0.5645
1.5800	0.3016	0.4379	0.5695
1.5900	0.3051	0.4424	0.5741
1.6000	0.3082	0.4463	0.5784
1.6100	0.3113	0.4503	0.5831
1.6200	0.3145	0.4547	0.5878
1.6300	0.3174	0.4586	0.5918
1.6400	0.3205	0.4631	0.5963
1.6500	0.3238	0.4673	0.6005
1.6600	0.3272	0.4712	0.6051
1.6700	0.3307	0.4754	0.6096
1.6800	0.3342	0.4797	0.6147
1.6900	0.3375	0.4838	0.6193
1.7000	0.3406	0.4880	0.6236
1.7100	0.3439	0.4923	0.6279
1.7200	0.3470	0.4964	0.6324
1.7300	0.3506	0.5008	0.6372
1.7400	0.3540	0.5052	0.6417
1.7500	0.3573	0.5095	0.6461
1.7600	0.3609	0.5136	0.6504
1.7700	0.3647	0.5178	0.6547
1.7800	0.3683	0.5222	0.6594
1.7900	0.3715	0.5262	0.6644
1.8000	0.3748	0.5304	0.6690
1.8100	0.3781	0.5345	0.6736
1.8200	0.3818	0.5389	0.6779
1.8300	0.3855	0.5433	0.6822
1.8400	0.3890	0.5477	0.6864
1.8500	0.3926	0.5519	0.6905
1.8600	0.3960	0.5561	0.6942
1.8700	0.3997	0.5604	0.6986
1.8800	0.4033	0.5649	0.7026
1.8900	0.4070	0.5694	0.7068
1.9000	0.4106	0.5737	0.7112
1.9100	0.4143	0.5783	0.7155
1.9200	0.4184	0.5829	0.7200
1.9300	0.4220	0.5874	0.7239
1.9400	0.4258	0.5917	0.7284
1.9500	0.4292	0.5958	0.7328
1.9600	0.4329	0.5999	0.7367
1.9700	0.4367	0.6043	0.7405
1.9800	0.4406	0.6082	0.7447
1.9900	0.4446	0.6128	0.7485
2.0000	0.4484	0.6170	0.7524
2.0100	0.4524	0.6212	0.7565
2.0200	0.4567	0.6253	0.7604
2.0300	0.4606	0.6300	0.7644
2.0400	0.4642	0.6341	0.7683
2.0500	0.4684	0.6382	0.7723
2.0600	0.4717	0.6424	0.7762
2.0700	0.4750	0.6463	0.7800
2.0800	0.4793	0.6504	0.7837
2.0900	0.4833	0.6547	0.7874
2.1000	0.4869	0.6589	0.7909
2.1100	0.4905	0.6629	0.7948
2.1200	0.4944	0.6671	0.7986
2.1300	0.4985	0.6712	0.8029
2.1400	0.5023	0.6757	0.8068
2.1500	0.5058	0.6801	0.8104
2.1600	0.5095	0.6841	0.8140
2.1700	0.5135	0.6882	0.8173
2.1800	0.5175	0.6925	0.8208
2.1900	0.5216	0.6963	0.8241
2.2000	0.5253	0.7005	0.8275
2.2100	0.5292	0.7043	0.8308
2.2200	0.5333	0.7087	0.8339
2.2300	0.5377	0.7129	0.8369
2.2400	0.5421	0.7168	0.8404
2.2500	0.5457	0.7209	0.8439
2.2600	0.5495	0.7244	0.8472
2.2700	0.5531	0.7284	0.8503
2.2800	0.5567	0.7321	0.8533
2.2900	0.5611	0.7359	0.8566
2.3000	0.5651	0.7399	0.8597
2.3100	0.5689	0.7436	0.8626
2.3200	0.5729	0.7475	0.8656
2.3300	0.5770	0.7512	0.8685
2.3400	0.5813	0.7551	0.8715
2.3500	0.5853	0.7589	0.8740
2.3600	0.5895	0.7629	0.8773
2.3700	0.5939	0.7670	0.8802
2.3800	0.5981	0.7706	0.8832
2.3900	0.6026	0.7745	0.8862
2.4000	0.6066	0.7784	0.8887
2.4100	0.6106	0.7824	0.8913
2.4200	0.6144	0.7863	0.8935
2.4300	0.6184	0.7901	0.8961
2.4400	0.6225	0.7939	0.8988
2.4500	0.6265	0.7974	0.9012
2.4600	0.6310	0.8008	0.9036
2.4700	0.6354	0.8041	0.9059
2.4800	0.6396	0.8077	0.9082
2.4900	0.6435	0.8110	0.9105
2.5000	0.6478	0.8144	0.9128
2.5100	0.6520	0.8175	0.9150
2.5200	0.6560	0.8209	0.9170
2.5300	0.6600	0.8241	0.9193
2.5400	0.6641	0.8274	0.9214
2.5500	0.6681	0.8307	0.9236
2.5600	0.6722	0.8337	0.9261
2.5700	0.6759	0.8370	0.9283
2.5800	0.6798	0.8397	0.9304
2.5900	0.6838	0.8431	0.9324
2.6000	0.6878	0.8463	0.9343
2.6100	0.6920	0.8494	0.9361
2.6200	0.6956	0.8522	0.9377
2.6300	0.6998	0.8552	0.9395
2.6400	0.7034	0.8581	0.9414
2.6500	0.7071	0.8613	0.9428
2.6600	0.7107	0.8641	0.9448
2.6700	0.7146	0.8669	0.9467
2.6800	0.7184	0.8697	0.9482
2.6900	0.7225	0.8727	0.9500
2.7000	0.7260	0.8755	0.9517
2.7100	0.7296	0.8780	0.9533
2.7200	0.7333	0.8805	0.9550
2.7300	0.7371	0.8836	0.9565
2.7400	0.7409	0.8861	0.9578
2.7500	0.7442	0.8888	0.9593
2.7600	0.7479	0.8913	0.9609
2.7700	0.7514	0.8939	0.9623
2.7800	0.7550	0.8963	0.9636
2.7900	0.7582	0.8987	0.9650
2.8000	0.7621	0.9014	0.9664
2.8100	0.7657	0.9038	0.9675
2.8200	0.7693	0.9065	0.9687
2.8300	0.7729	0.9088	0.9697
2.8400	0.7764	0.9111	0.9708
2.8500	0.7797	0.9135	0.9721
2.8600	0.7833	0.9156	0.9731
2.8700	0.7867	0.9177	0.9740
2.8800	0.7905	0.9197	0.9751
2.8900	0.7935	0.9219	0.9760
2.9000	0.7973	0.9241	0.9769
2.9100	0.8011	0.9260	0.9778
2.9200	0.8046	0.9281	0.9785
2.9300	0.8077	0.9300	0.9793
2.9400	0.8112	0.9321	0.9801
2.9500	0.8144	0.9340	0.9809
2.9600	0.8172	0.9360	0.9816
2.9700	0.8206	0.9379	0.9822
2.9800	0.8236	0.9396	0.9829
2.9900	0.8269	0.9413	0.9838
3.0000	0.8299	0.9428	0.9845
3.0100	0.8330	0.9446	0.9852
3.0200	0.8362	0.9464	0.9857
3.0300	0.8394	0.9482	0.9864
3.0400	0.8428	0.9499	0.9872
3.0500	0.8457	0.9518	0.9876
3.0600	0.8486	0.9534	0.9881
3.0700	0.8513	0.9548	0.9887
3.0800	0.8541	0.9561	0.9893
3.0900	0.8564	0.9576	0.9898
3.1000	0.8595	0.9589	0.9902
3.1100	0.8622	0.9604	0.9908
3.1200	0.8653	0.9616	0.9912
3.1300	0.8680	0.9628	0.9916
3.1400	0.8710	0.9640	0.9920
3.1500	0.8736	0.9651	0.9924
3.1600	0.8769	0.9663	0.9928
3.1700	0.8793	0.9676	0.9932
3.1800	0.8819	0.9688	0.9935
3.1900	0.8847	0.9697	0.9940
3.2000	0.8871	0.9708	0.9943
3.2100	0.8895	0.9721	0.9945
3.2200	0.8919	0.9731	0.9947
3.2300	0.8945	0.9742	0.9950
3.2400	0.8970	0.9751	0.9953
3.2500	0.8992	0.9760	0.9954
3.2600	0.9015	0.9770	0.9956
3.2700	0.9033	0.9778	0.9959
3.2800	0.9054	0.9788	0.9961
3.2900	0.9076	0.9795	0.9963
3.3000	0.9099	0.9803	0.9965
3.3100	0.9122	0.9812	0.9967
3.3200	0.9146	0.9820	0.9968
3.3300	0.9168	0.9827	0.9970
3.3400	0.9189	0.9834	0.9972
3.3500	0.9210	0.9841	0.9974
3.3600	0.9232	0.9848	0.9975
3.3700	0.9252	0.9854	0.9977
3.3800	0.9270	0.9861	0.9978
3.3900	0.9289	0.9867	0.9980
3.4000	0.9310	0.9874	0.9981
3.4100	0.9331	0.9878	0.9982
3.4200	0.9348	0.9885	0.9983
3.4300	0.9363	0.9890	0.9984
3.4400	0.9379	0.9896	0.9985
3.4500	0.9398	0.9901	0.9986
3.4600	0.9416	0.9906	0.9987
3.4700	0.9430	0.9912	0.9988
3.4800	0.9446	0.9916	0.9989
3.4900	0.9465	0.9920	0.9990
3.5000	0.9482	0.9925	0.9990
3.5100	0.9500	0.9929	0.9990
3.5200	0.9516	0.9932	0.9991
3.5300	0.9531	0.9935	0.9992
3.5400	0.9548	0.9938	0.9993
3.5500	0.9561	0.9942	0.9994
3.5600	0.9575	0.9945	0.9995
3.5700	0.9589	0.9947	0.9995
3.5800	0.9601	0.9950	0.9995
3.5900	0.9615	0.9952	0.9996
3.6000	0.9627	0.9955	0.9996
3.6100	0.9640	0.9957	0.9997
3.6200	0.9654	0.9959	0.9997
3.6300	0.9667	0.9961	0.9997
3.6400	0.9678	0.9963	0.9998
3.6500	0.9692	0.9965	0.9998
3.6600	0.9703	0.9967	0.9998
3.6700	0.9713	0.9970	0.9999
3.6800	0.9724	0.9971	0.9999
3.6900	0.9735	0.9973	0.9999
3.7000	0.9744	0.9974	0.9999
3.7100	0.9755	0.9975	0.9999
3.7200	0.9764	0.9977	0.9999
3.7300	0.9772	0.9979	0.9999
3.7400	0.9780	0.9979	0.9999
3.7500	0.9788	0.9981	0.9999
3.7600	0.9796	0.9982	0.9999
3.7700	0.9804	0.9983	1.0000
3.7800	0.9811	0.9984	1.0000
3.7900	0.9817	0.9986	1.0000
3.8000	0.9824	0.9987	1.0000
3.8100	0.9832	0.9987	1.0000
3.8200	0.9839	0.9988	1.0000
3.8300	0.9845	0.9989	1.0000
3.8400	0.9851	0.9990	1.0000
3.8500	0.9857	0.9990	1.0000
3.8600	0.9862	0.9991	1.0000
3.8700	0.9868	0.9991	1.0000
3.8800	0.9873	0.9992	1.0000
3.8900	0.9878	0.9992	1.0000
3.9000	0.9883	0.9993	1.0000
3.9100	0.9889	0.9993	1.0000
3.9200	0.9894	0.9994	1.0000
3.9300	0.9898	0.9994	1.0000
3.9400	0.9902	0.9995	1.0000
3.9500	0.9905	0.9995	1.0000
3.9600	0.9910	0.9995	1.0000
3.9700	0.9914	0.9996	1.0000
3.9800	0.9918	0.9996	1.0000
3.9900	0.9923	0.9997	1.0000
4.0000	0.9927	0.9997	1.0000
4.0100	0.9931	0.9997	1.0000
4.0200	0.9933	0.9998	1.0000
4.0300	0.9937	0.9998	1.0000
4.0400	0.9941	0.9998	1.0000
4.0500	0.9945	0.9998	1.0000
4.0600	0.9949	0.9998	1.0000
4.0700	0.9952	0.9998	1.0000
4.0800	0.9955	0.9999	1.0000
4.0900	0.9957	0.9999	1.0000
4.1000	0.9959	0.9999	1.0000
4.1100	0.9961	0.9999	1.0000
4.1200	0.9963	0.9999	1.0000
4.1300	0.9965	0.9999	1.0000
4.1400	0.9967	0.9999	1.0000
4.1500	0.9970	0.9999	1.0000
4.1600	0.9972	0.9999	1.0000
4.1700	0.9973	1.0000	1.0000
4.1800	0.9975	1.0000	1.0000
4.1900	0.9977	1.0000	1.0000
4.2000	0.9978	1.0000	1.0000
4.2100	0.9979	1.0000	1.0000
4.2200	0.9981	1.0000	1.0000
4.2300	0.9982	1.0000	1.0000
4.2400	0.9983	1.0000	1.0000
4.2500	0.9984	1.0000	1.0000
4.2600	0.9985	1.0000	1.0000
4.2700	0.9986	1.0000	1.0000
4.2800	0.9987	1.0000	1.0000
4.2900	0.9988	1.0000	1.0000
4.3000	0.9989	1.0000	1.0000
4.3100	0.9990	1.0000	1.0000
4.3200	0.9990	1.0000	1.0000
4.3300	0.9991	1.0000	1.0000
4.3400	0.9991	1.0000	1.0000
4.3500	0.9992	1.0000	1.0000
4.3600	0.9992	1.0000	1.0000
4.3700	0.9992	1.0000	1.0000
4.3800	0.9993	1.0000	1.0000
4.3900	0.9993	1.0000	1.0000
4.4000	0.9994	1.0000	1.0000
4.4100	0.9994	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000
4.4300	0.9995	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000
4.4500	0.9995	1.0000	1.0000
4.4600	0.9995	1.0000	1.0000
4.4700	0.9996	1.0000	1.0000
4.4800	0.9996	1.0000	1.0000
4.4900	0.9997	1.0000	1.0000
4.5000	0.9997	1.0000	1.0000
4.5100	0.9998	1.0000	1.0000
4.5200	0.9998	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8348	2.8937	1.8687	2.0736	1.6993	1.4347	5.2077
2.0000	2.5462	0.7769	1.5332	2.0736	1.6993	1.4347	5.2077
3.0000	2.8128	1.0282	0.8765	2.0736	1.6993	1.4347	5.2076
4.0000	2.9164	3.3633	0.0950	2.0736	1.6993	1.4347	5.2077
5.0000	2.5095	0.0959	1.4190	2.0736	1.6993	1.4347	5.2076
6.0000	1.5763	2.3848	2.2336	2.0736	1.6993	1.4347	5.2077
7.0000	1.9415	0.5305	2.2981	2.0736	1.6993	1.4347	5.2077
8.0000	1.4622	1.6459	1.6079	2.0736	1.6993	1.4347	5.2076
9.0000	1.5589	0.6784	1.7392	2.0736	1.6993	1.4347	5.2076
10.0000	1.5721	1.9204	0.0536	2.0736	1.6993	1.4347	5.2076
11.0000	2.4892	2.9536	2.7995	2.0736	1.6993	1.4347	5.2076
12.0000	0.4792	2.2722	1.5552	2.0736	1.6993	1.4347	5.2076
13.0000	3.9846	2.0569	0.6595	2.0736	1.6993	1.4347	5.2077
14.0000	1.3974	2.4833	1.8085	2.0736	1.6993	1.4347	5.2077
15.0000	3.3482	1.3888	1.3072	2.0736	1.6993	1.4347	5.2077
16.0000	3.4848	0.8007	2.7612	2.0736	1.6993	1.4347	5.2077
17.0000	0.7711	1.8828	0.4439	2.0736	1.6993	1.4347	5.2077
18.0000	1.6981	0.1364	0.1793	2.0736	1.6993	1.4347	5.2076
19.0000	0.6152	2.2684	2.8370	2.0736	1.6993	1.4347	5.2076
20.0000	1.7942	2.4112	1.7209	2.0736	1.6993	1.4347	5.2076
21.0000	3.1099	1.5665	2.3842	2.0736	1.6993	1.4348	5.2077
22.0000	3.5022	1.2832	1.4767	2.0736	1.6993	1.4348	5.2077
23.0000	2.9566	1.7856	1.2886	2.0736	1.6993	1.4347	5.2077
24.0000	2.2700	0.9094	2.5913	2.0736	1.6993	1.4348	5.2077
25.0000	1.2340	1.5635	1.1751	2.0736	1.6993	1.4348	5.2077
26.0000	2.3164	1.3514	0.5638	2.0736	1.6993	1.4347	5.2077
27.0000	2.8960	0.3763	1.9363	2.0736	1.6993	1.4348	5.2077
28.0000	1.5047	0.3705	2.6463	2.0736	1.6993	1.4348	5.2077
29.0000	2.7560	2.5530	2.3213	2.0736	1.6993	1.4348	5.2077
30.0000	1.4806	2.2581	0.2624	2.0736	1.6993	1.4348	5.2077
31.0000	1.5402	1.2659	1.3891	2.0736	1.6993	1.4348	5.2077
32.0000	3.0129	1.3971	2.2028	2.0736	1.6993	1.4348	5.2077
33.0000	1.0494	2.8939	1.7353	2.0736	1.6993	1.4348	5.2077
34.0000	1.6982	2.9888	0.6585	2.0736	1.6993	1.4348	5.2077
35.0000	0.9549	1.1588	1.4041	2.0736	1.6993	1.4348	5.2077
36.0000	3.4704	2.8105	2.4137	2.0736	1.6993	1.4348	5.2077
37.0000	0.9321	1.2053	2.5870	2.0736	1.6993	1.4348	5.2077
38.0000	2.1684	1.7007	1.1250	2.0736	1.6993	1.4348	5.2077
39.0000	2.3983	3.4763	0.1939	2.0736	1.6993	1.4348	5.2077
40.0000	1.8194	1.7344	2.5627	2.0736	1.6993	1.4348	5.2077
41.0000	2.4610	2.4875	0.3750	2.0736	1.6993	1.4348	5.2077
42.0000	1.5059	2.9050	2.1589	2.0736	1.6994	1.4348	5.2077
43.0000	2.7079	2.2904	2.1095	2.0736	1.6994	1.4348	5.2077
44.0000	3.5082	1.8843	0.8336	2.0736	1.6994	1.4348	5.2078
45.0000	1.2035	1.7040	1.2964	2.0736	1.6994	1.4348	5.2077
46.0000	1.0810	1.7253	3.1162	2.0736	1.6994	1.4348	5.2078
47.0000	0.6978	0.0161	2.1906	2.0736	1.6994	1.4348	5.2077
48.0000	1.8985	2.9560	1.9106	2.0736	1.6994	1.4348	5.2077
49.0000	3.5386	1.8417	0.7779	2.0736	1.6994	1.4348	5.2078
50.0000	2.7295	2.9173	1.7080	2.0736	1.6994	1.4348	5.2078
51.0000	2.7308	1.9005	1.1613	2.0736	1.6994	1.4348	5.2078
52.0000	2.2349	0.6224	2.1297	2.0736	1.6994	1.4348	5.2078
53.0000	3.0536	1.4981	1.7566	2.0736	1.6994	1.4348	5.2078
54.0000	2.4009	1.1020	1.6539	2.0736	1.6994	1.4348	5.2078
55.0000	1.2763	2.0078	1.5502	2.0736	1.6994	1.4348	5.2078
56.0000	2.8816	0.8001	3.0839	2.0736	1.6994	1.4348	5.2078
57.0000	2.3664	2.6691	1.5600	2.0736	1.6994	1.4348	5.2078
58.0000	1.2284	0.4661	0.9057	2.0736	1.6994	1.4348	5.2078
59.0000	1.7890	1.4218	0.9406	2.0736	1.6993	1.4348	5.2078
60.0000	0.0068	0.3952	1.8697	2.0736	1.6993	1.4348	5.2077
61.0000	2.3034	0.0175	1.3771	2.0736	1.6993	1.4348	5.2077
62.0000	1.1517	0.4522	1.8964	2.0736	1.6993	1.4348	5.2077
63.0000	1.7408	2.3871	2.6134	2.0736	1.6993	1.4348	5.2077
64.0000	2.5075	2.0634	1.0796	2.0736	1.6993	1.4348	5.2077
65.0000	1.8476	1.8319	1.8724	2.0736	1.6993	1.4348	5.2077
66.0000	3.2936	2.7592	2.4752	2.0736	1.6993	1.4349	5.2078
67.0000	3.2448	0.3573	1.2868	2.0736	1.6993	1.4349	5.2078
68.0000	1.9568	1.3214	1.9655	2.0736	1.6993	1.4349	5.2078
69.0000	2.4611	2.3849	1.4070	2.0736	1.6993	1.4349	5.2078
70.0000	1.0654	1.4739	1.1806	2.0736	1.6993	1.4349	5.2078
71.0000	1.1019	1.5524	1.7011	2.0736	1.6993	1.4349	5.2078
72.0000	2.5785	0.4777	1.0548	2.0736	1.6993	1.4349	5.2077
73.0000	2.8988	2.4634	0.0680	2.0736	1.6993	1.4348	5.2077
74.0000	1.4419	1.6931	2.7332	2.0736	1.6993	1.4349	5.2078
75.0000	1.1794	2.2309	1.8179	2.0736	1.6993	1.4349	5.2078
76.0000	3.2766	1.8591	3.2015	2.0736	1.6993	1.4349	5.2078
77.0000	2.5312	1.6313	2.0762	2.0736	1.6993	1.4349	5.2078
78.0000	2.8494	2.1720	1.9887	2.0736	1.6993	1.4349	5.2078
79.0000	1.6991	1.3287	1.5227	2.0736	1.6993	1.4349	5.2078
80.0000	3.1139	1.2756	2.0077	2.0736	1.6993	1.4349	5.2078
81.0000	2.7690	2.0408	1.1201	2.0736	1.6993	1.4349	5.2078
82.0000	0.6990	2.4792	2.0066	2.0736	1.6993	1.4349	5.2078
83.0000	1.7195	0.9542	1.9355	2.0736	1.6993	1.4349	5.2078
84.0000	2.3434	1.4190	0.2506	2.0736	1.6993	1.4349	5.2078
85.0000	3.5920	2.6272	1.4824	2.0736	1.6993	1.4349	5.2078
86.0000	1.3279	2.0173	2.7690	2.0736	1.6993	1.4349	5.2078
87.0000	1.2872	2.0635	1.0033	2.0736	1.6993	1.4349	5.2078
88.0000	0.5979	1.9223	1.3884	2.0736	1.6993	1.4349	5.2078
89.0000	0.3304	1.5486	1.3040	2.0736	1.6993	1.4349	5.2078
90.0000	3.1786	1.7518	0.6166	2.0736	1.6993	1.4349	5.2078
91.0000	1.5873	1.2846	0.8611	2.0736	1.6993	1.4349	5.2078
92.0000	3.0623	2.8126	1.1016	2.0736	1.6993	1.4349	5.2078
93.0000	3.0560	1.0724	0.7170	2.0736	1.6993	1.4349	5.2078
94.0000	0.3628	1.5006	1.8398	2.0736	1.6993	1.4349	5.2078
95.0000	2.6270	0.1344	2.0666	2.0736	1.6993	1.4349	5.2078
96.0000	3.6160	2.1557	0.5982	2.0736	1.6993	1.4349	5.2078
97.0000	2.2908	1.6485	1.8648	2.0736	1.6993	1.4349	5.2078
98.0000	1.6326	0.3765	1.3764	2.0736	1.6993	1.4349	5.2078
99.0000	1.5970	2.4125	1.7998	2.0736	1.6993	1.4349	5.2078
100.0000	0.4943	3.1574	1.9643	2.0736	1.6993	1.4349	5.2078


==> Data-n3/sr_n3_P15_phi0.75_0.60_0.45_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	5.4069	4.9843	4.6088
2.0000	5.4069	4.9843	4.6088
3.0000	5.4069	4.9843	4.6088
4.0000	5.4069	4.9843	4.6088
5.0000	5.4069	4.9843	4.6088
6.0000	5.4069	4.9843	4.6088
7.0000	5.4069	4.9843	4.6088
8.0000	5.4069	4.9843	4.6088
9.0000	5.4069	4.9843	4.6088
10.0000	5.4069	4.9843	4.6088
11.0000	5.4069	4.9843	4.6088
12.0000	5.4069	4.9843	4.6088
13.0000	5.4069	4.9843	4.6088
14.0000	5.4069	4.9843	4.6088
15.0000	5.4069	4.9843	4.6088
16.0000	5.4069	4.9843	4.6088
17.0000	5.4069	4.9843	4.6088
18.0000	5.4069	4.9843	4.6088
19.0000	5.4069	4.9843	4.6088
20.0000	5.4069	4.9843	4.6088
21.0000	5.4069	4.9843	4.6088
22.0000	5.4069	4.9843	4.6088
23.0000	5.4069	4.9843	4.6088
24.0000	5.4069	4.9843	4.6088
25.0000	5.4069	4.9843	4.6088
26.0000	5.4069	4.9843	4.6088
27.0000	5.4069	4.9843	4.6088
28.0000	5.4069	4.9843	4.6088
29.0000	5.4069	4.9843	4.6088
30.0000	5.4069	4.9843	4.6088
31.0000	5.4069	4.9843	4.6088
32.0000	5.4069	4.9843	4.6088
33.0000	5.4069	4.9843	4.6088
34.0000	5.4069	4.9843	4.6088
35.0000	5.4069	4.9843	4.6088
36.0000	5.4069	4.9843	4.6088
37.0000	5.4069	4.9843	4.6088
38.0000	5.4069	4.9843	4.6088
39.0000	5.4069	4.9843	4.6088
40.0000	5.4069	4.9843	4.6088
41.0000	5.4069	4.9843	4.6088
42.0000	5.4069	4.9843	4.6088
43.0000	5.4069	4.9843	4.6088
44.0000	5.4069	4.9843	4.6088
45.0000	5.4069	4.9843	4.6088
46.0000	5.4069	4.9843	4.6088
47.0000	5.4069	4.9843	4.6088
48.0000	5.4069	4.9843	4.6088
49.0000	5.4069	4.9843	4.6088
50.0000	5.4069	4.9843	4.6088
51.0000	5.4069	4.9843	4.6088
52.0000	5.4069	4.9843	4.6088
53.0000	5.4069	4.9843	4.6088
54.0000	5.4069	4.9843	4.6088
55.0000	5.4069	4.9843	4.6088
56.0000	5.4069	4.9843	4.6088
57.0000	5.4069	4.9843	4.6088
58.0000	5.4069	4.9843	4.6088
59.0000	5.4069	4.9843	4.6088
60.0000	5.4069	4.9843	4.6088
61.0000	5.4069	4.9843	4.6088
62.0000	5.4069	4.9843	4.6088
63.0000	5.4069	4.9843	4.6088
64.0000	5.4069	4.9843	4.6088
65.0000	5.4069	4.9843	4.6088
66.0000	5.4069	4.9843	4.6088
67.0000	5.4069	4.9843	4.6088
68.0000	5.4069	4.9843	4.6088
69.0000	5.4069	4.9843	4.6088
70.0000	5.4069	4.9843	4.6088
71.0000	5.4069	4.9843	4.6088
72.0000	5.4069	4.9843	4.6088
73.0000	5.4069	4.9843	4.6088
74.0000	5.4069	4.9843	4.6088
75.0000	5.4069	4.9843	4.6088
76.0000	5.4069	4.9843	4.6088
77.0000	5.4069	4.9843	4.6088
78.0000	5.4069	4.9843	4.6088
79.0000	5.4069	4.9843	4.6088
80.0000	5.4069	4.9843	4.6088
81.0000	5.4069	4.9843	4.6088
82.0000	5.4069	4.9843	4.6088
83.0000	5.4069	4.9843	4.6088
84.0000	5.4069	4.9843	4.6088
85.0000	5.4069	4.9843	4.6088
86.0000	5.4069	4.9843	4.6088
87.0000	5.4069	4.9843	4.6088
88.0000	5.4069	4.9843	4.6088
89.0000	5.4069	4.9843	4.6088
90.0000	5.4069	4.9843	4.6088
91.0000	5.4069	4.9843	4.6088
92.0000	5.4069	4.9843	4.6088
93.0000	5.4069	4.9843	4.6088
94.0000	5.4069	4.9843	4.6088
95.0000	5.4069	4.9843	4.6088
96.0000	5.4069	4.9843	4.6088
97.0000	5.4069	4.9843	4.6088
98.0000	5.4069	4.9843	4.6088
99.0000	5.4069	4.9843	4.6088
100.0000	5.4069	4.9843	4.6088


==> Data-n3/sr_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000
4.3700	0.0000	0.0000	0.0000
4.3800	0.0000	0.0000	0.0000
4.3900	0.0000	0.0000	0.0000
4.4000	0.0000	0.0000	0.0000
4.4100	0.0000	0.0000	0.0000
4.4200	0.0000	0.0000	0.0000
4.4300	0.0000	0.0000	0.0000
4.4400	0.0000	0.0000	0.0000
4.4500	0.0000	0.0000	0.0000
4.4600	0.0000	0.0000	0.0000
4.4700	0.0000	0.0000	0.0000
4.4800	0.0000	0.0000	0.0000
4.4900	0.0000	0.0000	0.0000
4.5000	0.0000	0.0000	0.0000
4.5100	0.0000	0.0000	0.0000
4.5200	0.0000	0.0000	0.0000
4.5300	0.0000	0.0000	0.0000
4.5400	0.0000	0.0000	0.0000
4.5500	0.0000	0.0000	0.0000
4.5600	0.0000	0.0000	0.0001
4.5700	0.0000	0.0000	0.0011
4.5800	0.0000	0.0000	0.0061
4.5900	0.0000	0.0000	0.0387
4.6000	0.0000	0.0000	0.0937
4.6100	0.0000	0.0000	0.2375
4.6200	0.0000	0.0000	0.4538
4.6300	0.0000	0.0000	0.6339
4.6400	0.0000	0.0000	0.8707
4.6500	0.0000	0.0000	0.9483
4.6600	0.0000	0.0000	0.9890
4.6700	0.0000	0.0000	0.9982
4.6800	0.0000	0.0000	0.9998
4.6900	0.0000	0.0000	1.0000
4.7000	0.0000	0.0000	1.0000
4.7100	0.0000	0.0000	1.0000
4.7200	0.0000	0.0000	1.0000
4.7300	0.0000	0.0000	1.0000
4.7400	0.0000	0.0000	1.0000
4.7500	0.0000	0.0000	1.0000
4.7600	0.0000	0.0000	1.0000
4.7700	0.0000	0.0000	1.0000
4.7800	0.0000	0.0000	1.0000
4.7900	0.0000	0.0000	1.0000
4.8000	0.0000	0.0000	1.0000
4.8100	0.0000	0.0000	1.0000
4.8200	0.0000	0.0000	1.0000
4.8300	0.0000	0.0000	1.0000
4.8400	0.0000	0.0000	1.0000
4.8500	0.0000	0.0000	1.0000
4.8600	0.0000	0.0000	1.0000
4.8700	0.0000	0.0000	1.0000
4.8800	0.0000	0.0000	1.0000
4.8900	0.0000	0.0000	1.0000
4.9000	0.0000	0.0000	1.0000
4.9100	0.0003	0.0000	1.0000
4.9200	0.0021	0.0000	1.0000
4.9300	0.0045	0.0000	1.0000
4.9400	0.0192	0.0002	1.0000
4.9500	0.0377	0.0034	1.0000
4.9600	0.0822	0.0225	1.0000
4.9700	0.1451	0.0683	1.0000
4.9800	0.2168	0.1201	1.0000
4.9900	0.2903	0.3145	1.0000
5.0000	0.3305	0.5822	1.0000
5.0100	0.3719	0.7887	1.0000
5.0200	0.3819	0.8612	1.0000
5.0300	0.3910	0.9677	1.0000
5.0400	0.3950	0.9952	1.0000
5.0500	0.3985	0.9996	1.0000
5.0600	0.4020	0.9999	1.0000
5.0700	0.4051	1.0000	1.0000
5.0800	0.4085	1.0000	1.0000
5.0900	0.4120	1.0000	1.0000
5.1000	0.4153	1.0000	1.0000
5.1100	0.4185	1.0000	1.0000
5.1200	0.4218	1.0000	1.0000
5.1300	0.4252	1.0000	1.0000
5.1400	0.4290	1.0000	1.0000
5.1500	0.4327	1.0000	1.0000
5.1600	0.4362	1.0000	1.0000
5.1700	0.4400	1.0000	1.0000
5.1800	0.4439	1.0000	1.0000
5.1900	0.4479	1.0000	1.0000
5.2000	0.4517	1.0000	1.0000
5.2100	0.4557	1.0000	1.0000
5.2200	0.4600	1.0000	1.0000
5.2300	0.4641	1.0000	1.0000
5.2400	0.4685	1.0000	1.0000
5.2500	0.4724	1.0000	1.0000
5.2600	0.4764	1.0000	1.0000
5.2700	0.4807	1.0000	1.0000
5.2800	0.4854	1.0000	1.0000
5.2900	0.4898	1.0000	1.0000
5.3000	0.4940	1.0000	1.0000
5.3100	0.4983	1.0000	1.0000
5.3200	0.5030	1.0000	1.0000
5.3300	0.5078	1.0000	1.0000
5.3400	0.5127	1.0000	1.0000
5.3500	0.5175	1.0000	1.0000
5.3600	0.5227	1.0000	1.0000
5.3700	0.5280	1.0000	1.0000
5.3800	0.5334	1.0000	1.0000
5.3900	0.5393	1.0000	1.0000
5.4000	0.5447	1.0000	1.0000
5.4100	0.5505	1.0000	1.0000
5.4200	0.5561	1.0000	1.0000
5.4300	0.5620	1.0000	1.0000
5.4400	0.5682	1.0000	1.0000
5.4500	0.5743	1.0000	1.0000
5.4600	0.5804	1.0000	1.0000
5.4700	0.5868	1.0000	1.0000
5.4800	0.5934	1.0000	1.0000
5.4900	0.5995	1.0000	1.0000
5.5000	0.6068	1.0000	1.0000
5.5100	0.6137	1.0000	1.0000
5.5200	0.6210	1.0000	1.0000
5.5300	0.6279	1.0000	1.0000
5.5400	0.6361	1.0000	1.0000
5.5500	0.6440	1.0000	1.0000
5.5600	0.6520	1.0000	1.0000
5.5700	0.6597	1.0000	1.0000
5.5800	0.6671	1.0000	1.0000
5.5900	0.6754	1.0000	1.0000
5.6000	0.6838	1.0000	1.0000
5.6100	0.6924	1.0000	1.0000
5.6200	0.7010	1.0000	1.0000
5.6300	0.7093	1.0000	1.0000
5.6400	0.7182	1.0000	1.0000
5.6500	0.7275	1.0000	1.0000
5.6600	0.7369	1.0000	1.0000
5.6700	0.7454	1.0000	1.0000
5.6800	0.7550	1.0000	1.0000
5.6900	0.7640	1.0000	1.0000
5.7000	0.7735	1.0000	1.0000
5.7100	0.7838	1.0000	1.0000
5.7200	0.7939	1.0000	1.0000
5.7300	0.8043	1.0000	1.0000
5.7400	0.8138	1.0000	1.0000
5.7500	0.8243	1.0000	1.0000
5.7600	0.8348	1.0000	1.0000
5.7700	0.8456	1.0000	1.0000
5.7800	0.8567	1.0000	1.0000
5.7900	0.8674	1.0000	1.0000
5.8000	0.8777	1.0000	1.0000
5.8100	0.8888	1.0000	1.0000
5.8200	0.8984	1.0000	1.0000
5.8300	0.9085	1.0000	1.0000
5.8400	0.9186	1.0000	1.0000
5.8500	0.9281	1.0000	1.0000
5.8600	0.9378	1.0000	1.0000
5.8700	0.9472	1.0000	1.0000
5.8800	0.9558	1.0000	1.0000
5.8900	0.9643	1.0000	1.0000
5.9000	0.9714	1.0000	1.0000
5.9100	0.9778	1.0000	1.0000
5.9200	0.9833	1.0000	1.0000
5.9300	0.9881	1.0000	1.0000
5.9400	0.9921	1.0000	1.0000
5.9500	0.9954	1.0000	1.0000
5.9600	0.9975	1.0000	1.0000
5.9700	0.9986	1.0000	1.0000
5.9800	0.9994	1.0000	1.0000
5.9900	0.9998	1.0000	1.0000
6.0000	0.9999	1.0000	1.0000
6.0100	1.0000	1.0000	1.0000
6.0200	1.0000	1.0000	1.0000
6.0300	1.0000	1.0000	1.0000
6.0400	1.0000	1.0000	1.0000
6.0500	1.0000	1.0000	1.0000
6.0600	1.0000	1.0000	1.0000
6.0700	1.0000	1.0000	1.0000
6.0800	1.0000	1.0000	1.0000
6.0900	1.0000	1.0000	1.0000
6.1000	1.0000	1.0000	1.0000
6.1100	1.0000	1.0000	1.0000
6.1200	1.0000	1.0000	1.0000
6.1300	1.0000	1.0000	1.0000
6.1400	1.0000	1.0000	1.0000
6.1500	1.0000	1.0000	1.0000
6.1600	1.0000	1.0000	1.0000
6.1700	1.0000	1.0000	1.0000
6.1800	1.0000	1.0000	1.0000
6.1900	1.0000	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.7161	5.0130	4.6367	15.3658
2.0000	5.5882	5.0046	4.6325	15.2253
3.0000	5.6991	5.0016	4.6298	15.3305
4.0000	5.7301	4.9975	4.6220	15.3496
5.0000	5.5557	4.9932	4.6180	15.1669
6.0000	4.9683	4.9908	4.6158	14.5749
7.0000	5.1308	4.9951	4.6198	14.7456
8.0000	4.9778	4.9975	4.6220	14.5973
9.0000	4.9848	5.0015	4.6297	14.6160
10.0000	4.9887	5.0054	4.6333	14.6273
11.0000	5.5643	5.0131	4.6367	15.2142
12.0000	4.9896	5.0064	4.6341	14.6301
13.0000	5.9522	5.0180	4.6376	15.6078
14.0000	4.9862	5.0029	4.6309	14.6200
15.0000	5.8536	5.0067	4.6345	15.4949
16.0000	5.8724	5.0008	4.6290	15.5021
17.0000	4.9721	4.9947	4.6194	14.5863
18.0000	4.9792	4.9989	4.6233	14.6014
19.0000	4.9862	5.0029	4.6309	14.6200
20.0000	4.9900	5.0067	4.6345	14.6312
21.0000	5.8027	5.0183	4.6379	15.4590
22.0000	5.8805	5.0049	4.6328	15.5182
23.0000	5.7443	4.9987	4.6231	15.3662
24.0000	5.4125	4.9942	4.6189	15.0256
25.0000	4.9708	4.9934	4.6182	14.5825
26.0000	5.4480	4.9976	4.6221	15.0677
27.0000	5.7220	4.9964	4.6210	15.3394
28.0000	4.9696	4.9922	4.6171	14.5788
29.0000	5.6712	4.9964	4.6210	15.2886
30.0000	4.9701	4.9927	4.6176	14.5804
31.0000	4.9743	4.9969	4.6215	14.5927
32.0000	5.7642	5.0010	4.6292	15.3945
33.0000	4.9736	4.9962	4.6208	14.5906
34.0000	4.9836	5.0003	4.6266	14.6105
35.0000	4.9875	5.0042	4.6322	14.6239
36.0000	5.8786	5.0080	4.6357	15.5223
37.0000	4.9850	5.0018	4.6299	14.6167
38.0000	5.3511	5.0056	4.6335	14.9902
39.0000	5.5085	5.0053	4.6332	15.1470
40.0000	5.0002	5.0033	4.6313	14.6348
41.0000	5.5463	5.0069	4.6347	15.1879
42.0000	4.9877	5.0044	4.6323	14.6244
43.0000	5.6661	5.0082	4.6358	15.3102
44.0000	5.8808	5.0043	4.6322	15.5173
45.0000	4.9784	4.9981	4.6226	14.5991
46.0000	4.9854	5.0021	4.6302	14.6178
47.0000	4.9893	5.0060	4.6338	14.6290
48.0000	5.1017	5.0176	4.6373	14.7566
49.0000	5.8953	5.0200	4.6394	15.5547
50.0000	5.6717	5.0055	4.6333	15.3105
51.0000	5.6675	5.0016	4.6297	15.2988
52.0000	5.3920	4.9978	4.6223	15.0120
53.0000	5.7713	4.9972	4.6217	15.3903
54.0000	5.4944	4.9924	4.6173	15.1041
55.0000	4.9682	4.9908	4.6158	14.5748
56.0000	5.7155	4.9950	4.6197	15.3303
57.0000	5.4717	4.9909	4.6159	15.0785
58.0000	4.9670	4.9896	4.6146	14.5712
59.0000	4.9713	4.9939	4.6186	14.5838
60.0000	4.9784	4.9980	4.6225	14.5989
61.0000	5.4448	5.0021	4.6302	15.0771
62.0000	4.9841	5.0008	4.6290	14.6138
63.0000	4.9879	5.0047	4.6326	14.6252
64.0000	5.5732	5.0124	4.6361	15.2216
65.0000	5.0376	5.0056	4.6334	14.6766
66.0000	5.8447	5.0127	4.6364	15.4938
67.0000	5.8266	5.0028	4.6309	15.4604
68.0000	5.1494	4.9973	4.6218	14.7684
69.0000	5.5373	4.9994	4.6238	15.1604
70.0000	4.9746	4.9972	4.6217	14.5934
71.0000	4.9845	5.0013	4.6294	14.6152
72.0000	5.6047	5.0051	4.6330	15.2429
73.0000	5.7297	5.0020	4.6301	15.3618
74.0000	4.9779	4.9975	4.6220	14.5974
75.0000	4.9849	5.0016	4.6297	14.6161
76.0000	5.8369	5.0055	4.6333	15.4757
77.0000	5.5748	4.9997	4.6240	15.1985
78.0000	5.7067	4.9970	4.6216	15.3254
79.0000	4.9704	4.9930	4.6178	14.5811
80.0000	5.7877	4.9972	4.6217	15.4065
81.0000	5.6712	4.9922	4.6171	15.2805
82.0000	4.9660	4.9886	4.6137	14.5683
83.0000	4.9703	4.9929	4.6178	14.5810
84.0000	5.4648	4.9971	4.6216	15.0836
85.0000	5.8842	4.9957	4.6204	15.5003
86.0000	4.9671	4.9897	4.6148	14.5716
87.0000	4.9714	4.9940	4.6188	14.5842
88.0000	4.9785	4.9982	4.6226	14.5993
89.0000	4.9855	5.0022	4.6303	14.6180
90.0000	5.8149	5.0061	4.6339	15.4548
91.0000	4.9838	5.0006	4.6268	14.6112
92.0000	5.7825	5.0045	4.6324	15.4194
93.0000	5.7746	4.9994	4.6237	15.3977
94.0000	4.9719	4.9945	4.6192	14.5855
95.0000	5.6195	4.9986	4.6230	15.2412
96.0000	5.8876	4.9955	4.6201	15.5033
97.0000	5.4210	4.9894	4.6145	15.0249
98.0000	4.9661	4.9887	4.6138	14.5686
99.0000	4.9704	4.9930	4.6178	14.5812
100.0000	4.9746	4.9972	4.6217	14.5935


==> Data-n3/sr_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0018	0.0022
0.0200	0.0021	0.0035	0.0044
0.0300	0.0031	0.0051	0.0061
0.0400	0.0043	0.0067	0.0085
0.0500	0.0052	0.0079	0.0110
0.0600	0.0063	0.0096	0.0133
0.0700	0.0073	0.0112	0.0156
0.0800	0.0084	0.0127	0.0179
0.0900	0.0094	0.0142	0.0202
0.1000	0.0104	0.0155	0.0226
0.1100	0.0117	0.0173	0.0247
0.1200	0.0128	0.0187	0.0271
0.1300	0.0141	0.0201	0.0296
0.1400	0.0151	0.0220	0.0320
0.1500	0.0163	0.0236	0.0345
0.1600	0.0175	0.0252	0.0368
0.1700	0.0186	0.0272	0.0394
0.1800	0.0197	0.0288	0.0418
0.1900	0.0210	0.0308	0.0443
0.2000	0.0225	0.0323	0.0464
0.2100	0.0237	0.0339	0.0489
0.2200	0.0248	0.0357	0.0514
0.2300	0.0259	0.0375	0.0538
0.2400	0.0273	0.0392	0.0564
0.2500	0.0285	0.0409	0.0588
0.2600	0.0297	0.0429	0.0615
0.2700	0.0310	0.0447	0.0642
0.2800	0.0324	0.0464	0.0670
0.2900	0.0335	0.0482	0.0697
0.3000	0.0348	0.0502	0.0728
0.3100	0.0360	0.0520	0.0753
0.3200	0.0374	0.0539	0.0782
0.3300	0.0388	0.0559	0.0812
0.3400	0.0400	0.0577	0.0839
0.3500	0.0414	0.0596	0.0867
0.3600	0.0429	0.0617	0.0896
0.3700	0.0440	0.0639	0.0923
0.3800	0.0454	0.0658	0.0951
0.3900	0.0471	0.0678	0.0981
0.4000	0.0486	0.0698	0.1010
0.4100	0.0499	0.0719	0.1038
0.4200	0.0513	0.0741	0.1070
0.4300	0.0530	0.0765	0.1104
0.4400	0.0548	0.0788	0.1134
0.4500	0.0564	0.0810	0.1164
0.4600	0.0579	0.0834	0.1196
0.4700	0.0593	0.0858	0.1226
0.4800	0.0607	0.0882	0.1260
0.4900	0.0623	0.0904	0.1287
0.5000	0.0638	0.0924	0.1319
0.5100	0.0653	0.0946	0.1355
0.5200	0.0670	0.0968	0.1383
0.5300	0.0689	0.0990	0.1416
0.5400	0.0704	0.1012	0.1452
0.5500	0.0722	0.1033	0.1484
0.5600	0.0738	0.1057	0.1520
0.5700	0.0756	0.1084	0.1553
0.5800	0.0773	0.1110	0.1586
0.5900	0.0790	0.1132	0.1618
0.6000	0.0806	0.1155	0.1650
0.6100	0.0823	0.1177	0.1682
0.6200	0.0840	0.1201	0.1718
0.6300	0.0856	0.1227	0.1748
0.6400	0.0875	0.1251	0.1785
0.6500	0.0894	0.1274	0.1817
0.6600	0.0910	0.1302	0.1852
0.6700	0.0928	0.1324	0.1882
0.6800	0.0944	0.1348	0.1915
0.6900	0.0963	0.1375	0.1947
0.7000	0.0982	0.1400	0.1981
0.7100	0.1002	0.1425	0.2013
0.7200	0.1021	0.1451	0.2049
0.7300	0.1040	0.1479	0.2086
0.7400	0.1059	0.1503	0.2120
0.7500	0.1076	0.1533	0.2160
0.7600	0.1100	0.1562	0.2194
0.7700	0.1118	0.1591	0.2230
0.7800	0.1137	0.1618	0.2267
0.7900	0.1155	0.1647	0.2300
0.8000	0.1179	0.1674	0.2335
0.8100	0.1199	0.1702	0.2371
0.8200	0.1220	0.1733	0.2409
0.8300	0.1238	0.1761	0.2445
0.8400	0.1257	0.1789	0.2484
0.8500	0.1279	0.1816	0.2520
0.8600	0.1299	0.1844	0.2558
0.8700	0.1322	0.1870	0.2595
0.8800	0.1341	0.1898	0.2636
0.8900	0.1363	0.1930	0.2673
0.9000	0.1385	0.1963	0.2712
0.9100	0.1406	0.1991	0.2750
0.9200	0.1425	0.2022	0.2793
0.9300	0.1444	0.2056	0.2831
0.9400	0.1464	0.2086	0.2874
0.9500	0.1487	0.2115	0.2918
0.9600	0.1510	0.2150	0.2960
0.9700	0.1533	0.2180	0.3002
0.9800	0.1554	0.2211	0.3044
0.9900	0.1576	0.2241	0.3087
1.0000	0.1603	0.2273	0.3130
1.0100	0.1628	0.2306	0.3170
1.0200	0.1651	0.2336	0.3213
1.0300	0.1672	0.2368	0.3251
1.0400	0.1695	0.2404	0.3294
1.0500	0.1718	0.2438	0.3336
1.0600	0.1743	0.2467	0.3378
1.0700	0.1767	0.2500	0.3415
1.0800	0.1791	0.2532	0.3458
1.0900	0.1814	0.2565	0.3501
1.1000	0.1838	0.2598	0.3539
1.1100	0.1864	0.2628	0.3579
1.1200	0.1889	0.2666	0.3623
1.1300	0.1913	0.2698	0.3666
1.1400	0.1937	0.2735	0.3709
1.1500	0.1962	0.2770	0.3750
1.1600	0.1986	0.2801	0.3795
1.1700	0.2012	0.2835	0.3842
1.1800	0.2037	0.2871	0.3883
1.1900	0.2061	0.2900	0.3929
1.2000	0.2086	0.2937	0.3972
1.2100	0.2114	0.2976	0.4016
1.2200	0.2141	0.3012	0.4058
1.2300	0.2170	0.3053	0.4101
1.2400	0.2198	0.3088	0.4143
1.2500	0.2227	0.3121	0.4184
1.2600	0.2256	0.3155	0.4229
1.2700	0.2285	0.3192	0.4273
1.2800	0.2312	0.3232	0.4319
1.2900	0.2343	0.3268	0.4361
1.3000	0.2373	0.3305	0.4405
1.3100	0.2401	0.3341	0.4448
1.3200	0.2431	0.3376	0.4493
1.3300	0.2458	0.3413	0.4536
1.3400	0.2486	0.3449	0.4581
1.3500	0.2514	0.3485	0.4625
1.3600	0.2542	0.3522	0.4671
1.3700	0.2570	0.3557	0.4713
1.3800	0.2596	0.3594	0.4758
1.3900	0.2625	0.3635	0.4803
1.4000	0.2655	0.3674	0.4850
1.4100	0.2687	0.3715	0.4894
1.4200	0.2720	0.3749	0.4937
1.4300	0.2751	0.3791	0.4981
1.4400	0.2781	0.3826	0.5024
1.4500	0.2811	0.3865	0.5073
1.4600	0.2847	0.3906	0.5118
1.4700	0.2876	0.3943	0.5165
1.4800	0.2910	0.3981	0.5213
1.4900	0.2939	0.4018	0.5259
1.5000	0.2969	0.4060	0.5304
1.5100	0.3000	0.4097	0.5352
1.5200	0.3035	0.4137	0.5398
1.5300	0.3067	0.4176	0.5449
1.5400	0.3099	0.4212	0.5493
1.5500	0.3130	0.4252	0.5541
1.5600	0.3162	0.4287	0.5587
1.5700	0.3194	0.4325	0.5634
1.5800	0.3227	0.4369	0.5685
1.5900	0.3260	0.4414	0.5729
1.6000	0.3296	0.4453	0.5775
1.6100	0.3332	0.4493	0.5821
1.6200	0.3367	0.4538	0.5864
1.6300	0.3397	0.4578	0.5908
1.6400	0.3430	0.4622	0.5951
1.6500	0.3463	0.4664	0.5996
1.6600	0.3497	0.4705	0.6039
1.6700	0.3534	0.4744	0.6084
1.6800	0.3568	0.4788	0.6134
1.6900	0.3603	0.4827	0.6182
1.7000	0.3641	0.4872	0.6227
1.7100	0.3677	0.4915	0.6269
1.7200	0.3711	0.4956	0.6313
1.7300	0.3744	0.5000	0.6361
1.7400	0.3777	0.5040	0.6407
1.7500	0.3806	0.5084	0.6449
1.7600	0.3837	0.5127	0.6492
1.7700	0.3868	0.5172	0.6536
1.7800	0.3896	0.5213	0.6584
1.7900	0.3925	0.5254	0.6631
1.8000	0.3956	0.5296	0.6679
1.8100	0.3988	0.5334	0.6726
1.8200	0.4020	0.5379	0.6769
1.8300	0.4049	0.5424	0.6812
1.8400	0.4082	0.5468	0.6854
1.8500	0.4113	0.5510	0.6895
1.8600	0.4143	0.5552	0.6933
1.8700	0.4178	0.5595	0.6974
1.8800	0.4209	0.5637	0.7016
1.8900	0.4242	0.5684	0.7058
1.9000	0.4270	0.5727	0.7101
1.9100	0.4302	0.5772	0.7146
1.9200	0.4335	0.5818	0.7187
1.9300	0.4367	0.5864	0.7231
1.9400	0.4400	0.5907	0.7273
1.9500	0.4434	0.5947	0.7318
1.9600	0.4464	0.5989	0.7356
1.9700	0.4501	0.6032	0.7393
1.9800	0.4536	0.6073	0.7437
1.9900	0.4571	0.6118	0.7474
2.0000	0.4606	0.6161	0.7513
2.0100	0.4639	0.6204	0.7554
2.0200	0.4671	0.6243	0.7595
2.0300	0.4706	0.6288	0.7633
2.0400	0.4734	0.6330	0.7673
2.0500	0.4765	0.6375	0.7714
2.0600	0.4802	0.6415	0.7751
2.0700	0.4838	0.6454	0.7790
2.0800	0.4868	0.6492	0.7826
2.0900	0.4902	0.6537	0.7864
2.1000	0.4935	0.6578	0.7899
2.1100	0.4970	0.6619	0.7938
2.1200	0.5002	0.6660	0.7977
2.1300	0.5036	0.6704	0.8018
2.1400	0.5070	0.6745	0.8058
2.1500	0.5100	0.6791	0.8096
2.1600	0.5138	0.6831	0.8131
2.1700	0.5173	0.6874	0.8165
2.1800	0.5206	0.6917	0.8197
2.1900	0.5243	0.6952	0.8233
2.2000	0.5277	0.6994	0.8266
2.2100	0.5314	0.7034	0.8298
2.2200	0.5350	0.7074	0.8331
2.2300	0.5390	0.7118	0.8363
2.2400	0.5428	0.7160	0.8394
2.2500	0.5461	0.7199	0.8428
2.2600	0.5494	0.7236	0.8464
2.2700	0.5528	0.7276	0.8496
2.2800	0.5561	0.7312	0.8526
2.2900	0.5598	0.7351	0.8556
2.3000	0.5635	0.7390	0.8588
2.3100	0.5667	0.7426	0.8618
2.3200	0.5705	0.7465	0.8649
2.3300	0.5740	0.7505	0.8678
2.3400	0.5779	0.7542	0.8708
2.3500	0.5816	0.7581	0.8733
2.3600	0.5853	0.7619	0.8764
2.3700	0.5892	0.7658	0.8794
2.3800	0.5929	0.7695	0.8824
2.3900	0.5967	0.7736	0.8853
2.4000	0.6007	0.7777	0.8880
2.4100	0.6047	0.7815	0.8907
2.4200	0.6083	0.7852	0.8928
2.4300	0.6117	0.7891	0.8954
2.4400	0.6154	0.7930	0.8982
2.4500	0.6189	0.7965	0.9007
2.4600	0.6228	0.8001	0.9029
2.4700	0.6264	0.8033	0.9052
2.4800	0.6305	0.8066	0.9075
2.4900	0.6346	0.8102	0.9099
2.5000	0.6384	0.8135	0.9122
2.5100	0.6420	0.8167	0.9146
2.5200	0.6462	0.8201	0.9165
2.5300	0.6498	0.8235	0.9187
2.5400	0.6537	0.8266	0.9209
2.5500	0.6571	0.8296	0.9230
2.5600	0.6610	0.8328	0.9253
2.5700	0.6646	0.8360	0.9278
2.5800	0.6683	0.8391	0.9298
2.5900	0.6722	0.8422	0.9320
2.6000	0.6756	0.8454	0.9338
2.6100	0.6792	0.8487	0.9355
2.6200	0.6830	0.8514	0.9374
2.6300	0.6865	0.8546	0.9390
2.6400	0.6904	0.8575	0.9409
2.6500	0.6939	0.8604	0.9425
2.6600	0.6975	0.8633	0.9443
2.6700	0.7013	0.8662	0.9462
2.6800	0.7046	0.8691	0.9479
2.6900	0.7078	0.8718	0.9497
2.7000	0.7115	0.8746	0.9511
2.7100	0.7151	0.8774	0.9528
2.7200	0.7186	0.8796	0.9545
2.7300	0.7224	0.8826	0.9561
2.7400	0.7259	0.8854	0.9575
2.7500	0.7292	0.8881	0.9590
2.7600	0.7325	0.8905	0.9605
2.7700	0.7362	0.8932	0.9620
2.7800	0.7396	0.8957	0.9632
2.7900	0.7428	0.8982	0.9646
2.8000	0.7461	0.9007	0.9660
2.8100	0.7493	0.9031	0.9672
2.8200	0.7529	0.9058	0.9683
2.8300	0.7559	0.9081	0.9693
2.8400	0.7593	0.9106	0.9705
2.8500	0.7629	0.9128	0.9717
2.8600	0.7662	0.9150	0.9728
2.8700	0.7697	0.9172	0.9738
2.8800	0.7730	0.9192	0.9747
2.8900	0.7762	0.9213	0.9758
2.9000	0.7793	0.9235	0.9767
2.9100	0.7828	0.9255	0.9776
2.9200	0.7860	0.9277	0.9783
2.9300	0.7895	0.9294	0.9792
2.9400	0.7926	0.9314	0.9799
2.9500	0.7959	0.9335	0.9807
2.9600	0.7994	0.9353	0.9814
2.9700	0.8030	0.9374	0.9821
2.9800	0.8060	0.9392	0.9828
2.9900	0.8090	0.9409	0.9835
3.0000	0.8124	0.9425	0.9843
3.0100	0.8153	0.9441	0.9850
3.0200	0.8181	0.9458	0.9856
3.0300	0.8211	0.9476	0.9862
3.0400	0.8241	0.9494	0.9870
3.0500	0.8272	0.9514	0.9874
3.0600	0.8301	0.9530	0.9880
3.0700	0.8330	0.9545	0.9886
3.0800	0.8361	0.9558	0.9892
3.0900	0.8391	0.9572	0.9896
3.1000	0.8424	0.9586	0.9900
3.1100	0.8453	0.9599	0.9907
3.1200	0.8479	0.9612	0.9911
3.1300	0.8504	0.9626	0.9915
3.1400	0.8532	0.9636	0.9919
3.1500	0.8555	0.9648	0.9923
3.1600	0.8582	0.9660	0.9927
3.1700	0.8611	0.9673	0.9931
3.1800	0.8637	0.9684	0.9934
3.1900	0.8665	0.9695	0.9938
3.2000	0.8692	0.9706	0.9942
3.2100	0.8720	0.9717	0.9944
3.2200	0.8747	0.9728	0.9947
3.2300	0.8776	0.9739	0.9949
3.2400	0.8799	0.9748	0.9952
3.2500	0.8825	0.9758	0.9953
3.2600	0.8850	0.9767	0.9956
3.2700	0.8873	0.9777	0.9959
3.2800	0.8897	0.9784	0.9960
3.2900	0.8920	0.9793	0.9962
3.3000	0.8945	0.9801	0.9965
3.3100	0.8968	0.9810	0.9967
3.3200	0.8991	0.9817	0.9968
3.3300	0.9012	0.9825	0.9970
3.3400	0.9031	0.9833	0.9971
3.3500	0.9050	0.9839	0.9973
3.3600	0.9071	0.9846	0.9975
3.3700	0.9093	0.9852	0.9977
3.3800	0.9117	0.9858	0.9977
3.3900	0.9135	0.9865	0.9979
3.4000	0.9159	0.9872	0.9981
3.4100	0.9179	0.9877	0.9982
3.4200	0.9201	0.9884	0.9983
3.4300	0.9221	0.9888	0.9984
3.4400	0.9242	0.9895	0.9985
3.4500	0.9260	0.9900	0.9986
3.4600	0.9278	0.9903	0.9987
3.4700	0.9295	0.9910	0.9988
3.4800	0.9315	0.9914	0.9988
3.4900	0.9336	0.9919	0.9989
3.5000	0.9353	0.9923	0.9990
3.5100	0.9367	0.9929	0.9990
3.5200	0.9383	0.9931	0.9991
3.5300	0.9401	0.9935	0.9992
3.5400	0.9417	0.9938	0.9993
3.5500	0.9432	0.9941	0.9994
3.5600	0.9447	0.9944	0.9994
3.5700	0.9465	0.9947	0.9995
3.5800	0.9484	0.9950	0.9995
3.5900	0.9499	0.9952	0.9996
3.6000	0.9515	0.9954	0.9996
3.6100	0.9529	0.9956	0.9997
3.6200	0.9546	0.9958	0.9997
3.6300	0.9561	0.9961	0.9997
3.6400	0.9573	0.9962	0.9998
3.6500	0.9586	0.9965	0.9998
3.6600	0.9599	0.9967	0.9998
3.6700	0.9612	0.9969	0.9998
3.6800	0.9624	0.9971	0.9999
3.6900	0.9636	0.9973	0.9999
3.7000	0.9649	0.9974	0.9999
3.7100	0.9662	0.9975	0.9999
3.7200	0.9674	0.9976	0.9999
3.7300	0.9686	0.9978	0.9999
3.7400	0.9698	0.9979	0.9999
3.7500	0.9708	0.9980	0.9999
3.7600	0.9719	0.9982	0.9999
3.7700	0.9730	0.9983	1.0000
3.7800	0.9739	0.9984	1.0000
3.7900	0.9749	0.9986	1.0000
3.8000	0.9759	0.9987	1.0000
3.8100	0.9767	0.9987	1.0000
3.8200	0.9775	0.9988	1.0000
3.8300	0.9783	0.9989	1.0000
3.8400	0.9791	0.9989	1.0000
3.8500	0.9799	0.9990	1.0000
3.8600	0.9806	0.9991	1.0000
3.8700	0.9812	0.9991	1.0000
3.8800	0.9819	0.9992	1.0000
3.8900	0.9825	0.9992	1.0000
3.9000	0.9833	0.9993	1.0000
3.9100	0.9840	0.9993	1.0000
3.9200	0.9846	0.9994	1.0000
3.9300	0.9852	0.9994	1.0000
3.9400	0.9857	0.9995	1.0000
3.9500	0.9863	0.9995	1.0000
3.9600	0.9868	0.9995	1.0000
3.9700	0.9874	0.9996	1.0000
3.9800	0.9879	0.9996	1.0000
3.9900	0.9884	0.9996	1.0000
4.0000	0.9889	0.9997	1.0000
4.0100	0.9894	0.9997	1.0000
4.0200	0.9898	0.9998	1.0000
4.0300	0.9901	0.9998	1.0000
4.0400	0.9905	0.9998	1.0000
4.0500	0.9909	0.9998	1.0000
4.0600	0.9913	0.9998	1.0000
4.0700	0.9917	0.9998	1.0000
4.0800	0.9922	0.9999	1.0000
4.0900	0.9927	0.9999	1.0000
4.1000	0.9930	0.9999	1.0000
4.1100	0.9933	0.9999	1.0000
4.1200	0.9936	0.9999	1.0000
4.1300	0.9940	0.9999	1.0000
4.1400	0.9944	0.9999	1.0000
4.1500	0.9948	0.9999	1.0000
4.1600	0.9952	0.9999	1.0000
4.1700	0.9954	0.9999	1.0000
4.1800	0.9956	1.0000	1.0000
4.1900	0.9958	1.0000	1.0000
4.2000	0.9961	1.0000	1.0000
4.2100	0.9963	1.0000	1.0000
4.2200	0.9964	1.0000	1.0000
4.2300	0.9967	1.0000	1.0000
4.2400	0.9969	1.0000	1.0000
4.2500	0.9971	1.0000	1.0000
4.2600	0.9972	1.0000	1.0000
4.2700	0.9974	1.0000	1.0000
4.2800	0.9976	1.0000	1.0000
4.2900	0.9977	1.0000	1.0000
4.3000	0.9979	1.0000	1.0000
4.3100	0.9980	1.0000	1.0000
4.3200	0.9982	1.0000	1.0000
4.3300	0.9982	1.0000	1.0000
4.3400	0.9984	1.0000	1.0000
4.3500	0.9985	1.0000	1.0000
4.3600	0.9986	1.0000	1.0000
4.3700	0.9987	1.0000	1.0000
4.3800	0.9988	1.0000	1.0000
4.3900	0.9988	1.0000	1.0000
4.4000	0.9989	1.0000	1.0000
4.4100	0.9990	1.0000	1.0000
4.4200	0.9990	1.0000	1.0000
4.4300	0.9991	1.0000	1.0000
4.4400	0.9991	1.0000	1.0000
4.4500	0.9992	1.0000	1.0000
4.4600	0.9992	1.0000	1.0000
4.4700	0.9993	1.0000	1.0000
4.4800	0.9993	1.0000	1.0000
4.4900	0.9993	1.0000	1.0000
4.5000	0.9994	1.0000	1.0000
4.5100	0.9995	1.0000	1.0000
4.5200	0.9995	1.0000	1.0000
4.5300	0.9995	1.0000	1.0000
4.5400	0.9995	1.0000	1.0000
4.5500	0.9995	1.0000	1.0000
4.5600	0.9996	1.0000	1.0000
4.5700	0.9996	1.0000	1.0000
4.5800	0.9996	1.0000	1.0000
4.5900	0.9997	1.0000	1.0000
4.6000	0.9997	1.0000	1.0000
4.6100	0.9998	1.0000	1.0000
4.6200	0.9998	1.0000	1.0000
4.6300	0.9998	1.0000	1.0000
4.6400	0.9998	1.0000	1.0000
4.6500	0.9998	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000
4.6700	0.9999	1.0000	1.0000
4.6800	0.9999	1.0000	1.0000
4.6900	0.9999	1.0000	1.0000
4.7000	0.9999	1.0000	1.0000
4.7100	0.9999	1.0000	1.0000
4.7200	0.9999	1.0000	1.0000
4.7300	0.9999	1.0000	1.0000
4.7400	0.9999	1.0000	1.0000
4.7500	0.9999	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8872	2.8991	1.8738	2.0710	1.7013	1.4367	5.2090
2.0000	2.5766	0.7791	1.5372	2.0710	1.7013	1.4367	5.2090
3.0000	2.8623	1.0305	0.8792	2.0710	1.7013	1.4367	5.2090
4.0000	2.9715	3.3659	0.0952	2.0710	1.7013	1.4367	5.2090
5.0000	2.5345	0.0961	1.4205	2.0710	1.7013	1.4367	5.2090
6.0000	1.5097	2.3860	2.2350	2.0710	1.7013	1.4367	5.2090
7.0000	1.8968	0.5314	2.3002	2.0710	1.7013	1.4367	5.2090
8.0000	1.3993	1.6480	1.6102	2.0710	1.7013	1.4367	5.2090
9.0000	1.4953	0.6801	1.7429	2.0710	1.7013	1.4367	5.2090
10.0000	1.5089	1.9240	0.0538	2.0710	1.7013	1.4367	5.2090
11.0000	2.5155	2.9591	2.8052	2.0710	1.7013	1.4367	5.2090
12.0000	0.4494	2.2761	1.5595	2.0709	1.7013	1.4367	5.2090
13.0000	4.0790	2.0627	0.6625	2.0710	1.7013	1.4367	5.2090
14.0000	1.3371	2.4867	1.8125	2.0710	1.7013	1.4367	5.2090
15.0000	3.4249	1.3922	1.3113	2.0710	1.7013	1.4367	5.2090
16.0000	3.5649	0.8025	2.7653	2.0710	1.7013	1.4367	5.2091
17.0000	0.7269	1.8846	0.4448	2.0710	1.7013	1.4367	5.2090
18.0000	1.6313	0.1368	0.1798	2.0710	1.7013	1.4367	5.2090
19.0000	0.5788	2.2718	2.8415	2.0709	1.7013	1.4367	5.2090
20.0000	1.7278	2.4153	1.7255	2.0709	1.7013	1.4367	5.2090
21.0000	3.1775	1.5719	2.3899	2.0710	1.7013	1.4368	5.2090
22.0000	3.5838	1.2862	1.4807	2.0710	1.7013	1.4368	5.2090
23.0000	3.0140	1.7880	1.2908	2.0710	1.7013	1.4367	5.2091
24.0000	2.2709	0.9106	2.5933	2.0710	1.7013	1.4368	5.2091
25.0000	1.1751	1.5649	1.1765	2.0710	1.7013	1.4368	5.2090
26.0000	2.3232	1.3534	0.5650	2.0710	1.7013	1.4367	5.2090
27.0000	2.9496	0.3770	1.9386	2.0710	1.7013	1.4368	5.2090
28.0000	1.4397	0.3710	2.6480	2.0710	1.7013	1.4368	5.2090
29.0000	2.8007	2.5552	2.3236	2.0710	1.7013	1.4368	5.2091
30.0000	1.4162	2.2596	0.2628	2.0710	1.7013	1.4368	5.2090
31.0000	1.4753	1.2677	1.3912	2.0710	1.7013	1.4368	5.2090
32.0000	3.0738	1.3996	2.2067	2.0710	1.7013	1.4368	5.2090
33.0000	0.9959	2.8961	1.7374	2.0710	1.7013	1.4368	5.2091
34.0000	1.6321	2.9918	0.6604	2.0710	1.7013	1.4368	5.2091
35.0000	0.9060	1.1616	1.4080	2.0710	1.7013	1.4368	5.2090
36.0000	3.5515	2.8150	2.4190	2.0710	1.7013	1.4368	5.2091
37.0000	0.8836	1.2077	2.5912	2.0710	1.7013	1.4368	5.2091
38.0000	2.1592	1.7042	1.1286	2.0710	1.7013	1.4368	5.2091
39.0000	2.4152	3.4803	0.1948	2.0710	1.7013	1.4368	5.2091
40.0000	1.7543	1.7376	2.5672	2.0710	1.7013	1.4368	5.2091
41.0000	2.4843	2.4916	0.3767	2.0710	1.7013	1.4368	5.2091
42.0000	1.4437	2.9088	2.1634	2.0710	1.7014	1.4368	5.2091
43.0000	2.7517	2.2947	2.1147	2.0710	1.7014	1.4368	5.2091
44.0000	3.5898	1.8877	0.8365	2.0710	1.7014	1.4368	5.2091
45.0000	1.1464	1.7063	1.2986	2.0710	1.7014	1.4368	5.2091
46.0000	1.0282	1.7282	3.1206	2.0710	1.7014	1.4368	5.2091
47.0000	0.6582	0.0162	2.1954	2.0709	1.7013	1.4368	5.2091
48.0000	1.8494	2.9623	1.9158	2.0709	1.7014	1.4368	5.2091
49.0000	3.6227	1.8477	0.7814	2.0710	1.7014	1.4368	5.2091
50.0000	2.7743	2.9213	1.7123	2.0710	1.7014	1.4368	5.2091
51.0000	2.7749	1.9035	1.1644	2.0710	1.7014	1.4368	5.2092
52.0000	2.2324	0.6237	2.1323	2.0710	1.7014	1.4368	5.2092
53.0000	3.1158	1.5001	1.7590	2.0710	1.7014	1.4368	5.2092
54.0000	2.4156	1.1031	1.6553	2.0710	1.7014	1.4368	5.2092
55.0000	1.2160	2.0089	1.5514	2.0710	1.7014	1.4368	5.2092
56.0000	2.9341	0.8013	3.0862	2.0710	1.7014	1.4368	5.2092
57.0000	2.3772	2.6703	1.5612	2.0710	1.7014	1.4368	5.2092
58.0000	1.1692	0.4665	0.9065	2.0710	1.7013	1.4368	5.2092
59.0000	1.7196	1.4232	0.9419	2.0710	1.7013	1.4368	5.2092
60.0000	0.0063	0.3961	1.8722	2.0710	1.7013	1.4368	5.2091
61.0000	2.3097	0.0176	1.3806	2.0710	1.7013	1.4368	5.2091
62.0000	1.0967	0.4534	1.9001	2.0710	1.7013	1.4368	5.2091
63.0000	1.6748	2.3908	2.6182	2.0709	1.7013	1.4368	5.2091
64.0000	2.5354	2.0683	1.0835	2.0710	1.7013	1.4368	5.2091
65.0000	1.7884	1.8354	1.8769	2.0710	1.7013	1.4368	5.2091
66.0000	3.3686	2.7645	2.4806	2.0710	1.7013	1.4369	5.2091
67.0000	3.3167	0.3584	1.2903	2.0710	1.7013	1.4369	5.2091
68.0000	1.9150	1.3233	1.9679	2.0710	1.7013	1.4369	5.2091
69.0000	2.4829	2.3876	1.4095	2.0710	1.7013	1.4369	5.2092
70.0000	1.0115	1.4759	1.1826	2.0710	1.7013	1.4369	5.2091
71.0000	1.0484	1.5551	1.7048	2.0710	1.7013	1.4369	5.2091
72.0000	2.6118	0.4793	1.0582	2.0710	1.7013	1.4369	5.2091
73.0000	2.9537	2.4667	0.0683	2.0710	1.7013	1.4368	5.2091
74.0000	1.3794	1.6952	2.7359	2.0710	1.7013	1.4369	5.2091
75.0000	1.1238	2.2340	1.8217	2.0710	1.7013	1.4369	5.2091
76.0000	3.3504	1.8627	3.2066	2.0710	1.7013	1.4369	5.2092
77.0000	2.5594	1.6338	2.0791	2.0710	1.7013	1.4369	5.2092
78.0000	2.9003	2.1743	1.9911	2.0710	1.7013	1.4369	5.2092
79.0000	1.6308	1.3300	1.5242	2.0710	1.7013	1.4369	5.2092
80.0000	3.1790	1.2775	2.0101	2.0710	1.7013	1.4369	5.2092
81.0000	2.8138	2.0421	1.1213	2.0710	1.7013	1.4369	5.2092
82.0000	0.6571	2.4799	2.0075	2.0710	1.7013	1.4369	5.2092
83.0000	1.6510	0.9553	1.9372	2.0710	1.7013	1.4369	5.2092
84.0000	2.3530	1.4210	0.2512	2.0710	1.7013	1.4369	5.2092
85.0000	3.6744	2.6294	1.4843	2.0710	1.7013	1.4369	5.2092
86.0000	1.2662	2.0183	2.7702	2.0710	1.7013	1.4369	5.2092
87.0000	1.2271	2.0652	1.0046	2.0710	1.7013	1.4369	5.2092
88.0000	0.5616	1.9246	1.3907	2.0710	1.7013	1.4369	5.2092
89.0000	0.3082	1.5514	1.3073	2.0709	1.7013	1.4369	5.2092
90.0000	3.2484	1.7554	0.6191	2.0710	1.7013	1.4369	5.2092
91.0000	1.5230	1.2869	0.8633	2.0710	1.7013	1.4369	5.2092
92.0000	3.1264	2.8164	1.1050	2.0710	1.7013	1.4369	5.2092
93.0000	3.1188	1.0744	0.7187	2.0710	1.7013	1.4369	5.2092
94.0000	0.3380	1.5022	1.8417	2.0710	1.7013	1.4369	5.2092
95.0000	2.6628	0.1348	2.0693	2.0710	1.7013	1.4369	5.2092
96.0000	3.6989	2.1577	0.5993	2.0710	1.7013	1.4369	5.2092
97.0000	2.2931	1.6493	1.8659	2.0710	1.7013	1.4369	5.2092
98.0000	1.5648	0.3768	1.3772	2.0710	1.7013	1.4369	5.2092
99.0000	1.5304	2.4141	1.8014	2.0710	1.7013	1.4369	5.2092
100.0000	0.4626	3.1599	1.9667	2.0710	1.7013	1.4369	5.2092


==> Data-n3/sr_n3_P15_phi0.90_0.60_0.30_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.9923	5.0130	4.6367
2.0000	4.9879	5.0046	4.6325
3.0000	4.9849	5.0016	4.6298
4.0000	4.9779	4.9975	4.6220
5.0000	4.9706	4.9932	4.6180
6.0000	4.9683	4.9908	4.6158
7.0000	4.9725	4.9951	4.6198
8.0000	4.9778	4.9975	4.6220
9.0000	4.9848	5.0015	4.6297
10.0000	4.9887	5.0054	4.6333
11.0000	4.9924	5.0131	4.6367
12.0000	4.9896	5.0064	4.6341
13.0000	4.9963	5.0180	4.6376
14.0000	4.9862	5.0029	4.6309
15.0000	4.9900	5.0067	4.6345
16.0000	4.9840	5.0008	4.6290
17.0000	4.9721	4.9947	4.6194
18.0000	4.9792	4.9989	4.6233
19.0000	4.9862	5.0029	4.6309
20.0000	4.9900	5.0067	4.6345
21.0000	4.9967	5.0183	4.6379
22.0000	4.9882	5.0049	4.6328
23.0000	4.9790	4.9987	4.6231
24.0000	4.9716	4.9942	4.6189
25.0000	4.9708	4.9934	4.6182
26.0000	4.9780	4.9976	4.6221
27.0000	4.9738	4.9964	4.6210
28.0000	4.9696	4.9922	4.6171
29.0000	4.9738	4.9964	4.6210
30.0000	4.9701	4.9927	4.6176
31.0000	4.9743	4.9969	4.6215
32.0000	4.9843	5.0010	4.6292
33.0000	4.9736	4.9962	4.6208
34.0000	4.9836	5.0003	4.6266
35.0000	4.9875	5.0042	4.6322
36.0000	4.9913	5.0080	4.6357
37.0000	4.9850	5.0018	4.6299
38.0000	4.9889	5.0056	4.6335
39.0000	4.9886	5.0053	4.6332
40.0000	4.9865	5.0033	4.6313
41.0000	4.9902	5.0069	4.6347
42.0000	4.9877	5.0044	4.6323
43.0000	4.9915	5.0082	4.6358
44.0000	4.9876	5.0043	4.6322
45.0000	4.9784	4.9981	4.6226
46.0000	4.9854	5.0021	4.6302
47.0000	4.9893	5.0060	4.6338
48.0000	4.9930	5.0176	4.6373
49.0000	5.0012	5.0200	4.6394
50.0000	4.9887	5.0055	4.6333
51.0000	4.9849	5.0016	4.6297
52.0000	4.9781	4.9978	4.6223
53.0000	4.9746	4.9972	4.6217
54.0000	4.9698	4.9924	4.6173
55.0000	4.9682	4.9908	4.6158
56.0000	4.9725	4.9950	4.6197
57.0000	4.9683	4.9909	4.6159
58.0000	4.9670	4.9896	4.6146
59.0000	4.9713	4.9939	4.6186
60.0000	4.9784	4.9980	4.6225
61.0000	4.9854	5.0021	4.6302
62.0000	4.9841	5.0008	4.6290
63.0000	4.9879	5.0047	4.6326
64.0000	4.9917	5.0124	4.6361
65.0000	4.9888	5.0056	4.6334
66.0000	4.9920	5.0127	4.6364
67.0000	4.9861	5.0028	4.6309
68.0000	4.9747	4.9973	4.6218
69.0000	4.9797	4.9994	4.6238
70.0000	4.9746	4.9972	4.6217
71.0000	4.9845	5.0013	4.6294
72.0000	4.9884	5.0051	4.6330
73.0000	4.9853	5.0020	4.6301
74.0000	4.9779	4.9975	4.6220
75.0000	4.9849	5.0016	4.6297
76.0000	4.9887	5.0055	4.6333
77.0000	4.9830	4.9997	4.6240
78.0000	4.9744	4.9970	4.6216
79.0000	4.9704	4.9930	4.6178
80.0000	4.9746	4.9972	4.6217
81.0000	4.9696	4.9922	4.6171
82.0000	4.9660	4.9886	4.6137
83.0000	4.9703	4.9929	4.6178
84.0000	4.9745	4.9971	4.6216
85.0000	4.9731	4.9957	4.6204
86.0000	4.9671	4.9897	4.6148
87.0000	4.9714	4.9940	4.6188
88.0000	4.9785	4.9982	4.6226
89.0000	4.9855	5.0022	4.6303
90.0000	4.9893	5.0061	4.6339
91.0000	4.9838	5.0006	4.6268
92.0000	4.9877	5.0045	4.6324
93.0000	4.9797	4.9994	4.6237
94.0000	4.9719	4.9945	4.6192
95.0000	4.9790	4.9986	4.6230
96.0000	4.9729	4.9955	4.6201
97.0000	4.9668	4.9894	4.6145
98.0000	4.9661	4.9887	4.6138
99.0000	4.9704	4.9930	4.6178
100.0000	4.9746	4.9972	4.6217


==> Data-n3/sr_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0001
3.5000	0.0000	0.0000	0.0001
3.5100	0.0000	0.0000	0.0003
3.5200	0.0000	0.0000	0.0007
3.5300	0.0000	0.0000	0.0014
3.5400	0.0000	0.0000	0.0027
3.5500	0.0000	0.0000	0.0058
3.5600	0.0000	0.0000	0.0118
3.5700	0.0000	0.0000	0.0233
3.5800	0.0000	0.0000	0.0425
3.5900	0.0000	0.0000	0.0716
3.6000	0.0000	0.0000	0.1088
3.6100	0.0000	0.0000	0.1568
3.6200	0.0000	0.0000	0.2182
3.6300	0.0000	0.0000	0.2855
3.6400	0.0000	0.0000	0.3500
3.6500	0.0000	0.0000	0.4050
3.6600	0.0000	0.0000	0.4479
3.6700	0.0000	0.0000	0.4753
3.6800	0.0000	0.0000	0.4939
3.6900	0.0000	0.0000	0.5061
3.7000	0.0000	0.0000	0.5144
3.7100	0.0000	0.0000	0.5194
3.7200	0.0000	0.0000	0.5225
3.7300	0.0000	0.0000	0.5249
3.7400	0.0000	0.0000	0.5271
3.7500	0.0000	0.0000	0.5289
3.7600	0.0000	0.0000	0.5307
3.7700	0.0000	0.0000	0.5326
3.7800	0.0000	0.0000	0.5343
3.7900	0.0000	0.0000	0.5361
3.8000	0.0000	0.0000	0.5378
3.8100	0.0000	0.0000	0.5398
3.8200	0.0000	0.0000	0.5417
3.8300	0.0000	0.0000	0.5438
3.8400	0.0000	0.0000	0.5456
3.8500	0.0000	0.0000	0.5474
3.8600	0.0000	0.0000	0.5494
3.8700	0.0000	0.0000	0.5513
3.8800	0.0000	0.0000	0.5533
3.8900	0.0000	0.0000	0.5554
3.9000	0.0000	0.0000	0.5576
3.9100	0.0000	0.0000	0.5595
3.9200	0.0000	0.0000	0.5616
3.9300	0.0000	0.0000	0.5637
3.9400	0.0000	0.0000	0.5660
3.9500	0.0000	0.0000	0.5680
3.9600	0.0000	0.0000	0.5701
3.9700	0.0000	0.0000	0.5722
3.9800	0.0000	0.0000	0.5742
3.9900	0.0000	0.0000	0.5764
4.0000	0.0000	0.0000	0.5785
4.0100	0.0000	0.0000	0.5805
4.0200	0.0000	0.0000	0.5826
4.0300	0.0000	0.0000	0.5846
4.0400	0.0000	0.0000	0.5868
4.0500	0.0000	0.0000	0.5890
4.0600	0.0000	0.0000	0.5911
4.0700	0.0000	0.0000	0.5933
4.0800	0.0000	0.0000	0.5955
4.0900	0.0000	0.0000	0.5978
4.1000	0.0000	0.0000	0.5999
4.1100	0.0000	0.0000	0.6021
4.1200	0.0000	0.0000	0.6045
4.1300	0.0000	0.0000	0.6069
4.1400	0.0000	0.0000	0.6090
4.1500	0.0000	0.0000	0.6113
4.1600	0.0000	0.0000	0.6137
4.1700	0.0000	0.0000	0.6160
4.1800	0.0000	0.0000	0.6184
4.1900	0.0000	0.0000	0.6207
4.2000	0.0000	0.0000	0.6230
4.2100	0.0000	0.0000	0.6254
4.2200	0.0000	0.0001	0.6277
4.2300	0.0000	0.0001	0.6301
4.2400	0.0000	0.0003	0.6327
4.2500	0.0000	0.0008	0.6354
4.2600	0.0000	0.0015	0.6380
4.2700	0.0000	0.0027	0.6405
4.2800	0.0000	0.0066	0.6432
4.2900	0.0000	0.0143	0.6458
4.3000	0.0000	0.0254	0.6485
4.3100	0.0000	0.0389	0.6511
4.3200	0.0000	0.0676	0.6537
4.3300	0.0000	0.1062	0.6564
4.3400	0.0000	0.1550	0.6590
4.3500	0.0000	0.1940	0.6617
4.3600	0.0000	0.2503	0.6644
4.3700	0.0000	0.3074	0.6672
4.3800	0.0000	0.3561	0.6700
4.3900	0.0000	0.3816	0.6728
4.4000	0.0000	0.4086	0.6755
4.4100	0.0000	0.4280	0.6783
4.4200	0.0000	0.4396	0.6811
4.4300	0.0000	0.4454	0.6836
4.4400	0.0000	0.4505	0.6863
4.4500	0.0000	0.4539	0.6892
4.4600	0.0000	0.4564	0.6921
4.4700	0.0000	0.4586	0.6949
4.4800	0.0000	0.4607	0.6980
4.4900	0.0000	0.4627	0.7010
4.5000	0.0000	0.4648	0.7038
4.5100	0.0000	0.4669	0.7068
4.5200	0.0000	0.4690	0.7098
4.5300	0.0000	0.4712	0.7128
4.5400	0.0000	0.4735	0.7161
4.5500	0.0000	0.4758	0.7192
4.5600	0.0000	0.4779	0.7224
4.5700	0.0000	0.4802	0.7254
4.5800	0.0000	0.4823	0.7285
4.5900	0.0000	0.4845	0.7316
4.6000	0.0000	0.4869	0.7349
4.6100	0.0000	0.4892	0.7381
4.6200	0.0000	0.4917	0.7411
4.6300	0.0000	0.4941	0.7444
4.6400	0.0000	0.4966	0.7475
4.6500	0.0000	0.4989	0.7506
4.6600	0.0000	0.5012	0.7538
4.6700	0.0000	0.5036	0.7569
4.6800	0.0000	0.5061	0.7601
4.6900	0.0000	0.5086	0.7636
4.7000	0.0000	0.5111	0.7667
4.7100	0.0000	0.5135	0.7700
4.7200	0.0000	0.5161	0.7734
4.7300	0.0000	0.5186	0.7768
4.7400	0.0000	0.5213	0.7803
4.7500	0.0000	0.5239	0.7838
4.7600	0.0000	0.5266	0.7872
4.7700	0.0000	0.5292	0.7907
4.7800	0.0000	0.5319	0.7942
4.7900	0.0000	0.5345	0.7974
4.8000	0.0000	0.5374	0.8011
4.8100	0.0000	0.5403	0.8045
4.8200	0.0000	0.5430	0.8081
4.8300	0.0000	0.5459	0.8117
4.8400	0.0000	0.5488	0.8154
4.8500	0.0000	0.5517	0.8186
4.8600	0.0000	0.5547	0.8221
4.8700	0.0000	0.5578	0.8256
4.8800	0.0000	0.5607	0.8293
4.8900	0.0000	0.5636	0.8326
4.9000	0.0000	0.5667	0.8361
4.9100	0.0000	0.5699	0.8396
4.9200	0.0000	0.5731	0.8430
4.9300	0.0000	0.5761	0.8467
4.9400	0.0000	0.5793	0.8500
4.9500	0.0000	0.5823	0.8538
4.9600	0.0000	0.5855	0.8574
4.9700	0.0000	0.5887	0.8610
4.9800	0.0000	0.5920	0.8643
4.9900	0.0000	0.5953	0.8679
5.0000	0.0000	0.5984	0.8716
5.0100	0.0000	0.6017	0.8752
5.0200	0.0000	0.6053	0.8788
5.0300	0.0000	0.6086	0.8822
5.0400	0.0000	0.6121	0.8858
5.0500	0.0000	0.6157	0.8892
5.0600	0.0000	0.6194	0.8925
5.0700	0.0000	0.6230	0.8960
5.0800	0.0000	0.6268	0.8996
5.0900	0.0000	0.6305	0.9030
5.1000	0.0000	0.6341	0.9066
5.1100	0.0000	0.6378	0.9098
5.1200	0.0000	0.6416	0.9132
5.1300	0.0000	0.6452	0.9166
5.1400	0.0000	0.6490	0.9200
5.1500	0.0000	0.6530	0.9234
5.1600	0.0000	0.6569	0.9267
5.1700	0.0000	0.6611	0.9300
5.1800	0.0000	0.6648	0.9333
5.1900	0.0000	0.6689	0.9366
5.2000	0.0000	0.6729	0.9399
5.2100	0.0000	0.6769	0.9428
5.2200	0.0000	0.6810	0.9459
5.2300	0.0000	0.6850	0.9490
5.2400	0.0000	0.6891	0.9519
5.2500	0.0000	0.6933	0.9548
5.2600	0.0000	0.6977	0.9577
5.2700	0.0000	0.7024	0.9604
5.2800	0.0000	0.7069	0.9631
5.2900	0.0000	0.7114	0.9658
5.3000	0.0000	0.7160	0.9684
5.3100	0.0000	0.7205	0.9710
5.3200	0.0000	0.7249	0.9735
5.3300	0.0000	0.7293	0.9756
5.3400	0.0000	0.7338	0.9778
5.3500	0.0001	0.7387	0.9798
5.3600	0.0002	0.7434	0.9818
5.3700	0.0004	0.7481	0.9836
5.3800	0.0011	0.7529	0.9854
5.3900	0.0016	0.7578	0.9871
5.4000	0.0048	0.7626	0.9887
5.4100	0.0072	0.7673	0.9902
5.4200	0.0187	0.7723	0.9915
5.4300	0.0258	0.7774	0.9926
5.4400	0.0557	0.7824	0.9937
5.4500	0.0730	0.7876	0.9947
5.4600	0.1246	0.7928	0.9955
5.4700	0.1601	0.7978	0.9962
5.4800	0.2201	0.8028	0.9970
5.4900	0.2694	0.8080	0.9976
5.5000	0.3135	0.8135	0.9980
5.5100	0.3498	0.8187	0.9985
5.5200	0.3778	0.8238	0.9989
5.5300	0.3986	0.8292	0.9992
5.5400	0.4117	0.8345	0.9994
5.5500	0.4228	0.8400	0.9996
5.5600	0.4282	0.8457	0.9997
5.5700	0.4338	0.8509	0.9999
5.5800	0.4379	0.8561	0.9999
5.5900	0.4421	0.8615	0.9999
5.6000	0.4458	0.8668	1.0000
5.6100	0.4498	0.8720	1.0000
5.6200	0.4539	0.8772	1.0000
5.6300	0.4577	0.8829	1.0000
5.6400	0.4617	0.8883	1.0000
5.6500	0.4660	0.8935	1.0000
5.6600	0.4702	0.8986	1.0000
5.6700	0.4742	0.9040	1.0000
5.6800	0.4787	0.9094	1.0000
5.6900	0.4830	0.9146	1.0000
5.7000	0.4876	0.9198	1.0000
5.7100	0.4923	0.9249	1.0000
5.7200	0.4971	0.9297	1.0000
5.7300	0.5018	0.9346	1.0000
5.7400	0.5067	0.9395	1.0000
5.7500	0.5118	0.9441	1.0000
5.7600	0.5168	0.9487	1.0000
5.7700	0.5220	0.9534	1.0000
5.7800	0.5271	0.9578	1.0000
5.7900	0.5325	0.9622	1.0000
5.8000	0.5380	0.9660	1.0000
5.8100	0.5439	0.9699	1.0000
5.8200	0.5493	0.9734	1.0000
5.8300	0.5547	0.9768	1.0000
5.8400	0.5606	0.9802	1.0000
5.8500	0.5665	0.9830	1.0000
5.8600	0.5725	0.9857	1.0000
5.8700	0.5786	0.9881	1.0000
5.8800	0.5847	0.9902	1.0000
5.8900	0.5911	0.9921	1.0000
5.9000	0.5977	0.9937	1.0000
5.9100	0.6045	0.9950	1.0000
5.9200	0.6114	0.9963	1.0000
5.9300	0.6183	0.9973	1.0000
5.9400	0.6256	0.9981	1.0000
5.9500	0.6329	0.9987	1.0000
5.9600	0.6406	0.9991	1.0000
5.9700	0.6483	0.9995	1.0000
5.9800	0.6561	0.9997	1.0000
5.9900	0.6639	0.9998	1.0000
6.0000	0.6717	0.9999	1.0000
6.0100	0.6802	0.9999	1.0000
6.0200	0.6886	1.0000	1.0000
6.0300	0.6971	1.0000	1.0000
6.0400	0.7055	1.0000	1.0000
6.0500	0.7142	1.0000	1.0000
6.0600	0.7232	1.0000	1.0000
6.0700	0.7324	1.0000	1.0000
6.0800	0.7417	1.0000	1.0000
6.0900	0.7511	1.0000	1.0000
6.1000	0.7612	1.0000	1.0000
6.1100	0.7709	1.0000	1.0000
6.1200	0.7810	1.0000	1.0000
6.1300	0.7914	1.0000	1.0000
6.1400	0.8016	1.0000	1.0000
6.1500	0.8116	1.0000	1.0000
6.1600	0.8219	1.0000	1.0000
6.1700	0.8325	1.0000	1.0000
6.1800	0.8432	1.0000	1.0000
6.1900	0.8539	1.0000	1.0000
6.2000	0.8645	1.0000	1.0000
6.2100	0.8751	1.0000	1.0000
6.2200	0.8855	1.0000	1.0000
6.2300	0.8957	1.0000	1.0000
6.2400	0.9057	1.0000	1.0000
6.2500	0.9159	1.0000	1.0000
6.2600	0.9252	1.0000	1.0000
6.2700	0.9347	1.0000	1.0000
6.2800	0.9438	1.0000	1.0000
6.2900	0.9527	1.0000	1.0000
6.3000	0.9607	1.0000	1.0000
6.3100	0.9681	1.0000	1.0000
6.3200	0.9748	1.0000	1.0000
6.3300	0.9805	1.0000	1.0000
6.3400	0.9855	1.0000	1.0000
6.3500	0.9894	1.0000	1.0000
6.3600	0.9929	1.0000	1.0000
6.3700	0.9953	1.0000	1.0000
6.3800	0.9971	1.0000	1.0000
6.3900	0.9982	1.0000	1.0000
6.4000	0.9989	1.0000	1.0000
6.4100	0.9994	1.0000	1.0000
6.4200	0.9997	1.0000	1.0000
6.4300	0.9999	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.4614	5.0131	5.1818	15.6562
2.0000	5.4573	4.3322	3.6054	13.3948
3.0000	5.4629	4.3396	3.6336	13.4362
4.0000	5.4747	5.3388	3.6211	14.4346
5.0000	6.3053	4.3510	4.7125	15.3689
6.0000	6.0737	4.3490	3.6175	14.0402
7.0000	5.7642	4.3515	4.8122	14.9279
8.0000	5.4757	4.4837	3.6246	13.5840
9.0000	6.1615	5.3652	4.8093	16.3360
10.0000	5.4740	4.3494	3.6207	13.4440
11.0000	5.7398	4.3537	4.6540	14.7475
12.0000	5.5020	4.3536	4.1624	14.0180
13.0000	6.2611	4.9662	3.6318	14.8591
14.0000	6.0570	5.0239	3.6317	14.7126
15.0000	5.4826	4.3621	4.6586	14.5033
16.0000	5.5085	4.3628	3.6353	13.5067
17.0000	5.9081	5.8376	4.4185	16.1642
18.0000	5.9068	4.3623	4.9045	15.1736
19.0000	6.2815	4.3578	3.6280	14.2674
20.0000	6.1714	4.3626	3.6351	14.1691
21.0000	5.9595	4.3647	4.5467	14.8709
22.0000	5.6147	4.3643	3.6366	13.6156
23.0000	5.4965	4.5307	3.6454	13.6726
24.0000	5.9435	5.4560	4.6475	16.0471
25.0000	5.6695	4.3675	3.6420	13.6791
26.0000	5.7506	5.3057	3.6479	14.7042
27.0000	6.0550	5.1616	3.6481	14.8647
28.0000	6.1455	4.3773	5.2046	15.7273
29.0000	6.1528	4.3709	4.8213	15.3450
30.0000	5.4937	4.3659	3.6379	13.4975
31.0000	5.9294	5.4141	3.6471	14.9905
32.0000	6.3397	4.7510	3.6465	14.7373
33.0000	5.4986	5.0605	3.6468	14.2058
34.0000	6.3644	4.5699	4.1970	15.1313
35.0000	6.2277	5.4631	3.6474	15.3383
36.0000	5.4974	5.5607	4.6008	15.6588
37.0000	6.2335	4.3658	3.9169	14.5162
38.0000	6.0760	4.3667	3.6385	14.0813
39.0000	5.4977	5.4435	3.6462	14.5874
40.0000	5.8817	5.7769	3.6467	15.3053
41.0000	5.9945	5.2277	4.8020	16.0242
42.0000	5.4878	4.3638	3.6361	13.4877
43.0000	5.4963	4.9608	3.6453	14.1024
44.0000	6.1630	4.3763	3.6471	14.1864
45.0000	5.6486	4.9406	3.6489	14.2382
46.0000	6.1695	5.1620	3.6560	14.9876
47.0000	6.2706	4.3796	3.6528	14.3030
48.0000	5.5056	4.3843	3.9401	13.8300
49.0000	5.5158	4.3905	5.0198	14.9261
50.0000	5.9228	4.3897	3.6590	13.9715
51.0000	5.5184	4.7563	5.2474	15.5221
52.0000	6.1610	4.3897	3.6590	14.2097
53.0000	5.9557	4.3917	5.0286	15.3760
54.0000	6.1755	4.9488	4.8182	15.9425
55.0000	5.5034	4.3796	3.8256	13.7086
56.0000	6.3519	4.3891	4.8787	15.6197
57.0000	5.5042	4.3803	4.7162	14.6007
58.0000	5.6342	4.3806	5.0448	15.0596
59.0000	5.6035	4.3794	3.6526	13.6356
60.0000	5.8023	4.3893	3.6586	13.8502
61.0000	5.9019	4.3924	3.6669	13.9612
62.0000	6.1302	5.4393	4.4727	16.0422
63.0000	5.9378	4.3910	4.1293	14.4581
64.0000	6.3163	4.3921	3.6666	14.3750
65.0000	6.1397	4.3936	4.4853	15.0185
66.0000	5.5187	4.3928	3.6672	13.5788
67.0000	6.2164	4.4028	3.6734	14.2927
68.0000	6.4082	5.7990	3.6777	15.8849
69.0000	5.9837	4.9683	5.4745	16.4265
70.0000	5.8920	5.1019	3.6587	14.6526
71.0000	6.1687	5.6292	4.0731	15.8710
72.0000	5.5042	4.3803	3.6561	13.5407
73.0000	5.5158	4.6418	3.6596	13.8172
74.0000	5.5198	4.3937	3.9911	13.9046
75.0000	5.9934	4.4271	5.1953	15.6158
76.0000	6.3230	4.3936	5.0011	15.7177
77.0000	6.2806	4.3903	4.4779	15.1489
78.0000	5.5109	5.1740	3.6585	14.3433
79.0000	5.9114	5.8276	5.2919	17.0309
80.0000	5.4998	4.3768	4.9473	14.8239
81.0000	6.2352	5.3638	3.6472	15.2462
82.0000	5.4975	5.0706	5.2183	15.7863
83.0000	6.2457	5.3414	3.6374	15.2245
84.0000	5.8596	4.3640	5.0019	15.2254
85.0000	6.0240	4.3622	3.6348	14.0210
86.0000	6.2927	4.5758	3.6370	14.5055
87.0000	6.0188	4.3659	4.9756	15.3602
88.0000	6.0828	5.6668	4.4598	16.2094
89.0000	5.4785	4.4773	4.9088	14.8647
90.0000	6.2898	4.7578	4.9066	15.9541
91.0000	5.6262	4.6227	4.4019	14.6508
92.0000	6.2752	4.3502	3.8294	14.4547
93.0000	5.4745	4.3497	3.6210	13.4452
94.0000	5.5785	5.3234	4.3783	15.2802
95.0000	6.3437	5.2794	4.6444	16.2676
96.0000	6.1142	4.3443	3.6415	14.1000
97.0000	5.4743	4.3496	3.6208	13.4447
98.0000	6.1521	5.8433	3.8310	15.8265
99.0000	5.8628	4.3505	3.6244	13.8378
100.0000	5.6996	4.3537	4.0201	14.0734


==> Data-n3/sr_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0022	0.0041
0.0200	0.0019	0.0045	0.0081
0.0300	0.0029	0.0070	0.0124
0.0400	0.0039	0.0094	0.0164
0.0500	0.0049	0.0121	0.0206
0.0600	0.0060	0.0146	0.0248
0.0700	0.0070	0.0169	0.0293
0.0800	0.0081	0.0192	0.0337
0.0900	0.0092	0.0218	0.0381
0.1000	0.0102	0.0242	0.0424
0.1100	0.0112	0.0268	0.0467
0.1200	0.0122	0.0292	0.0512
0.1300	0.0133	0.0317	0.0557
0.1400	0.0144	0.0342	0.0602
0.1500	0.0153	0.0367	0.0646
0.1600	0.0163	0.0393	0.0694
0.1700	0.0174	0.0420	0.0738
0.1800	0.0184	0.0445	0.0784
0.1900	0.0194	0.0468	0.0830
0.2000	0.0205	0.0495	0.0876
0.2100	0.0216	0.0523	0.0922
0.2200	0.0226	0.0549	0.0968
0.2300	0.0238	0.0576	0.1016
0.2400	0.0249	0.0601	0.1063
0.2500	0.0261	0.0630	0.1109
0.2600	0.0273	0.0657	0.1156
0.2700	0.0286	0.0686	0.1205
0.2800	0.0297	0.0714	0.1251
0.2900	0.0308	0.0743	0.1296
0.3000	0.0321	0.0772	0.1341
0.3100	0.0333	0.0802	0.1391
0.3200	0.0345	0.0831	0.1441
0.3300	0.0357	0.0860	0.1489
0.3400	0.0369	0.0890	0.1541
0.3500	0.0381	0.0920	0.1590
0.3600	0.0393	0.0950	0.1640
0.3700	0.0404	0.0981	0.1686
0.3800	0.0417	0.1011	0.1736
0.3900	0.0431	0.1042	0.1785
0.4000	0.0444	0.1071	0.1836
0.4100	0.0458	0.1102	0.1885
0.4200	0.0472	0.1130	0.1934
0.4300	0.0485	0.1163	0.1984
0.4400	0.0499	0.1193	0.2033
0.4500	0.0513	0.1224	0.2085
0.4600	0.0527	0.1254	0.2137
0.4700	0.0540	0.1287	0.2187
0.4800	0.0553	0.1317	0.2236
0.4900	0.0569	0.1348	0.2288
0.5000	0.0584	0.1380	0.2338
0.5100	0.0597	0.1412	0.2392
0.5200	0.0611	0.1443	0.2441
0.5300	0.0627	0.1476	0.2493
0.5400	0.0640	0.1508	0.2547
0.5500	0.0655	0.1543	0.2596
0.5600	0.0672	0.1576	0.2649
0.5700	0.0688	0.1611	0.2702
0.5800	0.0703	0.1645	0.2757
0.5900	0.0720	0.1678	0.2811
0.6000	0.0736	0.1712	0.2866
0.6100	0.0751	0.1745	0.2921
0.6200	0.0766	0.1782	0.2974
0.6300	0.0782	0.1814	0.3027
0.6400	0.0798	0.1850	0.3079
0.6500	0.0814	0.1885	0.3133
0.6600	0.0829	0.1921	0.3188
0.6700	0.0846	0.1956	0.3245
0.6800	0.0862	0.1992	0.3302
0.6900	0.0879	0.2030	0.3355
0.7000	0.0896	0.2068	0.3412
0.7100	0.0914	0.2104	0.3465
0.7200	0.0931	0.2140	0.3520
0.7300	0.0948	0.2175	0.3579
0.7400	0.0966	0.2209	0.3635
0.7500	0.0983	0.2248	0.3692
0.7600	0.1001	0.2284	0.3748
0.7700	0.1020	0.2325	0.3805
0.7800	0.1036	0.2363	0.3863
0.7900	0.1054	0.2403	0.3917
0.8000	0.1072	0.2440	0.3970
0.8100	0.1092	0.2478	0.4024
0.8200	0.1110	0.2516	0.4080
0.8300	0.1129	0.2556	0.4136
0.8400	0.1146	0.2595	0.4193
0.8500	0.1166	0.2633	0.4246
0.8600	0.1184	0.2673	0.4302
0.8700	0.1205	0.2714	0.4358
0.8800	0.1225	0.2754	0.4415
0.8900	0.1244	0.2795	0.4469
0.9000	0.1262	0.2834	0.4525
0.9100	0.1283	0.2874	0.4578
0.9200	0.1302	0.2916	0.4634
0.9300	0.1322	0.2956	0.4688
0.9400	0.1342	0.2999	0.4744
0.9500	0.1362	0.3040	0.4797
0.9600	0.1382	0.3080	0.4853
0.9700	0.1403	0.3122	0.4907
0.9800	0.1424	0.3166	0.4963
0.9900	0.1446	0.3207	0.5018
1.0000	0.1465	0.3249	0.5070
1.0100	0.1487	0.3289	0.5108
1.0200	0.1508	0.3333	0.5144
1.0300	0.1530	0.3376	0.5179
1.0400	0.1551	0.3417	0.5216
1.0500	0.1573	0.3459	0.5250
1.0600	0.1596	0.3500	0.5285
1.0700	0.1618	0.3544	0.5319
1.0800	0.1640	0.3588	0.5356
1.0900	0.1663	0.3633	0.5391
1.1000	0.1687	0.3676	0.5428
1.1100	0.1710	0.3721	0.5464
1.1200	0.1735	0.3765	0.5501
1.1300	0.1757	0.3808	0.5537
1.1400	0.1779	0.3853	0.5576
1.1500	0.1803	0.3897	0.5612
1.1600	0.1828	0.3939	0.5651
1.1700	0.1851	0.3984	0.5689
1.1800	0.1874	0.4028	0.5726
1.1900	0.1897	0.4071	0.5762
1.2000	0.1922	0.4116	0.5799
1.2100	0.1947	0.4160	0.5833
1.2200	0.1970	0.4202	0.5870
1.2300	0.1993	0.4246	0.5908
1.2400	0.2017	0.4290	0.5945
1.2500	0.2042	0.4331	0.5980
1.2600	0.2066	0.4371	0.6018
1.2700	0.2094	0.4406	0.6053
1.2800	0.2118	0.4438	0.6089
1.2900	0.2146	0.4472	0.6126
1.3000	0.2172	0.4507	0.6165
1.3100	0.2199	0.4542	0.6202
1.3200	0.2226	0.4576	0.6234
1.3300	0.2254	0.4608	0.6271
1.3400	0.2282	0.4642	0.6307
1.3500	0.2310	0.4676	0.6346
1.3600	0.2338	0.4711	0.6386
1.3700	0.2367	0.4745	0.6423
1.3800	0.2395	0.4779	0.6461
1.3900	0.2423	0.4812	0.6501
1.4000	0.2450	0.4847	0.6537
1.4100	0.2477	0.4881	0.6572
1.4200	0.2504	0.4916	0.6611
1.4300	0.2532	0.4952	0.6650
1.4400	0.2561	0.4985	0.6689
1.4500	0.2590	0.5020	0.6728
1.4600	0.2618	0.5053	0.6764
1.4700	0.2650	0.5090	0.6801
1.4800	0.2680	0.5125	0.6836
1.4900	0.2711	0.5160	0.6871
1.5000	0.2739	0.5195	0.6909
1.5100	0.2769	0.5230	0.6945
1.5200	0.2801	0.5265	0.6982
1.5300	0.2832	0.5300	0.7018
1.5400	0.2864	0.5336	0.7054
1.5500	0.2896	0.5373	0.7090
1.5600	0.2925	0.5409	0.7128
1.5700	0.2955	0.5444	0.7165
1.5800	0.2987	0.5479	0.7201
1.5900	0.3016	0.5516	0.7237
1.6000	0.3047	0.5553	0.7274
1.6100	0.3079	0.5591	0.7310
1.6200	0.3111	0.5628	0.7346
1.6300	0.3141	0.5663	0.7381
1.6400	0.3173	0.5701	0.7417
1.6500	0.3203	0.5736	0.7452
1.6600	0.3234	0.5771	0.7487
1.6700	0.3265	0.5809	0.7522
1.6800	0.3299	0.5843	0.7558
1.6900	0.3331	0.5881	0.7591
1.7000	0.3363	0.5917	0.7626
1.7100	0.3395	0.5952	0.7658
1.7200	0.3429	0.5989	0.7690
1.7300	0.3462	0.6026	0.7724
1.7400	0.3496	0.6062	0.7760
1.7500	0.3530	0.6101	0.7793
1.7600	0.3560	0.6137	0.7829
1.7700	0.3597	0.6175	0.7863
1.7800	0.3632	0.6212	0.7897
1.7900	0.3666	0.6249	0.7929
1.8000	0.3700	0.6286	0.7962
1.8100	0.3736	0.6322	0.7997
1.8200	0.3769	0.6361	0.8028
1.8300	0.3804	0.6396	0.8061
1.8400	0.3840	0.6431	0.8094
1.8500	0.3876	0.6467	0.8126
1.8600	0.3911	0.6505	0.8157
1.8700	0.3947	0.6541	0.8187
1.8800	0.3984	0.6577	0.8218
1.8900	0.4019	0.6617	0.8250
1.9000	0.4051	0.6651	0.8279
1.9100	0.4084	0.6689	0.8310
1.9200	0.4116	0.6726	0.8338
1.9300	0.4148	0.6762	0.8367
1.9400	0.4180	0.6797	0.8395
1.9500	0.4214	0.6833	0.8424
1.9600	0.4246	0.6870	0.8451
1.9700	0.4277	0.6907	0.8481
1.9800	0.4306	0.6940	0.8509
1.9900	0.4339	0.6979	0.8539
2.0000	0.4373	0.7015	0.8566
2.0100	0.4406	0.7050	0.8594
2.0200	0.4439	0.7088	0.8621
2.0300	0.4471	0.7122	0.8650
2.0400	0.4505	0.7159	0.8675
2.0500	0.4538	0.7195	0.8702
2.0600	0.4570	0.7229	0.8728
2.0700	0.4604	0.7264	0.8753
2.0800	0.4636	0.7299	0.8779
2.0900	0.4669	0.7335	0.8804
2.1000	0.4702	0.7371	0.8828
2.1100	0.4735	0.7406	0.8853
2.1200	0.4768	0.7440	0.8877
2.1300	0.4803	0.7474	0.8901
2.1400	0.4837	0.7508	0.8923
2.1500	0.4871	0.7541	0.8948
2.1600	0.4908	0.7575	0.8971
2.1700	0.4941	0.7608	0.8994
2.1800	0.4976	0.7641	0.9017
2.1900	0.5012	0.7676	0.9041
2.2000	0.5047	0.7711	0.9062
2.2100	0.5080	0.7744	0.9084
2.2200	0.5116	0.7779	0.9105
2.2300	0.5151	0.7811	0.9126
2.2400	0.5187	0.7842	0.9146
2.2500	0.5223	0.7877	0.9166
2.2600	0.5258	0.7910	0.9188
2.2700	0.5294	0.7942	0.9209
2.2800	0.5328	0.7974	0.9228
2.2900	0.5365	0.8005	0.9249
2.3000	0.5401	0.8038	0.9269
2.3100	0.5436	0.8071	0.9287
2.3200	0.5472	0.8100	0.9306
2.3300	0.5507	0.8130	0.9324
2.3400	0.5542	0.8160	0.9341
2.3500	0.5577	0.8191	0.9358
2.3600	0.5613	0.8223	0.9374
2.3700	0.5649	0.8254	0.9393
2.3800	0.5683	0.8284	0.9410
2.3900	0.5721	0.8314	0.9426
2.4000	0.5756	0.8344	0.9443
2.4100	0.5792	0.8373	0.9460
2.4200	0.5829	0.8403	0.9476
2.4300	0.5866	0.8432	0.9491
2.4400	0.5902	0.8462	0.9506
2.4500	0.5940	0.8491	0.9521
2.4600	0.5975	0.8521	0.9534
2.4700	0.6011	0.8548	0.9548
2.4800	0.6048	0.8576	0.9561
2.4900	0.6086	0.8602	0.9575
2.5000	0.6123	0.8629	0.9589
2.5100	0.6160	0.8655	0.9602
2.5200	0.6195	0.8680	0.9615
2.5300	0.6232	0.8705	0.9627
2.5400	0.6269	0.8730	0.9639
2.5500	0.6308	0.8756	0.9651
2.5600	0.6345	0.8782	0.9663
2.5700	0.6382	0.8809	0.9675
2.5800	0.6420	0.8834	0.9687
2.5900	0.6457	0.8859	0.9697
2.6000	0.6496	0.8883	0.9708
2.6100	0.6534	0.8905	0.9719
2.6200	0.6570	0.8930	0.9728
2.6300	0.6606	0.8954	0.9738
2.6400	0.6643	0.8976	0.9748
2.6500	0.6680	0.9001	0.9757
2.6600	0.6718	0.9023	0.9766
2.6700	0.6753	0.9045	0.9775
2.6800	0.6788	0.9068	0.9784
2.6900	0.6823	0.9089	0.9792
2.7000	0.6861	0.9112	0.9800
2.7100	0.6897	0.9134	0.9808
2.7200	0.6934	0.9154	0.9815
2.7300	0.6972	0.9175	0.9823
2.7400	0.7006	0.9194	0.9830
2.7500	0.7038	0.9213	0.9836
2.7600	0.7072	0.9234	0.9842
2.7700	0.7110	0.9253	0.9848
2.7800	0.7148	0.9272	0.9855
2.7900	0.7185	0.9292	0.9860
2.8000	0.7221	0.9311	0.9866
2.8100	0.7256	0.9328	0.9872
2.8200	0.7290	0.9347	0.9878
2.8300	0.7326	0.9365	0.9883
2.8400	0.7360	0.9382	0.9887
2.8500	0.7394	0.9400	0.9893
2.8600	0.7428	0.9418	0.9898
2.8700	0.7462	0.9435	0.9902
2.8800	0.7498	0.9452	0.9907
2.8900	0.7531	0.9468	0.9911
2.9000	0.7566	0.9483	0.9916
2.9100	0.7602	0.9497	0.9920
2.9200	0.7636	0.9514	0.9923
2.9300	0.7670	0.9528	0.9927
2.9400	0.7704	0.9543	0.9930
2.9500	0.7737	0.9558	0.9934
2.9600	0.7772	0.9571	0.9937
2.9700	0.7805	0.9586	0.9940
2.9800	0.7839	0.9599	0.9943
2.9900	0.7872	0.9613	0.9945
3.0000	0.7904	0.9625	0.9948
3.0100	0.7935	0.9636	0.9951
3.0200	0.7968	0.9648	0.9954
3.0300	0.8001	0.9660	0.9956
3.0400	0.8034	0.9672	0.9958
3.0500	0.8067	0.9683	0.9960
3.0600	0.8098	0.9695	0.9962
3.0700	0.8127	0.9706	0.9965
3.0800	0.8159	0.9717	0.9967
3.0900	0.8189	0.9727	0.9968
3.1000	0.8219	0.9737	0.9970
3.1100	0.8250	0.9747	0.9971
3.1200	0.8280	0.9756	0.9973
3.1300	0.8312	0.9764	0.9975
3.1400	0.8342	0.9773	0.9976
3.1500	0.8373	0.9781	0.9977
3.1600	0.8404	0.9789	0.9978
3.1700	0.8432	0.9797	0.9979
3.1800	0.8461	0.9805	0.9981
3.1900	0.8492	0.9813	0.9982
3.2000	0.8519	0.9820	0.9983
3.2100	0.8545	0.9828	0.9984
3.2200	0.8573	0.9835	0.9985
3.2300	0.8599	0.9841	0.9986
3.2400	0.8625	0.9849	0.9987
3.2500	0.8652	0.9855	0.9988
3.2600	0.8680	0.9861	0.9988
3.2700	0.8706	0.9867	0.9989
3.2800	0.8733	0.9874	0.9990
3.2900	0.8759	0.9879	0.9990
3.3000	0.8784	0.9884	0.9991
3.3100	0.8810	0.9890	0.9991
3.3200	0.8834	0.9895	0.9992
3.3300	0.8858	0.9899	0.9993
3.3400	0.8884	0.9904	0.9994
3.3500	0.8908	0.9910	0.9995
3.3600	0.8930	0.9914	0.9995
3.3700	0.8954	0.9917	0.9995
3.3800	0.8977	0.9921	0.9996
3.3900	0.9000	0.9925	0.9996
3.4000	0.9024	0.9929	0.9996
3.4100	0.9045	0.9933	0.9997
3.4200	0.9065	0.9936	0.9997
3.4300	0.9087	0.9939	0.9997
3.4400	0.9109	0.9942	0.9998
3.4500	0.9132	0.9945	0.9998
3.4600	0.9154	0.9948	0.9998
3.4700	0.9175	0.9951	0.9998
3.4800	0.9194	0.9954	0.9998
3.4900	0.9213	0.9956	0.9998
3.5000	0.9233	0.9958	0.9999
3.5100	0.9253	0.9960	0.9999
3.5200	0.9272	0.9962	0.9999
3.5300	0.9290	0.9964	0.9999
3.5400	0.9307	0.9966	0.9999
3.5500	0.9326	0.9968	0.9999
3.5600	0.9343	0.9970	0.9999
3.5700	0.9360	0.9972	0.9999
3.5800	0.9376	0.9973	0.9999
3.5900	0.9394	0.9975	0.9999
3.6000	0.9412	0.9976	0.9999
3.6100	0.9429	0.9977	0.9999
3.6200	0.9445	0.9978	0.9999
3.6300	0.9460	0.9979	0.9999
3.6400	0.9477	0.9980	1.0000
3.6500	0.9492	0.9981	1.0000
3.6600	0.9507	0.9983	1.0000
3.6700	0.9521	0.9984	1.0000
3.6800	0.9536	0.9985	1.0000
3.6900	0.9549	0.9987	1.0000
3.7000	0.9562	0.9987	1.0000
3.7100	0.9576	0.9989	1.0000
3.7200	0.9591	0.9990	1.0000
3.7300	0.9604	0.9990	1.0000
3.7400	0.9617	0.9991	1.0000
3.7500	0.9628	0.9992	1.0000
3.7600	0.9641	0.9992	1.0000
3.7700	0.9653	0.9992	1.0000
3.7800	0.9665	0.9993	1.0000
3.7900	0.9676	0.9993	1.0000
3.8000	0.9688	0.9994	1.0000
3.8100	0.9698	0.9994	1.0000
3.8200	0.9708	0.9994	1.0000
3.8300	0.9717	0.9995	1.0000
3.8400	0.9726	0.9995	1.0000
3.8500	0.9736	0.9996	1.0000
3.8600	0.9745	0.9996	1.0000
3.8700	0.9754	0.9997	1.0000
3.8800	0.9763	0.9997	1.0000
3.8900	0.9771	0.9997	1.0000
3.9000	0.9781	0.9997	1.0000
3.9100	0.9789	0.9998	1.0000
3.9200	0.9798	0.9998	1.0000
3.9300	0.9805	0.9998	1.0000
3.9400	0.9811	0.9998	1.0000
3.9500	0.9819	0.9998	1.0000
3.9600	0.9825	0.9998	1.0000
3.9700	0.9833	0.9998	1.0000
3.9800	0.9840	0.9999	1.0000
3.9900	0.9846	0.9999	1.0000
4.0000	0.9853	0.9999	1.0000
4.0100	0.9859	0.9999	1.0000
4.0200	0.9865	0.9999	1.0000
4.0300	0.9871	0.9999	1.0000
4.0400	0.9876	0.9999	1.0000
4.0500	0.9882	0.9999	1.0000
4.0600	0.9887	0.9999	1.0000
4.0700	0.9892	0.9999	1.0000
4.0800	0.9897	0.9999	1.0000
4.0900	0.9903	0.9999	1.0000
4.1000	0.9907	0.9999	1.0000
4.1100	0.9912	1.0000	1.0000
4.1200	0.9916	1.0000	1.0000
4.1300	0.9920	1.0000	1.0000
4.1400	0.9924	1.0000	1.0000
4.1500	0.9927	1.0000	1.0000
4.1600	0.9931	1.0000	1.0000
4.1700	0.9935	1.0000	1.0000
4.1800	0.9938	1.0000	1.0000
4.1900	0.9941	1.0000	1.0000
4.2000	0.9944	1.0000	1.0000
4.2100	0.9946	1.0000	1.0000
4.2200	0.9949	1.0000	1.0000
4.2300	0.9952	1.0000	1.0000
4.2400	0.9954	1.0000	1.0000
4.2500	0.9956	1.0000	1.0000
4.2600	0.9958	1.0000	1.0000
4.2700	0.9961	1.0000	1.0000
4.2800	0.9963	1.0000	1.0000
4.2900	0.9964	1.0000	1.0000
4.3000	0.9966	1.0000	1.0000
4.3100	0.9969	1.0000	1.0000
4.3200	0.9970	1.0000	1.0000
4.3300	0.9972	1.0000	1.0000
4.3400	0.9973	1.0000	1.0000
4.3500	0.9975	1.0000	1.0000
4.3600	0.9976	1.0000	1.0000
4.3700	0.9978	1.0000	1.0000
4.3800	0.9979	1.0000	1.0000
4.3900	0.9980	1.0000	1.0000
4.4000	0.9981	1.0000	1.0000
4.4100	0.9982	1.0000	1.0000
4.4200	0.9983	1.0000	1.0000
4.4300	0.9984	1.0000	1.0000
4.4400	0.9986	1.0000	1.0000
4.4500	0.9987	1.0000	1.0000
4.4600	0.9987	1.0000	1.0000
4.4700	0.9988	1.0000	1.0000
4.4800	0.9989	1.0000	1.0000
4.4900	0.9989	1.0000	1.0000
4.5000	0.9990	1.0000	1.0000
4.5100	0.9991	1.0000	1.0000
4.5200	0.9992	1.0000	1.0000
4.5300	0.9992	1.0000	1.0000
4.5400	0.9993	1.0000	1.0000
4.5500	0.9993	1.0000	1.0000
4.5600	0.9993	1.0000	1.0000
4.5700	0.9994	1.0000	1.0000
4.5800	0.9994	1.0000	1.0000
4.5900	0.9994	1.0000	1.0000
4.6000	0.9995	1.0000	1.0000
4.6100	0.9995	1.0000	1.0000
4.6200	0.9995	1.0000	1.0000
4.6300	0.9996	1.0000	1.0000
4.6400	0.9996	1.0000	1.0000
4.6500	0.9996	1.0000	1.0000
4.6600	0.9997	1.0000	1.0000
4.6700	0.9997	1.0000	1.0000
4.6800	0.9997	1.0000	1.0000
4.6900	0.9997	1.0000	1.0000
4.7000	0.9998	1.0000	1.0000
4.7100	0.9998	1.0000	1.0000
4.7200	0.9998	1.0000	1.0000
4.7300	0.9998	1.0000	1.0000
4.7400	0.9998	1.0000	1.0000
4.7500	0.9998	1.0000	1.0000
4.7600	0.9998	1.0000	1.0000
4.7700	0.9999	1.0000	1.0000
4.7800	0.9999	1.0000	1.0000
4.7900	0.9999	1.0000	1.0000
4.8000	0.9999	1.0000	1.0000
4.8100	0.9999	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000
4.8300	0.9999	1.0000	1.0000
4.8400	0.9999	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.7609	1.7391	2.3571	2.1229	1.4396	1.1014	1.5546
2.0000	1.8330	0.7232	0.6705	2.1319	1.4678	1.1152	1.5716
3.0000	0.3239	1.2183	1.0069	2.1313	1.4715	1.1165	1.5731
4.0000	0.6829	2.0935	0.6690	2.1288	1.4750	1.1243	1.5760
5.0000	3.8032	0.4294	1.7263	2.1314	1.4774	1.1284	1.5791
6.0000	2.8513	0.7094	0.6035	2.1313	1.4782	1.1279	1.5791
7.0000	2.2416	0.1821	1.8286	2.1355	1.4788	1.1285	1.5809
8.0000	1.2388	1.3325	0.4124	2.1368	1.4810	1.1263	1.5814
9.0000	3.0924	2.1213	1.8216	2.1344	1.4845	1.1250	1.5813
10.0000	0.5395	0.4631	0.7642	2.1349	1.4866	1.1252	1.5822
11.0000	2.2024	0.7996	1.6678	2.1345	1.4875	1.1252	1.5824
12.0000	1.9148	0.8954	1.2934	2.1355	1.4858	1.1235	1.5816
13.0000	3.4977	1.6843	0.7487	2.1371	1.4879	1.1232	1.5827
14.0000	2.7831	1.7368	0.3752	2.1365	1.4879	1.1240	1.5828
15.0000	0.4822	1.1035	1.6697	2.1350	1.4883	1.1236	1.5823
16.0000	1.9174	0.8005	0.4222	2.1343	1.4877	1.1236	1.5819
17.0000	2.4535	3.1286	1.4653	2.1347	1.4879	1.1247	1.5824
18.0000	2.4626	0.3041	1.9276	2.1358	1.4873	1.1241	1.5824
19.0000	3.6177	1.1377	0.7103	2.1350	1.4889	1.1241	1.5827
20.0000	3.1166	0.1067	0.9526	2.1345	1.4897	1.1230	1.5824
21.0000	2.5566	0.9179	1.5689	2.1363	1.4888	1.1223	1.5825
22.0000	2.0337	0.5197	0.1674	2.1360	1.4891	1.1222	1.5824
23.0000	1.8251	1.3546	0.0986	2.1360	1.4890	1.1217	1.5823
24.0000	2.5066	2.2324	1.6501	2.1363	1.4896	1.1215	1.5825
25.0000	2.0955	1.1215	0.0227	2.1357	1.4895	1.1214	1.5822
26.0000	2.1963	2.0270	0.1136	2.1349	1.4892	1.1217	1.5819
27.0000	2.7453	1.8618	0.7620	2.1352	1.4889	1.1218	1.5820
28.0000	2.9915	0.3857	2.3530	2.1340	1.4894	1.1219	1.5818
29.0000	3.0293	0.9360	1.8259	2.1340	1.4893	1.1223	1.5819
30.0000	1.7177	0.1481	0.0863	2.1341	1.4886	1.1218	1.5815
31.0000	2.4844	2.1733	0.6814	2.1338	1.4879	1.1217	1.5811
32.0000	3.9221	1.5041	0.7898	2.1341	1.4875	1.1214	1.5810
33.0000	1.2372	1.7625	1.0040	2.1338	1.4878	1.1215	1.5811
34.0000	4.1055	1.3774	1.3081	2.1337	1.4891	1.1216	1.5815
35.0000	3.2876	2.2456	0.6217	2.1338	1.4894	1.1218	1.5816
36.0000	1.2886	2.4131	1.6113	2.1342	1.4890	1.1215	1.5816
37.0000	3.3416	0.3784	1.1454	2.1351	1.4899	1.1216	1.5822
38.0000	2.8142	0.2995	0.9418	2.1359	1.4898	1.1226	1.5828
39.0000	0.3482	2.2186	0.9523	2.1368	1.4901	1.1225	1.5831
40.0000	2.4007	2.9130	0.3999	2.1367	1.4903	1.1221	1.5830
41.0000	2.6194	1.9387	1.8051	2.1359	1.4903	1.1221	1.5828
42.0000	1.5695	0.9816	0.3719	2.1361	1.4896	1.1220	1.5826
43.0000	1.4788	1.6734	0.4121	2.1360	1.4897	1.1220	1.5825
44.0000	3.0516	0.2598	0.8961	2.1357	1.4898	1.1222	1.5825
45.0000	2.0619	1.6518	0.0648	2.1359	1.4893	1.1220	1.5824
46.0000	3.0548	1.8590	0.0693	2.1358	1.4892	1.1220	1.5823
47.0000	3.4612	0.7313	0.4951	2.1357	1.4891	1.1220	1.5823
48.0000	1.7042	1.0474	1.1534	2.1350	1.4897	1.1221	1.5823
49.0000	1.0585	0.1762	2.0508	2.1346	1.4894	1.1218	1.5819
50.0000	2.4537	0.4747	0.8713	2.1351	1.4892	1.1219	1.5821
51.0000	1.8561	1.4992	2.4129	2.1354	1.4891	1.1220	1.5822
52.0000	3.0118	0.4439	0.3740	2.1348	1.4892	1.1219	1.5820
53.0000	2.5093	0.7790	2.0607	2.1347	1.4894	1.1215	1.5819
54.0000	3.0586	1.6538	1.8111	2.1347	1.4898	1.1217	1.5821
55.0000	1.6692	0.9016	1.0930	2.1347	1.4902	1.1223	1.5824
56.0000	3.9309	0.7285	1.8781	2.1352	1.4904	1.1227	1.5828
57.0000	1.4289	0.1734	1.7118	2.1352	1.4903	1.1228	1.5828
58.0000	2.0411	1.0607	2.0912	2.1352	1.4904	1.1228	1.5828
59.0000	2.0069	1.0680	0.4512	2.1353	1.4910	1.1229	1.5831
60.0000	2.2588	1.2415	0.3851	2.1356	1.4911	1.1227	1.5831
61.0000	2.4106	0.2416	0.6220	2.1355	1.4914	1.1230	1.5833
62.0000	2.8974	2.1862	1.4940	2.1353	1.4916	1.1234	1.5834
63.0000	2.4777	1.2075	1.2612	2.1353	1.4916	1.1235	1.5835
64.0000	3.6580	0.7903	0.3351	2.1354	1.4917	1.1236	1.5836
65.0000	2.9308	0.0227	1.5051	2.1354	1.4917	1.1234	1.5835
66.0000	1.3374	1.1449	0.8141	2.1350	1.4915	1.1229	1.5831
67.0000	3.1650	0.6969	0.3890	2.1351	1.4916	1.1227	1.5832
68.0000	4.3370	2.9120	0.7132	2.1353	1.4918	1.1229	1.5833
69.0000	2.5546	1.6651	2.9812	2.1350	1.4915	1.1231	1.5832
70.0000	2.4007	1.7941	0.1569	2.1350	1.4910	1.1230	1.5830
71.0000	3.0352	2.5231	1.2280	2.1352	1.4912	1.1231	1.5832
72.0000	1.7285	0.7362	0.9828	2.1349	1.4915	1.1233	1.5832
73.0000	0.1786	1.4203	0.8277	2.1349	1.4911	1.1231	1.5831
74.0000	1.3492	0.8782	1.1786	2.1348	1.4913	1.1232	1.5831
75.0000	2.5703	1.2811	2.3083	2.1347	1.4917	1.1234	1.5833
76.0000	3.6863	0.5638	2.0212	2.1350	1.4916	1.1236	1.5834
77.0000	3.4775	0.4177	1.5020	2.1348	1.4917	1.1236	1.5834
78.0000	0.1442	1.8679	0.5696	2.1348	1.4918	1.1235	1.5834
79.0000	2.4315	3.0379	2.5080	2.1347	1.4917	1.1238	1.5834
80.0000	1.0331	0.0513	1.9681	2.1344	1.4918	1.1235	1.5832
81.0000	3.3201	2.1031	0.1763	2.1343	1.4916	1.1234	1.5831
82.0000	1.8456	1.7731	2.3836	2.1342	1.4915	1.1237	1.5831
83.0000	3.3994	2.0817	0.7539	2.1348	1.4918	1.1240	1.5835
84.0000	2.3765	0.7223	2.0491	2.1353	1.4919	1.1238	1.5837
85.0000	2.7023	1.0322	0.8313	2.1352	1.4918	1.1237	1.5836
86.0000	3.6494	1.3859	0.4561	2.1353	1.4919	1.1237	1.5836
87.0000	2.6790	0.3069	2.0113	2.1350	1.4919	1.1236	1.5835
88.0000	2.8427	2.6442	1.4996	2.1353	1.4918	1.1234	1.5835
89.0000	1.3310	1.3271	1.9374	2.1353	1.4919	1.1235	1.5836
90.0000	3.6883	1.5182	1.9355	2.1351	1.4918	1.1239	1.5836
91.0000	2.0630	1.4247	1.4625	2.1352	1.4918	1.1239	1.5836
92.0000	3.6331	1.2539	1.1037	2.1352	1.4919	1.1239	1.5836
93.0000	1.8399	0.8345	0.9364	2.1351	1.4917	1.1238	1.5835
94.0000	1.9979	2.0666	1.4406	2.1350	1.4915	1.1238	1.5834
95.0000	4.0968	2.0139	1.6605	2.1352	1.4914	1.1238	1.5835
96.0000	2.9736	0.9345	1.0100	2.1351	1.4912	1.1239	1.5834
97.0000	1.3816	0.1746	0.2759	2.1351	1.4914	1.1239	1.5834
98.0000	3.0642	3.1874	1.1021	2.1351	1.4914	1.1238	1.5834
99.0000	2.3989	1.1509	0.4140	2.1348	1.4913	1.1238	1.5833
100.0000	2.1476	0.0256	1.2068	2.1347	1.4913	1.1240	1.5833


==> Data-n3/sr_n3_P15_phi0.90_0.85_0.80_var1.0_2.0_3.0_z_instances.txt <==
time	z1	z2	z3
1.0000	5.4614	4.3384	3.6137
2.0000	5.4573	4.3322	3.6054
3.0000	5.4629	4.3396	3.6147
4.0000	5.4747	4.3499	3.6211
5.0000	5.4761	4.3510	3.6248
6.0000	5.4735	4.3490	3.6175
7.0000	5.4767	4.3515	3.6252
8.0000	5.4757	4.3508	3.6246
9.0000	5.4807	4.3576	3.6279
10.0000	5.4740	4.3494	3.6207
11.0000	5.4795	4.3537	3.6271
12.0000	5.4794	4.3536	3.6270
13.0000	5.4824	4.3620	3.6318
14.0000	5.4822	4.3618	3.6317
15.0000	5.4826	4.3621	3.6347
16.0000	5.4834	4.3628	3.6353
17.0000	5.4950	4.3670	3.6416
18.0000	5.4828	4.3623	3.6349
19.0000	5.4809	4.3578	3.6280
20.0000	5.4832	4.3626	3.6351
21.0000	5.4890	4.3647	3.6369
22.0000	5.4885	4.3643	3.6366
23.0000	5.4965	4.3712	3.6454
24.0000	5.5011	4.3778	3.6485
25.0000	5.4957	4.3675	3.6420
26.0000	5.5003	4.3772	3.6479
27.0000	5.5007	4.3775	3.6481
28.0000	5.5004	4.3773	3.6480
29.0000	5.4962	4.3709	3.6452
30.0000	5.4937	4.3659	3.6379
31.0000	5.4990	4.3762	3.6471
32.0000	5.4982	4.3755	3.6465
33.0000	5.4986	4.3758	3.6468
34.0000	5.5010	4.3777	3.6484
35.0000	5.4996	4.3766	3.6474
36.0000	5.4974	4.3719	3.6460
37.0000	5.4935	4.3658	3.6378
38.0000	5.4946	4.3667	3.6385
39.0000	5.4977	4.3751	3.6462
40.0000	5.4985	4.3757	3.6467
41.0000	5.4964	4.3711	3.6453
42.0000	5.4878	4.3638	3.6361
43.0000	5.4963	4.3710	3.6453
44.0000	5.4991	4.3763	3.6471
45.0000	5.5018	4.3784	3.6489
46.0000	5.5041	4.3802	3.6560
47.0000	5.5034	4.3796	3.6528
48.0000	5.5056	4.3843	3.6570
49.0000	5.5158	4.3905	3.6596
50.0000	5.5149	4.3897	3.6590
51.0000	5.5184	4.3925	3.6670
52.0000	5.5149	4.3897	3.6590
53.0000	5.5174	4.3917	3.6663
54.0000	5.5147	4.3896	3.6589
55.0000	5.5034	4.3796	3.6527
56.0000	5.5110	4.3891	3.6585
57.0000	5.5042	4.3803	3.6561
58.0000	5.5047	4.3806	3.6564
59.0000	5.5032	4.3794	3.6526
60.0000	5.5111	4.3893	3.6586
61.0000	5.5183	4.3924	3.6669
62.0000	5.5219	4.3983	3.6693
63.0000	5.5165	4.3910	3.6629
64.0000	5.5179	4.3921	3.6666
65.0000	5.5198	4.3936	3.6679
66.0000	5.5187	4.3928	3.6672
67.0000	5.5238	4.4028	3.6734
68.0000	5.5261	4.4046	3.6777
69.0000	5.5217	4.3981	3.6692
70.0000	5.5113	4.3894	3.6587
71.0000	5.5151	4.3899	3.6591
72.0000	5.5042	4.3803	3.6561
73.0000	5.5158	4.3904	3.6596
74.0000	5.5198	4.3937	3.6679
75.0000	5.5235	4.4025	3.6703
76.0000	5.5197	4.3936	3.6678
77.0000	5.5156	4.3903	3.6595
78.0000	5.5109	4.3891	3.6585
79.0000	5.5159	4.3905	3.6597
80.0000	5.4998	4.3768	3.6476
81.0000	5.4993	4.3764	3.6472
82.0000	5.4975	4.3720	3.6461
83.0000	5.4897	4.3653	3.6374
84.0000	5.4880	4.3640	3.6363
85.0000	5.4827	4.3622	3.6348
86.0000	5.4891	4.3648	3.6370
87.0000	5.4936	4.3659	3.6378
88.0000	5.4878	4.3637	3.6361
89.0000	5.4785	4.3530	3.6265
90.0000	5.4778	4.3524	3.6260
91.0000	5.4727	4.3454	3.6170
92.0000	5.4730	4.3486	3.6172
93.0000	5.4745	4.3497	3.6210
94.0000	5.4800	4.3541	3.6274
95.0000	5.4777	4.3523	3.6259
96.0000	5.4682	4.3443	3.6161
97.0000	5.4743	4.3496	3.6208
98.0000	5.4798	4.3540	3.6273
99.0000	5.4755	4.3505	3.6244
100.0000	5.4794	4.3537	3.6270


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0001
1.4300	0.0000	0.0000	0.0007
1.4400	0.0000	0.0000	0.0026
1.4500	0.0000	0.0000	0.0074
1.4600	0.0000	0.0000	0.0203
1.4700	0.0000	0.0000	0.0520
1.4800	0.0000	0.0000	0.1208
1.4900	0.0000	0.0000	0.2423
1.5000	0.0000	0.0000	0.4110
1.5100	0.0000	0.0000	0.5920
1.5200	0.0000	0.0000	0.7356
1.5300	0.0000	0.0000	0.8186
1.5400	0.0000	0.0000	0.8538
1.5500	0.0000	0.0000	0.8663
1.5600	0.0000	0.0000	0.8701
1.5700	0.0000	0.0000	0.8718
1.5800	0.0000	0.0000	0.8729
1.5900	0.0000	0.0000	0.8739
1.6000	0.0000	0.0000	0.8750
1.6100	0.0000	0.0000	0.8760
1.6200	0.0000	0.0000	0.8771
1.6300	0.0000	0.0000	0.8782
1.6400	0.0000	0.0000	0.8793
1.6500	0.0000	0.0000	0.8802
1.6600	0.0000	0.0000	0.8813
1.6700	0.0000	0.0000	0.8824
1.6800	0.0000	0.0000	0.8834
1.6900	0.0000	0.0000	0.8844
1.7000	0.0000	0.0000	0.8855
1.7100	0.0000	0.0000	0.8865
1.7200	0.0000	0.0000	0.8875
1.7300	0.0000	0.0000	0.8886
1.7400	0.0000	0.0000	0.8897
1.7500	0.0000	0.0000	0.8907
1.7600	0.0000	0.0000	0.8917
1.7700	0.0000	0.0000	0.8928
1.7800	0.0000	0.0000	0.8938
1.7900	0.0000	0.0000	0.8949
1.8000	0.0000	0.0000	0.8959
1.8100	0.0000	0.0000	0.8970
1.8200	0.0000	0.0000	0.8980
1.8300	0.0000	0.0000	0.8991
1.8400	0.0000	0.0000	0.9002
1.8500	0.0000	0.0000	0.9011
1.8600	0.0000	0.0000	0.9023
1.8700	0.0000	0.0000	0.9034
1.8800	0.0000	0.0000	0.9045
1.8900	0.0000	0.0000	0.9055
1.9000	0.0000	0.0000	0.9065
1.9100	0.0000	0.0000	0.9075
1.9200	0.0000	0.0000	0.9084
1.9300	0.0000	0.0000	0.9095
1.9400	0.0000	0.0000	0.9106
1.9500	0.0000	0.0000	0.9116
1.9600	0.0000	0.0000	0.9126
1.9700	0.0000	0.0000	0.9135
1.9800	0.0000	0.0000	0.9145
1.9900	0.0000	0.0000	0.9156
2.0000	0.0000	0.0000	0.9165
2.0100	0.0000	0.0000	0.9176
2.0200	0.0000	0.0000	0.9187
2.0300	0.0000	0.0000	0.9197
2.0400	0.0000	0.0000	0.9209
2.0500	0.0000	0.0000	0.9218
2.0600	0.0000	0.0000	0.9228
2.0700	0.0000	0.0000	0.9238
2.0800	0.0000	0.0000	0.9249
2.0900	0.0000	0.0000	0.9259
2.1000	0.0000	0.0000	0.9269
2.1100	0.0000	0.0000	0.9279
2.1200	0.0000	0.0000	0.9288
2.1300	0.0000	0.0000	0.9299
2.1400	0.0000	0.0000	0.9308
2.1500	0.0000	0.0000	0.9318
2.1600	0.0000	0.0000	0.9327
2.1700	0.0000	0.0000	0.9337
2.1800	0.0000	0.0000	0.9347
2.1900	0.0000	0.0000	0.9356
2.2000	0.0000	0.0000	0.9365
2.2100	0.0000	0.0000	0.9374
2.2200	0.0000	0.0000	0.9384
2.2300	0.0000	0.0000	0.9395
2.2400	0.0000	0.0000	0.9405
2.2500	0.0000	0.0000	0.9414
2.2600	0.0000	0.0000	0.9422
2.2700	0.0000	0.0000	0.9432
2.2800	0.0000	0.0000	0.9442
2.2900	0.0000	0.0000	0.9452
2.3000	0.0000	0.0000	0.9461
2.3100	0.0000	0.0000	0.9471
2.3200	0.0000	0.0000	0.9479
2.3300	0.0000	0.0000	0.9489
2.3400	0.0000	0.0000	0.9497
2.3500	0.0000	0.0000	0.9506
2.3600	0.0000	0.0000	0.9515
2.3700	0.0000	0.0000	0.9524
2.3800	0.0000	0.0000	0.9533
2.3900	0.0000	0.0000	0.9541
2.4000	0.0000	0.0000	0.9549
2.4100	0.0000	0.0000	0.9558
2.4200	0.0000	0.0000	0.9566
2.4300	0.0000	0.0000	0.9575
2.4400	0.0000	0.0000	0.9584
2.4500	0.0000	0.0000	0.9592
2.4600	0.0000	0.0000	0.9600
2.4700	0.0000	0.0000	0.9609
2.4800	0.0000	0.0000	0.9617
2.4900	0.0000	0.0000	0.9625
2.5000	0.0000	0.0000	0.9633
2.5100	0.0000	0.0000	0.9641
2.5200	0.0000	0.0000	0.9649
2.5300	0.0000	0.0000	0.9657
2.5400	0.0000	0.0000	0.9665
2.5500	0.0000	0.0000	0.9673
2.5600	0.0000	0.0000	0.9681
2.5700	0.0000	0.0000	0.9689
2.5800	0.0000	0.0000	0.9696
2.5900	0.0000	0.0000	0.9703
2.6000	0.0000	0.0000	0.9711
2.6100	0.0000	0.0000	0.9719
2.6200	0.0000	0.0000	0.9725
2.6300	0.0000	0.0000	0.9733
2.6400	0.0000	0.0000	0.9739
2.6500	0.0000	0.0000	0.9746
2.6600	0.0000	0.0000	0.9754
2.6700	0.0000	0.0000	0.9760
2.6800	0.0000	0.0000	0.9767
2.6900	0.0000	0.0000	0.9773
2.7000	0.0000	0.0000	0.9780
2.7100	0.0000	0.0000	0.9786
2.7200	0.0000	0.0000	0.9793
2.7300	0.0000	0.0000	0.9799
2.7400	0.0000	0.0000	0.9806
2.7500	0.0000	0.0000	0.9812
2.7600	0.0000	0.0000	0.9817
2.7700	0.0000	0.0000	0.9823
2.7800	0.0000	0.0000	0.9829
2.7900	0.0000	0.0000	0.9834
2.8000	0.0000	0.0000	0.9839
2.8100	0.0000	0.0000	0.9845
2.8200	0.0000	0.0000	0.9850
2.8300	0.0000	0.0000	0.9855
2.8400	0.0000	0.0000	0.9860
2.8500	0.0000	0.0000	0.9865
2.8600	0.0000	0.0000	0.9869
2.8700	0.0000	0.0000	0.9874
2.8800	0.0000	0.0000	0.9879
2.8900	0.0000	0.0000	0.9884
2.9000	0.0000	0.0000	0.9887
2.9100	0.0000	0.0000	0.9893
2.9200	0.0000	0.0000	0.9897
2.9300	0.0000	0.0000	0.9901
2.9400	0.0000	0.0000	0.9906
2.9500	0.0000	0.0000	0.9910
2.9600	0.0000	0.0000	0.9914
2.9700	0.0000	0.0000	0.9918
2.9800	0.0000	0.0000	0.9921
2.9900	0.0000	0.0000	0.9925
3.0000	0.0000	0.0000	0.9928
3.0100	0.0000	0.0000	0.9932
3.0200	0.0000	0.0000	0.9935
3.0300	0.0000	0.0000	0.9938
3.0400	0.0000	0.0000	0.9942
3.0500	0.0000	0.0000	0.9944
3.0600	0.0000	0.0000	0.9947
3.0700	0.0000	0.0000	0.9950
3.0800	0.0000	0.0000	0.9953
3.0900	0.0000	0.0000	0.9955
3.1000	0.0000	0.0000	0.9957
3.1100	0.0000	0.0000	0.9960
3.1200	0.0000	0.0000	0.9963
3.1300	0.0000	0.0000	0.9965
3.1400	0.0000	0.0000	0.9967
3.1500	0.0000	0.0000	0.9969
3.1600	0.0000	0.0000	0.9971
3.1700	0.0000	0.0000	0.9973
3.1800	0.0000	0.0000	0.9975
3.1900	0.0000	0.0000	0.9976
3.2000	0.0000	0.0000	0.9978
3.2100	0.0000	0.0000	0.9979
3.2200	0.0000	0.0000	0.9981
3.2300	0.0000	0.0000	0.9982
3.2400	0.0000	0.0000	0.9983
3.2500	0.0000	0.0000	0.9985
3.2600	0.0000	0.0000	0.9986
3.2700	0.0000	0.0000	0.9987
3.2800	0.0000	0.0000	0.9988
3.2900	0.0000	0.0000	0.9989
3.3000	0.0000	0.0000	0.9990
3.3100	0.0000	0.0000	0.9991
3.3200	0.0000	0.0000	0.9992
3.3300	0.0000	0.0000	0.9993
3.3400	0.0000	0.0000	0.9994
3.3500	0.0000	0.0000	0.9995
3.3600	0.0000	0.0000	0.9995
3.3700	0.0000	0.0000	0.9996
3.3800	0.0000	0.0000	0.9996
3.3900	0.0000	0.0000	0.9997
3.4000	0.0000	0.0000	0.9997
3.4100	0.0000	0.0000	0.9998
3.4200	0.0000	0.0000	0.9998
3.4300	0.0000	0.0000	0.9998
3.4400	0.0000	0.0000	0.9999
3.4500	0.0000	0.0000	0.9999
3.4600	0.0000	0.0000	0.9999
3.4700	0.0000	0.0000	0.9999
3.4800	0.0000	0.0000	0.9999
3.4900	0.0000	0.0000	0.9999
3.5000	0.0000	0.0000	0.9999
3.5100	0.0000	0.0000	0.9999
3.5200	0.0000	0.0000	1.0000
3.5300	0.0000	0.0000	1.0000
3.5400	0.0000	0.0000	1.0000
3.5500	0.0000	0.0000	1.0000
3.5600	0.0000	0.0000	1.0000
3.5700	0.0000	0.0000	1.0000
3.5800	0.0000	0.0000	1.0000
3.5900	0.0000	0.0000	1.0000
3.6000	0.0000	0.0000	1.0000
3.6100	0.0000	0.0000	1.0000
3.6200	0.0000	0.0000	1.0000
3.6300	0.0000	0.0000	1.0000
3.6400	0.0000	0.0000	1.0000
3.6500	0.0000	0.0000	1.0000
3.6600	0.0000	0.0000	1.0000
3.6700	0.0000	0.0000	1.0000
3.6800	0.0000	0.0000	1.0000
3.6900	0.0000	0.0000	1.0000
3.7000	0.0000	0.0000	1.0000
3.7100	0.0000	0.0000	1.0000
3.7200	0.0000	0.0000	1.0000
3.7300	0.0000	0.0000	1.0000
3.7400	0.0000	0.0000	1.0000
3.7500	0.0000	0.0000	1.0000
3.7600	0.0000	0.0000	1.0000
3.7700	0.0000	0.0000	1.0000
3.7800	0.0000	0.0000	1.0000
3.7900	0.0000	0.0000	1.0000
3.8000	0.0000	0.0000	1.0000
3.8100	0.0000	0.0000	1.0000
3.8200	0.0000	0.0000	1.0000
3.8300	0.0000	0.0000	1.0000
3.8400	0.0000	0.0000	1.0000
3.8500	0.0000	0.0000	1.0000
3.8600	0.0000	0.0000	1.0000
3.8700	0.0000	0.0000	1.0000
3.8800	0.0000	0.0000	1.0000
3.8900	0.0000	0.0000	1.0000
3.9000	0.0000	0.0000	1.0000
3.9100	0.0000	0.0000	1.0000
3.9200	0.0000	0.0000	1.0000
3.9300	0.0000	0.0000	1.0000
3.9400	0.0000	0.0000	1.0000
3.9500	0.0000	0.0000	1.0000
3.9600	0.0000	0.0000	1.0000
3.9700	0.0000	0.0000	1.0000
3.9800	0.0000	0.0000	1.0000
3.9900	0.0000	0.0000	1.0000
4.0000	0.0000	0.0000	1.0000
4.0100	0.0000	0.0000	1.0000
4.0200	0.0000	0.0000	1.0000
4.0300	0.0000	0.0000	1.0000
4.0400	0.0000	0.0000	1.0000
4.0500	0.0000	0.0000	1.0000
4.0600	0.0000	0.0000	1.0000
4.0700	0.0000	0.0000	1.0000
4.0800	0.0000	0.0000	1.0000
4.0900	0.0000	0.0000	1.0000
4.1000	0.0000	0.0000	1.0000
4.1100	0.0000	0.0000	1.0000
4.1200	0.0000	0.0000	1.0000
4.1300	0.0000	0.0000	1.0000
4.1400	0.0000	0.0000	1.0000
4.1500	0.0000	0.0000	1.0000
4.1600	0.0000	0.0000	1.0000
4.1700	0.0000	0.0000	1.0000
4.1800	0.0000	0.0000	1.0000
4.1900	0.0000	0.0000	1.0000
4.2000	0.0000	0.0000	1.0000
4.2100	0.0000	0.0000	1.0000
4.2200	0.0000	0.0000	1.0000
4.2300	0.0000	0.0000	1.0000
4.2400	0.0000	0.0000	1.0000
4.2500	0.0000	0.0000	1.0000
4.2600	0.0000	0.0000	1.0000
4.2700	0.0000	0.0000	1.0000
4.2800	0.0000	0.0000	1.0000
4.2900	0.0000	0.0000	1.0000
4.3000	0.0000	0.0000	1.0000
4.3100	0.0000	0.0000	1.0000
4.3200	0.0000	0.0000	1.0000
4.3300	0.0000	0.0000	1.0000
4.3400	0.0000	0.0000	1.0000
4.3500	0.0000	0.0000	1.0000
4.3600	0.0000	0.0000	1.0000
4.3700	0.0000	0.0000	1.0000
4.3800	0.0000	0.0000	1.0000
4.3900	0.0000	0.0000	1.0000
4.4000	0.0000	0.0000	1.0000
4.4100	0.0000	0.0000	1.0000
4.4200	0.0000	0.0000	1.0000
4.4300	0.0000	0.0000	1.0000
4.4400	0.0000	0.0000	1.0000
4.4500	0.0000	0.0000	1.0000
4.4600	0.0000	0.0000	1.0000
4.4700	0.0000	0.0000	1.0000
4.4800	0.0000	0.0000	1.0000
4.4900	0.0000	0.0000	1.0000
4.5000	0.0000	0.0000	1.0000
4.5100	0.0000	0.0000	1.0000
4.5200	0.0000	0.0000	1.0000
4.5300	0.0000	0.0000	1.0000
4.5400	0.0000	0.0000	1.0000
4.5500	0.0000	0.0000	1.0000
4.5600	0.0000	0.0000	1.0000
4.5700	0.0000	0.0000	1.0000
4.5800	0.0000	0.0000	1.0000
4.5900	0.0000	0.0000	1.0000
4.6000	0.0000	0.0000	1.0000
4.6100	0.0000	0.0000	1.0000
4.6200	0.0000	0.0000	1.0000
4.6300	0.0000	0.0000	1.0000
4.6400	0.0000	0.0000	1.0000
4.6500	0.0000	0.0000	1.0000
4.6600	0.0000	0.0000	1.0000
4.6700	0.0000	0.0000	1.0000
4.6800	0.0000	0.0000	1.0000
4.6900	0.0000	0.0000	1.0000
4.7000	0.0000	0.0000	1.0000
4.7100	0.0000	0.0000	1.0000
4.7200	0.0000	0.0000	1.0000
4.7300	0.0000	0.0000	1.0000
4.7400	0.0000	0.0000	1.0000
4.7500	0.0000	0.0000	1.0000
4.7600	0.0000	0.0000	1.0000
4.7700	0.0000	0.0000	1.0000
4.7800	0.0000	0.0000	1.0000
4.7900	0.0000	0.0000	1.0000
4.8000	0.0000	0.0000	1.0000
4.8100	0.0000	0.0000	1.0000
4.8200	0.0000	0.0000	1.0000
4.8300	0.0000	0.0000	1.0000
4.8400	0.0000	0.0000	1.0000
4.8500	0.0000	0.0000	1.0000
4.8600	0.0000	0.0000	1.0000
4.8700	0.0000	0.0000	1.0000
4.8800	0.0000	0.0000	1.0000
4.8900	0.0000	0.0000	1.0000
4.9000	0.0000	0.0000	1.0000
4.9100	0.0000	0.0000	1.0000
4.9200	0.0000	0.0000	1.0000
4.9300	0.0000	0.0000	1.0000
4.9400	0.0000	0.0000	1.0000
4.9500	0.0000	0.0000	1.0000
4.9600	0.0000	0.0000	1.0000
4.9700	0.0000	0.0000	1.0000
4.9800	0.0000	0.0000	1.0000
4.9900	0.0000	0.0000	1.0000
5.0000	0.0000	0.0000	1.0000
5.0100	0.0000	0.0000	1.0000
5.0200	0.0000	0.0000	1.0000
5.0300	0.0000	0.0000	1.0000
5.0400	0.0000	0.0000	1.0000
5.0500	0.0000	0.0000	1.0000
5.0600	0.0000	0.0000	1.0000
5.0700	0.0000	0.0000	1.0000
5.0800	0.0000	0.0000	1.0000
5.0900	0.0000	0.0000	1.0000
5.1000	0.0000	0.0000	1.0000
5.1100	0.0000	0.0000	1.0000
5.1200	0.0000	0.0000	1.0000
5.1300	0.0000	0.0000	1.0000
5.1400	0.0000	0.0000	1.0000
5.1500	0.0000	0.0000	1.0000
5.1600	0.0000	0.0000	1.0000
5.1700	0.0000	0.0000	1.0000
5.1800	0.0000	0.0000	1.0000
5.1900	0.0000	0.0000	1.0000
5.2000	0.0000	0.0000	1.0000
5.2100	0.0000	0.0000	1.0000
5.2200	0.0000	0.0000	1.0000
5.2300	0.0000	0.0000	1.0000
5.2400	0.0000	0.0000	1.0000
5.2500	0.0000	0.0000	1.0000
5.2600	0.0000	0.0000	1.0000
5.2700	0.0000	0.0000	1.0000
5.2800	0.0000	0.0000	1.0000
5.2900	0.0000	0.0000	1.0000
5.3000	0.0000	0.0000	1.0000
5.3100	0.0000	0.0000	1.0000
5.3200	0.0000	0.0000	1.0000
5.3300	0.0000	0.0000	1.0000
5.3400	0.0000	0.0000	1.0000
5.3500	0.0000	0.0000	1.0000
5.3600	0.0000	0.0000	1.0000
5.3700	0.0000	0.0000	1.0000
5.3800	0.0000	0.0000	1.0000
5.3900	0.0000	0.0000	1.0000
5.4000	0.0000	0.0000	1.0000
5.4100	0.0000	0.0000	1.0000
5.4200	0.0000	0.0000	1.0000
5.4300	0.0000	0.0000	1.0000
5.4400	0.0000	0.0000	1.0000
5.4500	0.0000	0.0000	1.0000
5.4600	0.0000	0.0000	1.0000
5.4700	0.0000	0.0000	1.0000
5.4800	0.0000	0.0000	1.0000
5.4900	0.0000	0.0000	1.0000
5.5000	0.0000	0.0000	1.0000
5.5100	0.0000	0.0000	1.0000
5.5200	0.0000	0.0000	1.0000
5.5300	0.0000	0.0000	1.0000
5.5400	0.0000	0.0000	1.0000
5.5500	0.0000	0.0000	1.0000
5.5600	0.0000	0.0000	1.0000
5.5700	0.0000	0.0000	1.0000
5.5800	0.0000	0.0000	1.0000
5.5900	0.0000	0.0000	1.0000
5.6000	0.0000	0.0000	1.0000
5.6100	0.0000	0.0000	1.0000
5.6200	0.0000	0.0000	1.0000
5.6300	0.0000	0.0000	1.0000
5.6400	0.0000	0.0000	1.0000
5.6500	0.0000	0.0000	1.0000
5.6600	0.0000	0.0000	1.0000
5.6700	0.0000	0.0000	1.0000
5.6800	0.0000	0.0000	1.0000
5.6900	0.0000	0.0000	1.0000
5.7000	0.0000	0.0000	1.0000
5.7100	0.0000	0.0000	1.0000
5.7200	0.0000	0.0000	1.0000
5.7300	0.0000	0.0000	1.0000
5.7400	0.0000	0.0000	1.0000
5.7500	0.0000	0.0000	1.0000
5.7600	0.0000	0.0000	1.0000
5.7700	0.0000	0.0000	1.0000
5.7800	0.0000	0.0000	1.0000
5.7900	0.0000	0.0000	1.0000
5.8000	0.0000	0.0000	1.0000
5.8100	0.0000	0.0000	1.0000
5.8200	0.0000	0.0000	1.0000
5.8300	0.0000	0.0000	1.0000
5.8400	0.0000	0.0000	1.0000
5.8500	0.0000	0.0000	1.0000
5.8600	0.0000	0.0000	1.0000
5.8700	0.0000	0.0000	1.0000
5.8800	0.0000	0.0000	1.0000
5.8900	0.0000	0.0000	1.0000
5.9000	0.0000	0.0000	1.0000
5.9100	0.0000	0.0000	1.0000
5.9200	0.0000	0.0000	1.0000
5.9300	0.0000	0.0000	1.0000
5.9400	0.0000	0.0000	1.0000
5.9500	0.0000	0.0000	1.0000
5.9600	0.0000	0.0000	1.0000
5.9700	0.0000	0.0000	1.0000
5.9800	0.0000	0.0000	1.0000
5.9900	0.0000	0.0000	1.0000
6.0000	0.0000	0.0000	1.0000
6.0100	0.0000	0.0000	1.0000
6.0200	0.0000	0.0000	1.0000
6.0300	0.0000	0.0000	1.0000
6.0400	0.0000	0.0000	1.0000
6.0500	0.0000	0.0000	1.0000
6.0600	0.0000	0.0000	1.0000
6.0700	0.0000	0.0000	1.0000
6.0800	0.0000	0.0000	1.0000
6.0900	0.0000	0.0000	1.0000
6.1000	0.0000	0.0000	1.0000
6.1100	0.0000	0.0000	1.0000
6.1200	0.0000	0.0000	1.0000
6.1300	0.0000	0.0000	1.0000
6.1400	0.0000	0.0000	1.0000
6.1500	0.0000	0.0000	1.0000
6.1600	0.0000	0.0000	1.0000
6.1700	0.0000	0.0000	1.0000
6.1800	0.0000	0.0000	1.0000
6.1900	0.0000	0.0000	1.0000
6.2000	0.0000	0.0000	1.0000
6.2100	0.0000	0.0000	1.0000
6.2200	0.0000	0.0000	1.0000
6.2300	0.0000	0.0000	1.0000
6.2400	0.0000	0.0000	1.0000
6.2500	0.0000	0.0000	1.0000
6.2600	0.0000	0.0000	1.0000
6.2700	0.0000	0.0000	1.0000
6.2800	0.0000	0.0000	1.0000
6.2900	0.0000	0.0000	1.0000
6.3000	0.0001	0.0001	1.0000
6.3100	0.0002	0.0002	1.0000
6.3200	0.0006	0.0005	1.0000
6.3300	0.0020	0.0020	1.0000
6.3400	0.0042	0.0042	1.0000
6.3500	0.0085	0.0085	1.0000
6.3600	0.0232	0.0226	1.0000
6.3700	0.0357	0.0351	1.0000
6.3800	0.0725	0.0710	1.0000
6.3900	0.1405	0.1381	1.0000
6.4000	0.1722	0.1698	1.0000
6.4100	0.2715	0.2693	1.0000
6.4200	0.3470	0.3450	1.0000
6.4300	0.3909	0.3882	1.0000
6.4400	0.4455	0.4427	1.0000
6.4500	0.4646	0.4619	1.0000
6.4600	0.4759	0.4732	1.0000
6.4700	0.4838	0.4812	1.0000
6.4800	0.4890	0.4862	1.0000
6.4900	0.4938	0.4911	1.0000
6.5000	0.4986	0.4959	1.0000
6.5100	0.5035	0.5005	1.0000
6.5200	0.5083	0.5054	1.0000
6.5300	0.5131	0.5103	1.0000
6.5400	0.5183	0.5153	1.0000
6.5500	0.5237	0.5204	1.0000
6.5600	0.5289	0.5259	1.0000
6.5700	0.5342	0.5312	1.0000
6.5800	0.5397	0.5368	1.0000
6.5900	0.5454	0.5425	1.0000
6.6000	0.5509	0.5484	1.0000
6.6100	0.5568	0.5542	1.0000
6.6200	0.5627	0.5601	1.0000
6.6300	0.5685	0.5661	1.0000
6.6400	0.5742	0.5723	1.0000
6.6500	0.5804	0.5785	1.0000
6.6600	0.5868	0.5847	1.0000
6.6700	0.5933	0.5912	1.0000
6.6800	0.6001	0.5977	1.0000
6.6900	0.6072	0.6045	1.0000
6.7000	0.6141	0.6117	1.0000
6.7100	0.6209	0.6189	1.0000
6.7200	0.6279	0.6260	1.0000
6.7300	0.6353	0.6332	1.0000
6.7400	0.6429	0.6408	1.0000
6.7500	0.6508	0.6486	1.0000
6.7600	0.6589	0.6559	1.0000
6.7700	0.6670	0.6638	1.0000
6.7800	0.6749	0.6718	1.0000
6.7900	0.6827	0.6799	1.0000
6.8000	0.6909	0.6884	1.0000
6.8100	0.6996	0.6968	1.0000
6.8200	0.7082	0.7056	1.0000
6.8300	0.7174	0.7146	1.0000
6.8400	0.7263	0.7240	1.0000
6.8500	0.7356	0.7330	1.0000
6.8600	0.7447	0.7424	1.0000
6.8700	0.7541	0.7517	1.0000
6.8800	0.7641	0.7614	1.0000
6.8900	0.7740	0.7711	1.0000
6.9000	0.7843	0.7812	1.0000
6.9100	0.7943	0.7915	1.0000
6.9200	0.8047	0.8017	1.0000
6.9300	0.8149	0.8122	1.0000
6.9400	0.8252	0.8228	1.0000
6.9500	0.8358	0.8337	1.0000
6.9600	0.8465	0.8444	1.0000
6.9700	0.8571	0.8547	1.0000
6.9800	0.8678	0.8653	1.0000
6.9900	0.8785	0.8759	1.0000
7.0000	0.8893	0.8866	1.0000
7.0100	0.8996	0.8972	1.0000
7.0200	0.9100	0.9077	1.0000
7.0300	0.9197	0.9179	1.0000
7.0400	0.9297	0.9280	1.0000
7.0500	0.9387	0.9378	1.0000
7.0600	0.9480	0.9468	1.0000
7.0700	0.9562	0.9555	1.0000
7.0800	0.9641	0.9638	1.0000
7.0900	0.9713	0.9711	1.0000
7.1000	0.9781	0.9778	1.0000
7.1100	0.9833	0.9836	1.0000
7.1200	0.9882	0.9881	1.0000
7.1300	0.9918	0.9919	1.0000
7.1400	0.9949	0.9950	1.0000
7.1500	0.9968	0.9969	1.0000
7.1600	0.9983	0.9984	1.0000
7.1700	0.9991	0.9992	1.0000
7.1800	0.9996	0.9997	1.0000
7.1900	0.9998	0.9999	1.0000
7.2000	0.9999	0.9999	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	6.3819	6.6749	2.1984	15.2551
2.0000	6.3773	6.3773	1.4793	14.2338
3.0000	6.3808	6.3808	1.4840	14.2456
4.0000	6.3842	6.8365	1.4888	14.7095
5.0000	7.0692	6.3854	1.4890	14.9436
6.0000	6.8405	6.3853	1.4890	14.7148
7.0000	6.5286	6.3863	1.4892	14.4042
8.0000	6.3890	6.4138	1.4938	14.2966
9.0000	6.9278	6.8554	1.4945	15.2778
10.0000	6.3940	6.3940	1.4941	14.2821
11.0000	6.5092	6.4008	1.4988	14.4089
12.0000	6.4035	6.4035	1.4994	14.3065
13.0000	7.0338	6.6634	1.5041	15.2012
14.0000	6.8283	6.6908	1.5018	15.0209
15.0000	6.4049	6.4049	1.4998	14.3095
16.0000	6.4081	6.4081	1.5044	14.3206
17.0000	6.6784	7.1006	1.5091	15.2881
18.0000	6.6820	6.4094	1.5047	14.5961
19.0000	7.0609	6.4111	1.5091	14.9811
20.0000	6.9477	6.4109	1.5090	14.8676
21.0000	6.7331	6.4112	1.5091	14.6534
22.0000	6.4127	6.4127	1.5094	14.3347
23.0000	6.4157	6.4514	1.5141	14.3813
24.0000	6.7149	6.9148	1.5148	15.1444
25.0000	6.4462	6.4175	1.5145	14.3782
26.0000	6.5250	6.8421	1.5191	14.8863
27.0000	6.8293	6.7701	1.5192	15.1186
28.0000	6.9190	6.4233	2.2015	15.5437
29.0000	6.9245	6.4138	1.5097	14.8480
30.0000	6.4142	6.4142	1.5098	14.3382
31.0000	6.7018	6.8935	1.5145	15.1097
32.0000	7.1120	6.5614	1.5142	15.1876
33.0000	6.4151	6.7144	1.5120	14.6414
34.0000	7.1337	6.4695	1.5143	15.1175
35.0000	6.9976	6.9158	1.5141	15.4275
36.0000	6.4131	6.9630	1.5095	14.8856
37.0000	7.0080	6.4133	1.5096	14.9309
38.0000	6.8492	6.4134	1.5096	14.7721
39.0000	6.4142	6.9054	1.5098	14.8294
40.0000	6.6519	7.0723	1.5099	15.2341
41.0000	6.7654	6.7971	1.5096	15.0721
42.0000	6.4125	6.4125	1.5094	14.3343
43.0000	6.4155	6.6664	1.5140	14.5960
44.0000	6.9352	6.4173	1.5145	14.8670
45.0000	6.4182	6.6556	1.5145	14.5884
46.0000	6.9384	6.7671	1.5150	15.2204
47.0000	7.0386	6.4215	1.5146	14.9748
48.0000	6.4178	6.4178	1.5146	14.3501
49.0000	6.4243	6.4243	1.5548	14.4035
50.0000	6.6909	6.4305	1.5198	14.6412
51.0000	6.4320	6.5660	2.3072	15.3052
52.0000	6.9251	6.4233	1.5170	14.8654
53.0000	6.7171	6.4237	1.5781	14.7189
54.0000	6.9411	6.6599	1.5193	15.1203
55.0000	6.4236	6.4236	1.5171	14.3643
56.0000	7.1204	6.4301	1.5197	15.0703
57.0000	6.4294	6.4294	1.5196	14.3785
58.0000	6.4323	6.4323	1.6576	14.5223
59.0000	6.4339	6.4339	1.5246	14.3925
60.0000	6.5782	6.4368	1.5272	14.5422
61.0000	6.6754	6.4388	1.5297	14.6439
62.0000	6.9013	6.9150	1.5300	15.3463
63.0000	6.7127	6.4383	1.5295	14.6806
64.0000	7.0912	6.4396	1.5299	15.0607
65.0000	6.9116	6.4390	1.5297	14.8803
66.0000	6.4393	6.4393	1.5298	14.4084
67.0000	6.9871	6.4421	1.5344	14.9636
68.0000	7.1761	7.0943	1.5324	15.8027
69.0000	6.7517	6.6763	3.0558	16.4839
70.0000	6.6524	6.7310	1.5142	14.8976
71.0000	6.9285	6.9946	1.5142	15.4373
72.0000	6.4137	6.4137	1.5097	14.3371
73.0000	6.4168	6.5010	1.5143	14.4321
74.0000	6.4229	6.4229	1.5150	14.3608
75.0000	6.7502	6.4294	2.1140	15.2937
76.0000	7.0794	6.4216	1.5146	15.0157
77.0000	7.0414	6.4177	1.5145	14.9736
78.0000	6.4175	6.7688	1.5145	14.7007
79.0000	6.6729	7.0959	2.4600	16.2288
80.0000	6.4081	6.4081	1.5044	14.3206
81.0000	7.0004	6.8614	1.5091	15.3709
82.0000	6.4090	6.7132	2.2507	15.3729
83.0000	7.0099	6.8452	1.4995	15.3546
84.0000	6.6234	6.4015	1.5468	14.5716
85.0000	6.7922	6.4031	1.4994	14.6946
86.0000	7.0585	6.4635	1.4996	15.0216
87.0000	6.7824	6.4039	1.4995	14.6858
88.0000	6.8510	7.0106	1.5018	15.3634
89.0000	6.4029	6.4168	1.4993	14.3190
90.0000	7.0671	6.5609	1.5040	15.1319
91.0000	6.4082	6.4951	1.5018	14.4050
92.0000	7.0599	6.4077	1.5044	14.9720
93.0000	6.4075	6.4075	1.5043	14.3193
94.0000	6.4107	6.8478	1.5090	14.7674
95.0000	7.1273	6.8280	1.5092	15.4645
96.0000	6.9021	6.4088	1.5046	14.8155
97.0000	6.4094	6.4094	1.5047	14.3235
98.0000	6.9344	7.1099	1.5094	15.5538
99.0000	6.6465	6.4093	1.5047	14.5606
100.0000	6.4808	6.4112	1.5091	14.4012


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0008	0.0007	0.0328
0.0200	0.0017	0.0014	0.0649
0.0300	0.0024	0.0023	0.0964
0.0400	0.0033	0.0030	0.1268
0.0500	0.0042	0.0039	0.1567
0.0600	0.0050	0.0047	0.1854
0.0700	0.0060	0.0056	0.2134
0.0800	0.0069	0.0066	0.2406
0.0900	0.0078	0.0073	0.2671
0.1000	0.0088	0.0081	0.2937
0.1100	0.0096	0.0091	0.3190
0.1200	0.0105	0.0100	0.3446
0.1300	0.0114	0.0110	0.3694
0.1400	0.0123	0.0120	0.3930
0.1500	0.0133	0.0130	0.4160
0.1600	0.0142	0.0140	0.4381
0.1700	0.0151	0.0149	0.4594
0.1800	0.0159	0.0158	0.4800
0.1900	0.0169	0.0166	0.5003
0.2000	0.0177	0.0175	0.5201
0.2100	0.0186	0.0184	0.5391
0.2200	0.0195	0.0193	0.5581
0.2300	0.0205	0.0202	0.5767
0.2400	0.0214	0.0213	0.5941
0.2500	0.0223	0.0223	0.6108
0.2600	0.0233	0.0233	0.6269
0.2700	0.0244	0.0243	0.6432
0.2800	0.0253	0.0253	0.6589
0.2900	0.0264	0.0264	0.6741
0.3000	0.0275	0.0274	0.6883
0.3100	0.0287	0.0284	0.7024
0.3200	0.0297	0.0294	0.7159
0.3300	0.0307	0.0304	0.7289
0.3400	0.0318	0.0315	0.7416
0.3500	0.0329	0.0325	0.7536
0.3600	0.0339	0.0335	0.7650
0.3700	0.0350	0.0346	0.7760
0.3800	0.0360	0.0357	0.7869
0.3900	0.0371	0.0367	0.7974
0.4000	0.0382	0.0379	0.8074
0.4100	0.0393	0.0390	0.8170
0.4200	0.0403	0.0401	0.8260
0.4300	0.0415	0.0413	0.8345
0.4400	0.0427	0.0425	0.8427
0.4500	0.0439	0.0437	0.8504
0.4600	0.0452	0.0448	0.8582
0.4700	0.0464	0.0457	0.8642
0.4800	0.0476	0.0469	0.8676
0.4900	0.0488	0.0481	0.8704
0.5000	0.0500	0.0493	0.8729
0.5100	0.0513	0.0505	0.8754
0.5200	0.0526	0.0518	0.8780
0.5300	0.0538	0.0531	0.8804
0.5400	0.0551	0.0543	0.8829
0.5500	0.0565	0.0557	0.8854
0.5600	0.0577	0.0568	0.8877
0.5700	0.0590	0.0581	0.8902
0.5800	0.0603	0.0593	0.8925
0.5900	0.0616	0.0606	0.8948
0.6000	0.0630	0.0619	0.8972
0.6100	0.0642	0.0633	0.8994
0.6200	0.0657	0.0646	0.9017
0.6300	0.0671	0.0660	0.9041
0.6400	0.0686	0.0674	0.9063
0.6500	0.0701	0.0689	0.9084
0.6600	0.0716	0.0704	0.9105
0.6700	0.0730	0.0716	0.9126
0.6800	0.0744	0.0731	0.9147
0.6900	0.0758	0.0746	0.9167
0.7000	0.0773	0.0761	0.9189
0.7100	0.0787	0.0775	0.9209
0.7200	0.0802	0.0791	0.9229
0.7300	0.0817	0.0806	0.9248
0.7400	0.0831	0.0822	0.9269
0.7500	0.0847	0.0835	0.9288
0.7600	0.0861	0.0851	0.9306
0.7700	0.0877	0.0866	0.9324
0.7800	0.0893	0.0883	0.9342
0.7900	0.0910	0.0899	0.9359
0.8000	0.0926	0.0915	0.9375
0.8100	0.0941	0.0931	0.9393
0.8200	0.0959	0.0946	0.9411
0.8300	0.0975	0.0964	0.9426
0.8400	0.0991	0.0980	0.9443
0.8500	0.1008	0.0997	0.9461
0.8600	0.1025	0.1014	0.9476
0.8700	0.1041	0.1030	0.9491
0.8800	0.1057	0.1047	0.9506
0.8900	0.1073	0.1062	0.9521
0.9000	0.1092	0.1080	0.9535
0.9100	0.1109	0.1096	0.9549
0.9200	0.1127	0.1113	0.9562
0.9300	0.1143	0.1129	0.9575
0.9400	0.1162	0.1148	0.9589
0.9500	0.1178	0.1166	0.9602
0.9600	0.1198	0.1183	0.9615
0.9700	0.1216	0.1201	0.9627
0.9800	0.1235	0.1218	0.9639
0.9900	0.1252	0.1237	0.9651
1.0000	0.1271	0.1255	0.9664
1.0100	0.1289	0.1273	0.9676
1.0200	0.1308	0.1290	0.9687
1.0300	0.1326	0.1310	0.9697
1.0400	0.1346	0.1328	0.9708
1.0500	0.1364	0.1346	0.9719
1.0600	0.1383	0.1365	0.9728
1.0700	0.1403	0.1384	0.9738
1.0800	0.1423	0.1404	0.9748
1.0900	0.1443	0.1422	0.9758
1.1000	0.1462	0.1442	0.9766
1.1100	0.1483	0.1461	0.9776
1.1200	0.1502	0.1480	0.9784
1.1300	0.1524	0.1501	0.9792
1.1400	0.1544	0.1522	0.9800
1.1500	0.1565	0.1543	0.9808
1.1600	0.1586	0.1563	0.9816
1.1700	0.1607	0.1585	0.9823
1.1800	0.1627	0.1607	0.9830
1.1900	0.1650	0.1628	0.9836
1.2000	0.1672	0.1650	0.9842
1.2100	0.1694	0.1671	0.9849
1.2200	0.1717	0.1692	0.9855
1.2300	0.1739	0.1714	0.9861
1.2400	0.1760	0.1735	0.9866
1.2500	0.1781	0.1757	0.9872
1.2600	0.1805	0.1780	0.9878
1.2700	0.1828	0.1802	0.9883
1.2800	0.1851	0.1824	0.9887
1.2900	0.1872	0.1847	0.9893
1.3000	0.1894	0.1870	0.9898
1.3100	0.1918	0.1892	0.9902
1.3200	0.1942	0.1917	0.9907
1.3300	0.1964	0.1941	0.9911
1.3400	0.1986	0.1964	0.9916
1.3500	0.2008	0.1987	0.9920
1.3600	0.2033	0.2013	0.9924
1.3700	0.2056	0.2037	0.9927
1.3800	0.2080	0.2062	0.9931
1.3900	0.2106	0.2086	0.9934
1.4000	0.2132	0.2112	0.9937
1.4100	0.2157	0.2136	0.9940
1.4200	0.2182	0.2159	0.9943
1.4300	0.2208	0.2182	0.9946
1.4400	0.2234	0.2207	0.9948
1.4500	0.2261	0.2232	0.9951
1.4600	0.2287	0.2260	0.9954
1.4700	0.2315	0.2285	0.9956
1.4800	0.2342	0.2312	0.9958
1.4900	0.2370	0.2339	0.9960
1.5000	0.2397	0.2366	0.9962
1.5100	0.2424	0.2394	0.9965
1.5200	0.2450	0.2422	0.9967
1.5300	0.2477	0.2448	0.9968
1.5400	0.2503	0.2473	0.9970
1.5500	0.2530	0.2501	0.9971
1.5600	0.2557	0.2527	0.9973
1.5700	0.2584	0.2556	0.9975
1.5800	0.2612	0.2584	0.9976
1.5900	0.2642	0.2611	0.9977
1.6000	0.2671	0.2640	0.9978
1.6100	0.2700	0.2668	0.9979
1.6200	0.2729	0.2697	0.9981
1.6300	0.2758	0.2727	0.9982
1.6400	0.2789	0.2756	0.9983
1.6500	0.2818	0.2784	0.9984
1.6600	0.2849	0.2815	0.9985
1.6700	0.2880	0.2844	0.9986
1.6800	0.2909	0.2873	0.9987
1.6900	0.2939	0.2904	0.9988
1.7000	0.2968	0.2935	0.9989
1.7100	0.2997	0.2965	0.9989
1.7200	0.3027	0.2995	0.9990
1.7300	0.3057	0.3026	0.9990
1.7400	0.3089	0.3054	0.9991
1.7500	0.3119	0.3087	0.9991
1.7600	0.3148	0.3118	0.9992
1.7700	0.3178	0.3152	0.9993
1.7800	0.3208	0.3183	0.9994
1.7900	0.3238	0.3215	0.9995
1.8000	0.3271	0.3246	0.9995
1.8100	0.3303	0.3276	0.9995
1.8200	0.3333	0.3309	0.9996
1.8300	0.3364	0.3341	0.9996
1.8400	0.3396	0.3374	0.9996
1.8500	0.3429	0.3405	0.9997
1.8600	0.3460	0.3438	0.9997
1.8700	0.3493	0.3468	0.9997
1.8800	0.3526	0.3501	0.9998
1.8900	0.3558	0.3536	0.9998
1.9000	0.3593	0.3569	0.9998
1.9100	0.3627	0.3603	0.9998
1.9200	0.3659	0.3639	0.9998
1.9300	0.3693	0.3673	0.9998
1.9400	0.3728	0.3707	0.9999
1.9500	0.3761	0.3741	0.9999
1.9600	0.3796	0.3777	0.9999
1.9700	0.3828	0.3810	0.9999
1.9800	0.3865	0.3847	0.9999
1.9900	0.3900	0.3879	0.9999
2.0000	0.3933	0.3915	0.9999
2.0100	0.3970	0.3948	0.9999
2.0200	0.4006	0.3983	0.9999
2.0300	0.4041	0.4019	0.9999
2.0400	0.4077	0.4053	0.9999
2.0500	0.4114	0.4089	0.9999
2.0600	0.4151	0.4125	0.9999
2.0700	0.4188	0.4159	0.9999
2.0800	0.4226	0.4194	1.0000
2.0900	0.4263	0.4230	1.0000
2.1000	0.4297	0.4265	1.0000
2.1100	0.4332	0.4300	1.0000
2.1200	0.4371	0.4336	1.0000
2.1300	0.4409	0.4374	1.0000
2.1400	0.4446	0.4413	1.0000
2.1500	0.4483	0.4448	1.0000
2.1600	0.4520	0.4486	1.0000
2.1700	0.4557	0.4526	1.0000
2.1800	0.4590	0.4562	1.0000
2.1900	0.4625	0.4595	1.0000
2.2000	0.4657	0.4628	1.0000
2.2100	0.4690	0.4662	1.0000
2.2200	0.4723	0.4698	1.0000
2.2300	0.4756	0.4731	1.0000
2.2400	0.4790	0.4765	1.0000
2.2500	0.4824	0.4798	1.0000
2.2600	0.4859	0.4834	1.0000
2.2700	0.4895	0.4867	1.0000
2.2800	0.4929	0.4902	1.0000
2.2900	0.4964	0.4937	1.0000
2.3000	0.5000	0.4971	1.0000
2.3100	0.5035	0.5006	1.0000
2.3200	0.5068	0.5040	1.0000
2.3300	0.5102	0.5076	1.0000
2.3400	0.5139	0.5111	1.0000
2.3500	0.5175	0.5145	1.0000
2.3600	0.5209	0.5182	1.0000
2.3700	0.5244	0.5214	1.0000
2.3800	0.5281	0.5251	1.0000
2.3900	0.5316	0.5286	1.0000
2.4000	0.5352	0.5321	1.0000
2.4100	0.5388	0.5357	1.0000
2.4200	0.5424	0.5396	1.0000
2.4300	0.5458	0.5430	1.0000
2.4400	0.5493	0.5466	1.0000
2.4500	0.5529	0.5501	1.0000
2.4600	0.5564	0.5539	1.0000
2.4700	0.5600	0.5576	1.0000
2.4800	0.5636	0.5614	1.0000
2.4900	0.5671	0.5650	1.0000
2.5000	0.5707	0.5685	1.0000
2.5100	0.5744	0.5722	1.0000
2.5200	0.5779	0.5757	1.0000
2.5300	0.5816	0.5794	1.0000
2.5400	0.5852	0.5829	1.0000
2.5500	0.5889	0.5866	1.0000
2.5600	0.5926	0.5903	1.0000
2.5700	0.5963	0.5938	1.0000
2.5800	0.5998	0.5974	1.0000
2.5900	0.6035	0.6012	1.0000
2.6000	0.6072	0.6047	1.0000
2.6100	0.6109	0.6086	1.0000
2.6200	0.6148	0.6123	1.0000
2.6300	0.6183	0.6161	1.0000
2.6400	0.6219	0.6198	1.0000
2.6500	0.6255	0.6234	1.0000
2.6600	0.6294	0.6271	1.0000
2.6700	0.6331	0.6308	1.0000
2.6800	0.6368	0.6345	1.0000
2.6900	0.6406	0.6382	1.0000
2.7000	0.6444	0.6418	1.0000
2.7100	0.6482	0.6452	1.0000
2.7200	0.6520	0.6487	1.0000
2.7300	0.6557	0.6525	1.0000
2.7400	0.6594	0.6563	1.0000
2.7500	0.6630	0.6602	1.0000
2.7600	0.6667	0.6638	1.0000
2.7700	0.6705	0.6674	1.0000
2.7800	0.6740	0.6711	1.0000
2.7900	0.6775	0.6748	1.0000
2.8000	0.6810	0.6783	1.0000
2.8100	0.6847	0.6819	1.0000
2.8200	0.6884	0.6856	1.0000
2.8300	0.6920	0.6893	1.0000
2.8400	0.6957	0.6928	1.0000
2.8500	0.6994	0.6962	1.0000
2.8600	0.7027	0.7000	1.0000
2.8700	0.7060	0.7036	1.0000
2.8800	0.7097	0.7073	1.0000
2.8900	0.7135	0.7109	1.0000
2.9000	0.7172	0.7145	1.0000
2.9100	0.7208	0.7181	1.0000
2.9200	0.7243	0.7215	1.0000
2.9300	0.7278	0.7249	1.0000
2.9400	0.7312	0.7285	1.0000
2.9500	0.7348	0.7321	1.0000
2.9600	0.7382	0.7356	1.0000
2.9700	0.7416	0.7393	1.0000
2.9800	0.7450	0.7427	1.0000
2.9900	0.7485	0.7461	1.0000
3.0000	0.7519	0.7495	1.0000
3.0100	0.7552	0.7529	1.0000
3.0200	0.7588	0.7562	1.0000
3.0300	0.7622	0.7594	1.0000
3.0400	0.7657	0.7628	1.0000
3.0500	0.7693	0.7661	1.0000
3.0600	0.7725	0.7697	1.0000
3.0700	0.7759	0.7730	1.0000
3.0800	0.7793	0.7763	1.0000
3.0900	0.7826	0.7798	1.0000
3.1000	0.7861	0.7830	1.0000
3.1100	0.7892	0.7864	1.0000
3.1200	0.7923	0.7896	1.0000
3.1300	0.7956	0.7928	1.0000
3.1400	0.7988	0.7962	1.0000
3.1500	0.8023	0.7992	1.0000
3.1600	0.8055	0.8025	1.0000
3.1700	0.8088	0.8058	1.0000
3.1800	0.8117	0.8088	1.0000
3.1900	0.8146	0.8117	1.0000
3.2000	0.8177	0.8149	1.0000
3.2100	0.8209	0.8177	1.0000
3.2200	0.8238	0.8211	1.0000
3.2300	0.8269	0.8242	1.0000
3.2400	0.8300	0.8272	1.0000
3.2500	0.8331	0.8302	1.0000
3.2600	0.8361	0.8332	1.0000
3.2700	0.8393	0.8362	1.0000
3.2800	0.8422	0.8391	1.0000
3.2900	0.8450	0.8420	1.0000
3.3000	0.8480	0.8451	1.0000
3.3100	0.8509	0.8479	1.0000
3.3200	0.8536	0.8510	1.0000
3.3300	0.8563	0.8538	1.0000
3.3400	0.8590	0.8564	1.0000
3.3500	0.8615	0.8591	1.0000
3.3600	0.8643	0.8618	1.0000
3.3700	0.8670	0.8646	1.0000
3.3800	0.8697	0.8671	1.0000
3.3900	0.8725	0.8694	1.0000
3.4000	0.8749	0.8720	1.0000
3.4100	0.8776	0.8745	1.0000
3.4200	0.8801	0.8773	1.0000
3.4300	0.8824	0.8798	1.0000
3.4400	0.8850	0.8824	1.0000
3.4500	0.8874	0.8849	1.0000
3.4600	0.8899	0.8874	1.0000
3.4700	0.8921	0.8897	1.0000
3.4800	0.8946	0.8920	1.0000
3.4900	0.8969	0.8945	1.0000
3.5000	0.8991	0.8967	1.0000
3.5100	0.9015	0.8992	1.0000
3.5200	0.9037	0.9014	1.0000
3.5300	0.9058	0.9036	1.0000
3.5400	0.9078	0.9059	1.0000
3.5500	0.9101	0.9081	1.0000
3.5600	0.9123	0.9103	1.0000
3.5700	0.9146	0.9126	1.0000
3.5800	0.9167	0.9147	1.0000
3.5900	0.9187	0.9166	1.0000
3.6000	0.9206	0.9186	1.0000
3.6100	0.9225	0.9206	1.0000
3.6200	0.9246	0.9227	1.0000
3.6300	0.9265	0.9245	1.0000
3.6400	0.9284	0.9264	1.0000
3.6500	0.9301	0.9284	1.0000
3.6600	0.9319	0.9304	1.0000
3.6700	0.9337	0.9322	1.0000
3.6800	0.9354	0.9339	1.0000
3.6900	0.9371	0.9357	1.0000
3.7000	0.9388	0.9375	1.0000
3.7100	0.9406	0.9393	1.0000
3.7200	0.9423	0.9411	1.0000
3.7300	0.9439	0.9428	1.0000
3.7400	0.9455	0.9445	1.0000
3.7500	0.9471	0.9462	1.0000
3.7600	0.9487	0.9477	1.0000
3.7700	0.9501	0.9492	1.0000
3.7800	0.9516	0.9507	1.0000
3.7900	0.9531	0.9523	1.0000
3.8000	0.9544	0.9537	1.0000
3.8100	0.9557	0.9552	1.0000
3.8200	0.9571	0.9567	1.0000
3.8300	0.9586	0.9580	1.0000
3.8400	0.9599	0.9594	1.0000
3.8500	0.9612	0.9608	1.0000
3.8600	0.9625	0.9620	1.0000
3.8700	0.9637	0.9631	1.0000
3.8800	0.9649	0.9642	1.0000
3.8900	0.9660	0.9656	1.0000
3.9000	0.9671	0.9667	1.0000
3.9100	0.9684	0.9679	1.0000
3.9200	0.9694	0.9691	1.0000
3.9300	0.9704	0.9702	1.0000
3.9400	0.9714	0.9713	1.0000
3.9500	0.9723	0.9723	1.0000
3.9600	0.9732	0.9733	1.0000
3.9700	0.9742	0.9743	1.0000
3.9800	0.9751	0.9753	1.0000
3.9900	0.9759	0.9760	1.0000
4.0000	0.9768	0.9769	1.0000
4.0100	0.9777	0.9777	1.0000
4.0200	0.9786	0.9786	1.0000
4.0300	0.9795	0.9794	1.0000
4.0400	0.9802	0.9802	1.0000
4.0500	0.9809	0.9810	1.0000
4.0600	0.9816	0.9818	1.0000
4.0700	0.9823	0.9825	1.0000
4.0800	0.9830	0.9832	1.0000
4.0900	0.9838	0.9839	1.0000
4.1000	0.9844	0.9845	1.0000
4.1100	0.9851	0.9852	1.0000
4.1200	0.9857	0.9859	1.0000
4.1300	0.9863	0.9864	1.0000
4.1400	0.9869	0.9871	1.0000
4.1500	0.9874	0.9876	1.0000
4.1600	0.9880	0.9882	1.0000
4.1700	0.9885	0.9888	1.0000
4.1800	0.9890	0.9893	1.0000
4.1900	0.9895	0.9897	1.0000
4.2000	0.9900	0.9902	1.0000
4.2100	0.9906	0.9907	1.0000
4.2200	0.9910	0.9912	1.0000
4.2300	0.9915	0.9916	1.0000
4.2400	0.9919	0.9920	1.0000
4.2500	0.9922	0.9924	1.0000
4.2600	0.9926	0.9928	1.0000
4.2700	0.9930	0.9931	1.0000
4.2800	0.9933	0.9935	1.0000
4.2900	0.9937	0.9938	1.0000
4.3000	0.9940	0.9940	1.0000
4.3100	0.9942	0.9944	1.0000
4.3200	0.9946	0.9947	1.0000
4.3300	0.9948	0.9950	1.0000
4.3400	0.9951	0.9953	1.0000
4.3500	0.9953	0.9955	1.0000
4.3600	0.9955	0.9958	1.0000
4.3700	0.9958	0.9959	1.0000
4.3800	0.9960	0.9961	1.0000
4.3900	0.9962	0.9963	1.0000
4.4000	0.9964	0.9965	1.0000
4.4100	0.9966	0.9967	1.0000
4.4200	0.9968	0.9969	1.0000
4.4300	0.9970	0.9971	1.0000
4.4400	0.9971	0.9973	1.0000
4.4500	0.9973	0.9974	1.0000
4.4600	0.9974	0.9975	1.0000
4.4700	0.9976	0.9977	1.0000
4.4800	0.9977	0.9978	1.0000
4.4900	0.9979	0.9979	1.0000
4.5000	0.9979	0.9980	1.0000
4.5100	0.9981	0.9981	1.0000
4.5200	0.9982	0.9982	1.0000
4.5300	0.9983	0.9984	1.0000
4.5400	0.9984	0.9985	1.0000
4.5500	0.9985	0.9986	1.0000
4.5600	0.9986	0.9987	1.0000
4.5700	0.9987	0.9988	1.0000
4.5800	0.9988	0.9989	1.0000
4.5900	0.9989	0.9990	1.0000
4.6000	0.9989	0.9991	1.0000
4.6100	0.9990	0.9992	1.0000
4.6200	0.9991	0.9992	1.0000
4.6300	0.9991	0.9992	1.0000
4.6400	0.9992	0.9993	1.0000
4.6500	0.9992	0.9993	1.0000
4.6600	0.9993	0.9994	1.0000
4.6700	0.9993	0.9994	1.0000
4.6800	0.9993	0.9994	1.0000
4.6900	0.9994	0.9995	1.0000
4.7000	0.9994	0.9995	1.0000
4.7100	0.9995	0.9996	1.0000
4.7200	0.9995	0.9996	1.0000
4.7300	0.9995	0.9996	1.0000
4.7400	0.9996	0.9997	1.0000
4.7500	0.9996	0.9997	1.0000
4.7600	0.9996	0.9997	1.0000
4.7700	0.9997	0.9997	1.0000
4.7800	0.9997	0.9998	1.0000
4.7900	0.9997	0.9998	1.0000
4.8000	0.9997	0.9998	1.0000
4.8100	0.9997	0.9998	1.0000
4.8200	0.9998	0.9998	1.0000
4.8300	0.9998	0.9998	1.0000
4.8400	0.9998	0.9998	1.0000
4.8500	0.9998	0.9999	1.0000
4.8600	0.9998	0.9999	1.0000
4.8700	0.9998	0.9999	1.0000
4.8800	0.9999	0.9999	1.0000
4.8900	0.9999	0.9999	1.0000
4.9000	0.9999	0.9999	1.0000
4.9100	0.9999	0.9999	1.0000
4.9200	0.9999	0.9999	1.0000
4.9300	0.9999	0.9999	1.0000
4.9400	0.9999	0.9999	1.0000
4.9500	0.9999	0.9999	1.0000
4.9600	1.0000	0.9999	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.8469	2.6023	0.7961	2.2283	2.1912	0.2460	1.5552
2.0000	1.9654	1.4167	0.1112	2.2397	2.2228	0.2579	1.5735
3.0000	0.3693	2.0798	0.1930	2.2398	2.2271	0.2604	1.5758
4.0000	0.7619	2.9558	0.1111	2.2375	2.2305	0.2643	1.5775
5.0000	3.9151	0.9456	0.3632	2.2403	2.2342	0.2662	1.5802
6.0000	2.9637	1.3944	0.0974	2.2402	2.2349	0.2667	1.5806
7.0000	2.3536	0.4614	0.3955	2.2446	2.2360	0.2672	1.5826
8.0000	1.3508	2.1954	0.0612	2.2459	2.2388	0.2664	1.5837
9.0000	3.2046	2.9838	0.3941	2.2435	2.2427	0.2662	1.5841
10.0000	0.6072	1.0050	0.1328	2.2440	2.2454	0.2665	1.5853
11.0000	2.3150	1.5263	0.3475	2.2438	2.2461	0.2668	1.5856
12.0000	2.0456	1.6603	0.2514	2.2447	2.2439	0.2663	1.5850
13.0000	3.6107	2.5476	0.1297	2.2463	2.2464	0.2663	1.5863
14.0000	2.8960	2.6000	0.0549	2.2457	2.2465	0.2668	1.5864
15.0000	0.5446	1.9339	0.3480	2.2443	2.2471	0.2668	1.5860
16.0000	2.0478	1.5268	0.0632	2.2435	2.2467	0.2667	1.5856
17.0000	2.5660	3.9915	0.2935	2.2439	2.2467	0.2671	1.5859
18.0000	2.5760	0.7151	0.4321	2.2450	2.2461	0.2670	1.5860
19.0000	3.7317	1.9791	0.1214	2.2442	2.2480	0.2671	1.5865
20.0000	3.2301	0.2858	0.1809	2.2437	2.2491	0.2669	1.5866
21.0000	2.6697	1.6898	0.3210	2.2455	2.2481	0.2667	1.5868
22.0000	2.1501	1.0996	0.0224	2.2453	2.2483	0.2666	1.5867
23.0000	1.9564	2.2179	0.0128	2.2453	2.2482	0.2664	1.5866
24.0000	2.6192	3.0953	0.3446	2.2455	2.2491	0.2664	1.5870
25.0000	2.2090	1.9575	0.0029	2.2450	2.2491	0.2663	1.5868
26.0000	2.3093	2.8903	0.0149	2.2441	2.2488	0.2664	1.5865
27.0000	2.8583	2.7252	0.1334	2.2444	2.2485	0.2665	1.5865
28.0000	3.1045	0.8677	0.7920	2.2433	2.2491	0.2665	1.5863
29.0000	3.1421	1.7135	0.3983	2.2433	2.2489	0.2667	1.5863
30.0000	1.8465	0.3845	0.0112	2.2433	2.2480	0.2666	1.5860
31.0000	2.5972	3.0364	0.1148	2.2430	2.2472	0.2666	1.5856
32.0000	4.0349	2.3672	0.1396	2.2433	2.2469	0.2665	1.5856
33.0000	1.3490	2.6253	0.1948	2.2430	2.2472	0.2665	1.5856
34.0000	4.2179	2.2400	0.2563	2.2430	2.2486	0.2665	1.5860
35.0000	3.4000	3.1084	0.1020	2.2430	2.2490	0.2666	1.5862
36.0000	1.4025	3.2759	0.3326	2.2435	2.2486	0.2665	1.5862
37.0000	3.4548	0.8549	0.2214	2.2444	2.2497	0.2665	1.5869
38.0000	2.9272	0.7060	0.1779	2.2453	2.2496	0.2669	1.5873
39.0000	0.3960	3.0814	0.1804	2.2462	2.2500	0.2669	1.5877
40.0000	2.5132	3.7758	0.0593	2.2461	2.2501	0.2668	1.5876
41.0000	2.7320	2.8016	0.3915	2.2453	2.2501	0.2667	1.5874
42.0000	1.6947	1.7756	0.0546	2.2454	2.2492	0.2667	1.5871
43.0000	1.6002	2.5368	0.0616	2.2453	2.2493	0.2667	1.5871
44.0000	3.1644	0.6260	0.1660	2.2450	2.2495	0.2668	1.5871
45.0000	2.1743	2.5145	0.0083	2.2452	2.2490	0.2667	1.5870
46.0000	3.1670	2.7215	0.0089	2.2451	2.2488	0.2667	1.5869
47.0000	3.5733	1.4256	0.0767	2.2450	2.2487	0.2667	1.5868
48.0000	1.8313	1.8589	0.2232	2.2443	2.2494	0.2666	1.5868
49.0000	1.1607	0.4472	0.4882	2.2439	2.2491	0.2666	1.5865
50.0000	2.5658	1.0225	0.1597	2.2444	2.2488	0.2666	1.5866
51.0000	1.9868	2.3612	0.8506	2.2447	2.2488	0.2666	1.5867
52.0000	3.1232	0.9690	0.0549	2.2441	2.2489	0.2666	1.5865
53.0000	2.6203	1.4929	0.4978	2.2440	2.2492	0.2665	1.5866
54.0000	3.1703	2.5158	0.3948	2.2441	2.2496	0.2666	1.5867
55.0000	1.7965	1.6664	0.2118	2.2440	2.2501	0.2668	1.5870
56.0000	4.0430	1.4209	0.4173	2.2446	2.2504	0.2670	1.5873
57.0000	1.5492	0.4420	0.3638	2.2446	2.2502	0.2669	1.5872
58.0000	2.1573	1.8788	0.5302	2.2446	2.2503	0.2669	1.5873
59.0000	2.1276	1.8887	0.0690	2.2447	2.2510	0.2670	1.5876
60.0000	2.3719	2.1062	0.0572	2.2450	2.2512	0.2669	1.5877
61.0000	2.5233	0.5885	0.1025	2.2449	2.2515	0.2671	1.5878
62.0000	3.0097	3.0488	0.3035	2.2447	2.2518	0.2672	1.5879
63.0000	2.5906	2.0640	0.2477	2.2447	2.2519	0.2672	1.5879
64.0000	3.7709	1.5109	0.0486	2.2448	2.2520	0.2673	1.5880
65.0000	3.0433	0.0652	0.3064	2.2448	2.2520	0.2672	1.5880
66.0000	1.4535	1.9852	0.1461	2.2444	2.2517	0.2671	1.5877
67.0000	3.2772	1.3733	0.0579	2.2446	2.2518	0.2670	1.5878
68.0000	4.4488	3.7741	0.1223	2.2447	2.2521	0.2670	1.5880
69.0000	2.6665	2.5273	1.4191	2.2444	2.2517	0.2671	1.5877
70.0000	2.5117	2.6554	0.0209	2.2444	2.2511	0.2671	1.5875
71.0000	3.1461	3.3843	0.2384	2.2446	2.2513	0.2672	1.5877
72.0000	1.8559	1.4318	0.1882	2.2443	2.2517	0.2673	1.5877
73.0000	0.2050	2.2814	0.1483	2.2443	2.2512	0.2673	1.5876
74.0000	1.4635	1.6316	0.2281	2.2442	2.2515	0.2673	1.5877
75.0000	2.6806	2.1464	0.7446	2.2442	2.2520	0.2673	1.5878
76.0000	3.7966	1.1675	0.4668	2.2444	2.2519	0.2674	1.5879
77.0000	3.5885	0.9226	0.3032	2.2442	2.2520	0.2674	1.5878
78.0000	0.1661	2.7295	0.0910	2.2442	2.2520	0.2674	1.5879
79.0000	2.5426	3.8993	0.9451	2.2441	2.2519	0.2674	1.5878
80.0000	1.1341	0.1434	0.4458	2.2438	2.2520	0.2674	1.5877
81.0000	3.4319	2.9652	0.0237	2.2437	2.2517	0.2673	1.5876
82.0000	1.9763	2.6352	0.8214	2.2436	2.2515	0.2674	1.5875
83.0000	3.5111	2.9438	0.1303	2.2443	2.2519	0.2675	1.5879
84.0000	2.4883	1.4127	0.4869	2.2447	2.2520	0.2675	1.5881
85.0000	2.8147	1.8414	0.1488	2.2447	2.2519	0.2675	1.5880
86.0000	3.7614	2.2482	0.0690	2.2447	2.2520	0.2675	1.5881
87.0000	2.7907	0.7196	0.4607	2.2444	2.2520	0.2674	1.5880
88.0000	2.9551	3.5069	0.3012	2.2447	2.2519	0.2674	1.5880
89.0000	1.4480	2.1906	0.4346	2.2447	2.2520	0.2674	1.5880
90.0000	3.8021	2.3822	0.4351	2.2445	2.2520	0.2675	1.5880
91.0000	2.1775	2.2896	0.2923	2.2446	2.2519	0.2676	1.5880
92.0000	3.7480	2.1255	0.2131	2.2446	2.2520	0.2675	1.5881
93.0000	1.9738	1.5771	0.1767	2.2445	2.2519	0.2675	1.5879
94.0000	2.1192	2.9310	0.2876	2.2444	2.2516	0.2676	1.5878
95.0000	4.2114	2.8788	0.3474	2.2446	2.2514	0.2676	1.5879
96.0000	3.0890	1.7159	0.1959	2.2445	2.2513	0.2676	1.5878
97.0000	1.5020	0.4462	0.0389	2.2445	2.2514	0.2676	1.5878
98.0000	3.1786	4.0521	0.2132	2.2445	2.2514	0.2675	1.5878
99.0000	2.5136	1.9970	0.0619	2.2442	2.2513	0.2676	1.5877
100.0000	2.2619	0.0735	0.2342	2.2441	2.2513	0.2676	1.5877


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.50_var1.0_1.0_10.0_z_instances.txt <==
time	z1	z2	z3
1.0000	6.3819	6.3819	1.4843
2.0000	6.3773	6.3773	1.4793
3.0000	6.3808	6.3808	1.4840
4.0000	6.3842	6.3842	1.4888
5.0000	6.3854	6.3854	1.4890
6.0000	6.3853	6.3853	1.4890
7.0000	6.3863	6.3863	1.4892
8.0000	6.3890	6.3890	1.4938
9.0000	6.3958	6.3958	1.4945
10.0000	6.3940	6.3940	1.4941
11.0000	6.4008	6.4008	1.4988
12.0000	6.4035	6.4035	1.4994
13.0000	6.4067	6.4067	1.5041
14.0000	6.4053	6.4053	1.5018
15.0000	6.4049	6.4049	1.4998
16.0000	6.4081	6.4081	1.5044
17.0000	6.4112	6.4112	1.5091
18.0000	6.4094	6.4094	1.5047
19.0000	6.4111	6.4111	1.5091
20.0000	6.4109	6.4109	1.5090
21.0000	6.4112	6.4112	1.5091
22.0000	6.4127	6.4127	1.5094
23.0000	6.4157	6.4157	1.5141
24.0000	6.4221	6.4221	1.5148
25.0000	6.4175	6.4175	1.5145
26.0000	6.4239	6.4239	1.5191
27.0000	6.4242	6.4242	1.5192
28.0000	6.4233	6.4233	1.5170
29.0000	6.4138	6.4138	1.5097
30.0000	6.4142	6.4142	1.5098
31.0000	6.4173	6.4173	1.5145
32.0000	6.4164	6.4164	1.5142
33.0000	6.4151	6.4151	1.5120
34.0000	6.4166	6.4166	1.5143
35.0000	6.4156	6.4156	1.5141
36.0000	6.4131	6.4131	1.5095
37.0000	6.4133	6.4133	1.5096
38.0000	6.4134	6.4134	1.5096
39.0000	6.4142	6.4142	1.5098
40.0000	6.4147	6.4147	1.5099
41.0000	6.4132	6.4132	1.5096
42.0000	6.4125	6.4125	1.5094
43.0000	6.4155	6.4155	1.5140
44.0000	6.4173	6.4173	1.5145
45.0000	6.4176	6.4176	1.5145
46.0000	6.4230	6.4230	1.5150
47.0000	6.4215	6.4215	1.5146
48.0000	6.4178	6.4178	1.5146
49.0000	6.4243	6.4243	1.5192
50.0000	6.4305	6.4305	1.5198
51.0000	6.4320	6.4320	1.5222
52.0000	6.4233	6.4233	1.5170
53.0000	6.4237	6.4237	1.5171
54.0000	6.4281	6.4281	1.5193
55.0000	6.4236	6.4236	1.5171
56.0000	6.4301	6.4301	1.5197
57.0000	6.4294	6.4294	1.5196
58.0000	6.4323	6.4323	1.5242
59.0000	6.4339	6.4339	1.5246
60.0000	6.4368	6.4368	1.5272
61.0000	6.4388	6.4388	1.5297
62.0000	6.4404	6.4404	1.5300
63.0000	6.4383	6.4383	1.5295
64.0000	6.4396	6.4396	1.5299
65.0000	6.4390	6.4390	1.5297
66.0000	6.4393	6.4393	1.5298
67.0000	6.4421	6.4421	1.5344
68.0000	6.4420	6.4420	1.5324
69.0000	6.4375	6.4375	1.5294
70.0000	6.4161	6.4161	1.5142
71.0000	6.4163	6.4163	1.5142
72.0000	6.4137	6.4137	1.5097
73.0000	6.4168	6.4168	1.5143
74.0000	6.4229	6.4229	1.5150
75.0000	6.4294	6.4294	1.5196
76.0000	6.4216	6.4216	1.5146
77.0000	6.4177	6.4177	1.5145
78.0000	6.4175	6.4175	1.5145
79.0000	6.4222	6.4222	1.5148
80.0000	6.4081	6.4081	1.5044
81.0000	6.4112	6.4112	1.5091
82.0000	6.4090	6.4090	1.5047
83.0000	6.4037	6.4037	1.4995
84.0000	6.4015	6.4015	1.4990
85.0000	6.4031	6.4031	1.4994
86.0000	6.4043	6.4043	1.4996
87.0000	6.4039	6.4039	1.4995
88.0000	6.4051	6.4051	1.5018
89.0000	6.4029	6.4029	1.4993
90.0000	6.4060	6.4060	1.5040
91.0000	6.4050	6.4050	1.5018
92.0000	6.4077	6.4077	1.5044
93.0000	6.4075	6.4075	1.5043
94.0000	6.4107	6.4107	1.5090
95.0000	6.4115	6.4115	1.5092
96.0000	6.4088	6.4088	1.5046
97.0000	6.4094	6.4094	1.5047
98.0000	6.4125	6.4125	1.5094
99.0000	6.4093	6.4093	1.5047
100.0000	6.4112	6.4112	1.5091


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0001
1.8800	0.0000	0.0000	0.0001
1.8900	0.0000	0.0000	0.0003
1.9000	0.0000	0.0000	0.0005
1.9100	0.0000	0.0000	0.0005
1.9200	0.0000	0.0000	0.0007
1.9300	0.0000	0.0000	0.0009
1.9400	0.0000	0.0000	0.0010
1.9500	0.0000	0.0000	0.0013
1.9600	0.0000	0.0000	0.0016
1.9700	0.0000	0.0000	0.0020
1.9800	0.0000	0.0000	0.0026
1.9900	0.0000	0.0000	0.0033
2.0000	0.0000	0.0000	0.0042
2.0100	0.0000	0.0000	0.0051
2.0200	0.0000	0.0000	0.0059
2.0300	0.0000	0.0000	0.0075
2.0400	0.0000	0.0000	0.0094
2.0500	0.0000	0.0000	0.0110
2.0600	0.0000	0.0000	0.0136
2.0700	0.0000	0.0000	0.0154
2.0800	0.0000	0.0000	0.0186
2.0900	0.0000	0.0000	0.0218
2.1000	0.0000	0.0000	0.0251
2.1100	0.0000	0.0000	0.0302
2.1200	0.0000	0.0000	0.0334
2.1300	0.0000	0.0000	0.0398
2.1400	0.0000	0.0000	0.0443
2.1500	0.0000	0.0000	0.0508
2.1600	0.0000	0.0000	0.0562
2.1700	0.0000	0.0000	0.0644
2.1800	0.0000	0.0000	0.0703
2.1900	0.0000	0.0000	0.0790
2.2000	0.0000	0.0000	0.0855
2.2100	0.0000	0.0000	0.0954
2.2200	0.0000	0.0000	0.1017
2.2300	0.0000	0.0000	0.1108
2.2400	0.0000	0.0000	0.1177
2.2500	0.0000	0.0000	0.1283
2.2600	0.0000	0.0000	0.1353
2.2700	0.0000	0.0000	0.1439
2.2800	0.0000	0.0000	0.1513
2.2900	0.0000	0.0000	0.1588
2.3000	0.0000	0.0000	0.1670
2.3100	0.0000	0.0000	0.1728
2.3200	0.0000	0.0000	0.1803
2.3300	0.0000	0.0000	0.1858
2.3400	0.0000	0.0000	0.1923
2.3500	0.0000	0.0000	0.1977
2.3600	0.0000	0.0000	0.2019
2.3700	0.0000	0.0000	0.2072
2.3800	0.0000	0.0000	0.2107
2.3900	0.0000	0.0000	0.2149
2.4000	0.0000	0.0000	0.2180
2.4100	0.0000	0.0000	0.2205
2.4200	0.0000	0.0000	0.2235
2.4300	0.0000	0.0000	0.2259
2.4400	0.0000	0.0000	0.2282
2.4500	0.0000	0.0000	0.2305
2.4600	0.0000	0.0000	0.2319
2.4700	0.0000	0.0000	0.2334
2.4800	0.0000	0.0000	0.2347
2.4900	0.0000	0.0000	0.2358
2.5000	0.0000	0.0000	0.2369
2.5100	0.0000	0.0000	0.2379
2.5200	0.0000	0.0000	0.2388
2.5300	0.0000	0.0000	0.2398
2.5400	0.0000	0.0000	0.2407
2.5500	0.0000	0.0000	0.2413
2.5600	0.0000	0.0000	0.2419
2.5700	0.0000	0.0000	0.2426
2.5800	0.0000	0.0000	0.2433
2.5900	0.0000	0.0000	0.2440
2.6000	0.0000	0.0000	0.2445
2.6100	0.0000	0.0000	0.2451
2.6200	0.0000	0.0000	0.2457
2.6300	0.0000	0.0000	0.2462
2.6400	0.0000	0.0000	0.2468
2.6500	0.0000	0.0000	0.2476
2.6600	0.0000	0.0000	0.2481
2.6700	0.0000	0.0000	0.2488
2.6800	0.0000	0.0000	0.2496
2.6900	0.0000	0.0000	0.2501
2.7000	0.0000	0.0000	0.2508
2.7100	0.0000	0.0000	0.2513
2.7200	0.0000	0.0000	0.2520
2.7300	0.0000	0.0000	0.2525
2.7400	0.0000	0.0000	0.2533
2.7500	0.0000	0.0000	0.2538
2.7600	0.0000	0.0000	0.2544
2.7700	0.0000	0.0000	0.2551
2.7800	0.0000	0.0000	0.2558
2.7900	0.0000	0.0000	0.2564
2.8000	0.0000	0.0000	0.2571
2.8100	0.0000	0.0000	0.2578
2.8200	0.0000	0.0000	0.2584
2.8300	0.0000	0.0000	0.2590
2.8400	0.0000	0.0000	0.2598
2.8500	0.0000	0.0000	0.2602
2.8600	0.0000	0.0000	0.2609
2.8700	0.0000	0.0000	0.2616
2.8800	0.0000	0.0000	0.2623
2.8900	0.0000	0.0000	0.2630
2.9000	0.0000	0.0000	0.2637
2.9100	0.0000	0.0000	0.2645
2.9200	0.0000	0.0000	0.2652
2.9300	0.0000	0.0000	0.2658
2.9400	0.0000	0.0000	0.2664
2.9500	0.0000	0.0000	0.2671
2.9600	0.0000	0.0000	0.2678
2.9700	0.0000	0.0000	0.2685
2.9800	0.0000	0.0000	0.2692
2.9900	0.0000	0.0000	0.2697
3.0000	0.0000	0.0000	0.2706
3.0100	0.0000	0.0000	0.2712
3.0200	0.0000	0.0000	0.2719
3.0300	0.0000	0.0000	0.2727
3.0400	0.0000	0.0000	0.2734
3.0500	0.0000	0.0000	0.2742
3.0600	0.0000	0.0000	0.2751
3.0700	0.0000	0.0000	0.2759
3.0800	0.0000	0.0000	0.2768
3.0900	0.0000	0.0000	0.2776
3.1000	0.0000	0.0000	0.2784
3.1100	0.0000	0.0000	0.2793
3.1200	0.0000	0.0000	0.2800
3.1300	0.0000	0.0000	0.2808
3.1400	0.0000	0.0000	0.2817
3.1500	0.0000	0.0000	0.2827
3.1600	0.0000	0.0000	0.2835
3.1700	0.0000	0.0000	0.2844
3.1800	0.0000	0.0000	0.2854
3.1900	0.0000	0.0000	0.2861
3.2000	0.0000	0.0000	0.2871
3.2100	0.0000	0.0000	0.2878
3.2200	0.0000	0.0000	0.2888
3.2300	0.0000	0.0000	0.2895
3.2400	0.0000	0.0000	0.2902
3.2500	0.0000	0.0000	0.2914
3.2600	0.0000	0.0000	0.2923
3.2700	0.0000	0.0000	0.2932
3.2800	0.0000	0.0000	0.2941
3.2900	0.0000	0.0000	0.2950
3.3000	0.0000	0.0000	0.2959
3.3100	0.0000	0.0000	0.2969
3.3200	0.0000	0.0000	0.2978
3.3300	0.0000	0.0000	0.2987
3.3400	0.0000	0.0000	0.2995
3.3500	0.0000	0.0000	0.3005
3.3600	0.0000	0.0000	0.3015
3.3700	0.0000	0.0000	0.3023
3.3800	0.0000	0.0000	0.3031
3.3900	0.0000	0.0000	0.3041
3.4000	0.0000	0.0000	0.3052
3.4100	0.0000	0.0000	0.3061
3.4200	0.0000	0.0000	0.3069
3.4300	0.0000	0.0000	0.3078
3.4400	0.0000	0.0000	0.3087
3.4500	0.0000	0.0001	0.3097
3.4600	0.0000	0.0001	0.3108
3.4700	0.0000	0.0002	0.3118
3.4800	0.0000	0.0003	0.3129
3.4900	0.0000	0.0005	0.3139
3.5000	0.0000	0.0006	0.3149
3.5100	0.0000	0.0008	0.3158
3.5200	0.0000	0.0011	0.3168
3.5300	0.0000	0.0015	0.3179
3.5400	0.0000	0.0020	0.3189
3.5500	0.0000	0.0024	0.3199
3.5600	0.0000	0.0032	0.3210
3.5700	0.0000	0.0038	0.3219
3.5800	0.0000	0.0050	0.3229
3.5900	0.0000	0.0065	0.3238
3.6000	0.0000	0.0081	0.3250
3.6100	0.0000	0.0099	0.3260
3.6200	0.0000	0.0126	0.3269
3.6300	0.0000	0.0153	0.3280
3.6400	0.0000	0.0184	0.3290
3.6500	0.0000	0.0217	0.3300
3.6600	0.0000	0.0253	0.3311
3.6700	0.0000	0.0294	0.3321
3.6800	0.0000	0.0347	0.3330
3.6900	0.0000	0.0405	0.3342
3.7000	0.0000	0.0478	0.3354
3.7100	0.0000	0.0549	0.3366
3.7200	0.0000	0.0628	0.3377
3.7300	0.0000	0.0732	0.3386
3.7400	0.0000	0.0834	0.3397
3.7500	0.0000	0.0934	0.3408
3.7600	0.0000	0.1017	0.3420
3.7700	0.0000	0.1109	0.3431
3.7800	0.0000	0.1213	0.3442
3.7900	0.0000	0.1330	0.3452
3.8000	0.0000	0.1443	0.3463
3.8100	0.0000	0.1533	0.3474
3.8200	0.0000	0.1656	0.3486
3.8300	0.0000	0.1771	0.3497
3.8400	0.0000	0.1876	0.3508
3.8500	0.0000	0.1958	0.3520
3.8600	0.0000	0.2033	0.3534
3.8700	0.0000	0.2139	0.3545
3.8800	0.0000	0.2234	0.3558
3.8900	0.0000	0.2304	0.3572
3.9000	0.0000	0.2382	0.3585
3.9100	0.0000	0.2454	0.3597
3.9200	0.0000	0.2515	0.3609
3.9300	0.0000	0.2566	0.3623
3.9400	0.0000	0.2616	0.3635
3.9500	0.0000	0.2667	0.3650
3.9600	0.0000	0.2707	0.3664
3.9700	0.0000	0.2744	0.3676
3.9800	0.0000	0.2784	0.3689
3.9900	0.0000	0.2814	0.3700
4.0000	0.0000	0.2838	0.3713
4.0100	0.0000	0.2862	0.3726
4.0200	0.0000	0.2887	0.3739
4.0300	0.0000	0.2909	0.3753
4.0400	0.0000	0.2933	0.3767
4.0500	0.0000	0.2955	0.3781
4.0600	0.0000	0.2971	0.3794
4.0700	0.0000	0.2987	0.3808
4.0800	0.0000	0.3004	0.3824
4.0900	0.0000	0.3018	0.3840
4.1000	0.0000	0.3032	0.3855
4.1100	0.0000	0.3047	0.3871
4.1200	0.0000	0.3064	0.3887
4.1300	0.0000	0.3077	0.3901
4.1400	0.0000	0.3093	0.3919
4.1500	0.0000	0.3105	0.3933
4.1600	0.0000	0.3119	0.3949
4.1700	0.0000	0.3131	0.3964
4.1800	0.0000	0.3147	0.3979
4.1900	0.0000	0.3161	0.3992
4.2000	0.0000	0.3174	0.4007
4.2100	0.0000	0.3186	0.4024
4.2200	0.0000	0.3201	0.4041
4.2300	0.0000	0.3217	0.4057
4.2400	0.0000	0.3229	0.4070
4.2500	0.0000	0.3242	0.4085
4.2600	0.0000	0.3254	0.4099
4.2700	0.0000	0.3265	0.4116
4.2800	0.0000	0.3279	0.4134
4.2900	0.0000	0.3293	0.4150
4.3000	0.0000	0.3306	0.4166
4.3100	0.0000	0.3320	0.4182
4.3200	0.0000	0.3335	0.4198
4.3300	0.0000	0.3350	0.4215
4.3400	0.0000	0.3364	0.4232
4.3500	0.0000	0.3377	0.4249
4.3600	0.0000	0.3391	0.4266
4.3700	0.0000	0.3408	0.4280
4.3800	0.0000	0.3425	0.4299
4.3900	0.0000	0.3440	0.4318
4.4000	0.0000	0.3455	0.4334
4.4100	0.0000	0.3469	0.4352
4.4200	0.0000	0.3483	0.4369
4.4300	0.0000	0.3498	0.4389
4.4400	0.0000	0.3511	0.4408
4.4500	0.0000	0.3528	0.4425
4.4600	0.0000	0.3545	0.4441
4.4700	0.0000	0.3563	0.4459
4.4800	0.0000	0.3579	0.4478
4.4900	0.0000	0.3595	0.4495
4.5000	0.0000	0.3612	0.4515
4.5100	0.0000	0.3627	0.4536
4.5200	0.0000	0.3645	0.4556
4.5300	0.0000	0.3663	0.4574
4.5400	0.0000	0.3680	0.4594
4.5500	0.0000	0.3699	0.4615
4.5600	0.0000	0.3718	0.4636
4.5700	0.0000	0.3734	0.4657
4.5800	0.0000	0.3751	0.4680
4.5900	0.0000	0.3770	0.4700
4.6000	0.0000	0.3787	0.4723
4.6100	0.0000	0.3807	0.4744
4.6200	0.0000	0.3826	0.4765
4.6300	0.0000	0.3845	0.4788
4.6400	0.0000	0.3864	0.4810
4.6500	0.0000	0.3884	0.4828
4.6600	0.0000	0.3903	0.4853
4.6700	0.0000	0.3922	0.4876
4.6800	0.0000	0.3942	0.4902
4.6900	0.0000	0.3964	0.4924
4.7000	0.0000	0.3983	0.4947
4.7100	0.0000	0.4005	0.4970
4.7200	0.0000	0.4026	0.4993
4.7300	0.0000	0.4049	0.5016
4.7400	0.0000	0.4067	0.5040
4.7500	0.0000	0.4089	0.5064
4.7600	0.0000	0.4110	0.5087
4.7700	0.0000	0.4132	0.5110
4.7800	0.0000	0.4151	0.5136
4.7900	0.0000	0.4177	0.5167
4.8000	0.0000	0.4201	0.5194
4.8100	0.0000	0.4223	0.5223
4.8200	0.0000	0.4247	0.5251
4.8300	0.0002	0.4272	0.5276
4.8400	0.0003	0.4296	0.5302
4.8500	0.0005	0.4316	0.5330
4.8600	0.0006	0.4337	0.5353
4.8700	0.0010	0.4365	0.5379
4.8800	0.0012	0.4393	0.5407
4.8900	0.0018	0.4419	0.5437
4.9000	0.0024	0.4444	0.5465
4.9100	0.0030	0.4472	0.5491
4.9200	0.0044	0.4496	0.5521
4.9300	0.0051	0.4523	0.5551
4.9400	0.0071	0.4549	0.5584
4.9500	0.0086	0.4577	0.5616
4.9600	0.0112	0.4606	0.5649
4.9700	0.0144	0.4631	0.5678
4.9800	0.0183	0.4659	0.5708
4.9900	0.0227	0.4689	0.5740
5.0000	0.0269	0.4717	0.5774
5.0100	0.0348	0.4743	0.5812
5.0200	0.0390	0.4772	0.5842
5.0300	0.0513	0.4802	0.5872
5.0400	0.0572	0.4828	0.5902
5.0500	0.0698	0.4854	0.5934
5.0600	0.0795	0.4888	0.5967
5.0700	0.0918	0.4922	0.5998
5.0800	0.1058	0.4955	0.6027
5.0900	0.1209	0.4988	0.6060
5.1000	0.1365	0.5025	0.6095
5.1100	0.1524	0.5055	0.6128
5.1200	0.1706	0.5088	0.6162
5.1300	0.1841	0.5124	0.6195
5.1400	0.2055	0.5159	0.6233
5.1500	0.2171	0.5198	0.6272
5.1600	0.2420	0.5232	0.6312
5.1700	0.2527	0.5262	0.6349
5.1800	0.2765	0.5296	0.6389
5.1900	0.2871	0.5334	0.6428
5.2000	0.3090	0.5370	0.6465
5.2100	0.3193	0.5411	0.6502
5.2200	0.3379	0.5449	0.6539
5.2300	0.3485	0.5482	0.6577
5.2400	0.3639	0.5523	0.6615
5.2500	0.3737	0.5562	0.6653
5.2600	0.3869	0.5605	0.6689
5.2700	0.3953	0.5648	0.6728
5.2800	0.4059	0.5689	0.6769
5.2900	0.4131	0.5731	0.6811
5.3000	0.4221	0.5773	0.6852
5.3100	0.4292	0.5814	0.6891
5.3200	0.4366	0.5859	0.6935
5.3300	0.4424	0.5901	0.6977
5.3400	0.4483	0.5944	0.7018
5.3500	0.4534	0.5991	0.7061
5.3600	0.4591	0.6034	0.7109
5.3700	0.4636	0.6081	0.7155
5.3800	0.4688	0.6125	0.7200
5.3900	0.4736	0.6173	0.7243
5.4000	0.4787	0.6224	0.7290
5.4100	0.4830	0.6273	0.7335
5.4200	0.4881	0.6325	0.7383
5.4300	0.4932	0.6375	0.7432
5.4400	0.4982	0.6427	0.7482
5.4500	0.5035	0.6476	0.7526
5.4600	0.5083	0.6528	0.7573
5.4700	0.5131	0.6580	0.7622
5.4800	0.5187	0.6630	0.7669
5.4900	0.5237	0.6681	0.7720
5.5000	0.5293	0.6739	0.7766
5.5100	0.5345	0.6792	0.7815
5.5200	0.5400	0.6846	0.7867
5.5300	0.5454	0.6901	0.7919
5.5400	0.5512	0.6957	0.7970
5.5500	0.5570	0.7013	0.8024
5.5600	0.5629	0.7068	0.8079
5.5700	0.5690	0.7125	0.8132
5.5800	0.5752	0.7187	0.8180
5.5900	0.5817	0.7246	0.8232
5.6000	0.5886	0.7309	0.8283
5.6100	0.5947	0.7373	0.8337
5.6200	0.6013	0.7437	0.8386
5.6300	0.6080	0.7507	0.8436
5.6400	0.6154	0.7574	0.8493
5.6500	0.6229	0.7642	0.8545
5.6600	0.6302	0.7707	0.8595
5.6700	0.6372	0.7768	0.8645
5.6800	0.6446	0.7836	0.8693
5.6900	0.6525	0.7903	0.8746
5.7000	0.6603	0.7973	0.8800
5.7100	0.6682	0.8036	0.8854
5.7200	0.6760	0.8103	0.8909
5.7300	0.6841	0.8168	0.8958
5.7400	0.6922	0.8236	0.9009
5.7500	0.7000	0.8303	0.9059
5.7600	0.7086	0.8372	0.9107
5.7700	0.7173	0.8442	0.9157
5.7800	0.7265	0.8507	0.9206
5.7900	0.7360	0.8575	0.9253
5.8000	0.7448	0.8644	0.9299
5.8100	0.7543	0.8714	0.9342
5.8200	0.7638	0.8782	0.9384
5.8300	0.7736	0.8849	0.9427
5.8400	0.7830	0.8916	0.9467
5.8500	0.7923	0.8980	0.9509
5.8600	0.8014	0.9047	0.9548
5.8700	0.8111	0.9110	0.9587
5.8800	0.8211	0.9174	0.9622
5.8900	0.8306	0.9234	0.9653
5.9000	0.8403	0.9292	0.9685
5.9100	0.8501	0.9348	0.9719
5.9200	0.8597	0.9403	0.9746
5.9300	0.8692	0.9456	0.9774
5.9400	0.8784	0.9509	0.9800
5.9500	0.8872	0.9557	0.9823
5.9600	0.8963	0.9602	0.9845
5.9700	0.9043	0.9646	0.9863
5.9800	0.9135	0.9685	0.9882
5.9900	0.9216	0.9721	0.9897
6.0000	0.9299	0.9755	0.9911
6.0100	0.9371	0.9787	0.9921
6.0200	0.9443	0.9816	0.9934
6.0300	0.9504	0.9842	0.9945
6.0400	0.9565	0.9868	0.9954
6.0500	0.9618	0.9885	0.9962
6.0600	0.9671	0.9902	0.9969
6.0700	0.9716	0.9918	0.9974
6.0800	0.9759	0.9934	0.9979
6.0900	0.9794	0.9945	0.9983
6.1000	0.9831	0.9954	0.9986
6.1100	0.9860	0.9963	0.9990
6.1200	0.9882	0.9971	0.9992
6.1300	0.9902	0.9977	0.9994
6.1400	0.9920	0.9982	0.9996
6.1500	0.9936	0.9986	0.9997
6.1600	0.9949	0.9991	0.9997
6.1700	0.9960	0.9993	0.9998
6.1800	0.9969	0.9995	0.9999
6.1900	0.9976	0.9996	0.9999
6.2000	0.9981	0.9997	0.9999
6.2100	0.9985	0.9998	0.9999
6.2200	0.9991	0.9999	1.0000
6.2300	0.9994	0.9999	1.0000
6.2400	0.9995	1.0000	1.0000
6.2500	0.9996	1.0000	1.0000
6.2600	0.9997	1.0000	1.0000
6.2700	0.9997	1.0000	1.0000
6.2800	0.9998	1.0000	1.0000
6.2900	0.9999	1.0000	1.0000
6.3000	0.9999	1.0000	1.0000
6.3100	0.9999	1.0000	1.0000
6.3200	0.9999	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	5.6981	5.7433	5.1945	16.6360
2.0000	5.5478	3.5758	4.7391	13.8628
3.0000	5.6715	3.5872	2.7309	11.9897
4.0000	5.7421	5.8727	2.0625	13.6773
5.0000	5.5851	3.6506	4.5925	13.8282
6.0000	5.0209	5.5681	5.5207	16.1098
7.0000	5.1471	3.6382	5.5382	14.3236
8.0000	4.9976	4.8654	4.9019	14.7649
9.0000	4.9924	3.6387	5.0714	13.7025
10.0000	5.0081	5.2095	2.0820	12.2996
11.0000	5.6073	5.8223	5.7980	17.2276
12.0000	5.0040	5.4875	4.8267	15.3182
13.0000	5.9478	5.3196	2.0591	13.3265
14.0000	5.0096	5.6132	5.1637	15.7865
15.0000	5.8537	4.3948	4.3411	14.5897
16.0000	5.8794	3.6338	5.7394	15.2525
17.0000	4.9792	5.1466	2.0471	12.1730
18.0000	5.0208	3.6626	2.0937	10.7771
19.0000	5.0821	5.5507	5.8391	16.4719
20.0000	5.0516	5.6089	5.0959	15.7565
21.0000	5.8316	4.7689	5.6161	16.2166
22.0000	5.8937	4.1507	4.6975	14.7419
23.0000	5.7628	5.0551	4.3054	15.1234
24.0000	5.4290	3.6347	5.6786	14.7423
25.0000	4.9891	4.7294	3.9905	13.7090
26.0000	5.4696	4.3201	2.0747	11.8644
27.0000	5.7822	3.6983	5.3215	14.8020
28.0000	5.0447	3.6935	5.7436	14.4818
29.0000	5.7299	5.6760	5.5952	17.0011
30.0000	5.0067	5.4818	2.0785	12.5670
31.0000	5.0413	4.1337	4.5607	13.7356
32.0000	5.8234	4.4652	5.5304	15.8189
33.0000	5.0340	5.7939	5.0992	15.9270
34.0000	5.0099	5.8033	2.0857	12.8990
35.0000	5.0407	3.8106	4.5903	13.4416
36.0000	5.9327	5.7872	5.6533	17.3732
37.0000	5.0103	3.9359	5.6931	14.6393
38.0000	5.3690	4.9541	3.8518	14.1749
39.0000	5.5322	5.9136	2.0934	13.5392
40.0000	5.0407	5.0186	5.7019	15.7612
41.0000	5.5662	5.6189	2.0898	13.2749
42.0000	5.0391	5.7999	5.4870	16.3261
43.0000	5.6785	5.5034	5.4286	16.6104
44.0000	5.8702	5.1441	2.4965	13.5108
45.0000	4.9906	4.9428	4.3163	14.2497
46.0000	4.9971	4.9755	5.8419	15.8146
47.0000	4.9744	3.6180	5.4584	14.0508
48.0000	5.0932	5.7722	5.2452	16.1107
49.0000	5.8632	5.0858	2.1086	13.0576
50.0000	5.6678	5.7602	5.0251	16.4531
51.0000	5.6429	5.1437	3.9193	14.7058
52.0000	5.3699	3.5877	5.3960	14.3537
53.0000	5.7527	4.5855	5.0589	15.3970
54.0000	5.4703	3.5768	4.9189	13.9660
55.0000	4.9506	5.2439	4.7757	14.9701
56.0000	5.6905	3.5811	5.7904	15.0619
57.0000	5.4449	5.6335	4.7785	15.8569
58.0000	4.9144	3.5462	2.8598	11.3204
59.0000	4.9674	4.4453	3.0790	12.4917
60.0000	5.0023	3.6445	5.2183	13.8651
61.0000	5.4678	3.6562	4.5127	13.6367
62.0000	5.0268	3.6728	5.2668	13.9664
63.0000	5.0397	5.5848	5.7248	16.3493
64.0000	5.5855	5.3398	3.6937	14.6191
65.0000	5.0528	5.1143	5.2271	15.3942
66.0000	5.8449	5.7162	5.6299	17.1910
67.0000	5.7987	3.5879	4.2597	13.6463
68.0000	5.1404	4.2168	5.2794	14.6365
69.0000	5.5247	5.5235	4.5346	15.5828
70.0000	4.9492	4.5347	3.9729	13.4568
71.0000	4.9672	4.6913	5.0014	14.6599
72.0000	5.5848	3.6061	3.5660	12.7570
73.0000	5.7380	5.5893	2.0631	13.3904
74.0000	5.0113	4.9457	5.7488	15.7057
75.0000	4.9927	5.4539	5.1605	15.6071
76.0000	5.8277	5.1199	5.8443	16.7918
77.0000	5.5425	4.7973	5.3490	15.6888
78.0000	5.6625	5.3537	5.2639	16.2801
79.0000	4.8957	4.1764	4.6860	13.7581
80.0000	5.7306	4.0508	5.2670	15.0484
81.0000	5.6134	5.2309	3.7436	14.5880
82.0000	4.8981	5.5186	5.2587	15.6755
83.0000	4.8800	3.5123	5.1821	13.5744
84.0000	5.3980	4.3814	1.9451	11.7245
85.0000	5.8565	5.6213	4.6554	16.1332
86.0000	4.9154	5.2239	5.6801	15.8194
87.0000	4.8957	5.2465	3.3032	13.4454
88.0000	4.9134	5.1321	4.4542	14.4996
89.0000	4.9139	4.6413	4.2694	13.8246
90.0000	5.7613	4.9502	1.9821	12.6936
91.0000	4.9538	4.1136	2.6462	11.7136
92.0000	5.7941	5.7410	3.7653	15.3003
93.0000	5.7824	3.6303	2.0588	11.4716
94.0000	5.0418	4.6613	5.2214	14.9245
95.0000	5.6658	3.6826	5.4190	14.7674
96.0000	5.9352	5.4317	2.1094	13.4763
97.0000	5.4911	4.9128	5.2549	15.6588
98.0000	5.0333	3.6814	4.5283	13.2429
99.0000	5.0574	5.6130	5.1906	15.8610
100.0000	5.0340	5.8646	5.3341	16.2328


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0023	0.0045
0.0200	0.0020	0.0046	0.0087
0.0300	0.0030	0.0066	0.0137
0.0400	0.0041	0.0082	0.0181
0.0500	0.0050	0.0103	0.0228
0.0600	0.0062	0.0124	0.0272
0.0700	0.0071	0.0144	0.0320
0.0800	0.0082	0.0161	0.0369
0.0900	0.0091	0.0182	0.0415
0.1000	0.0101	0.0202	0.0457
0.1100	0.0113	0.0223	0.0503
0.1200	0.0124	0.0244	0.0549
0.1300	0.0137	0.0268	0.0598
0.1400	0.0146	0.0290	0.0647
0.1500	0.0158	0.0312	0.0697
0.1600	0.0170	0.0333	0.0747
0.1700	0.0180	0.0354	0.0797
0.1800	0.0192	0.0378	0.0846
0.1900	0.0202	0.0398	0.0893
0.2000	0.0215	0.0423	0.0942
0.2100	0.0229	0.0442	0.0994
0.2200	0.0242	0.0466	0.1046
0.2300	0.0252	0.0490	0.1097
0.2400	0.0264	0.0511	0.1155
0.2500	0.0278	0.0536	0.1206
0.2600	0.0288	0.0560	0.1258
0.2700	0.0299	0.0582	0.1313
0.2800	0.0312	0.0605	0.1363
0.2900	0.0326	0.0633	0.1417
0.3000	0.0337	0.0656	0.1465
0.3100	0.0349	0.0682	0.1520
0.3200	0.0362	0.0704	0.1574
0.3300	0.0374	0.0730	0.1630
0.3400	0.0389	0.0758	0.1682
0.3500	0.0401	0.0786	0.1736
0.3600	0.0415	0.0814	0.1785
0.3700	0.0428	0.0840	0.1840
0.3800	0.0441	0.0870	0.1892
0.3900	0.0456	0.0898	0.1941
0.4000	0.0470	0.0924	0.1996
0.4100	0.0484	0.0952	0.2047
0.4200	0.0498	0.0976	0.2094
0.4300	0.0513	0.1000	0.2144
0.4400	0.0528	0.1028	0.2190
0.4500	0.0544	0.1056	0.2231
0.4600	0.0560	0.1085	0.2262
0.4700	0.0574	0.1114	0.2286
0.4800	0.0591	0.1142	0.2310
0.4900	0.0604	0.1170	0.2329
0.5000	0.0619	0.1200	0.2351
0.5100	0.0632	0.1226	0.2371
0.5200	0.0649	0.1251	0.2390
0.5300	0.0665	0.1280	0.2412
0.5400	0.0684	0.1307	0.2434
0.5500	0.0699	0.1337	0.2454
0.5600	0.0715	0.1370	0.2473
0.5700	0.0734	0.1399	0.2495
0.5800	0.0750	0.1427	0.2518
0.5900	0.0764	0.1456	0.2538
0.6000	0.0780	0.1486	0.2561
0.6100	0.0799	0.1520	0.2583
0.6200	0.0816	0.1551	0.2603
0.6300	0.0832	0.1585	0.2626
0.6400	0.0850	0.1618	0.2650
0.6500	0.0865	0.1651	0.2672
0.6600	0.0881	0.1685	0.2693
0.6700	0.0900	0.1715	0.2716
0.6800	0.0918	0.1746	0.2740
0.6900	0.0934	0.1778	0.2765
0.7000	0.0952	0.1809	0.2787
0.7100	0.0971	0.1842	0.2814
0.7200	0.0988	0.1872	0.2839
0.7300	0.1008	0.1908	0.2868
0.7400	0.1026	0.1942	0.2891
0.7500	0.1046	0.1976	0.2915
0.7600	0.1063	0.2010	0.2943
0.7700	0.1084	0.2048	0.2972
0.7800	0.1105	0.2082	0.2997
0.7900	0.1124	0.2120	0.3024
0.8000	0.1142	0.2151	0.3047
0.8100	0.1164	0.2185	0.3076
0.8200	0.1181	0.2221	0.3100
0.8300	0.1203	0.2257	0.3127
0.8400	0.1223	0.2293	0.3153
0.8500	0.1241	0.2328	0.3181
0.8600	0.1260	0.2364	0.3207
0.8700	0.1283	0.2400	0.3234
0.8800	0.1303	0.2439	0.3260
0.8900	0.1324	0.2476	0.3285
0.9000	0.1344	0.2510	0.3313
0.9100	0.1366	0.2546	0.3340
0.9200	0.1386	0.2580	0.3365
0.9300	0.1407	0.2613	0.3392
0.9400	0.1426	0.2646	0.3420
0.9500	0.1447	0.2678	0.3446
0.9600	0.1467	0.2707	0.3475
0.9700	0.1488	0.2735	0.3501
0.9800	0.1512	0.2764	0.3527
0.9900	0.1533	0.2788	0.3554
1.0000	0.1556	0.2813	0.3584
1.0100	0.1579	0.2834	0.3611
1.0200	0.1601	0.2859	0.3639
1.0300	0.1625	0.2883	0.3670
1.0400	0.1649	0.2905	0.3697
1.0500	0.1671	0.2928	0.3725
1.0600	0.1692	0.2955	0.3754
1.0700	0.1717	0.2982	0.3785
1.0800	0.1740	0.3008	0.3818
1.0900	0.1763	0.3037	0.3852
1.1000	0.1790	0.3065	0.3882
1.1100	0.1815	0.3088	0.3913
1.1200	0.1839	0.3113	0.3942
1.1300	0.1859	0.3141	0.3972
1.1400	0.1881	0.3166	0.4000
1.1500	0.1909	0.3192	0.4032
1.1600	0.1930	0.3218	0.4060
1.1700	0.1954	0.3242	0.4092
1.1800	0.1981	0.3267	0.4122
1.1900	0.2007	0.3296	0.4151
1.2000	0.2031	0.3326	0.4182
1.2100	0.2054	0.3350	0.4211
1.2200	0.2080	0.3378	0.4242
1.2300	0.2107	0.3402	0.4275
1.2400	0.2134	0.3429	0.4306
1.2500	0.2163	0.3456	0.4340
1.2600	0.2192	0.3481	0.4370
1.2700	0.2217	0.3508	0.4402
1.2800	0.2245	0.3533	0.4431
1.2900	0.2276	0.3564	0.4465
1.3000	0.2305	0.3589	0.4498
1.3100	0.2332	0.3621	0.4528
1.3200	0.2360	0.3651	0.4561
1.3300	0.2388	0.3680	0.4593
1.3400	0.2421	0.3710	0.4627
1.3500	0.2447	0.3737	0.4660
1.3600	0.2475	0.3765	0.4693
1.3700	0.2504	0.3792	0.4725
1.3800	0.2531	0.3825	0.4761
1.3900	0.2556	0.3854	0.4794
1.4000	0.2584	0.3885	0.4826
1.4100	0.2617	0.3914	0.4861
1.4200	0.2644	0.3937	0.4896
1.4300	0.2674	0.3969	0.4927
1.4400	0.2705	0.4003	0.4959
1.4500	0.2736	0.4033	0.4993
1.4600	0.2766	0.4064	0.5032
1.4700	0.2798	0.4091	0.5067
1.4800	0.2829	0.4123	0.5102
1.4900	0.2862	0.4153	0.5140
1.5000	0.2894	0.4185	0.5173
1.5100	0.2923	0.4214	0.5210
1.5200	0.2956	0.4241	0.5246
1.5300	0.2984	0.4272	0.5280
1.5400	0.3015	0.4304	0.5315
1.5500	0.3048	0.4333	0.5353
1.5600	0.3080	0.4369	0.5390
1.5700	0.3114	0.4404	0.5428
1.5800	0.3146	0.4436	0.5467
1.5900	0.3177	0.4470	0.5503
1.6000	0.3209	0.4501	0.5538
1.6100	0.3238	0.4537	0.5576
1.6200	0.3274	0.4570	0.5614
1.6300	0.3311	0.4604	0.5652
1.6400	0.3344	0.4639	0.5689
1.6500	0.3377	0.4670	0.5726
1.6600	0.3413	0.4703	0.5763
1.6700	0.3445	0.4738	0.5797
1.6800	0.3478	0.4770	0.5835
1.6900	0.3513	0.4805	0.5871
1.7000	0.3546	0.4837	0.5905
1.7100	0.3581	0.4874	0.5937
1.7200	0.3615	0.4912	0.5974
1.7300	0.3652	0.4943	0.6010
1.7400	0.3686	0.4976	0.6047
1.7500	0.3721	0.5013	0.6085
1.7600	0.3753	0.5047	0.6124
1.7700	0.3789	0.5081	0.6161
1.7800	0.3820	0.5118	0.6197
1.7900	0.3856	0.5155	0.6235
1.8000	0.3890	0.5187	0.6270
1.8100	0.3919	0.5223	0.6306
1.8200	0.3949	0.5257	0.6343
1.8300	0.3981	0.5294	0.6383
1.8400	0.4012	0.5329	0.6420
1.8500	0.4041	0.5368	0.6457
1.8600	0.4074	0.5403	0.6495
1.8700	0.4107	0.5440	0.6528
1.8800	0.4139	0.5474	0.6564
1.8900	0.4170	0.5509	0.6605
1.9000	0.4201	0.5543	0.6644
1.9100	0.4235	0.5583	0.6688
1.9200	0.4266	0.5619	0.6722
1.9300	0.4298	0.5654	0.6758
1.9400	0.4330	0.5691	0.6795
1.9500	0.4362	0.5731	0.6831
1.9600	0.4398	0.5769	0.6866
1.9700	0.4429	0.5808	0.6900
1.9800	0.4459	0.5849	0.6931
1.9900	0.4493	0.5886	0.6967
2.0000	0.4530	0.5922	0.7002
2.0100	0.4564	0.5958	0.7038
2.0200	0.4601	0.5994	0.7071
2.0300	0.4633	0.6028	0.7111
2.0400	0.4667	0.6064	0.7147
2.0500	0.4699	0.6102	0.7185
2.0600	0.4730	0.6137	0.7221
2.0700	0.4762	0.6175	0.7257
2.0800	0.4796	0.6215	0.7294
2.0900	0.4830	0.6252	0.7327
2.1000	0.4862	0.6287	0.7362
2.1100	0.4896	0.6323	0.7398
2.1200	0.4930	0.6360	0.7429
2.1300	0.4962	0.6398	0.7463
2.1400	0.4997	0.6434	0.7499
2.1500	0.5029	0.6469	0.7533
2.1600	0.5060	0.6504	0.7570
2.1700	0.5094	0.6539	0.7607
2.1800	0.5129	0.6572	0.7641
2.1900	0.5164	0.6613	0.7674
2.2000	0.5196	0.6653	0.7707
2.2100	0.5231	0.6688	0.7740
2.2200	0.5270	0.6726	0.7774
2.2300	0.5309	0.6763	0.7808
2.2400	0.5346	0.6798	0.7839
2.2500	0.5381	0.6839	0.7873
2.2600	0.5421	0.6875	0.7904
2.2700	0.5451	0.6911	0.7939
2.2800	0.5484	0.6945	0.7973
2.2900	0.5520	0.6983	0.8012
2.3000	0.5555	0.7018	0.8042
2.3100	0.5591	0.7052	0.8075
2.3200	0.5627	0.7087	0.8109
2.3300	0.5662	0.7127	0.8140
2.3400	0.5700	0.7162	0.8168
2.3500	0.5737	0.7199	0.8200
2.3600	0.5776	0.7234	0.8229
2.3700	0.5807	0.7268	0.8259
2.3800	0.5843	0.7302	0.8288
2.3900	0.5883	0.7335	0.8318
2.4000	0.5923	0.7369	0.8347
2.4100	0.5964	0.7402	0.8379
2.4200	0.6001	0.7440	0.8409
2.4300	0.6039	0.7470	0.8435
2.4400	0.6075	0.7506	0.8463
2.4500	0.6112	0.7539	0.8494
2.4600	0.6146	0.7576	0.8522
2.4700	0.6182	0.7610	0.8550
2.4800	0.6222	0.7649	0.8577
2.4900	0.6261	0.7684	0.8604
2.5000	0.6299	0.7720	0.8633
2.5100	0.6338	0.7755	0.8660
2.5200	0.6376	0.7791	0.8688
2.5300	0.6414	0.7828	0.8710
2.5400	0.6450	0.7864	0.8736
2.5500	0.6489	0.7894	0.8765
2.5600	0.6527	0.7928	0.8792
2.5700	0.6563	0.7963	0.8819
2.5800	0.6601	0.7998	0.8847
2.5900	0.6638	0.8027	0.8873
2.6000	0.6676	0.8057	0.8893
2.6100	0.6711	0.8088	0.8915
2.6200	0.6749	0.8117	0.8939
2.6300	0.6785	0.8147	0.8962
2.6400	0.6821	0.8178	0.8983
2.6500	0.6858	0.8211	0.9008
2.6600	0.6897	0.8239	0.9029
2.6700	0.6934	0.8267	0.9050
2.6800	0.6970	0.8296	0.9071
2.6900	0.7003	0.8325	0.9093
2.7000	0.7038	0.8359	0.9113
2.7100	0.7071	0.8387	0.9133
2.7200	0.7106	0.8416	0.9156
2.7300	0.7141	0.8444	0.9174
2.7400	0.7181	0.8471	0.9194
2.7500	0.7219	0.8498	0.9215
2.7600	0.7251	0.8528	0.9235
2.7700	0.7285	0.8555	0.9256
2.7800	0.7321	0.8582	0.9276
2.7900	0.7353	0.8610	0.9297
2.8000	0.7385	0.8636	0.9313
2.8100	0.7419	0.8663	0.9332
2.8200	0.7456	0.8689	0.9349
2.8300	0.7487	0.8719	0.9367
2.8400	0.7519	0.8742	0.9382
2.8500	0.7553	0.8768	0.9399
2.8600	0.7588	0.8791	0.9415
2.8700	0.7621	0.8817	0.9431
2.8800	0.7656	0.8842	0.9448
2.8900	0.7689	0.8869	0.9467
2.9000	0.7722	0.8894	0.9481
2.9100	0.7757	0.8916	0.9499
2.9200	0.7788	0.8938	0.9512
2.9300	0.7821	0.8962	0.9528
2.9400	0.7856	0.8988	0.9543
2.9500	0.7888	0.9009	0.9558
2.9600	0.7923	0.9034	0.9572
2.9700	0.7955	0.9058	0.9585
2.9800	0.7986	0.9081	0.9598
2.9900	0.8021	0.9102	0.9612
3.0000	0.8051	0.9126	0.9625
3.0100	0.8083	0.9147	0.9638
3.0200	0.8117	0.9168	0.9651
3.0300	0.8148	0.9188	0.9664
3.0400	0.8178	0.9205	0.9674
3.0500	0.8206	0.9224	0.9685
3.0600	0.8236	0.9244	0.9696
3.0700	0.8262	0.9264	0.9709
3.0800	0.8293	0.9283	0.9718
3.0900	0.8321	0.9300	0.9727
3.1000	0.8354	0.9319	0.9736
3.1100	0.8389	0.9338	0.9747
3.1200	0.8419	0.9358	0.9754
3.1300	0.8447	0.9375	0.9763
3.1400	0.8473	0.9391	0.9771
3.1500	0.8499	0.9408	0.9779
3.1600	0.8526	0.9425	0.9788
3.1700	0.8551	0.9442	0.9796
3.1800	0.8580	0.9457	0.9803
3.1900	0.8607	0.9472	0.9810
3.2000	0.8634	0.9489	0.9817
3.2100	0.8662	0.9506	0.9823
3.2200	0.8687	0.9524	0.9830
3.2300	0.8713	0.9540	0.9838
3.2400	0.8740	0.9554	0.9844
3.2500	0.8765	0.9568	0.9850
3.2600	0.8793	0.9580	0.9855
3.2700	0.8818	0.9593	0.9864
3.2800	0.8843	0.9606	0.9869
3.2900	0.8867	0.9617	0.9875
3.3000	0.8891	0.9629	0.9880
3.3100	0.8915	0.9640	0.9884
3.3200	0.8937	0.9652	0.9890
3.3300	0.8963	0.9663	0.9895
3.3400	0.8983	0.9673	0.9900
3.3500	0.9007	0.9684	0.9904
3.3600	0.9029	0.9694	0.9908
3.3700	0.9049	0.9705	0.9913
3.3800	0.9066	0.9716	0.9916
3.3900	0.9088	0.9726	0.9921
3.4000	0.9109	0.9736	0.9924
3.4100	0.9132	0.9745	0.9928
3.4200	0.9157	0.9756	0.9931
3.4300	0.9178	0.9766	0.9936
3.4400	0.9197	0.9775	0.9939
3.4500	0.9214	0.9782	0.9943
3.4600	0.9236	0.9790	0.9945
3.4700	0.9254	0.9797	0.9946
3.4800	0.9275	0.9806	0.9949
3.4900	0.9293	0.9814	0.9952
3.5000	0.9313	0.9822	0.9954
3.5100	0.9331	0.9828	0.9956
3.5200	0.9348	0.9834	0.9958
3.5300	0.9362	0.9842	0.9961
3.5400	0.9380	0.9849	0.9962
3.5500	0.9396	0.9854	0.9964
3.5600	0.9412	0.9861	0.9966
3.5700	0.9429	0.9867	0.9968
3.5800	0.9443	0.9874	0.9969
3.5900	0.9462	0.9879	0.9971
3.6000	0.9478	0.9884	0.9972
3.6100	0.9494	0.9890	0.9974
3.6200	0.9511	0.9895	0.9976
3.6300	0.9526	0.9901	0.9978
3.6400	0.9541	0.9905	0.9978
3.6500	0.9556	0.9910	0.9979
3.6600	0.9570	0.9915	0.9981
3.6700	0.9584	0.9918	0.9982
3.6800	0.9595	0.9923	0.9983
3.6900	0.9608	0.9928	0.9984
3.7000	0.9620	0.9931	0.9985
3.7100	0.9633	0.9933	0.9986
3.7200	0.9648	0.9937	0.9987
3.7300	0.9661	0.9942	0.9988
3.7400	0.9672	0.9944	0.9989
3.7500	0.9684	0.9946	0.9989
3.7600	0.9697	0.9948	0.9990
3.7700	0.9706	0.9950	0.9990
3.7800	0.9716	0.9953	0.9991
3.7900	0.9727	0.9955	0.9992
3.8000	0.9737	0.9957	0.9992
3.8100	0.9745	0.9960	0.9993
3.8200	0.9755	0.9962	0.9994
3.8300	0.9766	0.9964	0.9995
3.8400	0.9774	0.9966	0.9995
3.8500	0.9782	0.9968	0.9996
3.8600	0.9790	0.9970	0.9996
3.8700	0.9796	0.9971	0.9997
3.8800	0.9803	0.9973	0.9997
3.8900	0.9812	0.9974	0.9997
3.9000	0.9818	0.9976	0.9998
3.9100	0.9825	0.9977	0.9998
3.9200	0.9831	0.9978	0.9998
3.9300	0.9838	0.9980	0.9999
3.9400	0.9844	0.9982	0.9999
3.9500	0.9849	0.9982	0.9999
3.9600	0.9855	0.9983	0.9999
3.9700	0.9860	0.9984	0.9999
3.9800	0.9867	0.9985	0.9999
3.9900	0.9873	0.9986	0.9999
4.0000	0.9877	0.9987	0.9999
4.0100	0.9883	0.9988	0.9999
4.0200	0.9888	0.9989	0.9999
4.0300	0.9893	0.9989	0.9999
4.0400	0.9897	0.9990	0.9999
4.0500	0.9902	0.9991	1.0000
4.0600	0.9905	0.9991	1.0000
4.0700	0.9910	0.9992	1.0000
4.0800	0.9913	0.9992	1.0000
4.0900	0.9917	0.9992	1.0000
4.1000	0.9921	0.9993	1.0000
4.1100	0.9925	0.9994	1.0000
4.1200	0.9929	0.9994	1.0000
4.1300	0.9932	0.9994	1.0000
4.1400	0.9935	0.9995	1.0000
4.1500	0.9939	0.9995	1.0000
4.1600	0.9943	0.9996	1.0000
4.1700	0.9947	0.9996	1.0000
4.1800	0.9950	0.9996	1.0000
4.1900	0.9953	0.9997	1.0000
4.2000	0.9956	0.9997	1.0000
4.2100	0.9958	0.9997	1.0000
4.2200	0.9959	0.9998	1.0000
4.2300	0.9961	0.9998	1.0000
4.2400	0.9964	0.9998	1.0000
4.2500	0.9966	0.9998	1.0000
4.2600	0.9969	0.9998	1.0000
4.2700	0.9971	0.9998	1.0000
4.2800	0.9972	0.9999	1.0000
4.2900	0.9974	0.9999	1.0000
4.3000	0.9975	0.9999	1.0000
4.3100	0.9977	0.9999	1.0000
4.3200	0.9978	0.9999	1.0000
4.3300	0.9980	0.9999	1.0000
4.3400	0.9981	0.9999	1.0000
4.3500	0.9982	0.9999	1.0000
4.3600	0.9983	0.9999	1.0000
4.3700	0.9984	1.0000	1.0000
4.3800	0.9986	1.0000	1.0000
4.3900	0.9986	1.0000	1.0000
4.4000	0.9988	1.0000	1.0000
4.4100	0.9989	1.0000	1.0000
4.4200	0.9989	1.0000	1.0000
4.4300	0.9990	1.0000	1.0000
4.4400	0.9990	1.0000	1.0000
4.4500	0.9991	1.0000	1.0000
4.4600	0.9991	1.0000	1.0000
4.4700	0.9992	1.0000	1.0000
4.4800	0.9992	1.0000	1.0000
4.4900	0.9993	1.0000	1.0000
4.5000	0.9993	1.0000	1.0000
4.5100	0.9993	1.0000	1.0000
4.5200	0.9993	1.0000	1.0000
4.5300	0.9994	1.0000	1.0000
4.5400	0.9995	1.0000	1.0000
4.5500	0.9995	1.0000	1.0000
4.5600	0.9995	1.0000	1.0000
4.5700	0.9995	1.0000	1.0000
4.5800	0.9995	1.0000	1.0000
4.5900	0.9996	1.0000	1.0000
4.6000	0.9996	1.0000	1.0000
4.6100	0.9997	1.0000	1.0000
4.6200	0.9997	1.0000	1.0000
4.6300	0.9998	1.0000	1.0000
4.6400	0.9998	1.0000	1.0000
4.6500	0.9998	1.0000	1.0000
4.6600	0.9998	1.0000	1.0000
4.6700	0.9998	1.0000	1.0000
4.6800	0.9998	1.0000	1.0000
4.6900	0.9998	1.0000	1.0000
4.7000	0.9999	1.0000	1.0000
4.7100	0.9999	1.0000	1.0000
4.7200	0.9999	1.0000	1.0000
4.7300	0.9999	1.0000	1.0000
4.7400	0.9999	1.0000	1.0000
4.7500	0.9999	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000
4.7700	0.9999	1.0000	1.0000
4.7800	0.9999	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.8843	3.0281	1.9708	2.0918	1.7075	1.4304	5.2297
2.0000	2.5699	0.6113	1.5551	2.0918	1.7075	1.4304	5.2297
3.0000	2.8577	0.8297	0.6049	2.0919	1.7074	1.4304	5.2297
4.0000	2.9734	3.5221	0.0436	2.0919	1.7075	1.4304	5.2297
5.0000	2.5394	0.0711	1.4163	2.0919	1.7074	1.4304	5.2297
6.0000	1.5180	2.4859	2.3963	2.0919	1.7075	1.4304	5.2297
7.0000	1.8995	0.4126	2.4648	2.0919	1.7074	1.4304	5.2297
8.0000	1.4023	1.6265	1.6575	2.0919	1.7074	1.4304	5.2297
9.0000	1.4965	0.5357	1.8187	2.0919	1.7074	1.4304	5.2297
10.0000	1.5119	1.9582	0.0246	2.0918	1.7074	1.4304	5.2297
11.0000	2.5226	3.1015	3.0165	2.0918	1.7074	1.4304	5.2297
12.0000	0.4504	2.3589	1.5918	2.0918	1.7075	1.4304	5.2297
13.0000	4.0783	2.1139	0.3487	2.0919	1.7075	1.4304	5.2297
14.0000	1.3405	2.5927	1.9044	2.0918	1.7075	1.4304	5.2297
15.0000	3.4249	1.2959	1.2639	2.0919	1.7075	1.4304	5.2298
16.0000	3.5661	0.6390	2.9680	2.0919	1.7075	1.4305	5.2298
17.0000	0.7276	1.9101	0.2217	2.0919	1.7075	1.4304	5.2298
18.0000	1.6380	0.1020	0.0855	2.0919	1.7074	1.4304	5.2297
19.0000	0.5872	2.3654	3.0612	2.0918	1.7074	1.4304	5.2297
20.0000	1.7379	2.5192	1.8042	2.0918	1.7075	1.4304	5.2297
21.0000	3.1823	1.5317	2.5652	2.0918	1.7074	1.4305	5.2298
22.0000	3.5860	1.1543	1.4914	2.0919	1.7074	1.4305	5.2298
23.0000	3.0171	1.7973	1.2397	2.0919	1.7074	1.4305	5.2298
24.0000	2.2737	0.7330	2.7858	2.0919	1.7074	1.4305	5.2298
25.0000	1.1776	1.5222	1.0777	2.0919	1.7074	1.4305	5.2298
26.0000	2.3268	1.2474	0.2933	2.0919	1.7074	1.4305	5.2298
27.0000	2.9596	0.2919	2.0606	2.0919	1.7074	1.4305	5.2298
28.0000	1.4512	0.2869	2.8523	2.0919	1.7074	1.4305	5.2297
29.0000	2.8104	2.6734	2.4977	2.0919	1.7074	1.4305	5.2298
30.0000	1.4218	2.3437	0.1269	2.0919	1.7074	1.4305	5.2298
31.0000	1.4856	1.1352	1.3812	2.0919	1.7074	1.4305	5.2297
32.0000	3.0835	1.3155	2.3665	2.0919	1.7074	1.4305	5.2298
33.0000	1.0035	3.0366	1.8193	2.0919	1.7074	1.4305	5.2298
34.0000	1.6363	3.1338	0.3519	2.0919	1.7074	1.4305	5.2298
35.0000	0.9124	0.9826	1.4011	2.0918	1.7074	1.4305	5.2297
36.0000	3.5604	2.9515	2.6013	2.0919	1.7074	1.4305	5.2298
37.0000	0.8866	1.0459	2.7838	2.0918	1.7074	1.4305	5.2298
38.0000	2.1621	1.6958	1.0075	2.0918	1.7074	1.4305	5.2298
39.0000	2.4191	3.6424	0.0927	2.0919	1.7075	1.4305	5.2298
40.0000	1.7610	1.7401	2.7607	2.0918	1.7075	1.4305	5.2298
41.0000	2.4876	2.5979	0.1875	2.0919	1.7075	1.4305	5.2298
42.0000	1.4516	3.0488	2.3146	2.0918	1.7075	1.4305	5.2298
43.0000	2.7537	2.3798	2.2548	2.0919	1.7075	1.4305	5.2298
44.0000	3.5880	1.9111	0.5336	2.0919	1.7075	1.4305	5.2298
45.0000	1.1481	1.6972	1.2492	2.0919	1.7075	1.4305	5.2298
46.0000	1.0297	1.7238	3.3439	2.0918	1.7075	1.4305	5.2298
47.0000	0.6568	0.0117	2.3422	2.0918	1.7075	1.4305	5.2298
48.0000	1.8480	3.0957	2.0218	2.0918	1.7075	1.4305	5.2298
49.0000	3.6174	1.8587	0.4307	2.0918	1.7075	1.4305	5.2298
50.0000	2.7736	3.0546	1.7793	2.0919	1.7075	1.4305	5.2299
51.0000	2.7708	1.9274	1.0529	2.0919	1.7075	1.4305	5.2299
52.0000	2.2288	0.4834	2.2699	2.0919	1.7075	1.4305	5.2299
53.0000	3.1127	1.4340	1.8343	2.0919	1.7075	1.4305	5.2299
54.0000	2.4116	0.8930	1.7068	2.0919	1.7075	1.4305	5.2299
55.0000	1.2135	2.0519	1.5784	2.0919	1.7075	1.4305	5.2299
56.0000	2.9299	0.6317	3.3028	2.0919	1.7075	1.4305	5.2299
57.0000	2.3728	2.7835	1.5886	2.0919	1.7075	1.4306	5.2299
58.0000	1.1619	0.3524	0.6494	2.0919	1.7075	1.4305	5.2299
59.0000	1.7189	1.3362	0.7145	2.0919	1.7075	1.4305	5.2299
60.0000	0.0063	0.3033	1.9758	2.0918	1.7074	1.4305	5.2298
61.0000	2.3135	0.0129	1.3614	2.0918	1.7074	1.4305	5.2298
62.0000	1.1024	0.3516	2.0109	2.0918	1.7074	1.4305	5.2298
63.0000	1.6832	2.4909	2.8159	2.0918	1.7074	1.4306	5.2298
64.0000	2.5374	2.1238	0.9391	2.0918	1.7074	1.4306	5.2298
65.0000	1.7909	1.8535	1.9799	2.0918	1.7074	1.4306	5.2298
66.0000	3.3687	2.8880	2.6599	2.0918	1.7074	1.4306	5.2299
67.0000	3.3121	0.2693	1.2304	2.0919	1.7074	1.4306	5.2299
68.0000	1.9135	1.2016	2.0834	2.0919	1.7074	1.4306	5.2299
69.0000	2.4808	2.4786	1.3948	2.0919	1.7074	1.4306	5.2299
70.0000	1.0083	1.4018	1.0801	2.0918	1.7074	1.4306	5.2299
71.0000	1.0461	1.5049	1.7684	2.0918	1.7074	1.4306	5.2298
72.0000	2.6085	0.3667	0.8953	2.0918	1.7074	1.4306	5.2298
73.0000	2.9551	2.5687	0.0310	2.0919	1.7074	1.4306	5.2298
74.0000	1.3844	1.6867	2.9413	2.0918	1.7074	1.4306	5.2298
75.0000	1.1249	2.3116	1.9134	2.0918	1.7074	1.4306	5.2298
76.0000	3.3488	1.8818	3.4303	2.0918	1.7074	1.4306	5.2299
77.0000	2.5541	1.6007	2.2076	2.0919	1.7074	1.4306	5.2299
78.0000	2.8930	2.2356	2.1044	2.0919	1.7074	1.4306	5.2299
79.0000	1.6187	1.2019	1.5357	2.0919	1.7074	1.4306	5.2299
80.0000	3.1695	1.1306	2.1243	2.0919	1.7074	1.4306	5.2299
81.0000	2.8042	2.0829	0.9849	2.0919	1.7074	1.4306	5.2299
82.0000	0.6505	2.5728	2.1218	2.0919	1.7074	1.4306	5.2299
83.0000	1.6362	0.7538	2.0366	2.0919	1.7074	1.4306	5.2299
84.0000	2.3419	1.3228	0.1135	2.0919	1.7074	1.4306	5.2299
85.0000	3.6698	2.7393	1.4902	2.0919	1.7074	1.4306	5.2299
86.0000	1.2587	2.0582	2.9661	2.0919	1.7074	1.4306	5.2299
87.0000	1.2163	2.1084	0.8055	2.0919	1.7074	1.4306	5.2299
88.0000	0.5560	1.9473	1.3629	2.0918	1.7074	1.4306	5.2299
89.0000	0.3044	1.4929	1.2488	2.0918	1.7074	1.4306	5.2299
90.0000	3.2395	1.7462	0.3124	2.0918	1.7074	1.4306	5.2299
91.0000	1.5183	1.1495	0.5789	2.0918	1.7074	1.4306	5.2299
92.0000	3.1283	2.9460	0.9713	2.0918	1.7074	1.4306	5.2299
93.0000	3.1201	0.8755	0.3841	2.0918	1.7074	1.4306	5.2299
94.0000	0.3421	1.4489	1.9458	2.0918	1.7074	1.4306	5.2299
95.0000	2.6705	0.1010	2.2095	2.0918	1.7074	1.4306	5.2299
96.0000	3.7068	2.2321	0.3183	2.0919	1.7074	1.4306	5.2299
97.0000	2.3047	1.6368	1.9768	2.0919	1.7074	1.4306	5.2299
98.0000	1.5754	0.2909	1.3632	2.0919	1.7074	1.4306	5.2299
99.0000	1.5441	2.5212	1.8999	2.0918	1.7074	1.4306	5.2299
100.0000	0.4670	3.3136	2.0912	2.0918	1.7074	1.4306	5.2299


==> Data-n3/sr_n3_P15_phi0.90_0.90_0.90_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	4.9716	3.6131	2.0393
2.0000	4.9370	3.5758	1.9977
3.0000	4.9504	3.5872	2.0125
4.0000	4.9907	3.6344	2.0625
5.0000	5.0066	3.6506	2.0784
6.0000	5.0209	3.6656	2.0938
7.0000	4.9919	3.6382	2.0630
8.0000	4.9976	3.6402	2.0670
9.0000	4.9924	3.6387	2.0661
10.0000	5.0081	3.6517	2.0820
11.0000	5.0457	3.6942	2.1284
12.0000	5.0040	3.6487	2.0744
13.0000	4.9897	3.6337	2.0591
14.0000	5.0096	3.6557	2.0856
15.0000	4.9900	3.6340	2.0592
16.0000	4.9898	3.6338	2.0591
17.0000	4.9792	3.6194	2.0471
18.0000	5.0208	3.6626	2.0937
19.0000	5.0821	3.7360	2.1686
20.0000	5.0516	3.6994	2.1326
21.0000	5.0294	3.6777	2.1092
22.0000	5.0050	3.6494	2.0778
23.0000	5.0031	3.6451	2.0740
24.0000	4.9911	3.6347	2.0626
25.0000	4.9891	3.6303	2.0589
26.0000	5.0047	3.6492	2.0747
27.0000	5.0472	3.6983	2.1290
28.0000	5.0447	3.6935	2.1250
29.0000	5.0459	3.6944	2.1285
30.0000	5.0067	3.6507	2.0785
31.0000	5.0413	3.6880	2.1206
32.0000	5.0569	3.7040	2.1366
33.0000	5.0340	3.6819	2.1129
34.0000	5.0099	3.6560	2.0857
35.0000	5.0407	3.6876	2.1174
36.0000	5.0597	3.7061	2.1408
37.0000	5.0103	3.6563	2.0859
38.0000	5.0096	3.6557	2.0856
39.0000	5.0200	3.6620	2.0934
40.0000	5.0348	3.6824	2.1132
41.0000	5.0155	3.6608	2.0898
42.0000	5.0391	3.6835	2.1167
43.0000	5.0076	3.6513	2.0818
44.0000	4.9730	3.6170	2.0399
45.0000	4.9906	3.6344	2.0624
46.0000	4.9971	3.6399	2.0669
47.0000	4.9744	3.6180	2.0434
48.0000	4.9860	3.6281	2.0546
49.0000	4.9600	3.5979	2.0240
50.0000	4.9855	3.6277	2.0515
51.0000	4.9528	3.5919	2.0164
52.0000	4.9511	3.5877	2.0128
53.0000	4.9534	3.5923	2.0166
54.0000	4.9382	3.5768	2.0011
55.0000	4.9506	3.5873	2.0125
56.0000	4.9430	3.5811	2.0048
57.0000	4.9345	3.5711	1.9937
58.0000	4.9144	3.5462	1.9675
59.0000	4.9674	3.6070	2.0317
60.0000	5.0023	3.6445	2.0707
61.0000	5.0102	3.6562	2.0859
62.0000	5.0268	3.6728	2.1051
63.0000	5.0397	3.6839	2.1170
64.0000	5.0078	3.6515	2.0819
65.0000	5.0073	3.6511	2.0817
66.0000	4.9922	3.6385	2.0631
67.0000	4.9513	3.5879	2.0128
68.0000	4.9672	3.6069	2.0316
69.0000	4.9664	3.6063	2.0284
70.0000	4.9492	3.5863	2.0091
71.0000	4.9672	3.6069	2.0316
72.0000	4.9661	3.6061	2.0283
73.0000	4.9921	3.6384	2.0631
74.0000	5.0113	3.6599	2.0863
75.0000	4.9927	3.6388	2.0662
76.0000	4.9781	3.6186	2.0437
77.0000	4.9388	3.5772	2.0013
78.0000	4.9204	3.5564	1.9787
79.0000	4.8957	3.5253	1.9449
80.0000	4.9071	3.5401	1.9599
81.0000	4.8987	3.5332	1.9519
82.0000	4.8981	3.5328	1.9488
83.0000	4.8800	3.5123	1.9293
84.0000	4.8962	3.5285	1.9451
85.0000	4.9386	3.5770	2.0013
86.0000	4.9154	3.5499	1.9708
87.0000	4.8957	3.5253	1.9449
88.0000	4.9134	3.5455	1.9671
89.0000	4.9139	3.5458	1.9673
90.0000	4.9246	3.5603	1.9821
91.0000	4.9538	3.5955	2.0168
92.0000	5.0032	3.6451	2.0740
93.0000	4.9891	3.6303	2.0588
94.0000	5.0418	3.6884	2.1208
95.0000	5.0379	3.6826	2.1133
96.0000	5.0329	3.6811	2.1094
97.0000	5.0514	3.6992	2.1325
98.0000	5.0333	3.6814	2.1096
99.0000	5.0574	3.7044	2.1368
100.0000	5.0340	3.6819	2.1129


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0700	0.1009	0.1345
0.0200	0.0701	0.1010	0.1348
0.0300	0.0702	0.1012	0.1350
0.0400	0.0702	0.1013	0.1352
0.0500	0.0703	0.1015	0.1353
0.0600	0.0705	0.1015	0.1354
0.0700	0.0706	0.1016	0.1356
0.0800	0.0707	0.1017	0.1358
0.0900	0.0708	0.1020	0.1361
0.1000	0.0711	0.1021	0.1363
0.1100	0.0711	0.1022	0.1365
0.1200	0.0712	0.1023	0.1366
0.1300	0.0713	0.1024	0.1369
0.1400	0.0713	0.1025	0.1370
0.1500	0.0714	0.1027	0.1373
0.1600	0.0715	0.1028	0.1375
0.1700	0.0716	0.1030	0.1376
0.1800	0.0718	0.1031	0.1378
0.1900	0.0719	0.1032	0.1380
0.2000	0.0720	0.1034	0.1381
0.2100	0.0720	0.1036	0.1383
0.2200	0.0722	0.1038	0.1384
0.2300	0.0723	0.1040	0.1387
0.2400	0.0724	0.1041	0.1388
0.2500	0.0725	0.1042	0.1391
0.2600	0.0726	0.1043	0.1393
0.2700	0.0728	0.1044	0.1395
0.2800	0.0729	0.1046	0.1396
0.2900	0.0729	0.1048	0.1398
0.3000	0.0730	0.1050	0.1401
0.3100	0.0732	0.1052	0.1403
0.3200	0.0733	0.1054	0.1405
0.3300	0.0734	0.1055	0.1407
0.3400	0.0735	0.1056	0.1410
0.3500	0.0736	0.1058	0.1412
0.3600	0.0736	0.1060	0.1414
0.3700	0.0737	0.1061	0.1416
0.3800	0.0738	0.1063	0.1418
0.3900	0.0739	0.1065	0.1420
0.4000	0.0741	0.1066	0.1421
0.4100	0.0742	0.1069	0.1422
0.4200	0.0742	0.1071	0.1424
0.4300	0.0743	0.1073	0.1427
0.4400	0.0744	0.1074	0.1428
0.4500	0.0745	0.1076	0.1430
0.4600	0.0746	0.1077	0.1432
0.4700	0.0747	0.1079	0.1434
0.4800	0.0748	0.1080	0.1435
0.4900	0.0749	0.1081	0.1438
0.5000	0.0750	0.1084	0.1439
0.5100	0.0751	0.1086	0.1442
0.5200	0.0752	0.1088	0.1444
0.5300	0.0754	0.1089	0.1445
0.5400	0.0755	0.1091	0.1447
0.5500	0.0756	0.1093	0.1450
0.5600	0.0758	0.1094	0.1452
0.5700	0.0759	0.1096	0.1455
0.5800	0.0761	0.1097	0.1457
0.5900	0.0762	0.1099	0.1459
0.6000	0.0762	0.1099	0.1461
0.6100	0.0763	0.1101	0.1463
0.6200	0.0764	0.1103	0.1465
0.6300	0.0765	0.1105	0.1467
0.6400	0.0767	0.1107	0.1470
0.6500	0.0768	0.1108	0.1471
0.6600	0.0769	0.1109	0.1472
0.6700	0.0770	0.1111	0.1474
0.6800	0.0771	0.1113	0.1477
0.6900	0.0772	0.1116	0.1479
0.7000	0.0774	0.1117	0.1481
0.7100	0.0775	0.1119	0.1484
0.7200	0.0777	0.1121	0.1488
0.7300	0.0778	0.1123	0.1490
0.7400	0.0780	0.1125	0.1491
0.7500	0.0781	0.1127	0.1493
0.7600	0.0782	0.1129	0.1496
0.7700	0.0784	0.1131	0.1498
0.7800	0.0785	0.1133	0.1501
0.7900	0.0785	0.1135	0.1503
0.8000	0.0786	0.1136	0.1506
0.8100	0.0788	0.1137	0.1509
0.8200	0.0789	0.1139	0.1511
0.8300	0.0791	0.1139	0.1513
0.8400	0.0792	0.1140	0.1515
0.8500	0.0793	0.1142	0.1517
0.8600	0.0794	0.1144	0.1519
0.8700	0.0795	0.1146	0.1520
0.8800	0.0797	0.1148	0.1523
0.8900	0.0799	0.1150	0.1525
0.9000	0.0800	0.1151	0.1527
0.9100	0.0801	0.1153	0.1529
0.9200	0.0802	0.1155	0.1532
0.9300	0.0804	0.1157	0.1534
0.9400	0.0804	0.1159	0.1537
0.9500	0.0806	0.1160	0.1540
0.9600	0.0807	0.1162	0.1542
0.9700	0.0809	0.1164	0.1545
0.9800	0.0810	0.1166	0.1548
0.9900	0.0812	0.1168	0.1550
1.0000	0.0813	0.1170	0.1553
1.0100	0.0814	0.1172	0.1556
1.0200	0.0816	0.1173	0.1559
1.0300	0.0817	0.1175	0.1561
1.0400	0.0818	0.1177	0.1563
1.0500	0.0819	0.1178	0.1565
1.0600	0.0821	0.1180	0.1568
1.0700	0.0822	0.1183	0.1571
1.0800	0.0823	0.1184	0.1573
1.0900	0.0824	0.1187	0.1576
1.1000	0.0826	0.1189	0.1578
1.1100	0.0827	0.1192	0.1582
1.1200	0.0829	0.1193	0.1584
1.1300	0.0830	0.1195	0.1588
1.1400	0.0831	0.1197	0.1590
1.1500	0.0832	0.1199	0.1593
1.1600	0.0834	0.1200	0.1595
1.1700	0.0836	0.1202	0.1599
1.1800	0.0837	0.1205	0.1602
1.1900	0.0838	0.1207	0.1605
1.2000	0.0840	0.1209	0.1609
1.2100	0.0841	0.1211	0.1611
1.2200	0.0842	0.1212	0.1613
1.2300	0.0844	0.1213	0.1616
1.2400	0.0846	0.1215	0.1619
1.2500	0.0848	0.1216	0.1621
1.2600	0.0849	0.1218	0.1622
1.2700	0.0851	0.1220	0.1626
1.2800	0.0852	0.1222	0.1628
1.2900	0.0853	0.1224	0.1629
1.3000	0.0854	0.1226	0.1632
1.3100	0.0856	0.1228	0.1634
1.3200	0.0858	0.1230	0.1636
1.3300	0.0859	0.1232	0.1637
1.3400	0.0860	0.1234	0.1639
1.3500	0.0861	0.1235	0.1642
1.3600	0.0863	0.1236	0.1644
1.3700	0.0865	0.1237	0.1647
1.3800	0.0866	0.1239	0.1651
1.3900	0.0867	0.1241	0.1654
1.4000	0.0869	0.1243	0.1656
1.4100	0.0870	0.1245	0.1659
1.4200	0.0871	0.1247	0.1661
1.4300	0.0872	0.1248	0.1664
1.4400	0.0874	0.1250	0.1667
1.4500	0.0876	0.1253	0.1669
1.4600	0.0877	0.1255	0.1671
1.4700	0.0877	0.1257	0.1674
1.4800	0.0879	0.1259	0.1678
1.4900	0.0880	0.1262	0.1681
1.5000	0.0881	0.1263	0.1683
1.5100	0.0883	0.1266	0.1687
1.5200	0.0884	0.1268	0.1689
1.5300	0.0885	0.1271	0.1692
1.5400	0.0887	0.1272	0.1695
1.5500	0.0889	0.1274	0.1697
1.5600	0.0890	0.1276	0.1700
1.5700	0.0892	0.1278	0.1702
1.5800	0.0893	0.1281	0.1705
1.5900	0.0894	0.1282	0.1707
1.6000	0.0896	0.1284	0.1709
1.6100	0.0897	0.1285	0.1713
1.6200	0.0899	0.1288	0.1715
1.6300	0.0901	0.1290	0.1718
1.6400	0.0903	0.1293	0.1720
1.6500	0.0904	0.1294	0.1723
1.6600	0.0906	0.1297	0.1726
1.6700	0.0907	0.1300	0.1727
1.6800	0.0908	0.1302	0.1730
1.6900	0.0910	0.1304	0.1733
1.7000	0.0913	0.1307	0.1736
1.7100	0.0914	0.1309	0.1738
1.7200	0.0915	0.1311	0.1741
1.7300	0.0918	0.1313	0.1745
1.7400	0.0919	0.1315	0.1747
1.7500	0.0921	0.1317	0.1750
1.7600	0.0923	0.1320	0.1754
1.7700	0.0924	0.1322	0.1757
1.7800	0.0926	0.1324	0.1760
1.7900	0.0927	0.1326	0.1764
1.8000	0.0930	0.1328	0.1768
1.8100	0.0932	0.1331	0.1770
1.8200	0.0933	0.1334	0.1774
1.8300	0.0935	0.1336	0.1778
1.8400	0.0935	0.1338	0.1781
1.8500	0.0937	0.1340	0.1784
1.8600	0.0940	0.1343	0.1788
1.8700	0.0942	0.1344	0.1791
1.8800	0.0943	0.1347	0.1795
1.8900	0.0945	0.1350	0.1798
1.9000	0.0947	0.1353	0.1800
1.9100	0.0948	0.1356	0.1802
1.9200	0.0950	0.1359	0.1806
1.9300	0.0951	0.1362	0.1809
1.9400	0.0952	0.1364	0.1814
1.9500	0.0955	0.1367	0.1818
1.9600	0.0956	0.1369	0.1821
1.9700	0.0959	0.1372	0.1824
1.9800	0.0960	0.1375	0.1827
1.9900	0.0962	0.1378	0.1829
2.0000	0.0964	0.1380	0.1832
2.0100	0.0966	0.1383	0.1836
2.0200	0.0967	0.1386	0.1839
2.0300	0.0969	0.1387	0.1843
2.0400	0.0970	0.1390	0.1847
2.0500	0.0973	0.1392	0.1851
2.0600	0.0975	0.1395	0.1853
2.0700	0.0976	0.1397	0.1856
2.0800	0.0978	0.1399	0.1859
2.0900	0.0980	0.1402	0.1863
2.1000	0.0981	0.1405	0.1866
2.1100	0.0983	0.1407	0.1867
2.1200	0.0985	0.1409	0.1871
2.1300	0.0987	0.1413	0.1874
2.1400	0.0990	0.1415	0.1877
2.1500	0.0991	0.1418	0.1881
2.1600	0.0993	0.1420	0.1885
2.1700	0.0996	0.1423	0.1888
2.1800	0.0998	0.1426	0.1891
2.1900	0.1000	0.1430	0.1893
2.2000	0.1001	0.1432	0.1897
2.2100	0.1003	0.1435	0.1901
2.2200	0.1006	0.1438	0.1905
2.2300	0.1007	0.1440	0.1909
2.2400	0.1009	0.1442	0.1912
2.2500	0.1012	0.1445	0.1915
2.2600	0.1014	0.1449	0.1918
2.2700	0.1016	0.1452	0.1921
2.2800	0.1019	0.1454	0.1923
2.2900	0.1021	0.1456	0.1927
2.3000	0.1025	0.1459	0.1930
2.3100	0.1026	0.1462	0.1935
2.3200	0.1028	0.1464	0.1937
2.3300	0.1031	0.1468	0.1941
2.3400	0.1033	0.1472	0.1945
2.3500	0.1034	0.1475	0.1949
2.3600	0.1036	0.1478	0.1952
2.3700	0.1038	0.1481	0.1955
2.3800	0.1040	0.1484	0.1959
2.3900	0.1041	0.1487	0.1962
2.4000	0.1042	0.1491	0.1965
2.4100	0.1046	0.1494	0.1970
2.4200	0.1048	0.1496	0.1973
2.4300	0.1050	0.1499	0.1977
2.4400	0.1053	0.1502	0.1982
2.4500	0.1055	0.1505	0.1986
2.4600	0.1058	0.1508	0.1991
2.4700	0.1060	0.1512	0.1995
2.4800	0.1061	0.1515	0.1998
2.4900	0.1065	0.1519	0.2001
2.5000	0.1067	0.1523	0.2005
2.5100	0.1069	0.1527	0.2008
2.5200	0.1071	0.1531	0.2013
2.5300	0.1073	0.1534	0.2017
2.5400	0.1075	0.1537	0.2020
2.5500	0.1078	0.1540	0.2025
2.5600	0.1080	0.1544	0.2030
2.5700	0.1082	0.1547	0.2034
2.5800	0.1084	0.1551	0.2038
2.5900	0.1087	0.1554	0.2043
2.6000	0.1088	0.1557	0.2046
2.6100	0.1090	0.1559	0.2050
2.6200	0.1093	0.1563	0.2054
2.6300	0.1095	0.1568	0.2058
2.6400	0.1097	0.1571	0.2062
2.6500	0.1100	0.1573	0.2066
2.6600	0.1102	0.1575	0.2070
2.6700	0.1105	0.1578	0.2074
2.6800	0.1108	0.1582	0.2077
2.6900	0.1110	0.1587	0.2081
2.7000	0.1112	0.1590	0.2087
2.7100	0.1114	0.1594	0.2092
2.7200	0.1116	0.1598	0.2096
2.7300	0.1119	0.1601	0.2100
2.7400	0.1122	0.1605	0.2105
2.7500	0.1125	0.1608	0.2111
2.7600	0.1127	0.1612	0.2115
2.7700	0.1130	0.1615	0.2119
2.7800	0.1132	0.1620	0.2123
2.7900	0.1135	0.1623	0.2128
2.8000	0.1137	0.1627	0.2132
2.8100	0.1140	0.1631	0.2135
2.8200	0.1144	0.1635	0.2139
2.8300	0.1146	0.1639	0.2142
2.8400	0.1150	0.1643	0.2146
2.8500	0.1151	0.1648	0.2150
2.8600	0.1154	0.1652	0.2156
2.8700	0.1157	0.1655	0.2160
2.8800	0.1160	0.1658	0.2166
2.8900	0.1163	0.1661	0.2170
2.9000	0.1166	0.1665	0.2174
2.9100	0.1169	0.1670	0.2179
2.9200	0.1172	0.1674	0.2185
2.9300	0.1177	0.1678	0.2189
2.9400	0.1179	0.1681	0.2194
2.9500	0.1181	0.1685	0.2199
2.9600	0.1184	0.1690	0.2205
2.9700	0.1186	0.1692	0.2210
2.9800	0.1189	0.1696	0.2214
2.9900	0.1193	0.1699	0.2220
3.0000	0.1195	0.1704	0.2224
3.0100	0.1197	0.1707	0.2230
3.0200	0.1199	0.1711	0.2234
3.0300	0.1202	0.1716	0.2238
3.0400	0.1204	0.1721	0.2242
3.0500	0.1206	0.1726	0.2246
3.0600	0.1209	0.1730	0.2250
3.0700	0.1212	0.1733	0.2255
3.0800	0.1215	0.1737	0.2260
3.0900	0.1218	0.1742	0.2264
3.1000	0.1222	0.1747	0.2269
3.1100	0.1224	0.1750	0.2274
3.1200	0.1227	0.1755	0.2280
3.1300	0.1231	0.1759	0.2286
3.1400	0.1234	0.1763	0.2290
3.1500	0.1237	0.1766	0.2293
3.1600	0.1241	0.1770	0.2297
3.1700	0.1244	0.1774	0.2305
3.1800	0.1248	0.1778	0.2310
3.1900	0.1250	0.1781	0.2315
3.2000	0.1254	0.1785	0.2321
3.2100	0.1256	0.1790	0.2327
3.2200	0.1259	0.1793	0.2332
3.2300	0.1262	0.1798	0.2337
3.2400	0.1265	0.1802	0.2342
3.2500	0.1267	0.1807	0.2346
3.2600	0.1271	0.1811	0.2352
3.2700	0.1274	0.1813	0.2358
3.2800	0.1278	0.1817	0.2363
3.2900	0.1281	0.1820	0.2369
3.3000	0.1285	0.1827	0.2375
3.3100	0.1288	0.1831	0.2380
3.3200	0.1291	0.1836	0.2385
3.3300	0.1294	0.1840	0.2391
3.3400	0.1298	0.1845	0.2396
3.3500	0.1301	0.1849	0.2403
3.3600	0.1303	0.1852	0.2407
3.3700	0.1307	0.1857	0.2413
3.3800	0.1310	0.1861	0.2418
3.3900	0.1313	0.1866	0.2425
3.4000	0.1315	0.1870	0.2429
3.4100	0.1318	0.1877	0.2436
3.4200	0.1322	0.1882	0.2442
3.4300	0.1325	0.1886	0.2450
3.4400	0.1329	0.1890	0.2456
3.4500	0.1332	0.1896	0.2463
3.4600	0.1337	0.1901	0.2468
3.4700	0.1340	0.1907	0.2474
3.4800	0.1343	0.1912	0.2480
3.4900	0.1346	0.1917	0.2485
3.5000	0.1350	0.1922	0.2489
3.5100	0.1354	0.1926	0.2494
3.5200	0.1358	0.1931	0.2500
3.5300	0.1362	0.1936	0.2507
3.5400	0.1365	0.1940	0.2515
3.5500	0.1368	0.1945	0.2521
3.5600	0.1371	0.1951	0.2527
3.5700	0.1375	0.1958	0.2534
3.5800	0.1378	0.1964	0.2541
3.5900	0.1382	0.1969	0.2548
3.6000	0.1386	0.1975	0.2556
3.6100	0.1390	0.1980	0.2563
3.6200	0.1395	0.1985	0.2569
3.6300	0.1398	0.1992	0.2573
3.6400	0.1400	0.1998	0.2579
3.6500	0.1404	0.2002	0.2585
3.6600	0.1408	0.2007	0.2591
3.6700	0.1411	0.2012	0.2597
3.6800	0.1415	0.2017	0.2602
3.6900	0.1419	0.2022	0.2609
3.7000	0.1424	0.2029	0.2616
3.7100	0.1428	0.2033	0.2623
3.7200	0.1432	0.2039	0.2631
3.7300	0.1435	0.2044	0.2638
3.7400	0.1439	0.2049	0.2644
3.7500	0.1443	0.2054	0.2650
3.7600	0.1447	0.2058	0.2656
3.7700	0.1452	0.2067	0.2664
3.7800	0.1457	0.2072	0.2671
3.7900	0.1462	0.2078	0.2679
3.8000	0.1466	0.2086	0.2685
3.8100	0.1470	0.2091	0.2692
3.8200	0.1474	0.2098	0.2700
3.8300	0.1479	0.2105	0.2708
3.8400	0.1482	0.2111	0.2714
3.8500	0.1487	0.2118	0.2722
3.8600	0.1491	0.2123	0.2729
3.8700	0.1494	0.2131	0.2739
3.8800	0.1498	0.2137	0.2747
3.8900	0.1502	0.2143	0.2755
3.9000	0.1507	0.2149	0.2762
3.9100	0.1512	0.2154	0.2770
3.9200	0.1516	0.2159	0.2778
3.9300	0.1520	0.2165	0.2787
3.9400	0.1525	0.2170	0.2796
3.9500	0.1529	0.2177	0.2806
3.9600	0.1533	0.2185	0.2813
3.9700	0.1538	0.2191	0.2824
3.9800	0.1543	0.2196	0.2832
3.9900	0.1547	0.2205	0.2841
4.0000	0.1552	0.2210	0.2849
4.0100	0.1557	0.2217	0.2858
4.0200	0.1563	0.2224	0.2866
4.0300	0.1567	0.2230	0.2873
4.0400	0.1571	0.2237	0.2881
4.0500	0.1575	0.2245	0.2890
4.0600	0.1579	0.2251	0.2898
4.0700	0.1583	0.2259	0.2906
4.0800	0.1587	0.2265	0.2916
4.0900	0.1592	0.2272	0.2924
4.1000	0.1598	0.2278	0.2933
4.1100	0.1602	0.2284	0.2941
4.1200	0.1607	0.2291	0.2950
4.1300	0.1612	0.2299	0.2960
4.1400	0.1617	0.2306	0.2971
4.1500	0.1622	0.2313	0.2979
4.1600	0.1628	0.2321	0.2987
4.1700	0.1634	0.2328	0.2996
4.1800	0.1639	0.2333	0.3005
4.1900	0.1646	0.2341	0.3012
4.2000	0.1650	0.2348	0.3023
4.2100	0.1656	0.2356	0.3031
4.2200	0.1662	0.2364	0.3041
4.2300	0.1666	0.2371	0.3050
4.2400	0.1673	0.2378	0.3059
4.2500	0.1679	0.2388	0.3068
4.2600	0.1684	0.2396	0.3079
4.2700	0.1690	0.2403	0.3089
4.2800	0.1696	0.2412	0.3098
4.2900	0.1700	0.2418	0.3109
4.3000	0.1706	0.2425	0.3118
4.3100	0.1711	0.2434	0.3128
4.3200	0.1717	0.2442	0.3140
4.3300	0.1722	0.2450	0.3150
4.3400	0.1729	0.2457	0.3160
4.3500	0.1734	0.2465	0.3169
4.3600	0.1739	0.2474	0.3180
4.3700	0.1745	0.2482	0.3189
4.3800	0.1752	0.2490	0.3200
4.3900	0.1759	0.2499	0.3210
4.4000	0.1765	0.2506	0.3219
4.4100	0.1770	0.2516	0.3228
4.4200	0.1775	0.2526	0.3239
4.4300	0.1782	0.2535	0.3251
4.4400	0.1788	0.2544	0.3258
4.4500	0.1795	0.2552	0.3269
4.4600	0.1802	0.2559	0.3280
4.4700	0.1808	0.2566	0.3291
4.4800	0.1815	0.2574	0.3304
4.4900	0.1823	0.2582	0.3314
4.5000	0.1829	0.2591	0.3324
4.5100	0.1835	0.2600	0.3333
4.5200	0.1844	0.2609	0.3344
4.5300	0.1851	0.2617	0.3352
4.5400	0.1857	0.2625	0.3361
4.5500	0.1862	0.2632	0.3373
4.5600	0.1868	0.2643	0.3383
4.5700	0.1875	0.2651	0.3394
4.5800	0.1882	0.2660	0.3405
4.5900	0.1887	0.2671	0.3414
4.6000	0.1895	0.2681	0.3427
4.6100	0.1901	0.2691	0.3439
4.6200	0.1909	0.2701	0.3449
4.6300	0.1917	0.2710	0.3460
4.6400	0.1924	0.2720	0.3471
4.6500	0.1930	0.2731	0.3486
4.6600	0.1936	0.2740	0.3498
4.6700	0.1943	0.2749	0.3509
4.6800	0.1951	0.2759	0.3523
4.6900	0.1959	0.2771	0.3535
4.7000	0.1965	0.2783	0.3547
4.7100	0.1972	0.2794	0.3559
4.7200	0.1981	0.2802	0.3571
4.7300	0.1989	0.2812	0.3584
4.7400	0.1997	0.2822	0.3596
4.7500	0.2005	0.2833	0.3608
4.7600	0.2013	0.2844	0.3622
4.7700	0.2019	0.2854	0.3634
4.7800	0.2029	0.2865	0.3649
4.7900	0.2036	0.2876	0.3663
4.8000	0.2044	0.2889	0.3676
4.8100	0.2053	0.2900	0.3691
4.8200	0.2063	0.2913	0.3705
4.8300	0.2070	0.2925	0.3719
4.8400	0.2079	0.2935	0.3732
4.8500	0.2089	0.2945	0.3746
4.8600	0.2098	0.2958	0.3762
4.8700	0.2105	0.2970	0.3776
4.8800	0.2115	0.2984	0.3789
4.8900	0.2124	0.2996	0.3803
4.9000	0.2132	0.3008	0.3816
4.9100	0.2142	0.3019	0.3830
4.9200	0.2153	0.3035	0.3841
4.9300	0.2160	0.3048	0.3856
4.9400	0.2169	0.3060	0.3869
4.9500	0.2179	0.3073	0.3884
4.9600	0.2188	0.3085	0.3900
4.9700	0.2198	0.3099	0.3917
4.9800	0.2208	0.3113	0.3933
4.9900	0.2219	0.3126	0.3946
5.0000	0.2229	0.3138	0.3962
5.0100	0.2239	0.3149	0.3979
5.0200	0.2248	0.3162	0.3994
5.0300	0.2258	0.3174	0.4010
5.0400	0.2267	0.3186	0.4024
5.0500	0.2277	0.3201	0.4039
5.0600	0.2289	0.3214	0.4057
5.0700	0.2300	0.3224	0.4073
5.0800	0.2310	0.3240	0.4088
5.0900	0.2320	0.3252	0.4104
5.1000	0.2334	0.3266	0.4122
5.1100	0.2343	0.3279	0.4139
5.1200	0.2355	0.3293	0.4151
5.1300	0.2369	0.3307	0.4168
5.1400	0.2380	0.3320	0.4182
5.1500	0.2393	0.3335	0.4200
5.1600	0.2405	0.3348	0.4216
5.1700	0.2415	0.3362	0.4232
5.1800	0.2428	0.3376	0.4249
5.1900	0.2440	0.3392	0.4267
5.2000	0.2451	0.3411	0.4285
5.2100	0.2464	0.3427	0.4303
5.2200	0.2479	0.3442	0.4317
5.2300	0.2491	0.3457	0.4337
5.2400	0.2505	0.3470	0.4354
5.2500	0.2515	0.3485	0.4368
5.2600	0.2528	0.3499	0.4386
5.2700	0.2539	0.3513	0.4406
5.2800	0.2550	0.3528	0.4427
5.2900	0.2563	0.3545	0.4446
5.3000	0.2576	0.3560	0.4467
5.3100	0.2589	0.3576	0.4487
5.3200	0.2601	0.3595	0.4508
5.3300	0.2613	0.3612	0.4526
5.3400	0.2628	0.3629	0.4545
5.3500	0.2643	0.3649	0.4567
5.3600	0.2657	0.3666	0.4585
5.3700	0.2673	0.3682	0.4604
5.3800	0.2686	0.3700	0.4622
5.3900	0.2701	0.3717	0.4643
5.4000	0.2714	0.3737	0.4662
5.4100	0.2729	0.3759	0.4680
5.4200	0.2742	0.3779	0.4700
5.4300	0.2756	0.3802	0.4723
5.4400	0.2771	0.3823	0.4744
5.4500	0.2785	0.3841	0.4768
5.4600	0.2799	0.3858	0.4793
5.4700	0.2816	0.3881	0.4818
5.4800	0.2831	0.3901	0.4841
5.4900	0.2848	0.3921	0.4862
5.5000	0.2865	0.3939	0.4884
5.5100	0.2884	0.3959	0.4908
5.5200	0.2900	0.3979	0.4933
5.5300	0.2915	0.4001	0.4958
5.5400	0.2932	0.4022	0.4980
5.5500	0.2950	0.4043	0.5007
5.5600	0.2967	0.4064	0.5032
5.5700	0.2984	0.4089	0.5058
5.5800	0.3001	0.4113	0.5081
5.5900	0.3018	0.4136	0.5108
5.6000	0.3039	0.4159	0.5132
5.6100	0.3058	0.4181	0.5154
5.6200	0.3076	0.4204	0.5179
5.6300	0.3094	0.4229	0.5206
5.6400	0.3115	0.4254	0.5233
5.6500	0.3131	0.4276	0.5259
5.6600	0.3150	0.4299	0.5285
5.6700	0.3167	0.4322	0.5314
5.6800	0.3187	0.4347	0.5343
5.6900	0.3207	0.4371	0.5369
5.7000	0.3228	0.4398	0.5398
5.7100	0.3248	0.4419	0.5425
5.7200	0.3268	0.4445	0.5456
5.7300	0.3289	0.4471	0.5486
5.7400	0.3313	0.4495	0.5515
5.7500	0.3335	0.4521	0.5549
5.7600	0.3361	0.4549	0.5578
5.7700	0.3382	0.4575	0.5605
5.7800	0.3409	0.4602	0.5634
5.7900	0.3434	0.4627	0.5662
5.8000	0.3458	0.4654	0.5691
5.8100	0.3481	0.4684	0.5722
5.8200	0.3504	0.4713	0.5754
5.8300	0.3528	0.4741	0.5786
5.8400	0.3552	0.4768	0.5818
5.8500	0.3577	0.4797	0.5850
5.8600	0.3601	0.4829	0.5880
5.8700	0.3626	0.4856	0.5916
5.8800	0.3654	0.4887	0.5947
5.8900	0.3681	0.4916	0.5982
5.9000	0.3707	0.4951	0.6016
5.9100	0.3733	0.4985	0.6048
5.9200	0.3761	0.5019	0.6080
5.9300	0.3792	0.5051	0.6113
5.9400	0.3821	0.5086	0.6148
5.9500	0.3847	0.5119	0.6180
5.9600	0.3876	0.5158	0.6215
5.9700	0.3906	0.5192	0.6249
5.9800	0.3937	0.5224	0.6283
5.9900	0.3963	0.5259	0.6320
6.0000	0.3995	0.5295	0.6353
6.0100	0.4026	0.5327	0.6392
6.0200	0.4057	0.5361	0.6426
6.0300	0.4087	0.5397	0.6465
6.0400	0.4120	0.5437	0.6502
6.0500	0.4155	0.5475	0.6539
6.0600	0.4189	0.5516	0.6578
6.0700	0.4225	0.5555	0.6619
6.0800	0.4260	0.5595	0.6659
6.0900	0.4293	0.5639	0.6700
6.1000	0.4332	0.5684	0.6740
6.1100	0.4369	0.5725	0.6777
6.1200	0.4408	0.5768	0.6817
6.1300	0.4449	0.5810	0.6858
6.1400	0.4485	0.5853	0.6896
6.1500	0.4527	0.5897	0.6934
6.1600	0.4568	0.5942	0.6975
6.1700	0.4613	0.5989	0.7016
6.1800	0.4655	0.6032	0.7058
6.1900	0.4696	0.6076	0.7103
6.2000	0.4738	0.6122	0.7149
6.2100	0.4780	0.6167	0.7193
6.2200	0.4826	0.6217	0.7237
6.2300	0.4872	0.6268	0.7281
6.2400	0.4919	0.6315	0.7325
6.2500	0.4966	0.6360	0.7375
6.2600	0.5020	0.6406	0.7422
6.2700	0.5072	0.6456	0.7470
6.2800	0.5123	0.6504	0.7515
6.2900	0.5174	0.6554	0.7565
6.3000	0.5221	0.6606	0.7613
6.3100	0.5274	0.6655	0.7661
6.3200	0.5330	0.6711	0.7708
6.3300	0.5388	0.6766	0.7752
6.3400	0.5441	0.6826	0.7799
6.3500	0.5499	0.6878	0.7847
6.3600	0.5558	0.6930	0.7895
6.3700	0.5615	0.6990	0.7942
6.3800	0.5674	0.7045	0.7991
6.3900	0.5735	0.7101	0.8040
6.4000	0.5798	0.7158	0.8083
6.4100	0.5864	0.7213	0.8128
6.4200	0.5926	0.7276	0.8181
6.4300	0.5989	0.7334	0.8228
6.4400	0.6053	0.7395	0.8272
6.4500	0.6124	0.7458	0.8322
6.4600	0.6192	0.7524	0.8371
6.4700	0.6263	0.7580	0.8421
6.4800	0.6336	0.7642	0.8468
6.4900	0.6404	0.7695	0.8514
6.5000	0.6474	0.7757	0.8562
6.5100	0.6550	0.7821	0.8609
6.5200	0.6624	0.7883	0.8658
6.5300	0.6697	0.7940	0.8706
6.5400	0.6771	0.7995	0.8751
6.5500	0.6851	0.8057	0.8797
6.5600	0.6925	0.8118	0.8841
6.5700	0.7008	0.8172	0.8885
6.5800	0.7082	0.8232	0.8929
6.5900	0.7159	0.8291	0.8967
6.6000	0.7233	0.8350	0.9010
6.6100	0.7314	0.8406	0.9044
6.6200	0.7393	0.8463	0.9084
6.6300	0.7476	0.8520	0.9129
6.6400	0.7553	0.8577	0.9169
6.6500	0.7626	0.8630	0.9207
6.6600	0.7705	0.8688	0.9247
6.6700	0.7781	0.8742	0.9279
6.6800	0.7861	0.8795	0.9317
6.6900	0.7936	0.8846	0.9349
6.7000	0.8009	0.8896	0.9381
6.7100	0.8085	0.8946	0.9414
6.7200	0.8158	0.8994	0.9442
6.7300	0.8234	0.9041	0.9472
6.7400	0.8305	0.9085	0.9502
6.7500	0.8377	0.9131	0.9533
6.7600	0.8445	0.9170	0.9558
6.7700	0.8512	0.9212	0.9585
6.7800	0.8583	0.9254	0.9610
6.7900	0.8650	0.9292	0.9633
6.8000	0.8708	0.9328	0.9653
6.8100	0.8776	0.9363	0.9674
6.8200	0.8838	0.9397	0.9693
6.8300	0.8894	0.9431	0.9713
6.8400	0.8954	0.9466	0.9731
6.8500	0.9011	0.9495	0.9749
6.8600	0.9067	0.9524	0.9764
6.8700	0.9122	0.9553	0.9783
6.8800	0.9172	0.9580	0.9797
6.8900	0.9223	0.9611	0.9811
6.9000	0.9268	0.9637	0.9823
6.9100	0.9311	0.9658	0.9836
6.9200	0.9354	0.9685	0.9849
6.9300	0.9396	0.9707	0.9860
6.9400	0.9435	0.9724	0.9871
6.9500	0.9470	0.9747	0.9880
6.9600	0.9507	0.9766	0.9890
6.9700	0.9540	0.9782	0.9899
6.9800	0.9573	0.9797	0.9905
6.9900	0.9605	0.9813	0.9914
7.0000	0.9631	0.9829	0.9922
7.0100	0.9657	0.9844	0.9928
7.0200	0.9685	0.9855	0.9934
7.0300	0.9709	0.9865	0.9939
7.0400	0.9731	0.9877	0.9944
7.0500	0.9748	0.9888	0.9950
7.0600	0.9765	0.9897	0.9954
7.0700	0.9784	0.9908	0.9958
7.0800	0.9801	0.9916	0.9961
7.0900	0.9817	0.9922	0.9965
7.1000	0.9830	0.9928	0.9967
7.1100	0.9845	0.9934	0.9970
7.1200	0.9858	0.9939	0.9972
7.1300	0.9870	0.9944	0.9974
7.1400	0.9880	0.9949	0.9976
7.1500	0.9892	0.9953	0.9978
7.1600	0.9902	0.9958	0.9980
7.1700	0.9911	0.9962	0.9982
7.1800	0.9918	0.9965	0.9983
7.1900	0.9924	0.9968	0.9984
7.2000	0.9931	0.9970	0.9985
7.2100	0.9936	0.9971	0.9987
7.2200	0.9942	0.9974	0.9988
7.2300	0.9947	0.9976	0.9989
7.2400	0.9952	0.9978	0.9990
7.2500	0.9956	0.9980	0.9991
7.2600	0.9960	0.9981	0.9992
7.2700	0.9963	0.9983	0.9993
7.2800	0.9966	0.9985	0.9993
7.2900	0.9969	0.9986	0.9994
7.3000	0.9971	0.9987	0.9994
7.3100	0.9974	0.9989	0.9995
7.3200	0.9976	0.9990	0.9995
7.3300	0.9979	0.9991	0.9995
7.3400	0.9981	0.9992	0.9995
7.3500	0.9983	0.9993	0.9996
7.3600	0.9984	0.9993	0.9996
7.3700	0.9986	0.9994	0.9997
7.3800	0.9986	0.9994	0.9997
7.3900	0.9988	0.9994	0.9997
7.4000	0.9989	0.9995	0.9997
7.4100	0.9990	0.9995	0.9998
7.4200	0.9991	0.9996	0.9998
7.4300	0.9991	0.9996	0.9998
7.4400	0.9992	0.9996	0.9998
7.4500	0.9992	0.9997	0.9998
7.4600	0.9993	0.9997	0.9998
7.4700	0.9994	0.9997	0.9999
7.4800	0.9995	0.9997	0.9999
7.4900	0.9996	0.9998	0.9999
7.5000	0.9996	0.9998	0.9999
7.5100	0.9997	0.9998	0.9999
7.5200	0.9997	0.9998	0.9999
7.5300	0.9998	0.9998	0.9999
7.5400	0.9998	0.9999	0.9999
7.5500	0.9998	0.9999	0.9999
7.5600	0.9998	0.9999	1.0000
7.5700	0.9999	0.9999	1.0000
7.5800	0.9999	0.9999	1.0000
7.5900	0.9999	0.9999	1.0000
7.6000	0.9999	0.9999	1.0000
7.6100	0.9999	1.0000	1.0000
7.6200	0.9999	1.0000	1.0000
7.6300	0.9999	1.0000	1.0000
7.6400	0.9999	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	6.4204	6.4656	5.9167	18.8027
2.0000	6.2462	2.4634	5.4375	14.1471
3.0000	6.3722	3.9425	3.4316	13.7463
4.0000	6.4252	6.5558	0.0033	12.9843
5.0000	6.2836	0.0033	5.2911	11.5780
6.0000	5.4002	6.3037	6.2564	17.9603
7.0000	5.8627	0.0033	6.2538	12.1198
8.0000	5.1774	5.6175	5.6539	16.4488
9.0000	5.3478	1.6536	5.8060	12.8074
10.0000	5.4020	5.9627	0.0033	11.3681
11.0000	6.3804	6.5954	6.5711	19.5470
12.0000	0.0033	6.2330	5.5722	11.8086
13.0000	6.7481	6.1199	1.9153	14.7832
14.0000	5.0779	6.3997	5.9502	17.4277
15.0000	6.6226	5.1637	5.1100	16.8963
16.0000	6.6222	2.7313	6.4822	15.8356
17.0000	2.1289	5.8871	0.0033	8.0193
18.0000	5.6681	0.0034	0.0034	5.6748
19.0000	0.6540	6.4391	6.7274	13.8205
20.0000	5.9536	6.5406	6.0277	18.5219
21.0000	6.7275	5.6648	6.5120	18.9044
22.0000	6.7554	5.0123	5.5592	17.3268
23.0000	6.5935	5.8857	5.1361	17.6153
24.0000	6.2300	3.4919	6.4797	16.2016
25.0000	4.6155	5.5159	4.7770	14.9084
26.0000	6.2458	5.0963	0.7515	12.0936
27.0000	6.5622	0.0034	6.1016	12.6672
28.0000	5.3680	0.0034	6.5599	11.9313
29.0000	6.5890	6.5351	6.4543	19.5785
30.0000	5.2978	6.3081	0.0034	11.6093
31.0000	5.4637	4.9812	5.4082	15.8531
32.0000	6.6469	5.2887	6.3539	18.2896
33.0000	3.9660	6.5873	5.8926	16.4459
34.0000	5.6477	6.5947	1.9136	14.1559
35.0000	3.4884	4.5910	5.3706	13.4500
36.0000	6.7193	6.5738	6.4399	19.7330
37.0000	3.3146	4.6939	6.4511	14.4595
38.0000	6.1354	5.7206	4.6182	16.4742
39.0000	6.2726	6.6540	0.0033	12.9299
40.0000	5.7958	5.7737	6.4570	18.0265
41.0000	6.2952	6.3479	0.0033	12.6464
42.0000	5.2914	6.5439	6.2310	18.0663
43.0000	6.4036	6.2285	6.1537	18.7858
44.0000	6.5710	5.8449	3.1973	15.6132
45.0000	4.4108	5.6210	4.9945	15.0262
46.0000	3.9532	5.6490	6.5155	16.1177
47.0000	1.3568	0.0033	6.1336	7.4937
48.0000	5.8646	6.5436	6.0166	18.4248
49.0000	6.6079	5.8306	2.8534	15.2919
50.0000	6.3883	6.4808	5.7456	18.6147
51.0000	6.3395	5.8404	4.6159	16.7958
52.0000	6.0444	0.9197	6.0705	13.0345
53.0000	6.4510	5.2837	5.7572	17.4918
54.0000	6.1463	4.2055	5.5949	15.9467
55.0000	4.5796	5.8993	5.4311	15.9100
56.0000	6.3393	2.5943	6.4393	15.3729
57.0000	6.0956	6.2842	5.4292	17.8090
58.0000	4.3803	0.0032	3.4908	7.8743
59.0000	5.6283	5.1282	3.7619	14.5184
60.0000	0.0033	0.0033	5.8798	5.8863
61.0000	6.2453	0.0033	5.2903	11.5390
62.0000	4.3955	0.0034	6.0806	10.4795
63.0000	5.8098	6.4552	6.5952	18.8602
64.0000	6.4244	6.1787	4.5326	17.1358
65.0000	5.8620	5.9234	6.0362	17.8215
66.0000	6.6254	6.4967	6.4104	19.5325
67.0000	6.5516	0.0033	5.0127	11.5676
68.0000	5.9286	5.0050	6.0676	17.0013
69.0000	6.2861	6.2850	5.2961	17.8673
70.0000	3.9083	5.2705	4.7086	13.8874
71.0000	4.0764	5.4276	5.7377	15.2417
72.0000	6.3191	0.0033	4.3003	10.6228
73.0000	6.5085	6.3599	0.0033	12.8717
74.0000	5.1790	5.7300	6.5332	17.4422
75.0000	4.4188	6.2194	5.9260	16.5642
76.0000	6.5855	5.8777	6.6021	19.0652
77.0000	6.2744	5.5291	6.0809	17.8844
78.0000	6.3704	6.0616	5.9718	18.4038
79.0000	5.4471	4.8617	5.3713	15.6802
80.0000	6.3966	4.7168	5.9331	17.0465
81.0000	6.2592	5.8767	4.3893	16.5252
82.0000	1.2568	6.1450	5.8851	13.2870
83.0000	5.4434	3.5018	5.8459	14.7912
84.0000	6.0520	5.0353	0.0032	11.0906
85.0000	6.5250	6.2898	5.3239	18.1387
86.0000	4.6865	5.8717	6.3280	16.8862
87.0000	4.5498	5.8864	3.9431	14.3793
88.0000	0.0122	5.7657	5.0878	10.8656
89.0000	0.0033	5.3291	4.9573	10.2897
90.0000	6.5031	5.6921	1.3327	13.5278
91.0000	5.3684	4.8508	3.3834	13.6026
92.0000	6.5120	6.4589	4.4833	17.4542
93.0000	6.4766	4.1509	2.3472	12.9746
94.0000	0.0033	5.3410	5.9011	11.2454
95.0000	6.4022	0.0033	6.1554	12.5609
96.0000	6.7083	6.2049	1.2288	14.1420
97.0000	6.2612	5.6828	6.0250	17.9690
98.0000	5.5149	0.0033	5.2713	10.7896
99.0000	5.5145	6.3970	5.9745	17.8861
100.0000	0.0033	6.6252	6.0948	12.7234


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0706	0.1016	0.1356
0.0200	0.0713	0.1025	0.1370
0.0300	0.0720	0.1035	0.1382
0.0400	0.0728	0.1045	0.1395
0.0500	0.0735	0.1057	0.1410
0.0600	0.0741	0.1068	0.1423
0.0700	0.0747	0.1079	0.1434
0.0800	0.0755	0.1091	0.1447
0.0900	0.0763	0.1101	0.1462
0.1000	0.0770	0.1110	0.1474
0.1100	0.0778	0.1122	0.1490
0.1200	0.0787	0.1134	0.1503
0.1300	0.0793	0.1143	0.1518
0.1400	0.0801	0.1154	0.1532
0.1500	0.0810	0.1165	0.1546
0.1600	0.0817	0.1175	0.1563
0.1700	0.0824	0.1187	0.1577
0.1800	0.0833	0.1199	0.1596
0.1900	0.0841	0.1211	0.1611
0.2000	0.0850	0.1220	0.1623
0.2100	0.0858	0.1231	0.1636
0.2200	0.0865	0.1240	0.1650
0.2300	0.0874	0.1250	0.1666
0.2400	0.0880	0.1262	0.1682
0.2500	0.0888	0.1274	0.1698
0.2600	0.0897	0.1286	0.1710
0.2700	0.0907	0.1297	0.1724
0.2800	0.0915	0.1309	0.1739
0.2900	0.0923	0.1321	0.1754
0.3000	0.0932	0.1333	0.1774
0.3100	0.0939	0.1346	0.1789
0.3200	0.0949	0.1358	0.1806
0.3300	0.0958	0.1373	0.1823
0.3400	0.0966	0.1385	0.1840
0.3500	0.0976	0.1396	0.1854
0.3600	0.0985	0.1410	0.1870
0.3700	0.0994	0.1423	0.1887
0.3800	0.1005	0.1436	0.1902
0.3900	0.1015	0.1448	0.1916
0.4000	0.1026	0.1462	0.1932
0.4100	0.1033	0.1476	0.1950
0.4200	0.1043	0.1491	0.1969
0.4300	0.1053	0.1505	0.1983
0.4400	0.1064	0.1522	0.1999
0.4500	0.1076	0.1537	0.2018
0.4600	0.1085	0.1549	0.2036
0.4700	0.1096	0.1564	0.2056
0.4800	0.1104	0.1579	0.2073
0.4900	0.1117	0.1594	0.2091
0.5000	0.1126	0.1610	0.2111
0.5100	0.1138	0.1626	0.2129
0.5200	0.1149	0.1641	0.2147
0.5300	0.1159	0.1658	0.2164
0.5400	0.1171	0.1675	0.2183
0.5500	0.1183	0.1691	0.2202
0.5600	0.1194	0.1707	0.2223
0.5700	0.1205	0.1722	0.2243
0.5800	0.1219	0.1739	0.2262
0.5900	0.1227	0.1754	0.2280
0.6000	0.1237	0.1770	0.2297
0.6100	0.1250	0.1784	0.2318
0.6200	0.1263	0.1799	0.2337
0.6300	0.1274	0.1812	0.2359
0.6400	0.1286	0.1830	0.2376
0.6500	0.1298	0.1846	0.2399
0.6600	0.1310	0.1863	0.2419
0.6700	0.1324	0.1878	0.2439
0.6800	0.1335	0.1896	0.2462
0.6900	0.1346	0.1914	0.2482
0.7000	0.1358	0.1930	0.2503
0.7100	0.1370	0.1951	0.2524
0.7200	0.1384	0.1969	0.2545
0.7300	0.1394	0.1986	0.2569
0.7400	0.1408	0.2006	0.2591
0.7500	0.1420	0.2026	0.2612
0.7600	0.1432	0.2043	0.2634
0.7700	0.1444	0.2061	0.2656
0.7800	0.1457	0.2080	0.2677
0.7900	0.1471	0.2101	0.2700
0.8000	0.1483	0.2121	0.2722
0.8100	0.1496	0.2141	0.2748
0.8200	0.1512	0.2159	0.2771
0.8300	0.1526	0.2177	0.2798
0.8400	0.1539	0.2195	0.2824
0.8500	0.1555	0.2213	0.2851
0.8600	0.1567	0.2233	0.2876
0.8700	0.1582	0.2255	0.2902
0.8800	0.1597	0.2277	0.2927
0.8900	0.1612	0.2296	0.2951
0.9000	0.1625	0.2315	0.2979
0.9100	0.1641	0.2334	0.3004
0.9200	0.1657	0.2353	0.3028
0.9300	0.1671	0.2375	0.3052
0.9400	0.1686	0.2398	0.3078
0.9500	0.1701	0.2420	0.3107
0.9600	0.1715	0.2443	0.3137
0.9700	0.1731	0.2465	0.3166
0.9800	0.1746	0.2486	0.3193
0.9900	0.1762	0.2505	0.3217
1.0000	0.1780	0.2527	0.3243
1.0100	0.1796	0.2547	0.3269
1.0200	0.1813	0.2569	0.3293
1.0300	0.1827	0.2591	0.3319
1.0400	0.1844	0.2614	0.3346
1.0500	0.1859	0.2634	0.3378
1.0600	0.1874	0.2654	0.3400
1.0700	0.1890	0.2680	0.3427
1.0800	0.1909	0.2705	0.3455
1.0900	0.1924	0.2725	0.3481
1.1000	0.1939	0.2748	0.3507
1.1100	0.1957	0.2773	0.3534
1.1200	0.1975	0.2793	0.3564
1.1300	0.1993	0.2816	0.3592
1.1400	0.2012	0.2840	0.3623
1.1500	0.2030	0.2864	0.3649
1.1600	0.2045	0.2889	0.3675
1.1700	0.2063	0.2912	0.3705
1.1800	0.2077	0.2937	0.3736
1.1900	0.2096	0.2965	0.3767
1.2000	0.2118	0.2993	0.3798
1.2100	0.2136	0.3015	0.3829
1.2200	0.2158	0.3042	0.3859
1.2300	0.2179	0.3068	0.3889
1.2400	0.2199	0.3096	0.3921
1.2500	0.2216	0.3121	0.3951
1.2600	0.2236	0.3149	0.3982
1.2700	0.2255	0.3176	0.4012
1.2800	0.2277	0.3198	0.4040
1.2900	0.2298	0.3225	0.4068
1.3000	0.2319	0.3252	0.4099
1.3100	0.2342	0.3277	0.4128
1.3200	0.2364	0.3305	0.4159
1.3300	0.2385	0.3331	0.4190
1.3400	0.2404	0.3357	0.4221
1.3500	0.2426	0.3383	0.4254
1.3600	0.2445	0.3410	0.4285
1.3700	0.2468	0.3435	0.4314
1.3800	0.2486	0.3461	0.4347
1.3900	0.2507	0.3490	0.4379
1.4000	0.2529	0.3515	0.4409
1.4100	0.2550	0.3545	0.4440
1.4200	0.2573	0.3573	0.4473
1.4300	0.2593	0.3601	0.4508
1.4400	0.2616	0.3630	0.4538
1.4500	0.2637	0.3659	0.4570
1.4600	0.2660	0.3688	0.4602
1.4700	0.2685	0.3720	0.4637
1.4800	0.2709	0.3748	0.4669
1.4900	0.2729	0.3776	0.4702
1.5000	0.2753	0.3806	0.4737
1.5100	0.2776	0.3831	0.4766
1.5200	0.2802	0.3861	0.4803
1.5300	0.2824	0.3891	0.4838
1.5400	0.2848	0.3921	0.4870
1.5500	0.2874	0.3948	0.4902
1.5600	0.2901	0.3980	0.4935
1.5700	0.2924	0.4009	0.4972
1.5800	0.2948	0.4038	0.5008
1.5900	0.2971	0.4070	0.5044
1.6000	0.2994	0.4102	0.5079
1.6100	0.3018	0.4134	0.5112
1.6200	0.3042	0.4162	0.5148
1.6300	0.3068	0.4192	0.5183
1.6400	0.3095	0.4222	0.5219
1.6500	0.3122	0.4253	0.5253
1.6600	0.3146	0.4284	0.5292
1.6700	0.3170	0.4316	0.5329
1.6800	0.3194	0.4348	0.5364
1.6900	0.3224	0.4381	0.5402
1.7000	0.3249	0.4411	0.5437
1.7100	0.3277	0.4444	0.5471
1.7200	0.3303	0.4478	0.5510
1.7300	0.3330	0.4513	0.5549
1.7400	0.3358	0.4549	0.5585
1.7500	0.3388	0.4580	0.5625
1.7600	0.3417	0.4614	0.5661
1.7700	0.3441	0.4645	0.5698
1.7800	0.3470	0.4681	0.5737
1.7900	0.3496	0.4714	0.5774
1.8000	0.3526	0.4749	0.5813
1.8100	0.3553	0.4779	0.5845
1.8200	0.3578	0.4813	0.5879
1.8300	0.3604	0.4847	0.5914
1.8400	0.3634	0.4884	0.5950
1.8500	0.3660	0.4922	0.5984
1.8600	0.3694	0.4954	0.6022
1.8700	0.3721	0.4990	0.6059
1.8800	0.3752	0.5025	0.6096
1.8900	0.3780	0.5058	0.6131
1.9000	0.3809	0.5092	0.6168
1.9100	0.3839	0.5125	0.6206
1.9200	0.3869	0.5161	0.6243
1.9300	0.3899	0.5195	0.6278
1.9400	0.3926	0.5231	0.6315
1.9500	0.3957	0.5267	0.6352
1.9600	0.3987	0.5306	0.6390
1.9700	0.4019	0.5343	0.6431
1.9800	0.4052	0.5380	0.6466
1.9900	0.4087	0.5412	0.6502
2.0000	0.4115	0.5447	0.6540
2.0100	0.4147	0.5483	0.6579
2.0200	0.4181	0.5517	0.6618
2.0300	0.4213	0.5555	0.6657
2.0400	0.4243	0.5593	0.6692
2.0500	0.4277	0.5630	0.6727
2.0600	0.4309	0.5667	0.6767
2.0700	0.4341	0.5700	0.6800
2.0800	0.4374	0.5740	0.6834
2.0900	0.4404	0.5780	0.6870
2.1000	0.4441	0.5819	0.6904
2.1100	0.4474	0.5856	0.6939
2.1200	0.4507	0.5895	0.6975
2.1300	0.4545	0.5930	0.7012
2.1400	0.4575	0.5965	0.7048
2.1500	0.4609	0.6004	0.7085
2.1600	0.4639	0.6039	0.7120
2.1700	0.4669	0.6076	0.7156
2.1800	0.4703	0.6110	0.7191
2.1900	0.4737	0.6151	0.7228
2.2000	0.4772	0.6187	0.7267
2.2100	0.4807	0.6222	0.7303
2.2200	0.4842	0.6259	0.7337
2.2300	0.4874	0.6298	0.7371
2.2400	0.4907	0.6333	0.7404
2.2500	0.4940	0.6369	0.7437
2.2600	0.4973	0.6404	0.7471
2.2700	0.5003	0.6441	0.7506
2.2800	0.5035	0.6474	0.7540
2.2900	0.5070	0.6512	0.7577
2.3000	0.5101	0.6549	0.7611
2.3100	0.5137	0.6587	0.7647
2.3200	0.5171	0.6626	0.7681
2.3300	0.5206	0.6661	0.7714
2.3400	0.5243	0.6695	0.7749
2.3500	0.5281	0.6734	0.7782
2.3600	0.5316	0.6772	0.7814
2.3700	0.5352	0.6810	0.7847
2.3800	0.5390	0.6844	0.7883
2.3900	0.5425	0.6882	0.7916
2.4000	0.5456	0.6918	0.7951
2.4100	0.5493	0.6957	0.7983
2.4200	0.5529	0.6992	0.8018
2.4300	0.5569	0.7030	0.8053
2.4400	0.5606	0.7065	0.8081
2.4500	0.5643	0.7099	0.8114
2.4600	0.5676	0.7135	0.8145
2.4700	0.5712	0.7170	0.8172
2.4800	0.5750	0.7206	0.8203
2.4900	0.5784	0.7240	0.8231
2.5000	0.5821	0.7274	0.8261
2.5100	0.5860	0.7312	0.8293
2.5200	0.5896	0.7344	0.8325
2.5300	0.5937	0.7377	0.8358
2.5400	0.5975	0.7412	0.8389
2.5500	0.6011	0.7444	0.8414
2.5600	0.6048	0.7480	0.8443
2.5700	0.6081	0.7512	0.8472
2.5800	0.6119	0.7547	0.8498
2.5900	0.6159	0.7579	0.8527
2.6000	0.6196	0.7617	0.8553
2.6100	0.6236	0.7654	0.8583
2.6200	0.6272	0.7688	0.8609
2.6300	0.6308	0.7726	0.8637
2.6400	0.6346	0.7766	0.8664
2.6500	0.6385	0.7802	0.8693
2.6600	0.6420	0.7840	0.8719
2.6700	0.6458	0.7871	0.8745
2.6800	0.6493	0.7904	0.8770
2.6900	0.6537	0.7939	0.8797
2.7000	0.6577	0.7972	0.8824
2.7100	0.6611	0.8006	0.8850
2.7200	0.6648	0.8037	0.8873
2.7300	0.6684	0.8067	0.8898
2.7400	0.6720	0.8095	0.8921
2.7500	0.6760	0.8126	0.8945
2.7600	0.6797	0.8156	0.8970
2.7700	0.6833	0.8187	0.8992
2.7800	0.6871	0.8218	0.9016
2.7900	0.6905	0.8243	0.9038
2.8000	0.6943	0.8275	0.9058
2.8100	0.6975	0.8304	0.9078
2.8200	0.7011	0.8334	0.9097
2.8300	0.7047	0.8364	0.9117
2.8400	0.7082	0.8391	0.9136
2.8500	0.7119	0.8421	0.9158
2.8600	0.7155	0.8451	0.9178
2.8700	0.7191	0.8481	0.9196
2.8800	0.7226	0.8506	0.9220
2.8900	0.7261	0.8534	0.9238
2.9000	0.7295	0.8563	0.9256
2.9100	0.7329	0.8587	0.9280
2.9200	0.7365	0.8616	0.9298
2.9300	0.7397	0.8645	0.9317
2.9400	0.7432	0.8667	0.9335
2.9500	0.7463	0.8695	0.9352
2.9600	0.7498	0.8722	0.9370
2.9700	0.7531	0.8748	0.9386
2.9800	0.7564	0.8773	0.9401
2.9900	0.7597	0.8798	0.9418
3.0000	0.7630	0.8820	0.9436
3.0100	0.7663	0.8847	0.9454
3.0200	0.7697	0.8871	0.9467
3.0300	0.7733	0.8896	0.9484
3.0400	0.7762	0.8920	0.9500
3.0500	0.7795	0.8944	0.9516
3.0600	0.7829	0.8968	0.9531
3.0700	0.7866	0.8993	0.9548
3.0800	0.7898	0.9015	0.9560
3.0900	0.7930	0.9039	0.9575
3.1000	0.7964	0.9063	0.9589
3.1100	0.7995	0.9086	0.9601
3.1200	0.8029	0.9109	0.9616
3.1300	0.8059	0.9131	0.9627
3.1400	0.8094	0.9152	0.9641
3.1500	0.8128	0.9172	0.9653
3.1600	0.8154	0.9189	0.9665
3.1700	0.8185	0.9210	0.9676
3.1800	0.8213	0.9229	0.9689
3.1900	0.8242	0.9248	0.9700
3.2000	0.8271	0.9269	0.9711
3.2100	0.8302	0.9287	0.9721
3.2200	0.8334	0.9305	0.9729
3.2300	0.8364	0.9321	0.9739
3.2400	0.8394	0.9339	0.9747
3.2500	0.8423	0.9356	0.9756
3.2600	0.8451	0.9376	0.9765
3.2700	0.8478	0.9391	0.9774
3.2800	0.8506	0.9412	0.9782
3.2900	0.8535	0.9428	0.9790
3.3000	0.8563	0.9445	0.9798
3.3100	0.8589	0.9464	0.9804
3.3200	0.8615	0.9478	0.9811
3.3300	0.8643	0.9494	0.9818
3.3400	0.8668	0.9508	0.9825
3.3500	0.8694	0.9525	0.9832
3.3600	0.8719	0.9541	0.9839
3.3700	0.8742	0.9556	0.9847
3.3800	0.8768	0.9569	0.9852
3.3900	0.8798	0.9583	0.9859
3.4000	0.8822	0.9596	0.9865
3.4100	0.8845	0.9610	0.9870
3.4200	0.8870	0.9620	0.9875
3.4300	0.8894	0.9633	0.9881
3.4400	0.8919	0.9645	0.9885
3.4500	0.8940	0.9655	0.9891
3.4600	0.8965	0.9665	0.9896
3.4700	0.8988	0.9674	0.9900
3.4800	0.9012	0.9686	0.9905
3.4900	0.9033	0.9697	0.9908
3.5000	0.9054	0.9706	0.9913
3.5100	0.9077	0.9717	0.9917
3.5200	0.9096	0.9728	0.9922
3.5300	0.9118	0.9736	0.9925
3.5400	0.9141	0.9746	0.9929
3.5500	0.9163	0.9754	0.9932
3.5600	0.9182	0.9764	0.9936
3.5700	0.9201	0.9773	0.9940
3.5800	0.9219	0.9782	0.9942
3.5900	0.9237	0.9792	0.9944
3.6000	0.9258	0.9799	0.9947
3.6100	0.9277	0.9808	0.9950
3.6200	0.9297	0.9815	0.9951
3.6300	0.9316	0.9823	0.9955
3.6400	0.9336	0.9829	0.9957
3.6500	0.9351	0.9836	0.9959
3.6600	0.9366	0.9843	0.9961
3.6700	0.9383	0.9849	0.9962
3.6800	0.9401	0.9855	0.9964
3.6900	0.9415	0.9862	0.9966
3.7000	0.9431	0.9869	0.9968
3.7100	0.9448	0.9875	0.9970
3.7200	0.9462	0.9881	0.9972
3.7300	0.9480	0.9886	0.9973
3.7400	0.9498	0.9891	0.9975
3.7500	0.9514	0.9896	0.9976
3.7600	0.9529	0.9901	0.9978
3.7700	0.9544	0.9906	0.9978
3.7800	0.9557	0.9912	0.9980
3.7900	0.9569	0.9916	0.9981
3.8000	0.9585	0.9920	0.9983
3.8100	0.9599	0.9924	0.9984
3.8200	0.9614	0.9927	0.9984
3.8300	0.9627	0.9932	0.9985
3.8400	0.9639	0.9935	0.9986
3.8500	0.9653	0.9938	0.9987
3.8600	0.9664	0.9941	0.9988
3.8700	0.9674	0.9944	0.9988
3.8800	0.9686	0.9947	0.9989
3.8900	0.9697	0.9949	0.9990
3.9000	0.9709	0.9952	0.9990
3.9100	0.9719	0.9954	0.9991
3.9200	0.9728	0.9956	0.9992
3.9300	0.9739	0.9958	0.9993
3.9400	0.9748	0.9960	0.9994
3.9500	0.9759	0.9962	0.9994
3.9600	0.9767	0.9963	0.9995
3.9700	0.9776	0.9965	0.9995
3.9800	0.9784	0.9967	0.9996
3.9900	0.9789	0.9969	0.9996
4.0000	0.9797	0.9971	0.9997
4.0100	0.9805	0.9974	0.9997
4.0200	0.9813	0.9975	0.9997
4.0300	0.9820	0.9976	0.9998
4.0400	0.9828	0.9978	0.9998
4.0500	0.9834	0.9979	0.9998
4.0600	0.9839	0.9981	0.9998
4.0700	0.9844	0.9981	0.9998
4.0800	0.9851	0.9983	0.9999
4.0900	0.9857	0.9983	0.9999
4.1000	0.9862	0.9985	0.9999
4.1100	0.9868	0.9986	0.9999
4.1200	0.9874	0.9986	0.9999
4.1300	0.9878	0.9987	0.9999
4.1400	0.9884	0.9988	0.9999
4.1500	0.9890	0.9989	0.9999
4.1600	0.9894	0.9990	0.9999
4.1700	0.9899	0.9990	0.9999
4.1800	0.9903	0.9991	0.9999
4.1900	0.9908	0.9991	1.0000
4.2000	0.9911	0.9991	1.0000
4.2100	0.9915	0.9992	1.0000
4.2200	0.9917	0.9992	1.0000
4.2300	0.9921	0.9993	1.0000
4.2400	0.9926	0.9993	1.0000
4.2500	0.9929	0.9994	1.0000
4.2600	0.9933	0.9994	1.0000
4.2700	0.9936	0.9995	1.0000
4.2800	0.9940	0.9996	1.0000
4.2900	0.9943	0.9996	1.0000
4.3000	0.9947	0.9996	1.0000
4.3100	0.9949	0.9996	1.0000
4.3200	0.9952	0.9997	1.0000
4.3300	0.9955	0.9997	1.0000
4.3400	0.9957	0.9998	1.0000
4.3500	0.9960	0.9998	1.0000
4.3600	0.9963	0.9998	1.0000
4.3700	0.9965	0.9998	1.0000
4.3800	0.9967	0.9998	1.0000
4.3900	0.9969	0.9998	1.0000
4.4000	0.9971	0.9999	1.0000
4.4100	0.9973	0.9999	1.0000
4.4200	0.9974	0.9999	1.0000
4.4300	0.9975	0.9999	1.0000
4.4400	0.9976	0.9999	1.0000
4.4500	0.9978	0.9999	1.0000
4.4600	0.9980	0.9999	1.0000
4.4700	0.9981	0.9999	1.0000
4.4800	0.9983	0.9999	1.0000
4.4900	0.9984	0.9999	1.0000
4.5000	0.9985	0.9999	1.0000
4.5100	0.9986	1.0000	1.0000
4.5200	0.9987	1.0000	1.0000
4.5300	0.9988	1.0000	1.0000
4.5400	0.9989	1.0000	1.0000
4.5500	0.9989	1.0000	1.0000
4.5600	0.9990	1.0000	1.0000
4.5700	0.9990	1.0000	1.0000
4.5800	0.9991	1.0000	1.0000
4.5900	0.9991	1.0000	1.0000
4.6000	0.9992	1.0000	1.0000
4.6100	0.9992	1.0000	1.0000
4.6200	0.9993	1.0000	1.0000
4.6300	0.9993	1.0000	1.0000
4.6400	0.9993	1.0000	1.0000
4.6500	0.9994	1.0000	1.0000
4.6600	0.9994	1.0000	1.0000
4.6700	0.9994	1.0000	1.0000
4.6800	0.9995	1.0000	1.0000
4.6900	0.9995	1.0000	1.0000
4.7000	0.9995	1.0000	1.0000
4.7100	0.9996	1.0000	1.0000
4.7200	0.9996	1.0000	1.0000
4.7300	0.9996	1.0000	1.0000
4.7400	0.9997	1.0000	1.0000
4.7500	0.9997	1.0000	1.0000
4.7600	0.9997	1.0000	1.0000
4.7700	0.9998	1.0000	1.0000
4.7800	0.9998	1.0000	1.0000
4.7900	0.9998	1.0000	1.0000
4.8000	0.9998	1.0000	1.0000
4.8100	0.9998	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000
4.8300	0.9999	1.0000	1.0000
4.8400	0.9999	1.0000	1.0000
4.8500	0.9999	1.0000	1.0000
4.8600	0.9999	1.0000	1.0000
4.8700	0.9999	1.0000	1.0000
4.8800	0.9999	1.0000	1.0000
4.8900	0.9999	1.0000	1.0000
4.9000	0.9999	1.0000	1.0000
4.9100	0.9999	1.0000	1.0000
4.9200	0.9999	1.0000	1.0000
4.9300	0.9999	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	2.9973	3.1411	2.0838	2.1282	1.7621	1.5052	5.3955
2.0000	2.6799	0.4578	1.6651	2.1282	1.7621	1.5052	5.3955
3.0000	2.9679	0.8840	0.7151	2.1282	1.7621	1.5052	5.3955
4.0000	3.0804	3.6291	0.0001	2.1282	1.7621	1.5052	5.3955
5.0000	2.6484	0.0001	1.5253	2.1282	1.7621	1.5052	5.3955
6.0000	1.5753	2.6002	2.5107	2.1282	1.7621	1.5052	5.3955
7.0000	2.0112	0.0005	2.5765	2.1282	1.7620	1.5052	5.3955
8.0000	1.4290	1.7435	1.7746	2.1282	1.7620	1.5052	5.3955
9.0000	1.5503	0.2792	1.9332	2.1282	1.7620	1.5052	5.3955
10.0000	1.5714	2.0753	0.0000	2.1282	1.7620	1.5052	5.3955
11.0000	2.6420	3.2209	3.1359	2.1282	1.7621	1.5052	5.3955
12.0000	0.0004	2.4749	1.7078	2.1282	1.7621	1.5052	5.3955
13.0000	4.2025	2.2381	0.3279	2.1282	1.7621	1.5052	5.3955
14.0000	1.3506	2.7146	2.0263	2.1282	1.7621	1.5052	5.3955
15.0000	3.5445	1.4155	1.3836	2.1282	1.7621	1.5052	5.3955
16.0000	3.6819	0.5143	3.0838	2.1282	1.7621	1.5052	5.3955
17.0000	0.3768	2.0257	0.0004	2.1282	1.7621	1.5052	5.3955
18.0000	1.7368	0.0001	0.0001	2.1282	1.7620	1.5052	5.3955
19.0000	0.0979	2.5008	3.1966	2.1282	1.7620	1.5052	5.3955
20.0000	1.8752	2.6614	1.9463	2.1282	1.7621	1.5052	5.3955
21.0000	3.3197	1.6691	2.7025	2.1282	1.7621	1.5052	5.3955
22.0000	3.7189	1.2873	1.6243	2.1282	1.7621	1.5052	5.3955
23.0000	3.1456	1.9258	1.3682	2.1282	1.7621	1.5052	5.3955
24.0000	2.3980	0.7124	2.9101	2.1282	1.7620	1.5053	5.3955
25.0000	1.1244	1.6444	1.2000	2.1282	1.7620	1.5052	5.3955
26.0000	2.4473	1.3679	0.1164	2.1282	1.7620	1.5052	5.3955
27.0000	3.0799	0.0003	2.1810	2.1282	1.7620	1.5052	5.3955
28.0000	1.4991	0.0003	2.9780	2.1282	1.7620	1.5053	5.3955
29.0000	2.9422	2.8052	2.6296	2.1282	1.7620	1.5053	5.3955
30.0000	1.4649	2.4714	0.0002	2.1282	1.7620	1.5053	5.3955
31.0000	1.5484	1.2654	1.5115	2.1282	1.7620	1.5053	5.3955
32.0000	3.2101	1.4421	2.4930	2.1282	1.7620	1.5053	5.3955
33.0000	0.8592	3.1592	1.9418	2.1282	1.7620	1.5053	5.3955
34.0000	1.7339	3.2564	0.3271	2.1282	1.7620	1.5053	5.3955
35.0000	0.7087	1.1032	1.5217	2.1282	1.7620	1.5053	5.3955
36.0000	3.6816	3.0727	2.7225	2.1282	1.7620	1.5053	5.3955
37.0000	0.6647	1.1636	2.9015	2.1282	1.7620	1.5053	5.3955
38.0000	2.2811	1.8147	1.1264	2.1282	1.7620	1.5053	5.3955
39.0000	2.5342	3.7574	0.0002	2.1282	1.7621	1.5053	5.3955
40.0000	1.8779	1.8570	2.8776	2.1282	1.7621	1.5053	5.3955
41.0000	2.6010	2.7113	0.0003	2.1282	1.7621	1.5053	5.3955
42.0000	1.4892	3.1641	2.4299	2.1282	1.7621	1.5053	5.3956
43.0000	2.8667	2.4928	2.3677	2.1282	1.7621	1.5053	5.3956
44.0000	3.6979	2.0209	0.6434	2.1282	1.7621	1.5053	5.3956
45.0000	1.0655	1.8034	1.3554	2.1282	1.7621	1.5053	5.3956
46.0000	0.8854	1.8293	3.4493	2.1282	1.7621	1.5053	5.3956
47.0000	0.2257	0.0000	2.4482	2.1282	1.7621	1.5053	5.3956
48.0000	1.9681	3.2157	2.1419	2.1282	1.7621	1.5053	5.3956
49.0000	3.7339	1.9753	0.5473	2.1282	1.7621	1.5053	5.3956
50.0000	2.8862	3.1672	1.8920	2.1282	1.7621	1.5053	5.3956
51.0000	2.8803	2.0369	1.1624	2.1282	1.7621	1.5053	5.3956
52.0000	2.3350	0.1478	2.3762	2.1282	1.7621	1.5053	5.3956
53.0000	3.2225	1.5437	1.9441	2.1282	1.7621	1.5053	5.3956
54.0000	2.5181	0.9918	1.8134	2.1282	1.7621	1.5053	5.3956
55.0000	1.1594	2.1553	1.6818	2.1282	1.7621	1.5053	5.3956
56.0000	3.0324	0.4935	3.4053	2.1282	1.7621	1.5053	5.3956
57.0000	2.4757	2.8864	1.6915	2.1282	1.7621	1.5053	5.3957
58.0000	1.0842	0.0004	0.7496	2.1282	1.7621	1.5053	5.3956
59.0000	1.8226	1.4434	0.8218	2.1282	1.7621	1.5053	5.3956
60.0000	0.0000	0.0003	2.0794	2.1282	1.7621	1.5053	5.3956
61.0000	2.4341	0.0000	1.4820	2.1282	1.7620	1.5053	5.3956
62.0000	1.0148	0.0004	2.1365	2.1282	1.7620	1.5053	5.3955
63.0000	1.8005	2.6245	2.9495	2.1282	1.7620	1.5053	5.3956
64.0000	2.6670	2.2533	1.0686	2.1282	1.7620	1.5053	5.3956
65.0000	1.9161	1.9788	2.1052	2.1282	1.7620	1.5053	5.3956
66.0000	3.4899	3.0093	2.7812	2.1282	1.7620	1.5054	5.3956
67.0000	3.4300	0.0003	1.3483	2.1282	1.7620	1.5054	5.3956
68.0000	2.0364	1.3244	2.2062	2.1282	1.7620	1.5054	5.3956
69.0000	2.5997	2.5975	1.5137	2.1282	1.7620	1.5054	5.3956
70.0000	0.8649	1.5172	1.1955	2.1282	1.7620	1.5054	5.3956
71.0000	0.9224	1.6201	1.8836	2.1282	1.7620	1.5054	5.3956
72.0000	2.7234	0.0004	1.0102	2.1282	1.7620	1.5054	5.3956
73.0000	3.0749	2.6886	0.0001	2.1282	1.7620	1.5053	5.3956
74.0000	1.4092	1.8083	3.0628	2.1282	1.7620	1.5054	5.3956
75.0000	1.0441	2.4307	2.0325	2.1282	1.7620	1.5054	5.3956
76.0000	3.4670	2.0000	3.5485	2.1282	1.7620	1.5054	5.3956
77.0000	2.6690	1.7156	2.3226	2.1282	1.7620	1.5054	5.3956
78.0000	3.0046	2.3472	2.2161	2.1282	1.7620	1.5054	5.3957
79.0000	1.7051	1.3105	1.6443	2.1282	1.7620	1.5054	5.3957
80.0000	3.2751	1.2362	2.2299	2.1282	1.7620	1.5054	5.3957
81.0000	2.9068	2.1855	1.0875	2.1282	1.7620	1.5054	5.3957
82.0000	0.2112	2.6725	2.2215	2.1282	1.7620	1.5054	5.3957
83.0000	1.7251	0.7523	2.1423	2.1282	1.7620	1.5054	5.3957
84.0000	2.4458	1.4268	0.0002	2.1282	1.7620	1.5054	5.3956
85.0000	3.7753	2.8447	1.5956	2.1282	1.7620	1.5054	5.3957
86.0000	1.2248	2.1609	3.0688	2.1282	1.7620	1.5054	5.3957
87.0000	1.1653	2.2102	0.9073	2.1282	1.7620	1.5054	5.3957
88.0000	0.0018	2.0479	1.4635	2.1282	1.7620	1.5054	5.3957
89.0000	0.0002	1.6016	1.3576	2.1282	1.7620	1.5054	5.3956
90.0000	3.3561	1.8628	0.2204	2.1282	1.7620	1.5054	5.3956
91.0000	1.5816	1.2650	0.6944	2.1282	1.7620	1.5054	5.3956
92.0000	3.2403	3.0579	1.0832	2.1282	1.7621	1.5054	5.3956
93.0000	3.2287	0.9559	0.4278	2.1282	1.7620	1.5054	5.3956
94.0000	0.0003	1.5547	2.0516	2.1282	1.7620	1.5054	5.3956
95.0000	2.7847	0.0001	2.3237	2.1282	1.7620	1.5054	5.3956
96.0000	3.8264	2.3517	0.1975	2.1282	1.7620	1.5054	5.3956
97.0000	2.4236	1.7557	2.0957	2.1282	1.7620	1.5054	5.3956
98.0000	1.6486	0.0003	1.4784	2.1282	1.7620	1.5054	5.3956
99.0000	1.6127	2.6421	2.0208	2.1282	1.7620	1.5054	5.3956
100.0000	0.0004	3.4314	2.2089	2.1282	1.7620	1.5054	5.3956


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_1.5_2.0_z_instances.txt <==
time	z1	z2	z3
1.0000	0.0033	0.0033	0.0033
2.0000	0.0033	0.0033	0.0033
3.0000	0.0033	0.0033	0.0033
4.0000	0.0033	0.0033	0.0033
5.0000	0.0033	0.0033	0.0033
6.0000	0.0033	0.0033	0.0033
7.0000	0.0033	0.0033	0.0033
8.0000	0.0033	0.0033	0.0033
9.0000	0.0033	0.0033	0.0033
10.0000	0.0033	0.0033	0.0033
11.0000	0.0034	0.0034	0.0034
12.0000	0.0033	0.0033	0.0033
13.0000	0.0033	0.0033	0.0033
14.0000	0.0033	0.0033	0.0033
15.0000	0.0033	0.0033	0.0033
16.0000	0.0033	0.0033	0.0033
17.0000	0.0033	0.0033	0.0033
18.0000	0.0034	0.0034	0.0034
19.0000	0.0034	0.0034	0.0034
20.0000	0.0034	0.0034	0.0034
21.0000	0.0034	0.0034	0.0034
22.0000	0.0034	0.0034	0.0034
23.0000	0.0034	0.0034	0.0034
24.0000	0.0033	0.0033	0.0033
25.0000	0.0033	0.0033	0.0033
26.0000	0.0033	0.0033	0.0033
27.0000	0.0034	0.0034	0.0034
28.0000	0.0034	0.0034	0.0034
29.0000	0.0034	0.0034	0.0034
30.0000	0.0034	0.0034	0.0034
31.0000	0.0034	0.0034	0.0034
32.0000	0.0034	0.0034	0.0034
33.0000	0.0034	0.0034	0.0034
34.0000	0.0033	0.0033	0.0033
35.0000	0.0034	0.0034	0.0034
36.0000	0.0034	0.0034	0.0034
37.0000	0.0033	0.0033	0.0033
38.0000	0.0033	0.0033	0.0033
39.0000	0.0033	0.0033	0.0033
40.0000	0.0033	0.0033	0.0033
41.0000	0.0033	0.0033	0.0033
42.0000	0.0033	0.0033	0.0033
43.0000	0.0033	0.0033	0.0033
44.0000	0.0033	0.0033	0.0033
45.0000	0.0033	0.0033	0.0033
46.0000	0.0033	0.0033	0.0033
47.0000	0.0033	0.0033	0.0033
48.0000	0.0033	0.0033	0.0033
49.0000	0.0033	0.0033	0.0033
50.0000	0.0033	0.0033	0.0033
51.0000	0.0033	0.0033	0.0033
52.0000	0.0033	0.0033	0.0033
53.0000	0.0033	0.0033	0.0033
54.0000	0.0033	0.0033	0.0033
55.0000	0.0033	0.0033	0.0033
56.0000	0.0033	0.0033	0.0033
57.0000	0.0032	0.0032	0.0032
58.0000	0.0032	0.0032	0.0032
59.0000	0.0033	0.0033	0.0033
60.0000	0.0033	0.0033	0.0033
61.0000	0.0033	0.0033	0.0033
62.0000	0.0034	0.0034	0.0034
63.0000	0.0034	0.0034	0.0034
64.0000	0.0034	0.0034	0.0034
65.0000	0.0034	0.0034	0.0034
66.0000	0.0033	0.0033	0.0033
67.0000	0.0033	0.0033	0.0033
68.0000	0.0033	0.0033	0.0033
69.0000	0.0033	0.0033	0.0033
70.0000	0.0033	0.0033	0.0033
71.0000	0.0033	0.0033	0.0033
72.0000	0.0033	0.0033	0.0033
73.0000	0.0033	0.0033	0.0033
74.0000	0.0033	0.0033	0.0033
75.0000	0.0033	0.0033	0.0033
76.0000	0.0033	0.0033	0.0033
77.0000	0.0033	0.0033	0.0033
78.0000	0.0033	0.0033	0.0033
79.0000	0.0033	0.0033	0.0033
80.0000	0.0032	0.0032	0.0032
81.0000	0.0032	0.0032	0.0032
82.0000	0.0032	0.0032	0.0032
83.0000	0.0032	0.0032	0.0032
84.0000	0.0032	0.0032	0.0032
85.0000	0.0033	0.0033	0.0033
86.0000	0.0032	0.0032	0.0032
87.0000	0.0032	0.0032	0.0032
88.0000	0.0032	0.0032	0.0032
89.0000	0.0033	0.0033	0.0033
90.0000	0.0033	0.0033	0.0033
91.0000	0.0033	0.0033	0.0033
92.0000	0.0033	0.0033	0.0033
93.0000	0.0033	0.0033	0.0033
94.0000	0.0033	0.0033	0.0033
95.0000	0.0033	0.0033	0.0033
96.0000	0.0033	0.0033	0.0033
97.0000	0.0034	0.0034	0.0034
98.0000	0.0033	0.0033	0.0033
99.0000	0.0034	0.0034	0.0034
100.0000	0.0033	0.0033	0.0033


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0662	0.1262	0.1829
0.0200	0.0663	0.1264	0.1831
0.0300	0.0664	0.1265	0.1834
0.0400	0.0665	0.1267	0.1836
0.0500	0.0666	0.1269	0.1838
0.0600	0.0667	0.1271	0.1840
0.0700	0.0667	0.1272	0.1842
0.0800	0.0668	0.1274	0.1844
0.0900	0.0669	0.1275	0.1847
0.1000	0.0670	0.1276	0.1848
0.1100	0.0671	0.1278	0.1851
0.1200	0.0672	0.1279	0.1853
0.1300	0.0673	0.1281	0.1855
0.1400	0.0674	0.1282	0.1857
0.1500	0.0675	0.1284	0.1860
0.1600	0.0675	0.1286	0.1862
0.1700	0.0676	0.1287	0.1864
0.1800	0.0677	0.1289	0.1867
0.1900	0.0679	0.1291	0.1869
0.2000	0.0680	0.1293	0.1871
0.2100	0.0681	0.1295	0.1874
0.2200	0.0681	0.1297	0.1876
0.2300	0.0683	0.1298	0.1878
0.2400	0.0684	0.1300	0.1881
0.2500	0.0685	0.1302	0.1883
0.2600	0.0686	0.1303	0.1885
0.2700	0.0687	0.1305	0.1888
0.2800	0.0687	0.1306	0.1890
0.2900	0.0688	0.1308	0.1892
0.3000	0.0689	0.1310	0.1895
0.3100	0.0690	0.1312	0.1897
0.3200	0.0691	0.1313	0.1899
0.3300	0.0691	0.1315	0.1901
0.3400	0.0692	0.1317	0.1903
0.3500	0.0693	0.1318	0.1905
0.3600	0.0694	0.1321	0.1908
0.3700	0.0695	0.1322	0.1910
0.3800	0.0697	0.1324	0.1913
0.3900	0.0698	0.1325	0.1916
0.4000	0.0699	0.1326	0.1919
0.4100	0.0700	0.1328	0.1922
0.4200	0.0701	0.1329	0.1924
0.4300	0.0702	0.1331	0.1926
0.4400	0.0704	0.1333	0.1929
0.4500	0.0705	0.1335	0.1931
0.4600	0.0706	0.1336	0.1934
0.4700	0.0707	0.1338	0.1936
0.4800	0.0707	0.1340	0.1939
0.4900	0.0708	0.1342	0.1941
0.5000	0.0710	0.1343	0.1944
0.5100	0.0711	0.1345	0.1946
0.5200	0.0712	0.1347	0.1948
0.5300	0.0713	0.1349	0.1951
0.5400	0.0714	0.1351	0.1953
0.5500	0.0715	0.1353	0.1955
0.5600	0.0716	0.1355	0.1957
0.5700	0.0717	0.1357	0.1960
0.5800	0.0718	0.1358	0.1963
0.5900	0.0719	0.1360	0.1965
0.6000	0.0720	0.1362	0.1968
0.6100	0.0721	0.1364	0.1971
0.6200	0.0722	0.1366	0.1973
0.6300	0.0723	0.1367	0.1975
0.6400	0.0724	0.1369	0.1978
0.6500	0.0725	0.1371	0.1980
0.6600	0.0726	0.1373	0.1983
0.6700	0.0727	0.1375	0.1986
0.6800	0.0728	0.1377	0.1988
0.6900	0.0729	0.1378	0.1991
0.7000	0.0730	0.1380	0.1994
0.7100	0.0731	0.1383	0.1997
0.7200	0.0732	0.1385	0.2000
0.7300	0.0733	0.1386	0.2002
0.7400	0.0734	0.1388	0.2005
0.7500	0.0735	0.1390	0.2007
0.7600	0.0736	0.1391	0.2009
0.7700	0.0737	0.1393	0.2012
0.7800	0.0738	0.1395	0.2014
0.7900	0.0740	0.1398	0.2017
0.8000	0.0741	0.1399	0.2019
0.8100	0.0742	0.1401	0.2022
0.8200	0.0743	0.1402	0.2024
0.8300	0.0744	0.1405	0.2027
0.8400	0.0745	0.1406	0.2029
0.8500	0.0746	0.1409	0.2032
0.8600	0.0747	0.1410	0.2035
0.8700	0.0748	0.1412	0.2038
0.8800	0.0749	0.1414	0.2040
0.8900	0.0750	0.1416	0.2043
0.9000	0.0751	0.1418	0.2046
0.9100	0.0752	0.1419	0.2049
0.9200	0.0753	0.1421	0.2052
0.9300	0.0754	0.1423	0.2055
0.9400	0.0755	0.1424	0.2058
0.9500	0.0756	0.1426	0.2061
0.9600	0.0757	0.1428	0.2064
0.9700	0.0758	0.1430	0.2067
0.9800	0.0759	0.1432	0.2069
0.9900	0.0760	0.1435	0.2072
1.0000	0.0761	0.1437	0.2075
1.0100	0.0763	0.1439	0.2078
1.0200	0.0764	0.1441	0.2082
1.0300	0.0765	0.1443	0.2085
1.0400	0.0766	0.1445	0.2088
1.0500	0.0768	0.1447	0.2090
1.0600	0.0769	0.1449	0.2093
1.0700	0.0770	0.1450	0.2096
1.0800	0.0771	0.1453	0.2099
1.0900	0.0772	0.1455	0.2102
1.1000	0.0773	0.1457	0.2105
1.1100	0.0774	0.1459	0.2108
1.1200	0.0775	0.1461	0.2112
1.1300	0.0776	0.1463	0.2115
1.1400	0.0778	0.1465	0.2118
1.1500	0.0779	0.1467	0.2121
1.1600	0.0780	0.1470	0.2124
1.1700	0.0781	0.1472	0.2127
1.1800	0.0783	0.1474	0.2130
1.1900	0.0784	0.1476	0.2132
1.2000	0.0785	0.1478	0.2135
1.2100	0.0787	0.1481	0.2138
1.2200	0.0788	0.1483	0.2141
1.2300	0.0790	0.1485	0.2144
1.2400	0.0791	0.1488	0.2148
1.2500	0.0792	0.1490	0.2151
1.2600	0.0793	0.1493	0.2154
1.2700	0.0794	0.1495	0.2157
1.2800	0.0796	0.1497	0.2160
1.2900	0.0797	0.1500	0.2163
1.3000	0.0798	0.1502	0.2166
1.3100	0.0799	0.1505	0.2169
1.3200	0.0801	0.1507	0.2172
1.3300	0.0802	0.1509	0.2175
1.3400	0.0803	0.1511	0.2179
1.3500	0.0805	0.1513	0.2182
1.3600	0.0806	0.1515	0.2185
1.3700	0.0807	0.1517	0.2187
1.3800	0.0809	0.1519	0.2191
1.3900	0.0809	0.1521	0.2194
1.4000	0.0811	0.1524	0.2197
1.4100	0.0812	0.1526	0.2200
1.4200	0.0813	0.1529	0.2203
1.4300	0.0814	0.1531	0.2206
1.4400	0.0815	0.1533	0.2209
1.4500	0.0817	0.1536	0.2212
1.4600	0.0818	0.1538	0.2215
1.4700	0.0820	0.1540	0.2218
1.4800	0.0821	0.1543	0.2221
1.4900	0.0821	0.1545	0.2224
1.5000	0.0823	0.1548	0.2228
1.5100	0.0824	0.1550	0.2231
1.5200	0.0825	0.1552	0.2233
1.5300	0.0827	0.1555	0.2237
1.5400	0.0828	0.1557	0.2241
1.5500	0.0829	0.1560	0.2244
1.5600	0.0830	0.1562	0.2248
1.5700	0.0832	0.1565	0.2251
1.5800	0.0833	0.1567	0.2254
1.5900	0.0834	0.1570	0.2258
1.6000	0.0835	0.1572	0.2261
1.6100	0.0836	0.1575	0.2265
1.6200	0.0838	0.1577	0.2268
1.6300	0.0839	0.1580	0.2271
1.6400	0.0841	0.1583	0.2274
1.6500	0.0842	0.1586	0.2277
1.6600	0.0844	0.1589	0.2281
1.6700	0.0846	0.1591	0.2284
1.6800	0.0847	0.1593	0.2288
1.6900	0.0848	0.1597	0.2291
1.7000	0.0849	0.1599	0.2295
1.7100	0.0851	0.1602	0.2299
1.7200	0.0852	0.1605	0.2302
1.7300	0.0854	0.1607	0.2306
1.7400	0.0855	0.1610	0.2310
1.7500	0.0857	0.1612	0.2314
1.7600	0.0858	0.1615	0.2318
1.7700	0.0859	0.1617	0.2321
1.7800	0.0860	0.1619	0.2324
1.7900	0.0862	0.1622	0.2328
1.8000	0.0863	0.1625	0.2331
1.8100	0.0865	0.1628	0.2335
1.8200	0.0866	0.1630	0.2339
1.8300	0.0868	0.1632	0.2342
1.8400	0.0870	0.1636	0.2346
1.8500	0.0871	0.1638	0.2349
1.8600	0.0873	0.1641	0.2353
1.8700	0.0874	0.1644	0.2357
1.8800	0.0876	0.1646	0.2361
1.8900	0.0877	0.1649	0.2365
1.9000	0.0878	0.1651	0.2368
1.9100	0.0880	0.1654	0.2371
1.9200	0.0882	0.1657	0.2375
1.9300	0.0884	0.1660	0.2378
1.9400	0.0885	0.1663	0.2383
1.9500	0.0887	0.1666	0.2386
1.9600	0.0888	0.1668	0.2390
1.9700	0.0890	0.1671	0.2393
1.9800	0.0891	0.1674	0.2397
1.9900	0.0893	0.1676	0.2401
2.0000	0.0894	0.1679	0.2405
2.0100	0.0896	0.1682	0.2409
2.0200	0.0897	0.1685	0.2413
2.0300	0.0899	0.1688	0.2417
2.0400	0.0901	0.1691	0.2421
2.0500	0.0903	0.1693	0.2425
2.0600	0.0905	0.1696	0.2429
2.0700	0.0906	0.1699	0.2433
2.0800	0.0908	0.1702	0.2437
2.0900	0.0910	0.1706	0.2441
2.1000	0.0911	0.1708	0.2444
2.1100	0.0913	0.1711	0.2449
2.1200	0.0915	0.1714	0.2452
2.1300	0.0917	0.1717	0.2456
2.1400	0.0919	0.1720	0.2460
2.1500	0.0920	0.1723	0.2464
2.1600	0.0922	0.1726	0.2468
2.1700	0.0924	0.1728	0.2472
2.1800	0.0926	0.1730	0.2476
2.1900	0.0928	0.1733	0.2480
2.2000	0.0930	0.1737	0.2485
2.2100	0.0931	0.1740	0.2488
2.2200	0.0933	0.1743	0.2492
2.2300	0.0934	0.1746	0.2497
2.2400	0.0936	0.1749	0.2502
2.2500	0.0937	0.1752	0.2506
2.2600	0.0939	0.1755	0.2510
2.2700	0.0940	0.1758	0.2514
2.2800	0.0942	0.1761	0.2518
2.2900	0.0943	0.1764	0.2521
2.3000	0.0945	0.1767	0.2525
2.3100	0.0947	0.1770	0.2530
2.3200	0.0948	0.1773	0.2534
2.3300	0.0949	0.1776	0.2538
2.3400	0.0952	0.1780	0.2542
2.3500	0.0954	0.1783	0.2547
2.3600	0.0956	0.1786	0.2551
2.3700	0.0958	0.1789	0.2555
2.3800	0.0959	0.1793	0.2559
2.3900	0.0961	0.1796	0.2563
2.4000	0.0963	0.1799	0.2568
2.4100	0.0965	0.1802	0.2573
2.4200	0.0967	0.1805	0.2577
2.4300	0.0969	0.1808	0.2582
2.4400	0.0971	0.1811	0.2586
2.4500	0.0973	0.1814	0.2590
2.4600	0.0975	0.1817	0.2595
2.4700	0.0977	0.1821	0.2599
2.4800	0.0979	0.1824	0.2603
2.4900	0.0981	0.1826	0.2607
2.5000	0.0983	0.1829	0.2612
2.5100	0.0984	0.1833	0.2616
2.5200	0.0986	0.1836	0.2621
2.5300	0.0989	0.1840	0.2627
2.5400	0.0990	0.1844	0.2631
2.5500	0.0991	0.1848	0.2635
2.5600	0.0993	0.1851	0.2640
2.5700	0.0995	0.1855	0.2645
2.5800	0.0997	0.1859	0.2649
2.5900	0.0999	0.1862	0.2653
2.6000	0.1001	0.1866	0.2659
2.6100	0.1003	0.1869	0.2663
2.6200	0.1005	0.1872	0.2668
2.6300	0.1008	0.1876	0.2672
2.6400	0.1010	0.1880	0.2678
2.6500	0.1011	0.1883	0.2683
2.6600	0.1014	0.1887	0.2688
2.6700	0.1016	0.1890	0.2692
2.6800	0.1018	0.1894	0.2697
2.6900	0.1020	0.1898	0.2703
2.7000	0.1022	0.1902	0.2707
2.7100	0.1023	0.1905	0.2711
2.7200	0.1025	0.1910	0.2716
2.7300	0.1027	0.1913	0.2720
2.7400	0.1029	0.1917	0.2725
2.7500	0.1031	0.1921	0.2729
2.7600	0.1033	0.1924	0.2733
2.7700	0.1035	0.1928	0.2739
2.7800	0.1037	0.1931	0.2744
2.7900	0.1040	0.1935	0.2749
2.8000	0.1041	0.1938	0.2755
2.8100	0.1043	0.1942	0.2760
2.8200	0.1046	0.1945	0.2766
2.8300	0.1048	0.1949	0.2772
2.8400	0.1050	0.1953	0.2777
2.8500	0.1052	0.1957	0.2783
2.8600	0.1054	0.1960	0.2789
2.8700	0.1057	0.1964	0.2795
2.8800	0.1059	0.1968	0.2800
2.8900	0.1061	0.1972	0.2805
2.9000	0.1064	0.1977	0.2811
2.9100	0.1066	0.1981	0.2816
2.9200	0.1068	0.1984	0.2822
2.9300	0.1071	0.1989	0.2827
2.9400	0.1073	0.1993	0.2833
2.9500	0.1075	0.1997	0.2840
2.9600	0.1078	0.2002	0.2845
2.9700	0.1080	0.2006	0.2851
2.9800	0.1082	0.2010	0.2856
2.9900	0.1085	0.2013	0.2862
3.0000	0.1087	0.2017	0.2868
3.0100	0.1090	0.2021	0.2873
3.0200	0.1092	0.2025	0.2877
3.0300	0.1095	0.2029	0.2882
3.0400	0.1097	0.2033	0.2888
3.0500	0.1099	0.2038	0.2894
3.0600	0.1102	0.2042	0.2899
3.0700	0.1104	0.2047	0.2905
3.0800	0.1106	0.2051	0.2911
3.0900	0.1109	0.2055	0.2917
3.1000	0.1111	0.2059	0.2923
3.1100	0.1113	0.2064	0.2929
3.1200	0.1115	0.2068	0.2934
3.1300	0.1117	0.2073	0.2941
3.1400	0.1120	0.2078	0.2946
3.1500	0.1122	0.2082	0.2952
3.1600	0.1124	0.2087	0.2957
3.1700	0.1127	0.2092	0.2963
3.1800	0.1130	0.2095	0.2969
3.1900	0.1132	0.2099	0.2974
3.2000	0.1134	0.2104	0.2981
3.2100	0.1137	0.2108	0.2987
3.2200	0.1140	0.2112	0.2992
3.2300	0.1143	0.2117	0.2997
3.2400	0.1145	0.2122	0.3003
3.2500	0.1147	0.2127	0.3009
3.2600	0.1150	0.2131	0.3014
3.2700	0.1153	0.2135	0.3020
3.2800	0.1155	0.2139	0.3026
3.2900	0.1158	0.2144	0.3033
3.3000	0.1161	0.2148	0.3038
3.3100	0.1164	0.2153	0.3044
3.3200	0.1166	0.2157	0.3051
3.3300	0.1169	0.2162	0.3056
3.3400	0.1171	0.2167	0.3063
3.3500	0.1174	0.2171	0.3068
3.3600	0.1177	0.2175	0.3076
3.3700	0.1180	0.2180	0.3082
3.3800	0.1184	0.2184	0.3088
3.3900	0.1186	0.2188	0.3094
3.4000	0.1189	0.2193	0.3101
3.4100	0.1191	0.2198	0.3108
3.4200	0.1194	0.2203	0.3114
3.4300	0.1198	0.2208	0.3121
3.4400	0.1200	0.2212	0.3127
3.4500	0.1203	0.2217	0.3134
3.4600	0.1206	0.2222	0.3140
3.4700	0.1208	0.2226	0.3147
3.4800	0.1211	0.2232	0.3153
3.4900	0.1214	0.2237	0.3160
3.5000	0.1217	0.2242	0.3167
3.5100	0.1220	0.2247	0.3175
3.5200	0.1222	0.2252	0.3182
3.5300	0.1225	0.2257	0.3189
3.5400	0.1228	0.2262	0.3195
3.5500	0.1231	0.2268	0.3202
3.5600	0.1234	0.2273	0.3209
3.5700	0.1237	0.2279	0.3216
3.5800	0.1241	0.2283	0.3224
3.5900	0.1244	0.2288	0.3232
3.6000	0.1246	0.2294	0.3239
3.6100	0.1249	0.2300	0.3246
3.6200	0.1252	0.2305	0.3252
3.6300	0.1255	0.2310	0.3259
3.6400	0.1258	0.2316	0.3266
3.6500	0.1262	0.2321	0.3272
3.6600	0.1265	0.2327	0.3279
3.6700	0.1269	0.2332	0.3287
3.6800	0.1272	0.2337	0.3294
3.6900	0.1275	0.2343	0.3301
3.7000	0.1278	0.2348	0.3309
3.7100	0.1280	0.2353	0.3318
3.7200	0.1284	0.2359	0.3325
3.7300	0.1286	0.2364	0.3332
3.7400	0.1289	0.2369	0.3339
3.7500	0.1292	0.2376	0.3347
3.7600	0.1295	0.2382	0.3354
3.7700	0.1298	0.2387	0.3362
3.7800	0.1302	0.2394	0.3370
3.7900	0.1305	0.2400	0.3377
3.8000	0.1308	0.2406	0.3384
3.8100	0.1311	0.2412	0.3393
3.8200	0.1314	0.2417	0.3401
3.8300	0.1317	0.2423	0.3409
3.8400	0.1320	0.2429	0.3416
3.8500	0.1324	0.2434	0.3425
3.8600	0.1328	0.2441	0.3433
3.8700	0.1332	0.2447	0.3441
3.8800	0.1335	0.2453	0.3448
3.8900	0.1339	0.2459	0.3456
3.9000	0.1343	0.2465	0.3464
3.9100	0.1347	0.2471	0.3470
3.9200	0.1350	0.2477	0.3479
3.9300	0.1352	0.2483	0.3487
3.9400	0.1356	0.2490	0.3495
3.9500	0.1360	0.2497	0.3504
3.9600	0.1363	0.2502	0.3511
3.9700	0.1367	0.2509	0.3519
3.9800	0.1370	0.2515	0.3528
3.9900	0.1374	0.2521	0.3535
4.0000	0.1378	0.2528	0.3544
4.0100	0.1382	0.2534	0.3552
4.0200	0.1385	0.2541	0.3560
4.0300	0.1389	0.2549	0.3569
4.0400	0.1395	0.2556	0.3578
4.0500	0.1398	0.2562	0.3586
4.0600	0.1402	0.2569	0.3596
4.0700	0.1406	0.2575	0.3605
4.0800	0.1409	0.2582	0.3614
4.0900	0.1413	0.2588	0.3622
4.1000	0.1417	0.2594	0.3632
4.1100	0.1421	0.2601	0.3641
4.1200	0.1425	0.2608	0.3650
4.1300	0.1429	0.2615	0.3659
4.1400	0.1433	0.2621	0.3668
4.1500	0.1437	0.2628	0.3677
4.1600	0.1441	0.2636	0.3686
4.1700	0.1445	0.2643	0.3696
4.1800	0.1449	0.2650	0.3705
4.1900	0.1453	0.2658	0.3714
4.2000	0.1458	0.2665	0.3724
4.2100	0.1462	0.2673	0.3733
4.2200	0.1466	0.2681	0.3743
4.2300	0.1470	0.2688	0.3753
4.2400	0.1474	0.2696	0.3763
4.2500	0.1479	0.2703	0.3773
4.2600	0.1482	0.2710	0.3783
4.2700	0.1486	0.2717	0.3792
4.2800	0.1491	0.2724	0.3802
4.2900	0.1495	0.2730	0.3811
4.3000	0.1500	0.2737	0.3820
4.3100	0.1504	0.2744	0.3829
4.3200	0.1508	0.2752	0.3838
4.3300	0.1513	0.2759	0.3849
4.3400	0.1517	0.2767	0.3859
4.3500	0.1522	0.2775	0.3868
4.3600	0.1526	0.2782	0.3879
4.3700	0.1530	0.2790	0.3888
4.3800	0.1535	0.2798	0.3898
4.3900	0.1540	0.2806	0.3907
4.4000	0.1544	0.2813	0.3918
4.4100	0.1549	0.2821	0.3928
4.4200	0.1554	0.2828	0.3937
4.4300	0.1559	0.2836	0.3947
4.4400	0.1563	0.2844	0.3958
4.4500	0.1567	0.2852	0.3967
4.4600	0.1573	0.2860	0.3977
4.4700	0.1578	0.2869	0.3989
4.4800	0.1582	0.2877	0.3999
4.4900	0.1587	0.2884	0.4011
4.5000	0.1592	0.2892	0.4021
4.5100	0.1597	0.2900	0.4031
4.5200	0.1603	0.2909	0.4041
4.5300	0.1608	0.2917	0.4051
4.5400	0.1613	0.2926	0.4062
4.5500	0.1618	0.2934	0.4074
4.5600	0.1624	0.2944	0.4085
4.5700	0.1630	0.2953	0.4096
4.5800	0.1634	0.2962	0.4107
4.5900	0.1640	0.2971	0.4118
4.6000	0.1645	0.2980	0.4130
4.6100	0.1651	0.2989	0.4142
4.6200	0.1656	0.2998	0.4153
4.6300	0.1662	0.3007	0.4164
4.6400	0.1668	0.3016	0.4176
4.6500	0.1673	0.3025	0.4188
4.6600	0.1679	0.3035	0.4199
4.6700	0.1684	0.3044	0.4211
4.6800	0.1690	0.3053	0.4224
4.6900	0.1696	0.3063	0.4235
4.7000	0.1703	0.3072	0.4247
4.7100	0.1708	0.3081	0.4259
4.7200	0.1714	0.3090	0.4270
4.7300	0.1720	0.3100	0.4281
4.7400	0.1726	0.3109	0.4294
4.7500	0.1732	0.3120	0.4305
4.7600	0.1737	0.3128	0.4319
4.7700	0.1743	0.3138	0.4330
4.7800	0.1749	0.3149	0.4342
4.7900	0.1755	0.3158	0.4356
4.8000	0.1760	0.3169	0.4367
4.8100	0.1767	0.3179	0.4380
4.8200	0.1773	0.3189	0.4393
4.8300	0.1779	0.3199	0.4406
4.8400	0.1786	0.3210	0.4418
4.8500	0.1792	0.3220	0.4429
4.8600	0.1798	0.3230	0.4441
4.8700	0.1804	0.3241	0.4454
4.8800	0.1811	0.3252	0.4465
4.8900	0.1816	0.3263	0.4479
4.9000	0.1823	0.3273	0.4492
4.9100	0.1828	0.3285	0.4504
4.9200	0.1835	0.3297	0.4517
4.9300	0.1840	0.3308	0.4528
4.9400	0.1847	0.3319	0.4540
4.9500	0.1853	0.3331	0.4554
4.9600	0.1859	0.3342	0.4568
4.9700	0.1866	0.3353	0.4580
4.9800	0.1873	0.3364	0.4595
4.9900	0.1880	0.3374	0.4608
5.0000	0.1887	0.3385	0.4623
5.0100	0.1893	0.3397	0.4637
5.0200	0.1900	0.3409	0.4651
5.0300	0.1907	0.3419	0.4665
5.0400	0.1914	0.3430	0.4679
5.0500	0.1922	0.3441	0.4694
5.0600	0.1929	0.3453	0.4708
5.0700	0.1936	0.3465	0.4721
5.0800	0.1943	0.3477	0.4737
5.0900	0.1950	0.3487	0.4752
5.1000	0.1956	0.3499	0.4766
5.1100	0.1965	0.3513	0.4782
5.1200	0.1974	0.3525	0.4797
5.1300	0.1982	0.3536	0.4811
5.1400	0.1991	0.3549	0.4825
5.1500	0.1998	0.3562	0.4840
5.1600	0.2006	0.3575	0.4855
5.1700	0.2013	0.3586	0.4869
5.1800	0.2023	0.3599	0.4883
5.1900	0.2032	0.3613	0.4898
5.2000	0.2041	0.3625	0.4913
5.2100	0.2049	0.3637	0.4928
5.2200	0.2057	0.3650	0.4945
5.2300	0.2065	0.3664	0.4960
5.2400	0.2073	0.3678	0.4977
5.2500	0.2081	0.3692	0.4994
5.2600	0.2089	0.3705	0.5010
5.2700	0.2098	0.3719	0.5024
5.2800	0.2107	0.3733	0.5042
5.2900	0.2116	0.3746	0.5058
5.3000	0.2125	0.3761	0.5076
5.3100	0.2134	0.3774	0.5092
5.3200	0.2143	0.3791	0.5110
5.3300	0.2151	0.3805	0.5126
5.3400	0.2161	0.3819	0.5144
5.3500	0.2170	0.3834	0.5160
5.3600	0.2180	0.3848	0.5177
5.3700	0.2189	0.3865	0.5194
5.3800	0.2199	0.3879	0.5210
5.3900	0.2208	0.3894	0.5229
5.4000	0.2219	0.3908	0.5247
5.4100	0.2229	0.3924	0.5265
5.4200	0.2239	0.3940	0.5283
5.4300	0.2249	0.3955	0.5301
5.4400	0.2258	0.3969	0.5319
5.4500	0.2268	0.3984	0.5337
5.4600	0.2278	0.4000	0.5355
5.4700	0.2290	0.4014	0.5376
5.4800	0.2300	0.4031	0.5394
5.4900	0.2311	0.4047	0.5412
5.5000	0.2322	0.4064	0.5430
5.5100	0.2333	0.4081	0.5448
5.5200	0.2343	0.4098	0.5468
5.5300	0.2354	0.4115	0.5486
5.5400	0.2365	0.4131	0.5506
5.5500	0.2376	0.4148	0.5525
5.5600	0.2388	0.4165	0.5546
5.5700	0.2400	0.4182	0.5568
5.5800	0.2410	0.4199	0.5589
5.5900	0.2421	0.4217	0.5609
5.6000	0.2433	0.4235	0.5629
5.6100	0.2444	0.4253	0.5651
5.6200	0.2457	0.4270	0.5671
5.6300	0.2468	0.4289	0.5690
5.6400	0.2482	0.4307	0.5711
5.6500	0.2493	0.4326	0.5731
5.6600	0.2504	0.4345	0.5751
5.6700	0.2517	0.4363	0.5774
5.6800	0.2530	0.4383	0.5796
5.6900	0.2543	0.4401	0.5819
5.7000	0.2556	0.4421	0.5840
5.7100	0.2570	0.4441	0.5861
5.7200	0.2584	0.4459	0.5884
5.7300	0.2597	0.4478	0.5905
5.7400	0.2611	0.4498	0.5926
5.7500	0.2626	0.4518	0.5948
5.7600	0.2640	0.4538	0.5971
5.7700	0.2653	0.4556	0.5992
5.7800	0.2667	0.4577	0.6015
5.7900	0.2681	0.4598	0.6038
5.8000	0.2695	0.4620	0.6061
5.8100	0.2709	0.4641	0.6084
5.8200	0.2723	0.4662	0.6106
5.8300	0.2737	0.4685	0.6129
5.8400	0.2750	0.4707	0.6153
5.8500	0.2767	0.4728	0.6177
5.8600	0.2781	0.4751	0.6202
5.8700	0.2796	0.4774	0.6226
5.8800	0.2811	0.4795	0.6252
5.8900	0.2827	0.4818	0.6276
5.9000	0.2843	0.4839	0.6300
5.9100	0.2860	0.4863	0.6325
5.9200	0.2878	0.4884	0.6350
5.9300	0.2892	0.4907	0.6374
5.9400	0.2910	0.4933	0.6398
5.9500	0.2926	0.4956	0.6422
5.9600	0.2942	0.4981	0.6447
5.9700	0.2960	0.5005	0.6472
5.9800	0.2977	0.5029	0.6496
5.9900	0.2994	0.5054	0.6522
6.0000	0.3011	0.5079	0.6550
6.0100	0.3029	0.5104	0.6575
6.0200	0.3046	0.5130	0.6603
6.0300	0.3065	0.5154	0.6629
6.0400	0.3083	0.5178	0.6657
6.0500	0.3101	0.5204	0.6684
6.0600	0.3120	0.5230	0.6711
6.0700	0.3139	0.5258	0.6738
6.0800	0.3158	0.5286	0.6766
6.0900	0.3178	0.5312	0.6793
6.1000	0.3200	0.5339	0.6821
6.1100	0.3221	0.5366	0.6848
6.1200	0.3241	0.5393	0.6877
6.1300	0.3263	0.5423	0.6906
6.1400	0.3283	0.5451	0.6934
6.1500	0.3304	0.5479	0.6963
6.1600	0.3324	0.5508	0.6993
6.1700	0.3346	0.5536	0.7023
6.1800	0.3368	0.5565	0.7050
6.1900	0.3390	0.5593	0.7080
6.2000	0.3413	0.5623	0.7110
6.2100	0.3437	0.5654	0.7141
6.2200	0.3461	0.5685	0.7172
6.2300	0.3485	0.5715	0.7201
6.2400	0.3510	0.5745	0.7234
6.2500	0.3533	0.5777	0.7266
6.2600	0.3558	0.5808	0.7298
6.2700	0.3584	0.5839	0.7331
6.2800	0.3609	0.5872	0.7362
6.2900	0.3634	0.5905	0.7393
6.3000	0.3659	0.5940	0.7423
6.3100	0.3687	0.5975	0.7457
6.3200	0.3715	0.6011	0.7491
6.3300	0.3742	0.6046	0.7525
6.3400	0.3770	0.6081	0.7557
6.3500	0.3796	0.6115	0.7591
6.3600	0.3823	0.6152	0.7625
6.3700	0.3853	0.6188	0.7656
6.3800	0.3880	0.6224	0.7687
6.3900	0.3909	0.6260	0.7721
6.4000	0.3940	0.6300	0.7755
6.4100	0.3970	0.6336	0.7789
6.4200	0.4003	0.6371	0.7821
6.4300	0.4034	0.6410	0.7855
6.4400	0.4066	0.6450	0.7888
6.4500	0.4100	0.6488	0.7923
6.4600	0.4133	0.6527	0.7957
6.4700	0.4166	0.6564	0.7990
6.4800	0.4200	0.6603	0.8024
6.4900	0.4234	0.6641	0.8059
6.5000	0.4271	0.6680	0.8092
6.5100	0.4307	0.6721	0.8127
6.5200	0.4345	0.6759	0.8161
6.5300	0.4383	0.6801	0.8197
6.5400	0.4420	0.6843	0.8231
6.5500	0.4459	0.6884	0.8267
6.5600	0.4498	0.6927	0.8302
6.5700	0.4538	0.6967	0.8336
6.5800	0.4580	0.7011	0.8373
6.5900	0.4622	0.7054	0.8410
6.6000	0.4663	0.7098	0.8444
6.6100	0.4705	0.7142	0.8479
6.6200	0.4750	0.7185	0.8515
6.6300	0.4793	0.7228	0.8549
6.6400	0.4838	0.7272	0.8583
6.6500	0.4882	0.7317	0.8618
6.6600	0.4929	0.7361	0.8651
6.6700	0.4977	0.7406	0.8686
6.6800	0.5023	0.7454	0.8721
6.6900	0.5073	0.7501	0.8755
6.7000	0.5121	0.7549	0.8790
6.7100	0.5170	0.7597	0.8824
6.7200	0.5223	0.7646	0.8859
6.7300	0.5273	0.7694	0.8893
6.7400	0.5328	0.7745	0.8924
6.7500	0.5382	0.7796	0.8960
6.7600	0.5437	0.7844	0.8993
6.7700	0.5496	0.7896	0.9025
6.7800	0.5551	0.7947	0.9058
6.7900	0.5610	0.7998	0.9092
6.8000	0.5669	0.8051	0.9124
6.8100	0.5730	0.8100	0.9155
6.8200	0.5794	0.8153	0.9186
6.8300	0.5858	0.8203	0.9217
6.8400	0.5924	0.8254	0.9247
6.8500	0.5991	0.8305	0.9279
6.8600	0.6061	0.8355	0.9310
6.8700	0.6130	0.8407	0.9339
6.8800	0.6199	0.8459	0.9366
6.8900	0.6271	0.8513	0.9395
6.9000	0.6342	0.8564	0.9424
6.9100	0.6416	0.8616	0.9452
6.9200	0.6490	0.8666	0.9477
6.9300	0.6569	0.8714	0.9504
6.9400	0.6648	0.8763	0.9532
6.9500	0.6724	0.8812	0.9557
6.9600	0.6801	0.8862	0.9582
6.9700	0.6882	0.8913	0.9606
6.9800	0.6968	0.8962	0.9628
6.9900	0.7053	0.9009	0.9651
7.0000	0.7138	0.9056	0.9672
7.0100	0.7228	0.9101	0.9693
7.0200	0.7318	0.9146	0.9712
7.0300	0.7408	0.9190	0.9731
7.0400	0.7498	0.9234	0.9753
7.0500	0.7589	0.9275	0.9770
7.0600	0.7679	0.9316	0.9787
7.0700	0.7768	0.9359	0.9803
7.0800	0.7856	0.9396	0.9819
7.0900	0.7944	0.9434	0.9832
7.1000	0.8028	0.9470	0.9846
7.1100	0.8115	0.9506	0.9858
7.1200	0.8205	0.9538	0.9870
7.1300	0.8292	0.9572	0.9881
7.1400	0.8380	0.9603	0.9891
7.1500	0.8466	0.9634	0.9901
7.1600	0.8547	0.9662	0.9911
7.1700	0.8628	0.9690	0.9920
7.1800	0.8710	0.9717	0.9928
7.1900	0.8790	0.9742	0.9936
7.2000	0.8867	0.9765	0.9942
7.2100	0.8943	0.9787	0.9949
7.2200	0.9014	0.9806	0.9955
7.2300	0.9084	0.9825	0.9959
7.2400	0.9157	0.9843	0.9963
7.2500	0.9222	0.9860	0.9968
7.2600	0.9284	0.9874	0.9971
7.2700	0.9344	0.9889	0.9975
7.2800	0.9402	0.9901	0.9979
7.2900	0.9455	0.9912	0.9981
7.3000	0.9504	0.9921	0.9984
7.3100	0.9550	0.9930	0.9986
7.3200	0.9593	0.9939	0.9988
7.3300	0.9633	0.9947	0.9990
7.3400	0.9671	0.9954	0.9992
7.3500	0.9705	0.9961	0.9993
7.3600	0.9737	0.9966	0.9994
7.3700	0.9767	0.9970	0.9995
7.3800	0.9793	0.9974	0.9996
7.3900	0.9817	0.9978	0.9996
7.4000	0.9839	0.9982	0.9997
7.4100	0.9859	0.9984	0.9997
7.4200	0.9877	0.9987	0.9998
7.4300	0.9893	0.9989	0.9998
7.4400	0.9907	0.9991	0.9998
7.4500	0.9919	0.9992	0.9999
7.4600	0.9930	0.9993	0.9999
7.4700	0.9940	0.9995	0.9999
7.4800	0.9949	0.9995	0.9999
7.4900	0.9957	0.9996	0.9999
7.5000	0.9964	0.9997	1.0000
7.5100	0.9969	0.9998	1.0000
7.5200	0.9974	0.9998	1.0000
7.5300	0.9979	0.9998	1.0000
7.5400	0.9982	0.9999	1.0000
7.5500	0.9986	0.9999	1.0000
7.5600	0.9988	0.9999	1.0000
7.5700	0.9990	0.9999	1.0000
7.5800	0.9992	0.9999	1.0000
7.5900	0.9993	0.9999	1.0000
7.6000	0.9994	0.9999	1.0000
7.6100	0.9995	1.0000	1.0000
7.6200	0.9996	1.0000	1.0000
7.6300	0.9996	1.0000	1.0000
7.6400	0.9997	1.0000	1.0000
7.6500	0.9998	1.0000	1.0000
7.6600	0.9998	1.0000	1.0000
7.6700	0.9999	1.0000	1.0000
7.6800	0.9999	1.0000	1.0000
7.6900	0.9999	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_p_instances.txt <==
time	p1	p2	p3	sum_p
1.0000	2.5308	6.2521	6.7785	15.5614
2.0000	6.2788	3.2346	3.5433	13.0567
3.0000	0.0036	5.5050	5.2355	10.7440
4.0000	1.7596	6.5973	3.5456	11.9025
5.0000	7.2191	0.0036	6.3429	13.5655
6.0000	6.9975	3.1588	3.0036	13.1599
7.0000	6.6933	0.0036	6.4580	13.1549
8.0000	5.1544	5.7812	0.2870	11.2225
9.0000	7.1136	6.6758	6.4785	20.2678
10.0000	0.0036	0.0036	4.2245	4.2317
11.0000	6.7205	3.8790	6.3517	16.9511
12.0000	6.4731	4.4183	5.8505	16.7419
13.0000	7.2201	6.2839	4.1559	17.6599
14.0000	7.0031	6.3287	0.0036	13.3353
15.0000	0.0036	5.2456	6.3298	11.5790
16.0000	6.4783	3.8707	0.5071	10.8561
17.0000	6.8923	7.1809	6.1209	20.1940
18.0000	6.8721	0.0036	6.5872	13.4629
19.0000	7.2567	5.3739	3.9234	16.5540
20.0000	7.1361	0.0036	5.1393	12.2790
21.0000	6.9346	4.5335	6.2396	17.7077
22.0000	6.5770	1.0192	0.0036	7.5998
23.0000	6.4028	5.8833	0.0036	12.2898
24.0000	6.9451	6.8171	6.3682	20.1304
25.0000	6.6519	5.3367	0.0036	11.9922
26.0000	6.7425	6.6571	0.0036	13.4033
27.0000	7.0545	6.5205	4.2770	17.8521
28.0000	7.1309	0.0036	6.9090	14.0435
29.0000	7.1480	4.6403	6.5349	18.3232
30.0000	6.2423	0.0036	0.0036	6.2496
31.0000	6.9486	6.7927	3.7535	17.4948
32.0000	7.3473	6.1179	4.4439	17.9091
33.0000	5.2127	6.4123	5.3517	16.9767
34.0000	7.3442	5.9093	5.8959	19.1493
35.0000	7.1886	6.7834	3.1989	17.1708
36.0000	5.3273	6.8726	6.2719	18.4718
37.0000	7.1736	0.0036	5.5750	12.7522
38.0000	7.0258	0.0036	5.0879	12.1174
39.0000	0.0036	6.7633	5.1368	11.9038
40.0000	6.8567	7.1113	0.0273	13.9952
41.0000	6.9770	6.5694	6.5029	20.0493
42.0000	5.9803	4.8078	0.0036	10.7917
43.0000	5.8214	6.2983	0.2970	12.4167
44.0000	7.1509	0.0036	4.9414	12.0960
45.0000	6.6480	6.2995	0.0036	12.9512
46.0000	7.1764	6.5287	0.0037	13.7088
47.0000	7.2849	3.4243	1.7865	12.4957
48.0000	6.2766	5.1312	5.6841	17.0918
49.0000	4.5597	0.0037	6.7491	11.3125
50.0000	6.9518	0.2842	4.8766	12.1125
51.0000	6.5014	6.1561	7.0074	19.6649
52.0000	7.1810	0.0037	0.0037	7.1883
53.0000	7.0124	3.8157	6.8057	17.6338
54.0000	7.2219	6.3553	6.5846	20.1619
55.0000	6.2225	4.5074	5.5711	16.3010
56.0000	7.3662	3.3990	6.6129	17.3781
57.0000	5.7473	0.0037	6.4423	12.1932
58.0000	6.6544	5.1758	6.7845	18.6147
59.0000	6.6072	5.1840	1.0708	12.8620
60.0000	6.8111	5.7043	0.0037	12.5191
61.0000	6.9186	0.0037	3.2497	10.1719
62.0000	7.1672	6.8367	6.2306	20.2346
63.0000	6.9545	5.6262	5.8662	18.4469
64.0000	7.3140	3.8333	0.0037	11.1509
65.0000	7.1546	0.0037	6.2208	13.3790
66.0000	5.5443	5.4582	4.5919	15.5944
67.0000	7.2318	3.1359	0.0037	10.3714
68.0000	7.4444	7.1959	3.9947	18.6351
69.0000	7.0066	6.3517	7.2183	20.5765
70.0000	6.8953	6.4651	0.0037	13.3640
71.0000	7.1794	7.0000	5.8039	19.9833
72.0000	6.2775	3.4400	5.2791	14.9965
73.0000	0.0036	5.9867	4.6245	10.6148
74.0000	5.5540	4.3640	5.7139	15.6319
75.0000	6.9881	5.7824	6.9111	19.6815
76.0000	7.2986	1.6600	6.6973	15.6559
77.0000	7.2577	0.0036	6.1751	13.4365
78.0000	0.0036	6.5207	2.6989	9.2232
79.0000	6.9251	7.2014	7.0257	21.1521
80.0000	4.4247	0.0036	6.6603	11.0886
81.0000	7.2496	6.7377	0.0037	13.9910
82.0000	6.4576	6.4515	6.9585	19.8676
83.0000	7.2483	6.7030	4.2314	18.1828
84.0000	6.8483	3.3278	6.7083	16.8844
85.0000	7.0058	5.0250	4.6348	16.6656
86.0000	7.2625	5.9044	1.1368	14.3037
87.0000	6.9904	0.0036	6.6653	13.6593
88.0000	7.0643	7.0071	6.1590	20.2303
89.0000	5.4472	5.7984	6.5883	17.8340
90.0000	7.2393	6.0657	6.5729	19.8778
91.0000	6.5577	5.9123	6.0495	18.5195
92.0000	7.1891	5.6222	5.4595	18.2708
93.0000	6.3098	4.0071	5.0085	15.3254
94.0000	6.4668	6.5703	5.9837	19.0208
95.0000	7.2153	6.5094	6.2328	19.9574
96.0000	6.9693	4.4888	5.2125	16.6706
97.0000	5.4546	0.0036	0.0036	5.4617
98.0000	7.0353	7.0850	5.4312	19.5515
99.0000	6.7290	5.3014	0.2484	12.2788
100.0000	6.5743	0.0036	5.6118	12.1897


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3
0.0000	0.0000	0.0000	0.0000
0.0100	0.0668	0.1273	0.1843
0.0200	0.0674	0.1283	0.1859
0.0300	0.0682	0.1296	0.1876
0.0400	0.0688	0.1308	0.1892
0.0500	0.0695	0.1321	0.1908
0.0600	0.0702	0.1331	0.1927
0.0700	0.0710	0.1344	0.1944
0.0800	0.0716	0.1356	0.1961
0.0900	0.0724	0.1369	0.1977
0.1000	0.0731	0.1381	0.1995
0.1100	0.0737	0.1394	0.2012
0.1200	0.0745	0.1406	0.2029
0.1300	0.0751	0.1418	0.2047
0.1400	0.0758	0.1430	0.2066
0.1500	0.0765	0.1444	0.2084
0.1600	0.0773	0.1456	0.2104
0.1700	0.0780	0.1469	0.2123
0.1800	0.0788	0.1483	0.2141
0.1900	0.0796	0.1498	0.2160
0.2000	0.0804	0.1511	0.2179
0.2100	0.0811	0.1525	0.2198
0.2200	0.0819	0.1539	0.2216
0.2300	0.0825	0.1554	0.2235
0.2400	0.0833	0.1568	0.2255
0.2500	0.0841	0.1582	0.2273
0.2600	0.0849	0.1599	0.2295
0.2700	0.0857	0.1613	0.2315
0.2800	0.0865	0.1627	0.2335
0.2900	0.0873	0.1642	0.2354
0.3000	0.0882	0.1658	0.2374
0.3100	0.0891	0.1673	0.2396
0.3200	0.0899	0.1688	0.2418
0.3300	0.0908	0.1703	0.2438
0.3400	0.0918	0.1718	0.2458
0.3500	0.0927	0.1733	0.2479
0.3600	0.0936	0.1748	0.2501
0.3700	0.0943	0.1764	0.2522
0.3800	0.0952	0.1780	0.2544
0.3900	0.0962	0.1796	0.2565
0.4000	0.0972	0.1813	0.2587
0.4100	0.0981	0.1828	0.2608
0.4200	0.0990	0.1844	0.2631
0.4300	0.0999	0.1861	0.2653
0.4400	0.1008	0.1880	0.2676
0.4500	0.1018	0.1896	0.2699
0.4600	0.1028	0.1913	0.2721
0.4700	0.1038	0.1931	0.2745
0.4800	0.1047	0.1947	0.2769
0.4900	0.1057	0.1964	0.2793
0.5000	0.1067	0.1983	0.2819
0.5100	0.1077	0.2001	0.2844
0.5200	0.1088	0.2020	0.2869
0.5300	0.1098	0.2037	0.2894
0.5400	0.1109	0.2057	0.2917
0.5500	0.1119	0.2075	0.2941
0.5600	0.1129	0.2093	0.2967
0.5700	0.1139	0.2112	0.2992
0.5800	0.1150	0.2130	0.3016
0.5900	0.1160	0.2149	0.3040
0.6000	0.1171	0.2167	0.3064
0.6100	0.1183	0.2186	0.3089
0.6200	0.1195	0.2203	0.3116
0.6300	0.1206	0.2222	0.3141
0.6400	0.1217	0.2242	0.3168
0.6500	0.1228	0.2262	0.3196
0.6600	0.1239	0.2282	0.3222
0.6700	0.1251	0.2303	0.3250
0.6800	0.1263	0.2323	0.3276
0.6900	0.1274	0.2345	0.3304
0.7000	0.1286	0.2364	0.3331
0.7100	0.1297	0.2385	0.3359
0.7200	0.1310	0.2406	0.3387
0.7300	0.1321	0.2428	0.3415
0.7400	0.1332	0.2451	0.3443
0.7500	0.1345	0.2472	0.3470
0.7600	0.1358	0.2492	0.3497
0.7700	0.1370	0.2514	0.3527
0.7800	0.1383	0.2535	0.3555
0.7900	0.1395	0.2557	0.3586
0.8000	0.1408	0.2578	0.3616
0.8100	0.1423	0.2602	0.3644
0.8200	0.1436	0.2624	0.3672
0.8300	0.1449	0.2647	0.3704
0.8400	0.1461	0.2670	0.3734
0.8500	0.1475	0.2693	0.3765
0.8600	0.1487	0.2716	0.3796
0.8700	0.1500	0.2739	0.3827
0.8800	0.1514	0.2764	0.3856
0.8900	0.1528	0.2786	0.3886
0.9000	0.1542	0.2810	0.3914
0.9100	0.1557	0.2833	0.3945
0.9200	0.1571	0.2857	0.3974
0.9300	0.1585	0.2881	0.4004
0.9400	0.1600	0.2905	0.4035
0.9500	0.1614	0.2930	0.4065
0.9600	0.1630	0.2954	0.4097
0.9700	0.1645	0.2980	0.4130
0.9800	0.1660	0.3005	0.4160
0.9900	0.1676	0.3030	0.4193
1.0000	0.1691	0.3057	0.4225
1.0100	0.1706	0.3081	0.4255
1.0200	0.1723	0.3107	0.4287
1.0300	0.1739	0.3134	0.4321
1.0400	0.1755	0.3159	0.4353
1.0500	0.1770	0.3186	0.4384
1.0600	0.1784	0.3213	0.4418
1.0700	0.1802	0.3239	0.4448
1.0800	0.1817	0.3265	0.4481
1.0900	0.1833	0.3293	0.4514
1.1000	0.1848	0.3319	0.4544
1.1100	0.1863	0.3345	0.4578
1.1200	0.1878	0.3373	0.4611
1.1300	0.1896	0.3402	0.4644
1.1400	0.1914	0.3428	0.4679
1.1500	0.1932	0.3454	0.4711
1.1600	0.1949	0.3481	0.4744
1.1700	0.1966	0.3508	0.4777
1.1800	0.1982	0.3537	0.4809
1.1900	0.1999	0.3567	0.4847
1.2000	0.2017	0.3595	0.4879
1.2100	0.2035	0.3624	0.4912
1.2200	0.2051	0.3654	0.4947
1.2300	0.2070	0.3682	0.4982
1.2400	0.2089	0.3712	0.5018
1.2500	0.2107	0.3742	0.5051
1.2600	0.2127	0.3773	0.5087
1.2700	0.2148	0.3802	0.5122
1.2800	0.2166	0.3832	0.5155
1.2900	0.2184	0.3861	0.5191
1.3000	0.2204	0.3890	0.5226
1.3100	0.2223	0.3920	0.5261
1.3200	0.2243	0.3950	0.5295
1.3300	0.2264	0.3982	0.5333
1.3400	0.2285	0.4013	0.5366
1.3500	0.2305	0.4044	0.5404
1.3600	0.2326	0.4074	0.5442
1.3700	0.2347	0.4105	0.5478
1.3800	0.2367	0.4135	0.5513
1.3900	0.2389	0.4167	0.5548
1.4000	0.2410	0.4197	0.5588
1.4100	0.2431	0.4227	0.5627
1.4200	0.2451	0.4258	0.5663
1.4300	0.2472	0.4290	0.5701
1.4400	0.2493	0.4319	0.5738
1.4500	0.2513	0.4353	0.5775
1.4600	0.2535	0.4388	0.5813
1.4700	0.2559	0.4419	0.5849
1.4800	0.2579	0.4454	0.5885
1.4900	0.2601	0.4487	0.5923
1.5000	0.2623	0.4522	0.5958
1.5100	0.2646	0.4554	0.5993
1.5200	0.2669	0.4589	0.6030
1.5300	0.2693	0.4624	0.6064
1.5400	0.2718	0.4658	0.6101
1.5500	0.2739	0.4690	0.6138
1.5600	0.2763	0.4724	0.6176
1.5700	0.2786	0.4759	0.6212
1.5800	0.2810	0.4792	0.6248
1.5900	0.2837	0.4826	0.6283
1.6000	0.2862	0.4860	0.6319
1.6100	0.2886	0.4895	0.6358
1.6200	0.2910	0.4931	0.6397
1.6300	0.2934	0.4966	0.6437
1.6400	0.2957	0.5000	0.6476
1.6500	0.2981	0.5035	0.6512
1.6600	0.3005	0.5069	0.6549
1.6700	0.3030	0.5103	0.6586
1.6800	0.3055	0.5138	0.6625
1.6900	0.3080	0.5174	0.6663
1.7000	0.3107	0.5208	0.6700
1.7100	0.3132	0.5245	0.6738
1.7200	0.3155	0.5279	0.6775
1.7300	0.3180	0.5314	0.6810
1.7400	0.3205	0.5349	0.6846
1.7500	0.3231	0.5387	0.6881
1.7600	0.3257	0.5422	0.6918
1.7700	0.3282	0.5460	0.6955
1.7800	0.3308	0.5496	0.6993
1.7900	0.3333	0.5533	0.7029
1.8000	0.3361	0.5568	0.7064
1.8100	0.3387	0.5604	0.7101
1.8200	0.3415	0.5643	0.7139
1.8300	0.3443	0.5677	0.7178
1.8400	0.3471	0.5715	0.7214
1.8500	0.3498	0.5751	0.7251
1.8600	0.3525	0.5787	0.7286
1.8700	0.3553	0.5823	0.7321
1.8800	0.3581	0.5859	0.7356
1.8900	0.3609	0.5894	0.7393
1.9000	0.3639	0.5931	0.7428
1.9100	0.3666	0.5968	0.7463
1.9200	0.3695	0.6003	0.7499
1.9300	0.3725	0.6039	0.7534
1.9400	0.3754	0.6077	0.7569
1.9500	0.3782	0.6114	0.7603
1.9600	0.3813	0.6152	0.7636
1.9700	0.3843	0.6190	0.7671
1.9800	0.3874	0.6226	0.7701
1.9900	0.3902	0.6264	0.7735
2.0000	0.3932	0.6300	0.7771
2.0100	0.3962	0.6338	0.7807
2.0200	0.3993	0.6374	0.7842
2.0300	0.4025	0.6409	0.7874
2.0400	0.4056	0.6446	0.7908
2.0500	0.4089	0.6484	0.7941
2.0600	0.4121	0.6518	0.7975
2.0700	0.4153	0.6557	0.8005
2.0800	0.4186	0.6596	0.8039
2.0900	0.4218	0.6631	0.8072
2.1000	0.4250	0.6669	0.8103
2.1100	0.4280	0.6704	0.8135
2.1200	0.4313	0.6740	0.8166
2.1300	0.4344	0.6776	0.8197
2.1400	0.4378	0.6813	0.8228
2.1500	0.4410	0.6849	0.8260
2.1600	0.4441	0.6884	0.8292
2.1700	0.4476	0.6918	0.8319
2.1800	0.4509	0.6956	0.8348
2.1900	0.4543	0.6991	0.8377
2.2000	0.4576	0.7030	0.8407
2.2100	0.4606	0.7065	0.8435
2.2200	0.4639	0.7102	0.8462
2.2300	0.4673	0.7137	0.8491
2.2400	0.4705	0.7173	0.8520
2.2500	0.4738	0.7209	0.8549
2.2600	0.4770	0.7245	0.8576
2.2700	0.4805	0.7279	0.8601
2.2800	0.4840	0.7314	0.8629
2.2900	0.4876	0.7348	0.8658
2.3000	0.4911	0.7384	0.8686
2.3100	0.4947	0.7419	0.8713
2.3200	0.4982	0.7453	0.8736
2.3300	0.5015	0.7486	0.8764
2.3400	0.5051	0.7521	0.8788
2.3500	0.5084	0.7554	0.8813
2.3600	0.5122	0.7587	0.8837
2.3700	0.5157	0.7621	0.8862
2.3800	0.5191	0.7654	0.8885
2.3900	0.5225	0.7688	0.8909
2.4000	0.5260	0.7723	0.8933
2.4100	0.5299	0.7756	0.8956
2.4200	0.5334	0.7789	0.8978
2.4300	0.5369	0.7824	0.9000
2.4400	0.5405	0.7856	0.9025
2.4500	0.5438	0.7890	0.9048
2.4600	0.5474	0.7924	0.9069
2.4700	0.5511	0.7955	0.9090
2.4800	0.5547	0.7985	0.9111
2.4900	0.5582	0.8018	0.9131
2.5000	0.5619	0.8052	0.9155
2.5100	0.5655	0.8082	0.9175
2.5200	0.5691	0.8111	0.9195
2.5300	0.5727	0.8141	0.9214
2.5400	0.5761	0.8174	0.9235
2.5500	0.5798	0.8204	0.9254
2.5600	0.5835	0.8235	0.9273
2.5700	0.5871	0.8265	0.9292
2.5800	0.5907	0.8297	0.9311
2.5900	0.5944	0.8326	0.9329
2.6000	0.5981	0.8354	0.9347
2.6100	0.6017	0.8384	0.9362
2.6200	0.6053	0.8414	0.9381
2.6300	0.6089	0.8445	0.9398
2.6400	0.6124	0.8475	0.9413
2.6500	0.6163	0.8504	0.9430
2.6600	0.6200	0.8531	0.9447
2.6700	0.6237	0.8557	0.9464
2.6800	0.6273	0.8585	0.9480
2.6900	0.6310	0.8612	0.9497
2.7000	0.6349	0.8638	0.9510
2.7100	0.6384	0.8665	0.9525
2.7200	0.6424	0.8690	0.9539
2.7300	0.6462	0.8716	0.9552
2.7400	0.6499	0.8741	0.9566
2.7500	0.6536	0.8767	0.9580
2.7600	0.6572	0.8793	0.9594
2.7700	0.6610	0.8819	0.9606
2.7800	0.6645	0.8845	0.9618
2.7900	0.6684	0.8869	0.9631
2.8000	0.6719	0.8892	0.9643
2.8100	0.6755	0.8916	0.9655
2.8200	0.6794	0.8939	0.9667
2.8300	0.6829	0.8963	0.9679
2.8400	0.6865	0.8986	0.9689
2.8500	0.6901	0.9010	0.9700
2.8600	0.6937	0.9032	0.9711
2.8700	0.6973	0.9054	0.9721
2.8800	0.7008	0.9077	0.9732
2.8900	0.7043	0.9098	0.9741
2.9000	0.7077	0.9120	0.9749
2.9100	0.7114	0.9142	0.9760
2.9200	0.7151	0.9162	0.9769
2.9300	0.7186	0.9183	0.9778
2.9400	0.7223	0.9203	0.9786
2.9500	0.7260	0.9222	0.9793
2.9600	0.7295	0.9241	0.9802
2.9700	0.7330	0.9261	0.9810
2.9800	0.7364	0.9280	0.9818
2.9900	0.7400	0.9299	0.9824
3.0000	0.7433	0.9317	0.9831
3.0100	0.7467	0.9336	0.9838
3.0200	0.7500	0.9353	0.9845
3.0300	0.7536	0.9371	0.9851
3.0400	0.7571	0.9389	0.9857
3.0500	0.7605	0.9408	0.9862
3.0600	0.7640	0.9424	0.9868
3.0700	0.7674	0.9441	0.9873
3.0800	0.7707	0.9458	0.9878
3.0900	0.7742	0.9473	0.9883
3.1000	0.7776	0.9488	0.9889
3.1100	0.7810	0.9502	0.9894
3.1200	0.7844	0.9519	0.9899
3.1300	0.7876	0.9534	0.9904
3.1400	0.7908	0.9550	0.9909
3.1500	0.7941	0.9563	0.9913
3.1600	0.7972	0.9578	0.9917
3.1700	0.8004	0.9592	0.9921
3.1800	0.8037	0.9605	0.9924
3.1900	0.8069	0.9617	0.9928
3.2000	0.8102	0.9630	0.9932
3.2100	0.8131	0.9642	0.9935
3.2200	0.8160	0.9653	0.9938
3.2300	0.8191	0.9665	0.9941
3.2400	0.8223	0.9676	0.9944
3.2500	0.8253	0.9687	0.9946
3.2600	0.8284	0.9699	0.9949
3.2700	0.8314	0.9710	0.9952
3.2800	0.8345	0.9720	0.9954
3.2900	0.8375	0.9730	0.9957
3.3000	0.8406	0.9740	0.9959
3.3100	0.8434	0.9750	0.9961
3.3200	0.8466	0.9759	0.9963
3.3300	0.8494	0.9768	0.9965
3.3400	0.8522	0.9776	0.9967
3.3500	0.8549	0.9784	0.9969
3.3600	0.8575	0.9792	0.9970
3.3700	0.8603	0.9800	0.9972
3.3800	0.8629	0.9808	0.9974
3.3900	0.8655	0.9816	0.9975
3.4000	0.8682	0.9824	0.9976
3.4100	0.8708	0.9830	0.9977
3.4200	0.8735	0.9838	0.9979
3.4300	0.8759	0.9845	0.9980
3.4400	0.8787	0.9850	0.9981
3.4500	0.8811	0.9858	0.9982
3.4600	0.8837	0.9863	0.9983
3.4700	0.8861	0.9870	0.9984
3.4800	0.8886	0.9876	0.9985
3.4900	0.8910	0.9881	0.9986
3.5000	0.8934	0.9886	0.9987
3.5100	0.8957	0.9892	0.9988
3.5200	0.8980	0.9896	0.9989
3.5300	0.9003	0.9902	0.9989
3.5400	0.9024	0.9907	0.9990
3.5500	0.9045	0.9911	0.9990
3.5600	0.9067	0.9915	0.9991
3.5700	0.9090	0.9919	0.9992
3.5800	0.9112	0.9922	0.9993
3.5900	0.9134	0.9926	0.9993
3.6000	0.9155	0.9930	0.9994
3.6100	0.9177	0.9933	0.9994
3.6200	0.9197	0.9937	0.9995
3.6300	0.9215	0.9940	0.9995
3.6400	0.9236	0.9943	0.9996
3.6500	0.9254	0.9946	0.9996
3.6600	0.9272	0.9949	0.9996
3.6700	0.9290	0.9952	0.9997
3.6800	0.9308	0.9954	0.9997
3.6900	0.9326	0.9957	0.9997
3.7000	0.9344	0.9958	0.9997
3.7100	0.9362	0.9961	0.9998
3.7200	0.9379	0.9963	0.9998
3.7300	0.9395	0.9965	0.9998
3.7400	0.9412	0.9967	0.9998
3.7500	0.9429	0.9969	0.9999
3.7600	0.9446	0.9970	0.9999
3.7700	0.9463	0.9972	0.9999
3.7800	0.9478	0.9974	0.9999
3.7900	0.9494	0.9975	0.9999
3.8000	0.9508	0.9976	0.9999
3.8100	0.9523	0.9978	0.9999
3.8200	0.9536	0.9979	0.9999
3.8300	0.9549	0.9980	0.9999
3.8400	0.9563	0.9981	0.9999
3.8500	0.9578	0.9982	0.9999
3.8600	0.9591	0.9983	0.9999
3.8700	0.9604	0.9985	0.9999
3.8800	0.9618	0.9986	0.9999
3.8900	0.9630	0.9987	0.9999
3.9000	0.9642	0.9988	1.0000
3.9100	0.9654	0.9989	1.0000
3.9200	0.9666	0.9989	1.0000
3.9300	0.9676	0.9990	1.0000
3.9400	0.9688	0.9991	1.0000
3.9500	0.9699	0.9992	1.0000
3.9600	0.9709	0.9992	1.0000
3.9700	0.9718	0.9993	1.0000
3.9800	0.9727	0.9993	1.0000
3.9900	0.9737	0.9994	1.0000
4.0000	0.9745	0.9994	1.0000
4.0100	0.9756	0.9994	1.0000
4.0200	0.9765	0.9995	1.0000
4.0300	0.9773	0.9995	1.0000
4.0400	0.9781	0.9996	1.0000
4.0500	0.9790	0.9996	1.0000
4.0600	0.9797	0.9996	1.0000
4.0700	0.9805	0.9997	1.0000
4.0800	0.9813	0.9997	1.0000
4.0900	0.9820	0.9997	1.0000
4.1000	0.9827	0.9998	1.0000
4.1100	0.9834	0.9998	1.0000
4.1200	0.9841	0.9998	1.0000
4.1300	0.9847	0.9998	1.0000
4.1400	0.9853	0.9998	1.0000
4.1500	0.9859	0.9998	1.0000
4.1600	0.9865	0.9998	1.0000
4.1700	0.9871	0.9998	1.0000
4.1800	0.9877	0.9999	1.0000
4.1900	0.9882	0.9999	1.0000
4.2000	0.9887	0.9999	1.0000
4.2100	0.9893	0.9999	1.0000
4.2200	0.9898	0.9999	1.0000
4.2300	0.9902	0.9999	1.0000
4.2400	0.9907	0.9999	1.0000
4.2500	0.9912	0.9999	1.0000
4.2600	0.9917	0.9999	1.0000
4.2700	0.9920	0.9999	1.0000
4.2800	0.9924	0.9999	1.0000
4.2900	0.9927	0.9999	1.0000
4.3000	0.9931	1.0000	1.0000
4.3100	0.9935	1.0000	1.0000
4.3200	0.9938	1.0000	1.0000
4.3300	0.9941	1.0000	1.0000
4.3400	0.9943	1.0000	1.0000
4.3500	0.9947	1.0000	1.0000
4.3600	0.9950	1.0000	1.0000
4.3700	0.9952	1.0000	1.0000
4.3800	0.9954	1.0000	1.0000
4.3900	0.9956	1.0000	1.0000
4.4000	0.9959	1.0000	1.0000
4.4100	0.9960	1.0000	1.0000
4.4200	0.9963	1.0000	1.0000
4.4300	0.9964	1.0000	1.0000
4.4400	0.9966	1.0000	1.0000
4.4500	0.9968	1.0000	1.0000
4.4600	0.9970	1.0000	1.0000
4.4700	0.9972	1.0000	1.0000
4.4800	0.9974	1.0000	1.0000
4.4900	0.9975	1.0000	1.0000
4.5000	0.9976	1.0000	1.0000
4.5100	0.9978	1.0000	1.0000
4.5200	0.9979	1.0000	1.0000
4.5300	0.9980	1.0000	1.0000
4.5400	0.9981	1.0000	1.0000
4.5500	0.9982	1.0000	1.0000
4.5600	0.9983	1.0000	1.0000
4.5700	0.9984	1.0000	1.0000
4.5800	0.9986	1.0000	1.0000
4.5900	0.9987	1.0000	1.0000
4.6000	0.9988	1.0000	1.0000
4.6100	0.9988	1.0000	1.0000
4.6200	0.9989	1.0000	1.0000
4.6300	0.9990	1.0000	1.0000
4.6400	0.9990	1.0000	1.0000
4.6500	0.9991	1.0000	1.0000
4.6600	0.9991	1.0000	1.0000
4.6700	0.9992	1.0000	1.0000
4.6800	0.9993	1.0000	1.0000
4.6900	0.9993	1.0000	1.0000
4.7000	0.9993	1.0000	1.0000
4.7100	0.9994	1.0000	1.0000
4.7200	0.9994	1.0000	1.0000
4.7300	0.9994	1.0000	1.0000
4.7400	0.9995	1.0000	1.0000
4.7500	0.9995	1.0000	1.0000
4.7600	0.9995	1.0000	1.0000
4.7700	0.9996	1.0000	1.0000
4.7800	0.9996	1.0000	1.0000
4.7900	0.9996	1.0000	1.0000
4.8000	0.9997	1.0000	1.0000
4.8100	0.9997	1.0000	1.0000
4.8200	0.9997	1.0000	1.0000
4.8300	0.9997	1.0000	1.0000
4.8400	0.9997	1.0000	1.0000
4.8500	0.9998	1.0000	1.0000
4.8600	0.9998	1.0000	1.0000
4.8700	0.9998	1.0000	1.0000
4.8800	0.9998	1.0000	1.0000
4.8900	0.9998	1.0000	1.0000
4.9000	0.9998	1.0000	1.0000
4.9100	0.9999	1.0000	1.0000
4.9200	0.9999	1.0000	1.0000
4.9300	0.9999	1.0000	1.0000
4.9400	0.9999	1.0000	1.0000
4.9500	0.9999	1.0000	1.0000
4.9600	0.9999	1.0000	1.0000
4.9700	0.9999	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_rate_instances.txt <==
time	rate1	rate2	rate3	cum_r1	cum_r2	cum_r3	sum_cum_r
1.0000	0.4242	1.9245	2.6032	2.1656	1.5049	1.1966	1.6224
2.0000	1.9521	0.5834	0.6621	2.1772	1.5357	1.2068	1.6399
3.0000	0.0003	1.3915	1.2536	2.1774	1.5392	1.2067	1.6411
4.0000	0.2737	2.2814	0.6588	2.1744	1.5426	1.2153	1.6441
5.0000	3.9357	0.0004	1.9766	2.1767	1.5444	1.2210	1.6474
6.0000	2.9852	0.5597	0.5235	2.1767	1.5450	1.2205	1.6474
7.0000	2.3761	0.0002	2.0810	2.1810	1.5455	1.2208	1.6491
8.0000	1.1962	1.5256	0.0396	2.1822	1.5480	1.2185	1.6495
9.0000	3.2300	2.3160	2.0770	2.1797	1.5523	1.2169	1.6496
10.0000	0.0005	0.0005	0.8495	2.1801	1.5545	1.2166	1.6504
11.0000	2.3439	0.7377	1.9271	2.1799	1.5555	1.2163	1.6506
12.0000	2.0550	0.9042	1.5513	2.1814	1.5540	1.2148	1.6501
13.0000	3.6362	1.8799	0.8220	2.1829	1.5562	1.2143	1.6511
14.0000	2.9198	1.9307	0.0005	2.1825	1.5560	1.2149	1.6511
15.0000	0.0004	1.2305	1.9252	2.1810	1.5563	1.2143	1.6505
16.0000	2.0573	0.7363	0.0707	2.1802	1.5558	1.2144	1.6502
17.0000	2.5952	3.3275	1.7248	2.1805	1.5558	1.2156	1.6506
18.0000	2.6020	0.0003	2.1847	2.1817	1.5550	1.2148	1.6505
19.0000	3.7584	1.2847	0.7509	2.1808	1.5569	1.2146	1.6508
20.0000	3.2558	0.0001	1.1790	2.1804	1.5580	1.2130	1.6505
21.0000	2.6972	0.9408	1.8272	2.1827	1.5570	1.2121	1.6506
22.0000	2.1725	0.1477	0.0002	2.1826	1.5571	1.2119	1.6505
23.0000	1.9546	1.5547	0.0001	2.1825	1.5571	1.2115	1.6504
24.0000	2.6505	2.4334	1.9118	2.1827	1.5578	1.2111	1.6506
25.0000	2.2370	1.2610	0.0000	2.1821	1.5576	1.2110	1.6502
26.0000	2.3389	2.2268	0.0001	2.1811	1.5574	1.2113	1.6499
27.0000	2.8889	2.0626	0.8499	2.1814	1.5570	1.2115	1.6500
28.0000	3.1333	0.0004	2.6126	2.1802	1.5577	1.2115	1.6498
29.0000	3.1725	0.9728	2.0868	2.1802	1.5575	1.2120	1.6499
30.0000	1.8237	0.0001	0.0001	2.1804	1.5570	1.2116	1.6497
31.0000	2.6307	2.3768	0.6957	2.1802	1.5563	1.2115	1.6493
32.0000	4.0668	1.7060	0.9026	2.1805	1.5559	1.2110	1.6492
33.0000	1.1996	1.9624	1.2634	2.1803	1.5563	1.2111	1.6493
34.0000	4.2465	1.5755	1.5669	2.1801	1.5577	1.2112	1.6497
35.0000	3.4260	2.4413	0.5630	2.1801	1.5581	1.2113	1.6498
36.0000	1.2659	2.6077	1.8665	2.1806	1.5578	1.2110	1.6498
37.0000	3.4774	0.0004	1.3990	2.1815	1.5587	1.2110	1.6504
38.0000	2.9513	0.0003	1.1594	2.1823	1.5585	1.2120	1.6509
39.0000	0.0003	2.4142	1.1763	2.1833	1.5588	1.2118	1.6513
40.0000	2.5411	3.1106	0.0037	2.1831	1.5590	1.2114	1.6512
41.0000	2.7608	2.1373	2.0643	2.1823	1.5592	1.2116	1.6510
42.0000	1.6381	1.0433	0.0004	2.1825	1.5584	1.2115	1.6508
43.0000	1.5234	1.8715	0.0407	2.1824	1.5584	1.2115	1.6508
44.0000	3.1937	0.0002	1.0867	2.1821	1.5586	1.2117	1.6508
45.0000	2.2055	1.8526	0.0001	2.1823	1.5582	1.2115	1.6507
46.0000	3.1993	2.0607	0.0001	2.1823	1.5580	1.2115	1.6506
47.0000	3.6068	0.6112	0.2726	2.1822	1.5579	1.2115	1.6506
48.0000	1.8127	1.1523	1.4180	2.1814	1.5585	1.2117	1.6505
49.0000	0.9384	0.0002	2.3133	2.1810	1.5582	1.2115	1.6502
50.0000	2.6011	0.0386	1.0482	2.1815	1.5580	1.2116	1.6504
51.0000	1.9961	1.7051	2.6794	2.1818	1.5579	1.2116	1.6504
52.0000	3.1579	0.0005	0.0005	2.1811	1.5580	1.2116	1.6502
53.0000	2.6603	0.7054	2.3295	2.1811	1.5584	1.2112	1.6502
54.0000	3.2083	1.8606	2.0786	2.1811	1.5587	1.2114	1.6504
55.0000	1.7700	0.9188	1.3580	2.1809	1.5591	1.2120	1.6507
56.0000	4.0764	0.6044	2.1414	2.1814	1.5593	1.2124	1.6510
57.0000	1.4619	0.0002	1.9741	2.1815	1.5592	1.2125	1.6511
58.0000	2.1874	1.1729	2.3553	2.1814	1.5592	1.2125	1.6510
59.0000	2.1511	1.1819	0.1546	2.1815	1.5598	1.2126	1.6513
60.0000	2.4035	1.4346	0.0005	2.1818	1.5600	1.2123	1.6514
61.0000	2.5562	0.0002	0.5678	2.1816	1.5602	1.2127	1.6515
62.0000	3.0457	2.3916	1.7601	2.1814	1.5604	1.2131	1.6517
63.0000	2.6234	1.3875	1.5247	2.1813	1.5604	1.2132	1.6517
64.0000	3.8012	0.7182	0.0004	2.1814	1.5606	1.2132	1.6517
65.0000	3.0762	0.0000	1.7683	2.1815	1.5606	1.2130	1.6517
66.0000	1.3409	1.2979	0.9456	2.1811	1.5604	1.2125	1.6513
67.0000	3.3103	0.5409	0.0005	2.1813	1.5605	1.2123	1.6513
68.0000	4.4851	3.1172	0.7562	2.1814	1.5607	1.2124	1.6515
69.0000	2.7010	1.8687	3.2454	2.1812	1.5604	1.2126	1.6514
70.0000	2.5447	1.9952	0.0002	2.1813	1.5599	1.2126	1.6513
71.0000	3.1802	2.7252	1.4907	2.1815	1.5601	1.2127	1.6514
72.0000	1.8378	0.6176	1.2279	2.1811	1.5604	1.2129	1.6515
73.0000	0.0001	1.6189	0.9661	2.1812	1.5601	1.2127	1.6513
74.0000	1.3537	0.8742	1.4401	2.1810	1.5603	1.2127	1.6513
75.0000	2.7129	1.4809	2.5687	2.1809	1.5607	1.2128	1.6515
76.0000	3.8264	0.2517	2.2791	2.1811	1.5605	1.2131	1.6516
77.0000	3.6180	0.0004	1.7603	2.1809	1.5606	1.2131	1.6515
78.0000	0.0001	2.0669	0.4486	2.1809	1.5607	1.2131	1.6516
79.0000	2.5768	3.2403	2.7711	2.1807	1.5606	1.2134	1.6516
80.0000	0.8985	0.0000	2.2288	2.1805	1.5607	1.2131	1.6515
81.0000	3.4658	2.3060	0.0002	2.1804	1.5605	1.2130	1.6513
82.0000	1.9829	1.9770	2.6481	2.1803	1.5603	1.2134	1.6514
83.0000	3.5436	2.2831	0.8368	2.1810	1.5606	1.2136	1.6517
84.0000	2.5189	0.5920	2.3093	2.1815	1.5607	1.2135	1.6519
85.0000	2.8438	1.1255	0.9757	2.1814	1.5606	1.2134	1.6518
86.0000	3.7892	1.5829	0.1661	2.1815	1.5607	1.2133	1.6518
87.0000	2.8191	0.0003	2.2691	2.1813	1.5608	1.2131	1.6517
88.0000	2.9842	2.8428	1.7588	2.1815	1.5606	1.2130	1.6517
89.0000	1.3267	1.5234	2.1942	2.1815	1.5607	1.2131	1.6518
90.0000	3.8256	1.7126	2.1906	2.1813	1.5607	1.2136	1.6518
91.0000	2.1980	1.6169	1.7153	2.1814	1.5606	1.2136	1.6519
92.0000	3.7657	1.4437	1.3541	2.1814	1.5607	1.2135	1.6519
93.0000	1.9606	0.7889	1.1458	2.1813	1.5605	1.2135	1.6518
94.0000	2.1269	2.2528	1.6874	2.1812	1.5603	1.2135	1.6517
95.0000	4.2235	2.1978	1.9050	2.1815	1.5602	1.2135	1.6517
96.0000	3.0983	0.9545	1.2524	2.1814	1.5600	1.2136	1.6517
97.0000	1.3790	0.0002	0.0003	2.1813	1.5601	1.2136	1.6517
98.0000	3.1925	3.3728	1.3482	2.1813	1.5601	1.2135	1.6517
99.0000	2.5250	1.2901	0.0345	2.1810	1.5601	1.2136	1.6516
100.0000	2.2747	0.0000	1.4517	2.1808	1.5601	1.2138	1.6516


==> Data-n3/sr_n3_P15_phi1.00_1.00_1.00_var1.0_2.0_3.0_z_instances.txt <==
time	z1	z2	z3
1.0000	0.0036	0.0036	0.0036
2.0000	0.0036	0.0036	0.0036
3.0000	0.0036	0.0036	0.0036
4.0000	0.0036	0.0036	0.0036
5.0000	0.0036	0.0036	0.0036
6.0000	0.0036	0.0036	0.0036
7.0000	0.0036	0.0036	0.0036
8.0000	0.0036	0.0036	0.0036
9.0000	0.0036	0.0036	0.0036
10.0000	0.0036	0.0036	0.0036
11.0000	0.0036	0.0036	0.0036
12.0000	0.0036	0.0036	0.0036
13.0000	0.0036	0.0036	0.0036
14.0000	0.0036	0.0036	0.0036
15.0000	0.0036	0.0036	0.0036
16.0000	0.0036	0.0036	0.0036
17.0000	0.0036	0.0036	0.0036
18.0000	0.0036	0.0036	0.0036
19.0000	0.0036	0.0036	0.0036
20.0000	0.0036	0.0036	0.0036
21.0000	0.0036	0.0036	0.0036
22.0000	0.0036	0.0036	0.0036
23.0000	0.0036	0.0036	0.0036
24.0000	0.0036	0.0036	0.0036
25.0000	0.0036	0.0036	0.0036
26.0000	0.0036	0.0036	0.0036
27.0000	0.0036	0.0036	0.0036
28.0000	0.0036	0.0036	0.0036
29.0000	0.0036	0.0036	0.0036
30.0000	0.0036	0.0036	0.0036
31.0000	0.0037	0.0037	0.0037
32.0000	0.0037	0.0037	0.0037
33.0000	0.0036	0.0036	0.0036
34.0000	0.0036	0.0036	0.0036
35.0000	0.0036	0.0036	0.0036
36.0000	0.0036	0.0036	0.0036
37.0000	0.0036	0.0036	0.0036
38.0000	0.0036	0.0036	0.0036
39.0000	0.0036	0.0036	0.0036
40.0000	0.0036	0.0036	0.0036
41.0000	0.0036	0.0036	0.0036
42.0000	0.0036	0.0036	0.0036
43.0000	0.0036	0.0036	0.0036
44.0000	0.0036	0.0036	0.0036
45.0000	0.0036	0.0036	0.0036
46.0000	0.0037	0.0037	0.0037
47.0000	0.0037	0.0037	0.0037
48.0000	0.0037	0.0037	0.0037
49.0000	0.0037	0.0037	0.0037
50.0000	0.0037	0.0037	0.0037
51.0000	0.0037	0.0037	0.0037
52.0000	0.0037	0.0037	0.0037
53.0000	0.0037	0.0037	0.0037
54.0000	0.0037	0.0037	0.0037
55.0000	0.0037	0.0037	0.0037
56.0000	0.0037	0.0037	0.0037
57.0000	0.0037	0.0037	0.0037
58.0000	0.0037	0.0037	0.0037
59.0000	0.0037	0.0037	0.0037
60.0000	0.0037	0.0037	0.0037
61.0000	0.0037	0.0037	0.0037
62.0000	0.0037	0.0037	0.0037
63.0000	0.0037	0.0037	0.0037
64.0000	0.0037	0.0037	0.0037
65.0000	0.0037	0.0037	0.0037
66.0000	0.0037	0.0037	0.0037
67.0000	0.0037	0.0037	0.0037
68.0000	0.0037	0.0037	0.0037
69.0000	0.0037	0.0037	0.0037
70.0000	0.0037	0.0037	0.0037
71.0000	0.0037	0.0037	0.0037
72.0000	0.0036	0.0036	0.0036
73.0000	0.0036	0.0036	0.0036
74.0000	0.0037	0.0037	0.0037
75.0000	0.0037	0.0037	0.0037
76.0000	0.0036	0.0036	0.0036
77.0000	0.0036	0.0036	0.0036
78.0000	0.0036	0.0036	0.0036
79.0000	0.0037	0.0037	0.0037
80.0000	0.0036	0.0036	0.0036
81.0000	0.0037	0.0037	0.0037
82.0000	0.0037	0.0037	0.0037
83.0000	0.0036	0.0036	0.0036
84.0000	0.0036	0.0036	0.0036
85.0000	0.0036	0.0036	0.0036
86.0000	0.0036	0.0036	0.0036
87.0000	0.0036	0.0036	0.0036
88.0000	0.0036	0.0036	0.0036
89.0000	0.0036	0.0036	0.0036
90.0000	0.0036	0.0036	0.0036
91.0000	0.0036	0.0036	0.0036
92.0000	0.0036	0.0036	0.0036
93.0000	0.0036	0.0036	0.0036
94.0000	0.0036	0.0036	0.0036
95.0000	0.0036	0.0036	0.0036
96.0000	0.0036	0.0036	0.0036
97.0000	0.0036	0.0036	0.0036
98.0000	0.0036	0.0036	0.0036
99.0000	0.0036	0.0036	0.0036
100.0000	0.0036	0.0036	0.0036


==> Data-n8/pf_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0765
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0766
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0767
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0768
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0769
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0770
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0772
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0773
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0774
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0776
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0778
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0778
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0780
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0781
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0782
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0784
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0785
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0787
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0788
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0789
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0790
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0791
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0792
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0794
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0795
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0796
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0798
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0799
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0801
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0802
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0804
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0805
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0806
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0807
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0809
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0809
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0811
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0812
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0813
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0815
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0816
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0817
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0819
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0820
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0821
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0822
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0824
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0825
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0826
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0828
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0830
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0832
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0834
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0835
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0836
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0838
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0839
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0840
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0842
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0843
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0844
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0845
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0847
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0848
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0850
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0851
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0852
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0854
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0855
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0857
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0858
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0860
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0862
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0863
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0865
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0866
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0868
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0869
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0870
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0872
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0873
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0875
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0877
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0878
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0879
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0880
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0882
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0884
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0886
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0887
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0889
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0891
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0892
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0893
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0894
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0896
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0898
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0901
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0902
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0903
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0905
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0906
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0908
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0910
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0911
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0913
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0915
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0917
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0919
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0920
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0922
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0924
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0925
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0927
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0929
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0930
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0933
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0934
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0936
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0937
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0939
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0941
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0943
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0944
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0946
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0947
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0949
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0950
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0952
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0954
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0955
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0957
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0958
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0960
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0962
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0964
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0966
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0968
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0970
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0972
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0974
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0975
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0977
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0979
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0981
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0983
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0986
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0988
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0990
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0992
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0994
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0996
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0998
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1000
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1002
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1004
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1006
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1008
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1010
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1012
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1014
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1016
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1018
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1019
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1022
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1023
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1025
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1027
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1029
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1031
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1034
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1036
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1038
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1040
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1042
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1044
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1046
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1049
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1051
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1053
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1055
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1058
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1060
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1062
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1064
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1066
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1069
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1071
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1073
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1076
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1079
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1081
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1084
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1087
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1089
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1091
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1094
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1096
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1098
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1100
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1103
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1105
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1107
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1110
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1113
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1115
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1118
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1120
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1123
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1125
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1128
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1130
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1133
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1136
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1139
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1141
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1144
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1146
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1149
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1151
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1154
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1156
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1159
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1162
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1165
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1168
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1170
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1173
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1176
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1179
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1182
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1184
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1187
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1189
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1193
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1196
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1199
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1202
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1205
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1208
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1210
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1213
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1215
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1218
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1221
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1224
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1227
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1230
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1233
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1236
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1239
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1242
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1245
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1248
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1251
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1255
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1257
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1261
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1264
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1267
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1271
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1274
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1277
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1280
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1284
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1287
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1291
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1295
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1298
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1302
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1305
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1309
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1312
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1315
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1319
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1322
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1326
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1329
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1333
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1337
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1340
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1344
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1347
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1351
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1355
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1359
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1362
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1366
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1370
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1374
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1378
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1381
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1385
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1390
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1394
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1398
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1402
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1407
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1410
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1414
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1417
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1422
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1425
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1429
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1433
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1438
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1442
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1445
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1449
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1453
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1457
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1461
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1466
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1470
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1475
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1479
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1483
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1488
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1492
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1497
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1502
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1506
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1510
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1515
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1520
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1525
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1529
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1534
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1538
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1543
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1548
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1552
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1557
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1562
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1566
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1571
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1576
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1581
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1586
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1590
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1595
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1600
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1606
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1611
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1616
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1621
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1626
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1632
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1637
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1642
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1646
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1652
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1658
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1664
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1670
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1676
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1680
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1686
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1692
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1697
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1703
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1709
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1714
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1721
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1727
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1733
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1739
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1746
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1753
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1759
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1765
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1772
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1778
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1785
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1790
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1797
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1804
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1811
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1817
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1823
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1829
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1835
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1843
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1849
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1856
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1863
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1870
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1878
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1885
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1892
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1899
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1906
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1914
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1922
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1930
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1937
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1945
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1952
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1960
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1968
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1976
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1983
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1991
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1998
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2007
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2015
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2024
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2032
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2040
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2048
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2058
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2066
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2074
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2084
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2094
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2101
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2110
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2121
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2130
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2140
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2149
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2158
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2166
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2176
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2185
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2194
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2204
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2214
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2224
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2234
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2243
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2252
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2263
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2274
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2284
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2293
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2303
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2314
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2324
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2337
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2349
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2359
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2370
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.2382
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0012	0.2394
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0040	0.2407
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0073	0.2418
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0176	0.2429
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0369	0.2442
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0539	0.2454
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0939	0.2466
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1359	0.2478
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1682	0.2490
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2273	0.2503
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2593	0.2516
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2919	0.2528
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3254	0.2541
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3392	0.2553
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3538	0.2566
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3637	0.2578
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3687	0.2593
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3743	0.2606
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3780	0.2619
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3813	0.2632
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3845	0.2646
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3874	0.2660
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3904	0.2676
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3936	0.2690
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3967	0.2705
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3998	0.2718
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4032	0.2732
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4064	0.2748
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4096	0.2765
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4131	0.2782
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4164	0.2799
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4198	0.2815
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4232	0.2831
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4268	0.2847
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4304	0.2863
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4340	0.2878
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4377	0.2894
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4415	0.2912
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4454	0.2928
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4490	0.2945
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4531	0.2963
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4572	0.2982
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4615	0.2999
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4657	0.3018
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4699	0.3036
4.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4745	0.3054
4.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4788	0.3074
4.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4831	0.3092
4.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4877	0.3109
4.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4924	0.3128
4.9500	0.0002	0.0000	0.0000	0.0000	0.0003	0.0004	0.4969	0.3149
4.9600	0.0008	0.0001	0.0001	0.0012	0.0037	0.0013	0.5016	0.3169
4.9700	0.0042	0.0013	0.0003	0.0051	0.0153	0.0066	0.5067	0.3189
4.9800	0.0100	0.0057	0.0030	0.0083	0.0422	0.0220	0.5117	0.3209
4.9900	0.0321	0.0171	0.0169	0.0309	0.0681	0.0463	0.5167	0.3230
5.0000	0.0601	0.0450	0.0589	0.0876	0.1062	0.0898	0.5218	0.3251
5.0100	0.1391	0.1222	0.0870	0.1962	0.2053	0.1775	0.5269	0.3273
5.0200	0.2533	0.2330	0.1962	0.3123	0.3422	0.2881	0.5322	0.3293
5.0300	0.3625	0.3381	0.3575	0.4077	0.5029	0.3877	0.5375	0.3313
5.0400	0.5363	0.5193	0.5437	0.5935	0.6583	0.5533	0.5428	0.3335
5.0500	0.6432	0.6935	0.6123	0.7534	0.6873	0.7097	0.5483	0.3357
5.0600	0.7870	0.7657	0.7655	0.8704	0.8065	0.7459	0.5541	0.3379
5.0700	0.8709	0.8749	0.8744	0.9193	0.8955	0.8590	0.5601	0.3401
5.0800	0.9271	0.9405	0.9405	0.9523	0.9491	0.9299	0.5662	0.3423
5.0900	0.9672	0.9610	0.9589	0.9818	0.9783	0.9693	0.5725	0.3446
5.1000	0.9811	0.9847	0.9840	0.9941	0.9903	0.9879	0.5789	0.3471
5.1100	0.9928	0.9945	0.9947	0.9984	0.9925	0.9954	0.5854	0.3497
5.1200	0.9972	0.9977	0.9984	0.9993	0.9973	0.9972	0.5919	0.3521
5.1300	0.9990	0.9990	0.9993	0.9998	0.9993	0.9984	0.5985	0.3545
5.1400	0.9997	0.9996	0.9998	1.0000	0.9999	0.9995	0.6051	0.3571
5.1500	0.9998	0.9999	1.0000	1.0000	1.0000	0.9999	0.6120	0.3596
5.1600	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	0.6192	0.3622
5.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6266	0.3648
5.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6343	0.3675
5.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6416	0.3703
5.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6493	0.3732
5.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6571	0.3761
5.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6652	0.3789
5.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6737	0.3818
5.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6818	0.3846
5.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6897	0.3875
5.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6982	0.3905
5.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7068	0.3935
5.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7160	0.3965
5.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7249	0.3993
5.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7338	0.4025
5.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7430	0.4057
5.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7523	0.4089
5.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7620	0.4121
5.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7723	0.4154
5.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7825	0.4188
5.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7925	0.4222
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8028	0.4256
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8132	0.4293
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8238	0.4330
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8345	0.4365
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8452	0.4401
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8558	0.4437
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8662	0.4476
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8769	0.4515
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8876	0.4557
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8979	0.4598
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9083	0.4639
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9182	0.4682
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9282	0.4724
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9378	0.4769
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9469	0.4811
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9557	0.4855
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9634	0.4900
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9707	0.4947
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9768	0.4995
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9824	0.5042
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9870	0.5091
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9906	0.5140
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9936	0.5194
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9959	0.5246
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.5299
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.5355
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.5411
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.5469
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.5525
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.5585
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5643
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5705
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5769
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5831
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5895
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5960
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6029
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6099
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6174
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6247
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6325
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6399
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6473
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6552
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6631
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6712
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6794
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6879
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6963
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7049
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7136
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7225
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7317
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7411
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7506
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7603
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7697
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7794
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7894
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7996
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8098
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8203
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8310
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8415
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8520
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8628
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8737
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8842
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8944
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9042
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9142
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9241
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9335
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9422
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9509
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9590
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9664
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9730
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9785
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9835
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9879
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9937
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.0649	5.0429	5.0309	5.0284	5.0224	5.0740	5.5685	5.8984	41.7304
2.0000	5.0613	5.0398	5.0274	5.0173	5.0190	5.0703	4.9861	5.6006	40.8218
3.0000	5.0594	5.0383	5.0260	5.0158	5.0172	5.0685	4.5232	5.8546	40.6031
4.0000	5.0583	5.0373	5.0248	5.0142	5.0166	5.0673	4.8464	5.7573	40.8222
5.0000	5.0568	5.0357	5.0237	5.0123	5.0147	5.0659	4.9262	5.6779	40.8132
6.0000	5.0557	5.0340	5.0219	5.0102	5.0133	5.0640	4.5195	5.8742	40.5929
7.0000	5.0545	5.0334	5.0206	5.0090	5.0120	5.0634	4.5185	5.7420	40.4533
8.0000	5.0534	5.0320	5.0193	5.0085	5.0114	5.0626	5.5201	5.7394	41.4468
9.0000	5.0505	5.0290	5.0165	5.0051	5.0083	5.0592	5.3202	5.2651	40.7540
10.0000	5.0494	5.0273	5.0148	5.0032	5.0068	5.0506	5.4121	5.1788	40.7430
11.0000	5.0460	5.0259	5.0132	5.0013	5.0053	5.0489	5.2531	5.9436	41.3372
12.0000	5.0411	5.0186	5.0104	4.9985	5.0021	5.0460	4.5040	3.0088	37.6295
13.0000	5.0494	5.0276	5.0144	5.0027	5.0066	5.0508	4.5079	0.2171	34.8764
14.0000	5.0591	5.0379	5.0244	5.0125	5.0170	5.0680	5.3346	5.5932	41.1468
15.0000	5.0567	5.0359	5.0222	5.0106	5.0149	5.0657	4.9211	5.7507	40.8778
16.0000	5.0553	5.0345	5.0206	5.0092	5.0132	5.0642	5.3387	5.9406	41.4764
17.0000	5.0528	5.0316	5.0181	5.0060	5.0104	5.0613	5.3871	0.1060	35.6733
18.0000	5.0609	5.0400	5.0264	5.0137	5.0184	5.0692	4.5233	6.0853	40.8373
19.0000	5.0592	5.0383	5.0249	5.0125	5.0169	5.0675	4.5216	5.6083	40.3492
20.0000	5.0589	5.0379	5.0243	5.0116	5.0161	5.0667	5.0017	5.5887	40.8060
21.0000	5.0571	5.0361	5.0228	5.0099	5.0150	5.0655	4.5202	4.5829	39.3096
22.0000	5.0582	5.0375	5.0244	5.0115	5.0164	5.0670	5.3912	6.0899	41.6961
23.0000	5.0543	5.0341	5.0209	5.0082	5.0130	5.0634	4.7587	5.0054	39.9580
24.0000	5.0540	5.0337	5.0208	5.0084	5.0130	5.0630	5.4399	5.7554	41.3883
25.0000	5.0510	5.0312	5.0182	5.0056	5.0099	5.0598	4.5158	6.0621	40.7536
26.0000	5.0492	5.0299	5.0168	5.0044	5.0089	5.0511	5.1899	6.0231	41.3733
27.0000	5.0423	5.0273	5.0144	5.0015	5.0061	5.0488	4.5063	5.6963	40.3430
28.0000	5.0419	5.0270	5.0141	5.0007	5.0053	5.0482	4.5056	6.0370	40.6798
29.0000	5.0401	5.0257	5.0125	4.9994	5.0041	5.0466	4.5046	5.7811	40.4142
30.0000	5.0393	5.0254	5.0114	4.9987	5.0034	5.0458	4.5043	5.1608	39.7891
31.0000	5.0398	5.0253	5.0122	4.9991	5.0040	5.0458	5.2113	6.0766	41.4143
32.0000	5.0371	5.0177	5.0094	4.9967	5.0011	5.0431	5.4071	4.2229	39.7350
33.0000	5.0376	5.0175	5.0094	4.9973	5.0011	5.0434	5.4433	6.0025	41.5521
34.0000	5.0348	5.0139	5.0004	4.9942	4.9980	5.0404	4.4994	5.6970	40.2781
35.0000	5.0340	5.0135	5.0000	4.9935	4.9978	5.0399	5.3583	5.5052	40.9422
36.0000	5.0317	5.0108	4.9977	4.9912	4.9964	5.0377	5.0475	5.0002	40.1132
37.0000	5.0319	5.0107	4.9977	4.9909	4.9963	5.0371	4.4911	0.0030	34.5588
38.0000	5.0420	5.0260	5.0141	5.0011	5.0066	5.0471	4.5059	6.1027	40.7456
39.0000	5.0409	5.0219	5.0126	4.9995	5.0054	5.0456	5.1574	5.8038	41.0872
40.0000	5.0384	5.0176	5.0099	4.9970	5.0031	5.0432	4.5034	5.7787	40.3914
41.0000	5.0380	5.0167	5.0096	4.9962	5.0022	5.0424	5.0037	5.2270	40.3358
42.0000	5.0373	5.0157	5.0055	4.9954	5.0012	5.0418	5.5586	5.9855	41.6409
43.0000	5.0338	5.0122	4.9993	4.9922	4.9984	5.0384	4.4963	5.0914	39.6619
44.0000	5.0340	5.0133	5.0003	4.9928	4.9992	5.0390	4.4963	5.6088	40.1838
45.0000	5.0343	5.0133	5.0001	4.9928	4.9986	5.0386	4.4991	4.7930	39.3698
46.0000	5.0356	5.0148	5.0012	4.9934	5.0001	5.0399	5.4556	5.5222	41.0629
47.0000	5.0333	5.0122	4.9995	4.9913	4.9981	5.0375	4.4992	4.8669	39.4381
48.0000	5.0345	5.0132	5.0002	4.9925	4.9992	5.0388	4.4998	5.5507	40.1288
49.0000	5.0343	5.0127	5.0000	4.9926	4.9983	5.0385	4.4998	4.7330	39.3091
50.0000	5.0355	5.0140	5.0014	4.9939	4.9995	5.0393	4.5014	3.4571	38.0421
51.0000	5.0394	5.0176	5.0109	4.9976	5.0033	5.0427	4.5050	3.9344	38.5507
52.0000	5.0419	5.0250	5.0134	5.0005	5.0056	5.0459	4.5078	5.7463	40.3863
53.0000	5.0413	5.0217	5.0124	4.9993	5.0045	5.0452	4.5074	3.2924	37.9242
54.0000	5.0488	5.0285	5.0169	5.0030	5.0087	5.0491	4.5169	5.9060	40.5779
55.0000	5.0461	5.0269	5.0157	5.0017	5.0072	5.0483	5.0002	5.5013	40.6474
56.0000	5.0431	5.0255	5.0141	5.0002	5.0059	5.0469	4.8105	1.2239	36.1700
57.0000	5.0540	5.0329	5.0211	5.0070	5.0129	5.0621	4.5219	5.1023	39.8142
58.0000	5.0548	5.0334	5.0214	5.0076	5.0132	5.0624	4.7065	5.8222	40.7215
59.0000	5.0529	5.0319	5.0195	5.0066	5.0119	5.0612	5.1191	3.8874	39.1904
60.0000	5.0547	5.0336	5.0207	5.0074	5.0137	5.0630	4.5227	5.2990	40.0148
61.0000	5.0552	5.0334	5.0206	5.0072	5.0141	5.0635	4.5226	6.0506	40.7671
62.0000	5.0538	5.0316	5.0190	5.0060	5.0126	5.0616	4.8329	6.0361	41.0536
63.0000	5.0516	5.0295	5.0168	5.0043	5.0108	5.0600	5.3769	0.5309	36.0807
64.0000	5.0591	5.0369	5.0244	5.0114	5.0182	5.0674	4.5322	6.0716	40.8212
65.0000	5.0573	5.0354	5.0227	5.0098	5.0166	5.0654	5.5725	5.4245	41.2041
66.0000	5.0549	5.0330	5.0205	5.0070	5.0142	5.0630	4.5232	5.7552	40.4710
67.0000	5.0535	5.0322	5.0198	5.0062	5.0133	5.0626	5.1789	4.4518	39.8183
68.0000	5.0537	5.0323	5.0204	5.0064	5.0134	5.0622	5.4346	1.5975	37.2205
69.0000	5.0589	5.0375	5.0259	5.0114	5.0186	5.0674	4.5324	5.2633	40.0155
70.0000	5.0587	5.0370	5.0258	5.0115	5.0188	5.0670	5.0476	6.1865	41.4529
71.0000	5.0558	5.0346	5.0230	5.0086	5.0154	5.0638	4.5270	6.0672	40.7956
72.0000	5.0542	5.0335	5.0215	5.0068	5.0141	5.0625	5.4017	2.0086	37.6028
73.0000	5.0585	5.0380	5.0261	5.0113	5.0183	5.0673	4.5325	6.0482	40.8001
74.0000	5.0569	5.0369	5.0246	5.0094	5.0163	5.0659	4.9695	5.4188	40.5983
75.0000	5.0559	5.0354	5.0231	5.0082	5.0151	5.0647	4.5272	3.9264	38.6561
76.0000	5.0587	5.0379	5.0253	5.0109	5.0178	5.0673	4.5958	5.9727	40.7864
77.0000	5.0576	5.0364	5.0239	5.0096	5.0161	5.0656	5.3177	0.0031	35.5299
78.0000	5.0660	5.0445	5.0325	5.0219	5.0250	5.0741	5.4137	5.4507	41.1283
79.0000	5.0634	5.0419	5.0304	5.0161	5.0227	5.0713	4.8960	4.5142	39.6561
80.0000	5.0645	5.0426	5.0307	5.0165	5.0229	5.0717	4.5369	5.5100	40.2958
81.0000	5.0637	5.0420	5.0300	5.0157	5.0219	5.0711	5.2105	5.5206	40.9755
82.0000	5.0611	5.0396	5.0282	5.0136	5.0200	5.0688	4.5351	5.0657	39.8320
83.0000	5.0612	5.0393	5.0288	5.0140	5.0203	5.0690	5.2128	5.8623	41.3078
84.0000	5.0585	5.0365	5.0260	5.0119	5.0173	5.0661	4.5333	2.9589	37.7085
85.0000	5.0627	5.0412	5.0302	5.0162	5.0215	5.0703	5.0793	5.2988	40.6201
86.0000	5.0616	5.0398	5.0289	5.0150	5.0205	5.0692	4.5363	5.8586	40.6298
87.0000	5.0603	5.0388	5.0276	5.0137	5.0194	5.0675	4.5351	6.0449	40.8074
88.0000	5.0591	5.0379	5.0262	5.0128	5.0179	5.0658	5.4576	4.9837	40.6609
89.0000	5.0575	5.0364	5.0243	5.0112	5.0170	5.0641	5.5723	6.0268	41.8095
90.0000	5.0539	5.0327	5.0202	5.0074	5.0132	5.0602	4.5265	5.9508	40.6649
91.0000	5.0525	5.0317	5.0186	5.0058	5.0122	5.0594	4.9337	5.1508	40.2648
92.0000	5.0525	5.0317	5.0178	5.0046	5.0114	5.0511	4.5216	6.0807	40.7714
93.0000	5.0509	5.0298	5.0163	5.0030	5.0101	5.0498	4.5203	6.0122	40.6923
94.0000	5.0494	5.0286	5.0148	5.0019	5.0086	5.0480	4.5193	4.5788	39.2493
95.0000	5.0506	5.0300	5.0159	5.0038	5.0101	5.0492	5.4853	5.9773	41.6224
96.0000	5.0432	5.0269	5.0123	5.0002	5.0065	5.0460	4.8937	5.2286	40.2574
97.0000	5.0430	5.0259	5.0114	4.9993	5.0060	5.0453	4.5173	5.0540	39.7023
98.0000	5.0433	5.0263	5.0118	4.9999	5.0065	5.0459	4.5179	6.0447	40.6962
99.0000	5.0421	5.0247	5.0108	4.9984	5.0046	5.0444	5.5170	4.5066	40.1487
100.0000	5.0414	5.0217	5.0108	4.9980	5.0045	5.0438	5.0858	5.5662	40.7722


==> Data-n8/pf_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0010	0.0010	0.0010	0.0010	0.0009	0.0013	0.0770
0.0200	0.0021	0.0019	0.0020	0.0020	0.0020	0.0019	0.0023	0.0779
0.0300	0.0030	0.0029	0.0032	0.0031	0.0029	0.0030	0.0034	0.0787
0.0400	0.0042	0.0039	0.0041	0.0043	0.0039	0.0041	0.0046	0.0794
0.0500	0.0053	0.0050	0.0050	0.0053	0.0049	0.0053	0.0059	0.0803
0.0600	0.0063	0.0060	0.0061	0.0063	0.0060	0.0063	0.0071	0.0810
0.0700	0.0073	0.0071	0.0073	0.0073	0.0070	0.0074	0.0084	0.0818
0.0800	0.0085	0.0081	0.0085	0.0082	0.0081	0.0085	0.0095	0.0825
0.0900	0.0096	0.0094	0.0096	0.0093	0.0091	0.0098	0.0108	0.0835
0.1000	0.0107	0.0105	0.0108	0.0103	0.0102	0.0109	0.0120	0.0842
0.1100	0.0119	0.0116	0.0119	0.0115	0.0112	0.0120	0.0133	0.0850
0.1200	0.0130	0.0127	0.0132	0.0128	0.0123	0.0131	0.0145	0.0858
0.1300	0.0141	0.0139	0.0143	0.0141	0.0134	0.0140	0.0157	0.0867
0.1400	0.0152	0.0151	0.0154	0.0152	0.0146	0.0152	0.0169	0.0875
0.1500	0.0163	0.0161	0.0164	0.0163	0.0158	0.0164	0.0182	0.0883
0.1600	0.0175	0.0174	0.0176	0.0175	0.0171	0.0175	0.0196	0.0892
0.1700	0.0185	0.0185	0.0188	0.0187	0.0182	0.0187	0.0208	0.0901
0.1800	0.0197	0.0196	0.0201	0.0197	0.0194	0.0199	0.0222	0.0908
0.1900	0.0209	0.0209	0.0212	0.0209	0.0206	0.0210	0.0233	0.0918
0.2000	0.0222	0.0221	0.0224	0.0220	0.0217	0.0222	0.0245	0.0927
0.2100	0.0236	0.0232	0.0236	0.0231	0.0229	0.0234	0.0259	0.0936
0.2200	0.0248	0.0244	0.0249	0.0244	0.0240	0.0246	0.0272	0.0944
0.2300	0.0261	0.0255	0.0261	0.0257	0.0251	0.0258	0.0285	0.0952
0.2400	0.0272	0.0267	0.0274	0.0270	0.0264	0.0270	0.0299	0.0960
0.2500	0.0284	0.0278	0.0285	0.0282	0.0276	0.0283	0.0314	0.0969
0.2600	0.0295	0.0291	0.0298	0.0295	0.0288	0.0295	0.0327	0.0978
0.2700	0.0308	0.0304	0.0310	0.0308	0.0301	0.0307	0.0340	0.0989
0.2800	0.0321	0.0315	0.0323	0.0320	0.0313	0.0320	0.0354	0.0998
0.2900	0.0334	0.0328	0.0337	0.0334	0.0326	0.0332	0.0370	0.1008
0.3000	0.0347	0.0341	0.0349	0.0346	0.0338	0.0345	0.0383	0.1017
0.3100	0.0360	0.0355	0.0362	0.0360	0.0351	0.0358	0.0397	0.1025
0.3200	0.0373	0.0367	0.0375	0.0373	0.0363	0.0373	0.0412	0.1035
0.3300	0.0386	0.0380	0.0387	0.0386	0.0377	0.0385	0.0426	0.1045
0.3400	0.0399	0.0393	0.0401	0.0399	0.0392	0.0398	0.0441	0.1055
0.3500	0.0414	0.0408	0.0415	0.0412	0.0404	0.0412	0.0456	0.1065
0.3600	0.0427	0.0421	0.0428	0.0425	0.0416	0.0425	0.0470	0.1075
0.3700	0.0442	0.0434	0.0442	0.0438	0.0430	0.0438	0.0486	0.1086
0.3800	0.0456	0.0447	0.0456	0.0452	0.0444	0.0453	0.0502	0.1097
0.3900	0.0471	0.0461	0.0470	0.0465	0.0458	0.0467	0.0516	0.1107
0.4000	0.0483	0.0476	0.0484	0.0479	0.0471	0.0481	0.0531	0.1117
0.4100	0.0498	0.0491	0.0498	0.0492	0.0485	0.0495	0.0545	0.1128
0.4200	0.0512	0.0505	0.0512	0.0506	0.0500	0.0510	0.0561	0.1139
0.4300	0.0525	0.0519	0.0524	0.0519	0.0514	0.0524	0.0576	0.1149
0.4400	0.0540	0.0534	0.0539	0.0534	0.0528	0.0540	0.0591	0.1160
0.4500	0.0554	0.0547	0.0552	0.0548	0.0543	0.0554	0.0606	0.1171
0.4600	0.0568	0.0561	0.0567	0.0563	0.0556	0.0569	0.0621	0.1182
0.4700	0.0583	0.0577	0.0581	0.0579	0.0571	0.0583	0.0637	0.1193
0.4800	0.0598	0.0592	0.0595	0.0595	0.0585	0.0598	0.0654	0.1205
0.4900	0.0613	0.0607	0.0610	0.0608	0.0600	0.0614	0.0670	0.1215
0.5000	0.0629	0.0623	0.0627	0.0624	0.0615	0.0628	0.0685	0.1227
0.5100	0.0644	0.0638	0.0643	0.0638	0.0631	0.0644	0.0701	0.1237
0.5200	0.0661	0.0654	0.0658	0.0653	0.0645	0.0661	0.0719	0.1249
0.5300	0.0676	0.0670	0.0674	0.0668	0.0659	0.0677	0.0736	0.1261
0.5400	0.0690	0.0685	0.0690	0.0686	0.0675	0.0694	0.0755	0.1273
0.5500	0.0706	0.0702	0.0704	0.0702	0.0691	0.0710	0.0773	0.1285
0.5600	0.0722	0.0717	0.0720	0.0718	0.0707	0.0726	0.0789	0.1297
0.5700	0.0739	0.0734	0.0736	0.0733	0.0726	0.0743	0.0806	0.1310
0.5800	0.0756	0.0750	0.0752	0.0749	0.0742	0.0759	0.0824	0.1322
0.5900	0.0772	0.0766	0.0769	0.0765	0.0758	0.0774	0.0842	0.1335
0.6000	0.0787	0.0781	0.0786	0.0781	0.0774	0.0791	0.0861	0.1347
0.6100	0.0804	0.0797	0.0802	0.0797	0.0789	0.0808	0.0880	0.1360
0.6200	0.0823	0.0815	0.0818	0.0815	0.0805	0.0824	0.0899	0.1372
0.6300	0.0840	0.0832	0.0834	0.0832	0.0822	0.0841	0.0915	0.1386
0.6400	0.0856	0.0848	0.0851	0.0850	0.0839	0.0858	0.0934	0.1401
0.6500	0.0875	0.0866	0.0868	0.0868	0.0858	0.0874	0.0951	0.1413
0.6600	0.0892	0.0882	0.0887	0.0885	0.0875	0.0891	0.0971	0.1425
0.6700	0.0911	0.0900	0.0904	0.0904	0.0892	0.0910	0.0989	0.1438
0.6800	0.0928	0.0918	0.0921	0.0921	0.0911	0.0927	0.1008	0.1451
0.6900	0.0946	0.0934	0.0940	0.0939	0.0928	0.0945	0.1026	0.1465
0.7000	0.0963	0.0952	0.0958	0.0957	0.0946	0.0963	0.1045	0.1477
0.7100	0.0982	0.0970	0.0975	0.0975	0.0965	0.0981	0.1064	0.1491
0.7200	0.1002	0.0990	0.0993	0.0995	0.0983	0.0999	0.1085	0.1506
0.7300	0.1020	0.1008	0.1013	0.1013	0.1000	0.1016	0.1106	0.1520
0.7400	0.1039	0.1025	0.1033	0.1032	0.1019	0.1035	0.1126	0.1533
0.7500	0.1058	0.1043	0.1052	0.1050	0.1037	0.1054	0.1147	0.1548
0.7600	0.1076	0.1062	0.1070	0.1069	0.1056	0.1073	0.1166	0.1562
0.7700	0.1095	0.1081	0.1089	0.1087	0.1075	0.1094	0.1186	0.1575
0.7800	0.1111	0.1101	0.1110	0.1104	0.1094	0.1114	0.1208	0.1589
0.7900	0.1129	0.1119	0.1130	0.1122	0.1113	0.1133	0.1230	0.1604
0.8000	0.1147	0.1138	0.1150	0.1142	0.1132	0.1152	0.1252	0.1617
0.8100	0.1166	0.1157	0.1170	0.1162	0.1151	0.1171	0.1274	0.1632
0.8200	0.1186	0.1177	0.1189	0.1180	0.1172	0.1193	0.1295	0.1646
0.8300	0.1207	0.1196	0.1211	0.1200	0.1191	0.1213	0.1317	0.1661
0.8400	0.1226	0.1216	0.1231	0.1219	0.1211	0.1232	0.1339	0.1677
0.8500	0.1247	0.1237	0.1252	0.1238	0.1232	0.1253	0.1362	0.1692
0.8600	0.1267	0.1257	0.1273	0.1259	0.1252	0.1271	0.1384	0.1707
0.8700	0.1286	0.1278	0.1292	0.1280	0.1274	0.1293	0.1407	0.1722
0.8800	0.1307	0.1298	0.1315	0.1302	0.1295	0.1314	0.1429	0.1740
0.8900	0.1327	0.1318	0.1335	0.1323	0.1316	0.1335	0.1452	0.1755
0.9000	0.1348	0.1340	0.1356	0.1344	0.1337	0.1357	0.1476	0.1774
0.9100	0.1371	0.1361	0.1377	0.1365	0.1358	0.1377	0.1499	0.1789
0.9200	0.1394	0.1382	0.1400	0.1387	0.1379	0.1398	0.1523	0.1805
0.9300	0.1415	0.1403	0.1421	0.1410	0.1401	0.1419	0.1547	0.1821
0.9400	0.1435	0.1424	0.1443	0.1431	0.1424	0.1440	0.1572	0.1838
0.9500	0.1456	0.1447	0.1466	0.1454	0.1445	0.1463	0.1595	0.1854
0.9600	0.1480	0.1469	0.1486	0.1477	0.1466	0.1483	0.1617	0.1871
0.9700	0.1502	0.1490	0.1509	0.1500	0.1489	0.1504	0.1639	0.1887
0.9800	0.1524	0.1513	0.1533	0.1523	0.1513	0.1524	0.1665	0.1905
0.9900	0.1545	0.1535	0.1554	0.1545	0.1535	0.1546	0.1689	0.1923
1.0000	0.1567	0.1559	0.1577	0.1568	0.1555	0.1569	0.1715	0.1941
1.0100	0.1589	0.1584	0.1600	0.1593	0.1579	0.1591	0.1740	0.1959
1.0200	0.1613	0.1607	0.1623	0.1615	0.1601	0.1613	0.1764	0.1975
1.0300	0.1638	0.1631	0.1646	0.1638	0.1624	0.1637	0.1789	0.1993
1.0400	0.1663	0.1655	0.1670	0.1660	0.1648	0.1662	0.1816	0.2012
1.0500	0.1685	0.1679	0.1695	0.1685	0.1672	0.1685	0.1840	0.2031
1.0600	0.1709	0.1703	0.1718	0.1707	0.1695	0.1710	0.1866	0.2048
1.0700	0.1731	0.1725	0.1743	0.1730	0.1718	0.1735	0.1893	0.2067
1.0800	0.1757	0.1747	0.1766	0.1752	0.1742	0.1759	0.1920	0.2086
1.0900	0.1783	0.1771	0.1790	0.1776	0.1766	0.1784	0.1945	0.2104
1.1000	0.1806	0.1793	0.1814	0.1799	0.1791	0.1808	0.1972	0.2124
1.1100	0.1830	0.1818	0.1838	0.1824	0.1816	0.1832	0.1998	0.2143
1.1200	0.1854	0.1843	0.1862	0.1849	0.1841	0.1856	0.2027	0.2162
1.1300	0.1880	0.1870	0.1885	0.1873	0.1865	0.1880	0.2054	0.2180
1.1400	0.1906	0.1893	0.1908	0.1899	0.1890	0.1903	0.2081	0.2200
1.1500	0.1931	0.1917	0.1933	0.1923	0.1915	0.1930	0.2110	0.2219
1.1600	0.1958	0.1943	0.1960	0.1948	0.1942	0.1958	0.2136	0.2239
1.1700	0.1983	0.1969	0.1984	0.1973	0.1967	0.1984	0.2164	0.2259
1.1800	0.2010	0.1996	0.2011	0.1999	0.1993	0.2011	0.2192	0.2277
1.1900	0.2036	0.2022	0.2039	0.2024	0.2020	0.2038	0.2222	0.2297
1.2000	0.2060	0.2048	0.2063	0.2050	0.2046	0.2064	0.2251	0.2316
1.2100	0.2086	0.2075	0.2089	0.2074	0.2071	0.2090	0.2278	0.2338
1.2200	0.2113	0.2102	0.2118	0.2100	0.2096	0.2115	0.2306	0.2359
1.2300	0.2141	0.2129	0.2142	0.2126	0.2121	0.2142	0.2335	0.2381
1.2400	0.2167	0.2156	0.2170	0.2153	0.2150	0.2169	0.2364	0.2402
1.2500	0.2195	0.2183	0.2198	0.2180	0.2177	0.2195	0.2392	0.2424
1.2600	0.2222	0.2210	0.2225	0.2206	0.2204	0.2222	0.2420	0.2445
1.2700	0.2248	0.2238	0.2252	0.2232	0.2232	0.2250	0.2450	0.2467
1.2800	0.2275	0.2267	0.2279	0.2259	0.2261	0.2277	0.2480	0.2489
1.2900	0.2302	0.2297	0.2307	0.2285	0.2288	0.2304	0.2511	0.2509
1.3000	0.2331	0.2326	0.2333	0.2312	0.2316	0.2331	0.2541	0.2531
1.3100	0.2358	0.2354	0.2361	0.2341	0.2343	0.2359	0.2571	0.2553
1.3200	0.2386	0.2381	0.2390	0.2371	0.2371	0.2387	0.2600	0.2575
1.3300	0.2415	0.2410	0.2420	0.2399	0.2399	0.2418	0.2630	0.2596
1.3400	0.2444	0.2438	0.2449	0.2428	0.2428	0.2444	0.2662	0.2619
1.3500	0.2473	0.2468	0.2477	0.2457	0.2453	0.2473	0.2693	0.2642
1.3600	0.2502	0.2499	0.2507	0.2487	0.2483	0.2502	0.2725	0.2665
1.3700	0.2530	0.2528	0.2535	0.2516	0.2512	0.2530	0.2757	0.2688
1.3800	0.2558	0.2558	0.2564	0.2544	0.2541	0.2559	0.2789	0.2711
1.3900	0.2588	0.2587	0.2596	0.2573	0.2572	0.2589	0.2822	0.2734
1.4000	0.2619	0.2616	0.2624	0.2601	0.2601	0.2619	0.2854	0.2757
1.4100	0.2649	0.2644	0.2654	0.2631	0.2632	0.2651	0.2886	0.2781
1.4200	0.2678	0.2673	0.2684	0.2660	0.2662	0.2681	0.2919	0.2806
1.4300	0.2708	0.2703	0.2713	0.2690	0.2692	0.2709	0.2951	0.2832
1.4400	0.2739	0.2735	0.2744	0.2720	0.2722	0.2740	0.2984	0.2856
1.4500	0.2769	0.2766	0.2776	0.2750	0.2750	0.2771	0.3015	0.2879
1.4600	0.2800	0.2798	0.2806	0.2781	0.2783	0.2799	0.3048	0.2902
1.4700	0.2832	0.2828	0.2835	0.2809	0.2815	0.2832	0.3081	0.2927
1.4800	0.2862	0.2860	0.2866	0.2840	0.2847	0.2862	0.3115	0.2952
1.4900	0.2894	0.2890	0.2896	0.2871	0.2877	0.2892	0.3148	0.2979
1.5000	0.2925	0.2922	0.2927	0.2903	0.2908	0.2925	0.3180	0.3003
1.5100	0.2955	0.2953	0.2958	0.2936	0.2939	0.2956	0.3213	0.3028
1.5200	0.2988	0.2983	0.2989	0.2966	0.2971	0.2987	0.3248	0.3054
1.5300	0.3019	0.3017	0.3020	0.3000	0.3002	0.3018	0.3282	0.3080
1.5400	0.3051	0.3049	0.3051	0.3032	0.3032	0.3049	0.3315	0.3104
1.5500	0.3084	0.3079	0.3081	0.3066	0.3065	0.3080	0.3349	0.3130
1.5600	0.3114	0.3110	0.3114	0.3100	0.3097	0.3112	0.3384	0.3156
1.5700	0.3147	0.3144	0.3148	0.3131	0.3131	0.3144	0.3418	0.3182
1.5800	0.3179	0.3176	0.3181	0.3162	0.3163	0.3175	0.3452	0.3209
1.5900	0.3212	0.3210	0.3214	0.3196	0.3198	0.3211	0.3488	0.3234
1.6000	0.3244	0.3244	0.3248	0.3227	0.3233	0.3245	0.3524	0.3262
1.6100	0.3279	0.3277	0.3278	0.3261	0.3267	0.3278	0.3554	0.3289
1.6200	0.3312	0.3311	0.3312	0.3296	0.3301	0.3311	0.3584	0.3317
1.6300	0.3347	0.3343	0.3348	0.3329	0.3336	0.3346	0.3613	0.3341
1.6400	0.3381	0.3377	0.3383	0.3361	0.3371	0.3380	0.3641	0.3369
1.6500	0.3415	0.3412	0.3418	0.3396	0.3404	0.3416	0.3669	0.3394
1.6600	0.3447	0.3445	0.3452	0.3430	0.3438	0.3452	0.3697	0.3421
1.6700	0.3481	0.3480	0.3487	0.3462	0.3472	0.3482	0.3726	0.3448
1.6800	0.3516	0.3515	0.3523	0.3499	0.3506	0.3516	0.3756	0.3475
1.6900	0.3550	0.3550	0.3555	0.3534	0.3540	0.3551	0.3787	0.3504
1.7000	0.3585	0.3586	0.3591	0.3570	0.3577	0.3586	0.3817	0.3532
1.7100	0.3619	0.3620	0.3626	0.3607	0.3610	0.3621	0.3845	0.3560
1.7200	0.3656	0.3655	0.3663	0.3642	0.3646	0.3655	0.3876	0.3589
1.7300	0.3691	0.3691	0.3697	0.3677	0.3681	0.3689	0.3906	0.3619
1.7400	0.3728	0.3727	0.3732	0.3711	0.3715	0.3723	0.3936	0.3649
1.7500	0.3762	0.3761	0.3768	0.3748	0.3750	0.3758	0.3968	0.3678
1.7600	0.3799	0.3799	0.3806	0.3785	0.3783	0.3792	0.4000	0.3710
1.7700	0.3834	0.3836	0.3842	0.3821	0.3820	0.3827	0.4032	0.3741
1.7800	0.3871	0.3870	0.3878	0.3855	0.3858	0.3865	0.4063	0.3768
1.7900	0.3908	0.3907	0.3914	0.3893	0.3893	0.3900	0.4092	0.3800
1.8000	0.3942	0.3943	0.3951	0.3928	0.3928	0.3937	0.4125	0.3829
1.8100	0.3978	0.3980	0.3985	0.3965	0.3966	0.3975	0.4156	0.3859
1.8200	0.4015	0.4017	0.4023	0.3999	0.4003	0.4011	0.4189	0.3890
1.8300	0.4051	0.4054	0.4059	0.4037	0.4040	0.4048	0.4220	0.3920
1.8400	0.4089	0.4091	0.4095	0.4073	0.4076	0.4083	0.4251	0.3950
1.8500	0.4126	0.4124	0.4132	0.4113	0.4112	0.4122	0.4282	0.3979
1.8600	0.4163	0.4161	0.4168	0.4151	0.4151	0.4158	0.4315	0.4008
1.8700	0.4200	0.4198	0.4206	0.4189	0.4186	0.4195	0.4347	0.4039
1.8800	0.4236	0.4233	0.4244	0.4226	0.4222	0.4233	0.4380	0.4068
1.8900	0.4273	0.4269	0.4282	0.4264	0.4259	0.4271	0.4412	0.4099
1.9000	0.4312	0.4305	0.4320	0.4301	0.4296	0.4310	0.4443	0.4130
1.9100	0.4350	0.4340	0.4357	0.4339	0.4334	0.4347	0.4478	0.4160
1.9200	0.4388	0.4377	0.4395	0.4376	0.4370	0.4386	0.4511	0.4192
1.9300	0.4425	0.4417	0.4432	0.4412	0.4408	0.4425	0.4545	0.4223
1.9400	0.4464	0.4455	0.4468	0.4449	0.4447	0.4461	0.4578	0.4254
1.9500	0.4503	0.4492	0.4506	0.4487	0.4487	0.4498	0.4613	0.4286
1.9600	0.4543	0.4531	0.4544	0.4525	0.4525	0.4534	0.4646	0.4320
1.9700	0.4584	0.4570	0.4581	0.4563	0.4564	0.4572	0.4680	0.4353
1.9800	0.4623	0.4610	0.4619	0.4601	0.4602	0.4609	0.4714	0.4387
1.9900	0.4662	0.4652	0.4658	0.4639	0.4642	0.4650	0.4747	0.4418
2.0000	0.4701	0.4690	0.4699	0.4677	0.4682	0.4689	0.4781	0.4450
2.0100	0.4740	0.4728	0.4738	0.4714	0.4722	0.4728	0.4815	0.4482
2.0200	0.4779	0.4768	0.4777	0.4752	0.4761	0.4766	0.4850	0.4516
2.0300	0.4819	0.4806	0.4815	0.4792	0.4802	0.4805	0.4884	0.4548
2.0400	0.4858	0.4847	0.4853	0.4835	0.4842	0.4845	0.4920	0.4583
2.0500	0.4897	0.4887	0.4890	0.4875	0.4881	0.4883	0.4955	0.4614
2.0600	0.4934	0.4926	0.4929	0.4914	0.4920	0.4922	0.4990	0.4646
2.0700	0.4973	0.4963	0.4969	0.4955	0.4960	0.4963	0.5024	0.4682
2.0800	0.5014	0.5004	0.5010	0.4995	0.4999	0.5002	0.5058	0.4717
2.0900	0.5054	0.5045	0.5051	0.5038	0.5039	0.5042	0.5091	0.4748
2.1000	0.5094	0.5087	0.5089	0.5077	0.5078	0.5081	0.5124	0.4783
2.1100	0.5135	0.5127	0.5130	0.5115	0.5118	0.5122	0.5159	0.4815
2.1200	0.5176	0.5169	0.5169	0.5154	0.5158	0.5161	0.5194	0.4848
2.1300	0.5216	0.5208	0.5209	0.5196	0.5197	0.5201	0.5229	0.4881
2.1400	0.5254	0.5249	0.5249	0.5236	0.5239	0.5242	0.5263	0.4915
2.1500	0.5293	0.5289	0.5288	0.5277	0.5280	0.5279	0.5297	0.4948
2.1600	0.5331	0.5331	0.5329	0.5316	0.5320	0.5320	0.5333	0.4983
2.1700	0.5373	0.5373	0.5371	0.5357	0.5359	0.5359	0.5368	0.5016
2.1800	0.5413	0.5414	0.5411	0.5398	0.5402	0.5398	0.5403	0.5053
2.1900	0.5453	0.5456	0.5450	0.5436	0.5443	0.5437	0.5439	0.5086
2.2000	0.5494	0.5496	0.5491	0.5475	0.5482	0.5480	0.5475	0.5122
2.2100	0.5534	0.5538	0.5532	0.5513	0.5525	0.5522	0.5511	0.5159
2.2200	0.5576	0.5580	0.5572	0.5554	0.5563	0.5562	0.5547	0.5195
2.2300	0.5617	0.5620	0.5616	0.5595	0.5604	0.5602	0.5580	0.5230
2.2400	0.5659	0.5660	0.5655	0.5635	0.5644	0.5643	0.5616	0.5265
2.2500	0.5701	0.5701	0.5696	0.5675	0.5685	0.5684	0.5651	0.5300
2.2600	0.5742	0.5741	0.5737	0.5717	0.5725	0.5727	0.5690	0.5337
2.2700	0.5781	0.5781	0.5777	0.5758	0.5766	0.5765	0.5727	0.5372
2.2800	0.5818	0.5821	0.5818	0.5797	0.5806	0.5808	0.5765	0.5407
2.2900	0.5859	0.5861	0.5859	0.5837	0.5846	0.5847	0.5803	0.5443
2.3000	0.5899	0.5903	0.5901	0.5877	0.5887	0.5888	0.5837	0.5478
2.3100	0.5940	0.5944	0.5941	0.5917	0.5928	0.5929	0.5874	0.5514
2.3200	0.5980	0.5982	0.5983	0.5959	0.5969	0.5970	0.5912	0.5551
2.3300	0.6019	0.6024	0.6022	0.6000	0.6010	0.6011	0.5947	0.5587
2.3400	0.6057	0.6067	0.6061	0.6038	0.6051	0.6052	0.5984	0.5623
2.3500	0.6098	0.6106	0.6102	0.6081	0.6091	0.6092	0.6022	0.5661
2.3600	0.6139	0.6148	0.6144	0.6121	0.6132	0.6131	0.6058	0.5698
2.3700	0.6177	0.6188	0.6184	0.6161	0.6175	0.6170	0.6094	0.5734
2.3800	0.6218	0.6227	0.6222	0.6201	0.6214	0.6212	0.6132	0.5770
2.3900	0.6256	0.6267	0.6262	0.6243	0.6253	0.6253	0.6166	0.5807
2.4000	0.6295	0.6309	0.6304	0.6284	0.6294	0.6294	0.6203	0.5844
2.4100	0.6336	0.6348	0.6344	0.6323	0.6333	0.6334	0.6240	0.5883
2.4200	0.6375	0.6387	0.6385	0.6365	0.6374	0.6374	0.6278	0.5919
2.4300	0.6416	0.6429	0.6426	0.6404	0.6414	0.6414	0.6317	0.5957
2.4400	0.6457	0.6470	0.6467	0.6443	0.6455	0.6453	0.6354	0.5992
2.4500	0.6496	0.6510	0.6506	0.6485	0.6496	0.6493	0.6393	0.6031
2.4600	0.6537	0.6550	0.6545	0.6526	0.6535	0.6533	0.6429	0.6070
2.4700	0.6577	0.6589	0.6584	0.6568	0.6578	0.6572	0.6466	0.6109
2.4800	0.6616	0.6631	0.6625	0.6610	0.6618	0.6613	0.6502	0.6145
2.4900	0.6658	0.6671	0.6662	0.6650	0.6658	0.6655	0.6540	0.6185
2.5000	0.6699	0.6711	0.6703	0.6692	0.6700	0.6694	0.6576	0.6222
2.5100	0.6740	0.6750	0.6746	0.6733	0.6738	0.6736	0.6613	0.6260
2.5200	0.6782	0.6789	0.6784	0.6774	0.6779	0.6775	0.6651	0.6298
2.5300	0.6822	0.6830	0.6825	0.6815	0.6817	0.6815	0.6690	0.6336
2.5400	0.6861	0.6871	0.6862	0.6855	0.6855	0.6856	0.6725	0.6374
2.5500	0.6901	0.6910	0.6903	0.6893	0.6896	0.6895	0.6761	0.6410
2.5600	0.6939	0.6951	0.6940	0.6931	0.6936	0.6935	0.6796	0.6448
2.5700	0.6979	0.6989	0.6980	0.6971	0.6973	0.6975	0.6833	0.6483
2.5800	0.7017	0.7029	0.7019	0.7011	0.7009	0.7015	0.6870	0.6522
2.5900	0.7054	0.7068	0.7058	0.7051	0.7048	0.7055	0.6907	0.6558
2.6000	0.7092	0.7108	0.7097	0.7091	0.7087	0.7092	0.6941	0.6595
2.6100	0.7131	0.7148	0.7138	0.7131	0.7127	0.7129	0.6976	0.6633
2.6200	0.7170	0.7186	0.7176	0.7170	0.7165	0.7170	0.7011	0.6671
2.6300	0.7208	0.7225	0.7215	0.7209	0.7203	0.7208	0.7045	0.6708
2.6400	0.7246	0.7262	0.7254	0.7247	0.7242	0.7247	0.7080	0.6746
2.6500	0.7284	0.7303	0.7291	0.7285	0.7280	0.7286	0.7117	0.6782
2.6600	0.7321	0.7339	0.7326	0.7324	0.7319	0.7323	0.7151	0.6817
2.6700	0.7360	0.7377	0.7364	0.7361	0.7355	0.7363	0.7187	0.6854
2.6800	0.7398	0.7415	0.7399	0.7397	0.7392	0.7400	0.7222	0.6892
2.6900	0.7435	0.7450	0.7438	0.7436	0.7429	0.7437	0.7258	0.6925
2.7000	0.7472	0.7487	0.7473	0.7474	0.7469	0.7474	0.7291	0.6960
2.7100	0.7511	0.7523	0.7508	0.7513	0.7506	0.7510	0.7328	0.6997
2.7200	0.7546	0.7557	0.7542	0.7549	0.7542	0.7546	0.7366	0.7031
2.7300	0.7581	0.7593	0.7579	0.7587	0.7579	0.7582	0.7402	0.7067
2.7400	0.7618	0.7628	0.7613	0.7621	0.7615	0.7619	0.7437	0.7102
2.7500	0.7655	0.7664	0.7651	0.7658	0.7652	0.7655	0.7468	0.7138
2.7600	0.7691	0.7701	0.7687	0.7693	0.7689	0.7691	0.7505	0.7173
2.7700	0.7728	0.7737	0.7723	0.7729	0.7725	0.7724	0.7540	0.7207
2.7800	0.7764	0.7772	0.7758	0.7769	0.7761	0.7761	0.7575	0.7241
2.7900	0.7801	0.7809	0.7794	0.7803	0.7797	0.7796	0.7609	0.7277
2.8000	0.7837	0.7842	0.7829	0.7840	0.7832	0.7833	0.7641	0.7313
2.8100	0.7872	0.7877	0.7864	0.7874	0.7867	0.7868	0.7675	0.7349
2.8200	0.7906	0.7909	0.7900	0.7907	0.7901	0.7904	0.7707	0.7383
2.8300	0.7941	0.7944	0.7934	0.7942	0.7937	0.7938	0.7740	0.7418
2.8400	0.7974	0.7979	0.7969	0.7976	0.7971	0.7972	0.7773	0.7452
2.8500	0.8008	0.8014	0.7999	0.8009	0.8007	0.8007	0.7808	0.7486
2.8600	0.8043	0.8047	0.8034	0.8045	0.8040	0.8040	0.7842	0.7519
2.8700	0.8078	0.8081	0.8069	0.8077	0.8075	0.8074	0.7874	0.7554
2.8800	0.8110	0.8115	0.8103	0.8111	0.8110	0.8109	0.7907	0.7588
2.8900	0.8141	0.8146	0.8136	0.8142	0.8145	0.8142	0.7940	0.7625
2.9000	0.8174	0.8177	0.8170	0.8175	0.8179	0.8174	0.7973	0.7660
2.9100	0.8208	0.8209	0.8202	0.8207	0.8211	0.8207	0.8006	0.7694
2.9200	0.8239	0.8241	0.8233	0.8239	0.8244	0.8238	0.8038	0.7729
2.9300	0.8272	0.8274	0.8265	0.8272	0.8278	0.8272	0.8071	0.7762
2.9400	0.8304	0.8307	0.8294	0.8302	0.8309	0.8302	0.8103	0.7796
2.9500	0.8337	0.8340	0.8325	0.8333	0.8341	0.8334	0.8133	0.7829
2.9600	0.8369	0.8373	0.8356	0.8364	0.8373	0.8361	0.8166	0.7861
2.9700	0.8401	0.8404	0.8387	0.8395	0.8404	0.8391	0.8196	0.7896
2.9800	0.8433	0.8434	0.8418	0.8423	0.8435	0.8421	0.8229	0.7928
2.9900	0.8463	0.8464	0.8446	0.8453	0.8466	0.8451	0.8259	0.7959
3.0000	0.8496	0.8495	0.8478	0.8482	0.8496	0.8480	0.8288	0.7990
3.0100	0.8526	0.8529	0.8509	0.8514	0.8526	0.8512	0.8320	0.8023
3.0200	0.8556	0.8558	0.8539	0.8544	0.8555	0.8540	0.8350	0.8055
3.0300	0.8585	0.8587	0.8568	0.8575	0.8585	0.8570	0.8379	0.8087
3.0400	0.8615	0.8615	0.8599	0.8605	0.8613	0.8600	0.8408	0.8121
3.0500	0.8641	0.8644	0.8629	0.8633	0.8639	0.8629	0.8437	0.8151
3.0600	0.8671	0.8671	0.8658	0.8663	0.8668	0.8657	0.8465	0.8180
3.0700	0.8700	0.8701	0.8689	0.8690	0.8696	0.8686	0.8494	0.8211
3.0800	0.8727	0.8728	0.8717	0.8717	0.8724	0.8716	0.8522	0.8244
3.0900	0.8755	0.8756	0.8745	0.8746	0.8751	0.8743	0.8550	0.8274
3.1000	0.8779	0.8784	0.8774	0.8773	0.8777	0.8770	0.8578	0.8303
3.1100	0.8807	0.8812	0.8802	0.8800	0.8804	0.8797	0.8605	0.8334
3.1200	0.8835	0.8840	0.8827	0.8825	0.8830	0.8823	0.8632	0.8363
3.1300	0.8861	0.8867	0.8853	0.8850	0.8854	0.8850	0.8659	0.8393
3.1400	0.8888	0.8891	0.8878	0.8876	0.8880	0.8877	0.8685	0.8424
3.1500	0.8912	0.8917	0.8902	0.8902	0.8905	0.8903	0.8711	0.8453
3.1600	0.8939	0.8941	0.8927	0.8927	0.8930	0.8929	0.8736	0.8480
3.1700	0.8965	0.8965	0.8954	0.8952	0.8957	0.8953	0.8762	0.8507
3.1800	0.8988	0.8991	0.8977	0.8975	0.8982	0.8978	0.8788	0.8535
3.1900	0.9012	0.9015	0.9002	0.8999	0.9007	0.9002	0.8814	0.8561
3.2000	0.9035	0.9039	0.9026	0.9025	0.9031	0.9025	0.8837	0.8588
3.2100	0.9058	0.9062	0.9050	0.9048	0.9054	0.9048	0.8861	0.8614
3.2200	0.9081	0.9085	0.9074	0.9071	0.9078	0.9071	0.8886	0.8642
3.2300	0.9104	0.9107	0.9095	0.9097	0.9100	0.9094	0.8911	0.8669
3.2400	0.9125	0.9130	0.9118	0.9121	0.9123	0.9116	0.8934	0.8694
3.2500	0.9145	0.9152	0.9140	0.9144	0.9146	0.9138	0.8957	0.8722
3.2600	0.9167	0.9174	0.9162	0.9167	0.9168	0.9160	0.8981	0.8749
3.2700	0.9187	0.9194	0.9184	0.9189	0.9191	0.9182	0.9002	0.8774
3.2800	0.9209	0.9214	0.9205	0.9209	0.9212	0.9203	0.9025	0.8800
3.2900	0.9228	0.9233	0.9226	0.9230	0.9232	0.9223	0.9047	0.8824
3.3000	0.9249	0.9253	0.9246	0.9252	0.9253	0.9244	0.9069	0.8850
3.3100	0.9270	0.9274	0.9265	0.9270	0.9274	0.9264	0.9091	0.8872
3.3200	0.9290	0.9293	0.9283	0.9290	0.9295	0.9283	0.9114	0.8897
3.3300	0.9308	0.9311	0.9303	0.9308	0.9315	0.9303	0.9135	0.8921
3.3400	0.9325	0.9331	0.9323	0.9327	0.9334	0.9322	0.9156	0.8945
3.3500	0.9344	0.9350	0.9341	0.9346	0.9351	0.9341	0.9176	0.8969
3.3600	0.9363	0.9368	0.9360	0.9365	0.9369	0.9359	0.9197	0.8993
3.3700	0.9381	0.9384	0.9378	0.9383	0.9387	0.9377	0.9215	0.9016
3.3800	0.9397	0.9401	0.9397	0.9401	0.9405	0.9395	0.9237	0.9038
3.3900	0.9415	0.9419	0.9414	0.9417	0.9422	0.9413	0.9257	0.9062
3.4000	0.9431	0.9436	0.9430	0.9436	0.9440	0.9430	0.9276	0.9084
3.4100	0.9449	0.9452	0.9448	0.9453	0.9456	0.9447	0.9296	0.9106
3.4200	0.9465	0.9469	0.9464	0.9471	0.9471	0.9462	0.9316	0.9127
3.4300	0.9481	0.9483	0.9480	0.9487	0.9488	0.9478	0.9334	0.9147
3.4400	0.9497	0.9499	0.9495	0.9502	0.9503	0.9493	0.9352	0.9168
3.4500	0.9513	0.9514	0.9512	0.9516	0.9519	0.9507	0.9369	0.9189
3.4600	0.9527	0.9530	0.9527	0.9532	0.9533	0.9522	0.9385	0.9210
3.4700	0.9542	0.9544	0.9541	0.9546	0.9547	0.9537	0.9403	0.9230
3.4800	0.9557	0.9558	0.9556	0.9561	0.9562	0.9550	0.9418	0.9250
3.4900	0.9571	0.9573	0.9571	0.9575	0.9576	0.9566	0.9435	0.9270
3.5000	0.9584	0.9588	0.9587	0.9588	0.9590	0.9580	0.9451	0.9288
3.5100	0.9597	0.9603	0.9601	0.9602	0.9605	0.9593	0.9467	0.9307
3.5200	0.9610	0.9617	0.9613	0.9614	0.9618	0.9607	0.9480	0.9325
3.5300	0.9623	0.9628	0.9626	0.9628	0.9631	0.9621	0.9496	0.9343
3.5400	0.9636	0.9642	0.9638	0.9640	0.9643	0.9635	0.9511	0.9360
3.5500	0.9649	0.9653	0.9650	0.9653	0.9656	0.9647	0.9526	0.9379
3.5600	0.9659	0.9665	0.9661	0.9664	0.9667	0.9659	0.9540	0.9398
3.5700	0.9671	0.9676	0.9673	0.9675	0.9679	0.9672	0.9555	0.9414
3.5800	0.9682	0.9687	0.9685	0.9685	0.9690	0.9684	0.9568	0.9431
3.5900	0.9694	0.9698	0.9696	0.9698	0.9701	0.9695	0.9581	0.9447
3.6000	0.9704	0.9709	0.9707	0.9709	0.9712	0.9706	0.9594	0.9464
3.6100	0.9715	0.9719	0.9717	0.9720	0.9722	0.9715	0.9606	0.9480
3.6200	0.9726	0.9729	0.9727	0.9729	0.9732	0.9726	0.9619	0.9495
3.6300	0.9736	0.9739	0.9736	0.9738	0.9743	0.9737	0.9632	0.9510
3.6400	0.9746	0.9749	0.9745	0.9747	0.9752	0.9747	0.9643	0.9525
3.6500	0.9755	0.9759	0.9756	0.9757	0.9762	0.9756	0.9654	0.9540
3.6600	0.9763	0.9769	0.9765	0.9766	0.9771	0.9766	0.9665	0.9554
3.6700	0.9772	0.9778	0.9775	0.9774	0.9779	0.9774	0.9674	0.9569
3.6800	0.9781	0.9786	0.9783	0.9784	0.9789	0.9782	0.9686	0.9581
3.6900	0.9790	0.9795	0.9791	0.9792	0.9797	0.9791	0.9697	0.9594
3.7000	0.9797	0.9803	0.9800	0.9800	0.9806	0.9800	0.9708	0.9608
3.7100	0.9805	0.9811	0.9808	0.9808	0.9813	0.9808	0.9719	0.9622
3.7200	0.9813	0.9818	0.9815	0.9816	0.9821	0.9816	0.9728	0.9633
3.7300	0.9821	0.9825	0.9823	0.9824	0.9828	0.9823	0.9738	0.9644
3.7400	0.9829	0.9834	0.9829	0.9831	0.9835	0.9830	0.9747	0.9656
3.7500	0.9836	0.9840	0.9836	0.9838	0.9842	0.9838	0.9758	0.9666
3.7600	0.9842	0.9847	0.9843	0.9846	0.9849	0.9844	0.9766	0.9679
3.7700	0.9849	0.9854	0.9850	0.9852	0.9855	0.9852	0.9775	0.9689
3.7800	0.9855	0.9859	0.9855	0.9859	0.9861	0.9857	0.9783	0.9699
3.7900	0.9862	0.9866	0.9862	0.9865	0.9867	0.9863	0.9792	0.9710
3.8000	0.9868	0.9871	0.9867	0.9871	0.9873	0.9869	0.9799	0.9721
3.8100	0.9873	0.9877	0.9873	0.9877	0.9878	0.9875	0.9807	0.9731
3.8200	0.9879	0.9883	0.9878	0.9881	0.9884	0.9881	0.9814	0.9740
3.8300	0.9884	0.9888	0.9883	0.9886	0.9889	0.9886	0.9822	0.9749
3.8400	0.9889	0.9892	0.9889	0.9891	0.9894	0.9891	0.9828	0.9758
3.8500	0.9895	0.9897	0.9893	0.9895	0.9900	0.9896	0.9835	0.9767
3.8600	0.9900	0.9902	0.9898	0.9900	0.9904	0.9900	0.9841	0.9775
3.8700	0.9904	0.9907	0.9902	0.9905	0.9908	0.9905	0.9848	0.9784
3.8800	0.9909	0.9911	0.9907	0.9910	0.9913	0.9909	0.9854	0.9791
3.8900	0.9913	0.9915	0.9912	0.9914	0.9917	0.9913	0.9860	0.9799
3.9000	0.9917	0.9919	0.9916	0.9918	0.9921	0.9916	0.9866	0.9806
3.9100	0.9921	0.9923	0.9920	0.9922	0.9925	0.9920	0.9873	0.9813
3.9200	0.9925	0.9927	0.9923	0.9926	0.9928	0.9924	0.9877	0.9820
3.9300	0.9929	0.9931	0.9927	0.9929	0.9932	0.9928	0.9882	0.9827
3.9400	0.9932	0.9934	0.9930	0.9933	0.9935	0.9932	0.9887	0.9834
3.9500	0.9936	0.9938	0.9934	0.9936	0.9938	0.9936	0.9893	0.9840
3.9600	0.9939	0.9941	0.9937	0.9939	0.9942	0.9939	0.9897	0.9846
3.9700	0.9942	0.9944	0.9940	0.9942	0.9945	0.9942	0.9903	0.9853
3.9800	0.9945	0.9946	0.9943	0.9945	0.9947	0.9946	0.9907	0.9859
3.9900	0.9948	0.9949	0.9946	0.9948	0.9950	0.9948	0.9911	0.9865
4.0000	0.9951	0.9952	0.9949	0.9950	0.9953	0.9951	0.9915	0.9871
4.0100	0.9953	0.9954	0.9952	0.9953	0.9955	0.9953	0.9918	0.9876
4.0200	0.9956	0.9957	0.9955	0.9955	0.9957	0.9956	0.9922	0.9882
4.0300	0.9958	0.9960	0.9957	0.9958	0.9960	0.9959	0.9926	0.9887
4.0400	0.9960	0.9961	0.9959	0.9960	0.9962	0.9961	0.9930	0.9891
4.0500	0.9962	0.9964	0.9962	0.9962	0.9964	0.9963	0.9934	0.9896
4.0600	0.9965	0.9966	0.9964	0.9964	0.9966	0.9966	0.9937	0.9901
4.0700	0.9967	0.9968	0.9966	0.9966	0.9968	0.9968	0.9940	0.9905
4.0800	0.9969	0.9970	0.9967	0.9968	0.9969	0.9970	0.9943	0.9909
4.0900	0.9971	0.9971	0.9969	0.9969	0.9971	0.9971	0.9946	0.9914
4.1000	0.9972	0.9973	0.9971	0.9971	0.9974	0.9972	0.9948	0.9918
4.1100	0.9974	0.9975	0.9972	0.9973	0.9975	0.9974	0.9950	0.9922
4.1200	0.9976	0.9977	0.9974	0.9974	0.9977	0.9975	0.9953	0.9927
4.1300	0.9978	0.9978	0.9975	0.9976	0.9978	0.9977	0.9956	0.9930
4.1400	0.9979	0.9980	0.9977	0.9978	0.9979	0.9978	0.9959	0.9933
4.1500	0.9980	0.9981	0.9978	0.9979	0.9981	0.9979	0.9961	0.9936
4.1600	0.9982	0.9982	0.9980	0.9980	0.9982	0.9981	0.9963	0.9940
4.1700	0.9983	0.9984	0.9981	0.9981	0.9983	0.9983	0.9964	0.9943
4.1800	0.9984	0.9985	0.9983	0.9982	0.9984	0.9984	0.9966	0.9946
4.1900	0.9985	0.9986	0.9984	0.9983	0.9985	0.9985	0.9968	0.9949
4.2000	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	0.9970	0.9951
4.2100	0.9987	0.9988	0.9985	0.9985	0.9987	0.9987	0.9972	0.9954
4.2200	0.9988	0.9989	0.9986	0.9986	0.9988	0.9988	0.9973	0.9956
4.2300	0.9989	0.9989	0.9987	0.9987	0.9989	0.9989	0.9975	0.9959
4.2400	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	0.9976	0.9961
4.2500	0.9990	0.9990	0.9989	0.9989	0.9990	0.9990	0.9977	0.9963
4.2600	0.9991	0.9991	0.9990	0.9990	0.9991	0.9991	0.9979	0.9965
4.2700	0.9991	0.9992	0.9990	0.9990	0.9992	0.9992	0.9980	0.9967
4.2800	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	0.9982	0.9969
4.2900	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	0.9983	0.9971
4.3000	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	0.9984	0.9973
4.3100	0.9994	0.9994	0.9993	0.9993	0.9994	0.9993	0.9985	0.9974
4.3200	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	0.9986	0.9976
4.3300	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	0.9987	0.9977
4.3400	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	0.9987	0.9979
4.3500	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9988	0.9980
4.3600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9989	0.9981
4.3700	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	0.9990	0.9982
4.3800	0.9996	0.9997	0.9996	0.9996	0.9996	0.9996	0.9991	0.9984
4.3900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9992	0.9985
4.4000	0.9997	0.9997	0.9996	0.9996	0.9997	0.9997	0.9992	0.9986
4.4100	0.9997	0.9998	0.9997	0.9996	0.9997	0.9997	0.9993	0.9987
4.4200	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9993	0.9987
4.4300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9994	0.9988
4.4400	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	0.9994	0.9989
4.4500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9995	0.9990
4.4600	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9995	0.9990
4.4700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9991
4.4800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9991
4.4900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9996	0.9992
4.5000	0.9999	0.9999	0.9998	0.9998	0.9999	0.9999	0.9996	0.9992
4.5100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	0.9997	0.9993
4.5200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997	0.9993
4.5300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997	0.9994
4.5400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9994
4.5500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9995
4.5600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9995
4.5700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9996
4.5800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9996
4.5900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9996
4.6000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9996
4.6100	1.0000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997
4.6200	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	0.9999	0.9997
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9997
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9997
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.6820	1.4302	1.1238	1.3218	2.6655	2.1047	3.9362	2.8071	2.0275	2.0064	2.0297	1.9950	2.0206	2.0230	2.0104	2.0120	2.0156
2.0000	2.0088	1.3896	2.2199	3.7254	0.0705	2.1128	2.1084	2.2331	2.0148	2.0271	2.0377	2.0128	2.0176	2.0177	2.0118	2.0262	2.0207
3.0000	1.2524	1.8434	0.4619	2.7482	2.8823	1.4199	0.9920	2.7129	2.0239	2.0252	2.0267	2.0097	2.0159	2.0226	2.0182	2.0304	2.0216
4.0000	0.2544	2.2904	2.3861	3.4414	1.2566	2.6481	1.9278	2.5054	2.0289	2.0258	2.0224	2.0147	2.0209	2.0204	2.0169	2.0190	2.0211
5.0000	2.2045	0.4085	2.6172	2.4162	2.5513	0.3787	2.0312	2.3649	2.0322	2.0244	2.0251	2.0193	2.0223	2.0185	2.0151	2.0178	2.0218
6.0000	2.7781	3.4991	3.3265	0.6945	1.1598	1.7572	0.4389	2.7757	2.0281	2.0231	2.0242	2.0165	2.0199	2.0157	2.0164	2.0217	2.0207
7.0000	1.5698	2.0679	1.4164	3.5959	2.2895	3.3230	0.7039	2.4867	2.0278	2.0249	2.0210	2.0145	2.0226	2.0145	2.0172	2.0268	2.0212
8.0000	0.5030	2.3633	2.4570	2.7565	1.7973	0.3252	3.6569	2.4842	2.0280	2.0214	2.0210	2.0156	2.0232	2.0141	2.0164	2.0242	2.0205
9.0000	1.5922	1.4911	1.9871	3.2390	1.8247	2.4747	2.8033	1.8412	2.0247	2.0218	2.0224	2.0195	2.0221	2.0126	2.0136	2.0242	2.0201
10.0000	3.1882	0.9078	2.1676	2.0802	3.3427	2.5365	3.1240	1.7595	2.0258	2.0195	2.0184	2.0187	2.0209	2.0134	2.0149	2.0214	2.0191
11.0000	1.9500	3.3537	3.7989	3.3151	2.2424	1.2422	2.6350	3.0045	2.0243	2.0187	2.0194	2.0188	2.0209	2.0158	2.0162	2.0206	2.0193
12.0000	2.5069	0.6014	1.3662	1.8026	0.0113	2.2921	1.2740	0.6566	2.0239	2.0167	2.0186	2.0188	2.0192	2.0151	2.0140	2.0198	2.0183
13.0000	1.9184	0.7903	1.4574	0.5778	1.3337	1.5117	0.4348	0.0353	2.0244	2.0159	2.0206	2.0193	2.0199	2.0146	2.0164	2.0210	2.0190
14.0000	0.7512	0.7001	1.4539	0.7055	1.7778	1.3107	2.8227	2.2284	2.0242	2.0170	2.0209	2.0207	2.0198	2.0180	2.0167	2.0203	2.0197
15.0000	0.4752	1.5953	0.3903	2.7593	1.2874	1.6866	2.0247	2.4979	2.0258	2.0167	2.0215	2.0223	2.0193	2.0188	2.0169	2.0236	2.0206
16.0000	2.1801	1.0895	1.3249	3.3965	2.3307	2.8627	2.8476	2.9641	2.0234	2.0156	2.0197	2.0199	2.0198	2.0190	2.0176	2.0239	2.0199
17.0000	2.3068	2.5238	1.9301	0.6114	1.6856	2.1466	3.0185	0.0171	2.0226	2.0168	2.0203	2.0206	2.0209	2.0179	2.0169	2.0250	2.0201
18.0000	0.8136	0.8805	1.7760	2.8137	2.3721	2.2784	0.0537	3.5266	2.0233	2.0168	2.0187	2.0207	2.0208	2.0173	2.0163	2.0255	2.0199
19.0000	2.3597	2.5754	1.5774	2.0643	0.2773	0.5331	1.5612	2.2508	2.0227	2.0152	2.0187	2.0196	2.0194	2.0169	2.0166	2.0263	2.0194
20.0000	2.9640	1.8913	0.9501	1.0847	1.8568	1.4509	2.1374	2.2233	2.0228	2.0151	2.0189	2.0179	2.0194	2.0169	2.0165	2.0257	2.0192
21.0000	3.2976	2.0084	2.3141	1.7683	1.7691	2.5576	0.7101	1.3150	2.0230	2.0163	2.0192	2.0200	2.0213	2.0181	2.0183	2.0263	2.0203
22.0000	3.0257	3.3608	2.4242	1.3179	2.3200	3.3884	3.0111	3.5688	2.0236	2.0162	2.0200	2.0194	2.0219	2.0171	2.0188	2.0278	2.0206
23.0000	2.6220	0.8547	1.3049	1.9879	2.6629	3.1767	1.8310	1.6058	2.0239	2.0172	2.0201	2.0196	2.0224	2.0178	2.0182	2.0291	2.0210
24.0000	3.0018	1.3884	1.6945	1.2471	0.6228	1.6166	3.2187	2.5147	2.0233	2.0184	2.0200	2.0203	2.0227	2.0192	2.0177	2.0291	2.0213
25.0000	3.4306	1.4106	0.9526	2.6876	2.2478	0.1569	1.4587	3.4614	2.0222	2.0178	2.0198	2.0199	2.0228	2.0179	2.0167	2.0297	2.0209
26.0000	1.0405	0.9448	0.8390	2.4876	2.5873	1.9330	2.4855	3.2882	2.0226	2.0171	2.0194	2.0203	2.0225	2.0175	2.0171	2.0293	2.0207
27.0000	3.7706	1.9360	3.0225	1.7803	1.6189	2.9709	1.4334	2.4194	2.0230	2.0170	2.0192	2.0205	2.0230	2.0185	2.0173	2.0291	2.0210
28.0000	1.9045	0.5443	3.0449	1.7294	1.6685	2.1259	0.7589	3.3732	2.0225	2.0170	2.0194	2.0210	2.0227	2.0189	2.0175	2.0294	2.0210
29.0000	1.7448	3.7409	0.5345	2.0074	1.3075	3.1050	1.4755	2.5910	2.0231	2.0172	2.0182	2.0208	2.0225	2.0198	2.0173	2.0305	2.0212
30.0000	1.7410	1.4260	2.1225	0.6797	2.3261	1.7106	1.3634	1.7487	2.0226	2.0175	2.0189	2.0198	2.0210	2.0204	2.0176	2.0312	2.0211
31.0000	1.3493	3.6999	2.8864	1.0141	2.9262	1.8382	2.5420	3.5946	2.0224	2.0181	2.0192	2.0212	2.0210	2.0202	2.0182	2.0313	2.0214
32.0000	0.6691	3.2417	1.0417	2.0793	2.1065	1.6106	3.1332	1.1277	2.0225	2.0187	2.0187	2.0212	2.0212	2.0203	2.0189	2.0311	2.0216
33.0000	3.0179	1.5927	1.8111	2.5684	0.7131	1.7107	3.2909	3.2500	2.0220	2.0185	2.0188	2.0213	2.0217	2.0209	2.0191	2.0301	2.0216
34.0000	3.0045	4.5215	3.1361	3.0961	0.1209	2.8409	0.4527	2.4398	2.0221	2.0192	2.0194	2.0212	2.0215	2.0211	2.0193	2.0298	2.0217
35.0000	0.2492	1.1283	0.9568	1.7372	1.4516	3.0225	2.9679	2.1392	2.0213	2.0189	2.0196	2.0218	2.0212	2.0209	2.0194	2.0301	2.0217
36.0000	2.8877	2.0581	2.2316	2.6912	2.0748	3.1450	2.2427	1.6178	2.0219	2.0187	2.0192	2.0216	2.0208	2.0212	2.0195	2.0296	2.0216
37.0000	1.0496	2.8523	2.2072	2.4063	1.3144	2.2824	1.4102	0.0001	2.0217	2.0191	2.0196	2.0220	2.0209	2.0208	2.0196	2.0293	2.0216
38.0000	2.7737	0.6951	3.6401	3.0434	2.2626	2.7218	0.0279	3.7483	2.0209	2.0192	2.0198	2.0221	2.0204	2.0212	2.0194	2.0290	2.0215
39.0000	1.0248	2.6549	0.6230	2.2798	2.6759	2.0736	2.4277	2.6418	2.0210	2.0191	2.0197	2.0216	2.0200	2.0215	2.0193	2.0296	2.0215
40.0000	1.9609	2.9050	2.9758	2.1295	2.9373	1.7097	1.2880	2.5938	2.0211	2.0194	2.0200	2.0219	2.0201	2.0213	2.0195	2.0296	2.0216
41.0000	2.3554	2.4437	1.3913	1.7401	0.0591	2.1035	2.1631	1.8145	2.0215	2.0193	2.0198	2.0212	2.0199	2.0217	2.0195	2.0295	2.0216
42.0000	3.3236	0.3164	0.7672	2.1573	1.6797	2.0220	4.0910	3.1872	2.0213	2.0194	2.0202	2.0215	2.0195	2.0213	2.0195	2.0291	2.0215
43.0000	0.0786	1.0435	1.3531	0.8158	2.6142	2.1750	0.6929	1.6930	2.0210	2.0194	2.0201	2.0217	2.0195	2.0212	2.0191	2.0294	2.0214
44.0000	1.5490	0.9202	2.3534	3.9657	1.2637	1.6250	0.2796	2.2918	2.0212	2.0189	2.0198	2.0221	2.0193	2.0211	2.0187	2.0286	2.0212
45.0000	2.2350	3.2348	0.5716	1.5369	1.0963	2.4961	0.2034	1.4619	2.0215	2.0192	2.0193	2.0217	2.0198	2.0208	2.0192	2.0289	2.0213
46.0000	1.7395	2.4090	3.0196	1.6393	1.9034	1.4905	3.3626	2.1619	2.0218	2.0192	2.0195	2.0215	2.0196	2.0204	2.0186	2.0295	2.0213
47.0000	1.7650	2.8642	2.0930	0.8572	4.4458	2.2171	1.0981	1.5150	2.0219	2.0189	2.0198	2.0213	2.0196	2.0202	2.0191	2.0302	2.0214
48.0000	2.5847	2.0273	1.6663	2.1681	2.3512	3.5968	0.4309	2.2039	2.0220	2.0197	2.0204	2.0214	2.0201	2.0206	2.0192	2.0302	2.0217
49.0000	1.4294	2.6135	3.2285	2.2786	1.5823	3.2525	1.2297	1.4212	2.0216	2.0196	2.0204	2.0211	2.0202	2.0210	2.0191	2.0299	2.0216
50.0000	3.0359	2.9034	2.7604	1.5449	3.5618	0.5244	0.8337	0.8073	2.0217	2.0196	2.0206	2.0211	2.0209	2.0218	2.0186	2.0294	2.0217
51.0000	1.4035	2.3525	2.8507	3.4787	3.2564	1.7936	0.9586	0.9941	2.0215	2.0193	2.0202	2.0216	2.0213	2.0222	2.0188	2.0294	2.0218
52.0000	2.5190	0.6729	0.2736	2.8394	1.1484	2.3196	0.7405	2.5191	2.0214	2.0191	2.0194	2.0219	2.0212	2.0221	2.0185	2.0298	2.0217
53.0000	1.2791	3.6560	2.2510	2.4916	3.4427	1.1793	0.5802	0.7484	2.0214	2.0187	2.0196	2.0216	2.0210	2.0218	2.0180	2.0300	2.0215
54.0000	1.4423	2.3412	2.8950	2.5661	2.0854	2.1729	0.7093	2.8892	2.0211	2.0190	2.0196	2.0213	2.0208	2.0218	2.0179	2.0298	2.0214
55.0000	2.2774	1.5491	2.9191	3.4987	2.7449	0.3875	2.1439	2.1185	2.0212	2.0191	2.0197	2.0215	2.0210	2.0219	2.0182	2.0293	2.0215
56.0000	0.5735	1.4686	2.3793	1.2769	2.0202	2.2771	1.8936	0.2179	2.0213	2.0190	2.0193	2.0215	2.0212	2.0215	2.0182	2.0295	2.0214
57.0000	3.6327	2.4346	3.6411	0.5723	1.9139	1.1119	0.6725	1.6878	2.0218	2.0194	2.0193	2.0216	2.0212	2.0215	2.0179	2.0293	2.0215
58.0000	0.6641	0.9338	2.5718	4.3543	0.7017	0.8238	1.7710	2.6580	2.0222	2.0193	2.0198	2.0218	2.0212	2.0212	2.0180	2.0292	2.0216
59.0000	0.4243	2.7350	2.1402	2.5761	0.4336	0.4262	2.3307	0.9703	2.0223	2.0197	2.0201	2.0214	2.0210	2.0214	2.0183	2.0292	2.0217
60.0000	1.6762	3.0909	2.6483	0.9826	2.2564	3.1374	0.7221	1.8731	2.0220	2.0197	2.0201	2.0211	2.0207	2.0211	2.0183	2.0286	2.0215
61.0000	2.3318	1.9180	2.2748	0.9613	1.1252	0.5958	0.8668	3.3916	2.0225	2.0194	2.0200	2.0209	2.0209	2.0209	2.0177	2.0288	2.0214
62.0000	1.5369	1.9646	1.2485	2.4976	1.6897	1.9492	1.9122	3.3326	2.0220	2.0192	2.0200	2.0212	2.0206	2.0209	2.0176	2.0285	2.0213
63.0000	2.9167	1.6784	2.4096	2.1824	2.2154	3.2481	2.9664	0.0887	2.0224	2.0189	2.0198	2.0215	2.0206	2.0207	2.0176	2.0288	2.0213
64.0000	1.4888	1.6246	0.8373	3.0355	1.4785	1.5650	0.2055	3.4776	2.0218	2.0191	2.0199	2.0219	2.0207	2.0207	2.0174	2.0284	2.0212
65.0000	3.6687	1.4894	1.4114	1.6745	2.0971	0.3679	4.0139	2.0099	2.0218	2.0194	2.0196	2.0216	2.0207	2.0207	2.0173	2.0287	2.0212
66.0000	2.0158	2.4026	0.6650	1.9485	2.5425	4.0215	0.8145	2.5175	2.0219	2.0194	2.0196	2.0219	2.0210	2.0209	2.0175	2.0290	2.0214
67.0000	1.7258	1.9982	0.8921	2.5477	1.6287	1.8059	2.4445	1.2422	2.0218	2.0193	2.0197	2.0217	2.0210	2.0210	2.0175	2.0292	2.0214
68.0000	2.4976	3.4305	2.3850	1.5754	1.1946	3.4376	3.1751	0.2947	2.0220	2.0195	2.0198	2.0219	2.0212	2.0209	2.0178	2.0295	2.0216
69.0000	2.0060	0.3749	1.5280	2.0376	3.6230	2.6960	0.8241	1.8326	2.0218	2.0196	2.0198	2.0220	2.0217	2.0207	2.0178	2.0293	2.0216
70.0000	2.3200	0.6037	2.1412	2.8999	1.3864	1.4759	2.1996	4.3612	2.0219	2.0198	2.0202	2.0219	2.0220	2.0204	2.0174	2.0293	2.0216
71.0000	2.4680	1.9093	1.3231	1.7568	2.9016	0.7064	1.4800	3.4657	2.0223	2.0192	2.0196	2.0219	2.0220	2.0211	2.0174	2.0292	2.0216
72.0000	2.1718	0.4677	2.0303	3.1059	3.5330	1.4296	3.0428	0.3869	2.0222	2.0193	2.0195	2.0215	2.0214	2.0208	2.0175	2.0290	2.0214
73.0000	1.1087	3.0362	2.7848	1.8562	1.6484	2.0608	0.9531	3.3633	2.0219	2.0192	2.0198	2.0218	2.0217	2.0207	2.0172	2.0291	2.0214
74.0000	1.3063	2.2901	3.0743	1.7018	1.7561	1.9788	2.0845	2.0032	2.0224	2.0192	2.0198	2.0215	2.0220	2.0207	2.0173	2.0294	2.0215
75.0000	0.8037	1.8177	1.6604	1.3056	2.7227	2.5371	0.8845	0.9863	2.0221	2.0190	2.0199	2.0214	2.0221	2.0209	2.0171	2.0291	2.0215
76.0000	2.2668	3.0758	1.6433	1.3994	0.2707	1.9830	1.6583	3.0650	2.0217	2.0190	2.0202	2.0217	2.0222	2.0207	2.0170	2.0289	2.0214
77.0000	2.6403	2.7500	0.9497	1.0851	1.8171	3.2516	2.7630	0.0003	2.0218	2.0192	2.0202	2.0215	2.0222	2.0206	2.0171	2.0287	2.0214
78.0000	0.2009	1.8690	2.9666	2.6090	3.4016	2.5339	3.0406	2.0314	2.0215	2.0193	2.0201	2.0216	2.0223	2.0208	2.0172	2.0288	2.0214
79.0000	2.9261	2.0429	2.6670	2.8629	3.2011	2.2526	1.9776	1.2723	2.0216	2.0192	2.0198	2.0217	2.0220	2.0207	2.0168	2.0289	2.0213
80.0000	3.9208	3.1008	1.2419	2.3237	1.8434	2.8388	0.0484	2.1078	2.0214	2.0189	2.0196	2.0213	2.0221	2.0208	2.0173	2.0291	2.0213
81.0000	2.5501	4.0008	1.0532	1.8054	1.9094	2.3776	2.4887	2.1222	2.0213	2.0191	2.0195	2.0218	2.0222	2.0207	2.0174	2.0293	2.0214
82.0000	2.1079	2.7095	2.4929	0.3979	3.2715	2.6973	0.4616	1.6504	2.0214	2.0193	2.0197	2.0218	2.0221	2.0207	2.0173	2.0292	2.0214
83.0000	2.7299	1.1295	2.5522	2.2217	2.8646	2.9808	2.4962	2.7340	2.0214	2.0191	2.0199	2.0217	2.0221	2.0209	2.0174	2.0292	2.0215
84.0000	1.6152	2.0619	2.0042	1.7729	0.8457	1.3431	0.7503	0.6390	2.0214	2.0190	2.0195	2.0215	2.0220	2.0215	2.0176	2.0291	2.0215
85.0000	2.1904	1.3360	2.5657	2.0765	1.7004	3.4298	2.2419	1.8636	2.0211	2.0191	2.0195	2.0217	2.0219	2.0215	2.0177	2.0288	2.0214
86.0000	0.7330	0.0897	1.5846	0.0589	2.0018	2.3758	0.9315	2.7229	2.0213	2.0189	2.0195	2.0217	2.0221	2.0211	2.0176	2.0287	2.0213
87.0000	2.5707	1.9637	3.4545	2.4906	0.0239	2.9914	1.3192	3.3314	2.0212	2.0191	2.0194	2.0216	2.0222	2.0213	2.0174	2.0284	2.0213
88.0000	1.5093	2.1647	3.0621	2.4668	2.5820	2.3833	3.2430	1.5860	2.0213	2.0191	2.0193	2.0214	2.0221	2.0211	2.0174	2.0287	2.0213
89.0000	2.4808	0.9611	3.3799	3.1425	0.8303	0.4650	3.9847	3.2715	2.0214	2.0193	2.0198	2.0216	2.0219	2.0211	2.0173	2.0289	2.0214
90.0000	0.1551	0.0361	2.5793	3.9597	2.7625	2.9200	1.5757	3.0078	2.0217	2.0192	2.0197	2.0216	2.0219	2.0211	2.0175	2.0288	2.0214
91.0000	2.2383	3.6035	2.0217	2.3851	1.6855	1.5765	2.0399	1.7321	2.0217	2.0195	2.0199	2.0216	2.0221	2.0208	2.0176	2.0289	2.0215
92.0000	2.7186	1.3503	2.8213	1.2330	2.5362	3.6342	1.2847	3.5697	2.0216	2.0196	2.0197	2.0217	2.0222	2.0208	2.0176	2.0288	2.0215
93.0000	2.5395	2.1984	2.8594	0.6318	1.8703	2.5481	0.1723	3.2481	2.0212	2.0198	2.0198	2.0218	2.0222	2.0207	2.0178	2.0288	2.0215
94.0000	3.3481	1.3893	3.2013	2.8838	3.0144	1.5817	1.4205	1.3178	2.0213	2.0196	2.0201	2.0219	2.0223	2.0210	2.0180	2.0289	2.0216
95.0000	0.8000	3.4218	3.1714	3.3645	1.5403	2.5217	3.4242	3.1173	2.0212	2.0196	2.0200	2.0218	2.0221	2.0208	2.0180	2.0293	2.0216
96.0000	2.9991	2.6104	2.3808	1.6558	2.3987	2.0805	1.9924	1.8110	2.0214	2.0195	2.0198	2.0218	2.0221	2.0209	2.0181	2.0293	2.0216
97.0000	1.5661	2.8921	1.1436	2.5667	3.9411	2.3243	1.5419	1.6541	2.0211	2.0197	2.0199	2.0218	2.0221	2.0210	2.0179	2.0295	2.0216
98.0000	2.5394	2.2382	0.2848	1.7983	0.7008	2.3660	0.1700	3.4152	2.0210	2.0195	2.0199	2.0221	2.0225	2.0207	2.0184	2.0295	2.0217
99.0000	1.7972	1.5962	2.0577	2.3273	2.4347	2.9581	3.6472	1.2774	2.0211	2.0195	2.0200	2.0222	2.0226	2.0206	2.0184	2.0293	2.0217
100.0000	2.0104	3.4528	1.2839	2.6082	3.1859	1.7484	2.2808	2.2160	2.0209	2.0196	2.0201	2.0222	2.0225	2.0205	2.0182	2.0294	2.0216


==> Data-n8/pf_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0001
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0001
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0001
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.0001
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.0001
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.0001
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.0002
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.0002
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.0002
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.0003
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.0003
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.0004
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.0004
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.0005
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0006	0.0006
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0007	0.0006
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008	0.0007
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0009	0.0009
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0010	0.0009
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0011	0.0010
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0013	0.0012
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0014	0.0013
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0016	0.0015
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0019	0.0017
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0019	0.0018
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0022	0.0020
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.0022
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0028	0.0025
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0032	0.0029
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0033	0.0029
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0036	0.0033
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0040	0.0036
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0043	0.0041
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0047	0.0045
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0048	0.0046
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0053	0.0050
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0058	0.0055
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0063	0.0062
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0070	0.0068
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0071	0.0069
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0077	0.0076
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0083	0.0081
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0089	0.0088
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0096	0.0096
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0097	0.0097
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0104	0.0106
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0112	0.0113
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0120	0.0123
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0122	0.0125
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0131	0.0134
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0139	0.0145
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0148	0.0155
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0160	0.0166
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0161	0.0168
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0172	0.0181
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0183	0.0193
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0196	0.0205
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0203	0.0211
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0214	0.0221
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0229	0.0235
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0241	0.0248
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0256	0.0264
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0259	0.0267
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0274	0.0283
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0289	0.0296
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0310	0.0313
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0313	0.0316
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0334	0.0334
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0351	0.0350
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0373	0.0368
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0388	0.0382
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0402	0.0394
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0427	0.0419
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0451	0.0439
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0481	0.0465
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0485	0.0469
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0517	0.0496
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0545	0.0520
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0578	0.0550
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0584	0.0555
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0621	0.0584
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0655	0.0613
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0699	0.0646
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0706	0.0651
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0748	0.0688
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0787	0.0722
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0835	0.0763
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0841	0.0769
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0892	0.0812
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0940	0.0851
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1001	0.0901
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1010	0.0909
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1071	0.0962
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1127	0.1009
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1197	0.1067
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1207	0.1076
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1281	0.1138
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1347	0.1193
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1427	0.1263
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1440	0.1275
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1523	0.1351
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1596	0.1417
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1682	0.1497
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1695	0.1511
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1788	0.1597
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1866	0.1676
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1938	0.1746
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1973	0.1781
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2054	0.1864
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2148	0.1956
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2175	0.1982
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2261	0.2066
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2342	0.2147
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2437	0.2243
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2452	0.2260
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2545	0.2358
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2626	0.2444
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2717	0.2543
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2733	0.2557
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2824	0.2655
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2902	0.2737
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2937	0.2774
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2998	0.2845
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3073	0.2925
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3152	0.3012
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3165	0.3026
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3242	0.3113
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3304	0.3187
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3363	0.3250
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3387	0.3276
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3445	0.3337
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3507	0.3407
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3519	0.3418
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3578	0.3482
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3622	0.3535
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3669	0.3588
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3681	0.3601
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3721	0.3647
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3764	0.3697
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3773	0.3707
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3812	0.3751
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3842	0.3789
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3869	0.3823
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3882	0.3837
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3908	0.3866
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3934	0.3897
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3941	0.3904
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3965	0.3930
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3982	0.3951
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3992	0.3963
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4007	0.3980
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4021	0.3997
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4034	0.4016
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4039	0.4021
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4049	0.4035
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4061	0.4048
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4065	0.4052
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4074	0.4063
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4081	0.4073
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4086	0.4078
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4092	0.4085
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4097	0.4092
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4104	0.4099
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4108	0.4103
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4112	0.4109
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4117	0.4114
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4121	0.4117
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4126	0.4122
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4131	0.4127
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4134	0.4130
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4139	0.4135
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4142	0.4139
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4145	0.4143
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4149	0.4148
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4153	0.4151
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4157	0.4154
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4160	0.4157
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4163	0.4161
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4168	0.4165
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4171	0.4168
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4175	0.4171
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4179	0.4175
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4181	0.4178
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4184	0.4182
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4188	0.4185
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4192	0.4189
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4195	0.4192
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4199	0.4195
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4202	0.4199
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4206	0.4202
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4209	0.4204
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4212	0.4207
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4215	0.4211
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4219	0.4215
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4223	0.4219
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4226	0.4222
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4230	0.4225
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4234	0.4228
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4237	0.4233
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4240	0.4235
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4244	0.4239
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4247	0.4243
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4251	0.4247
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4254	0.4250
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4258	0.4254
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4261	0.4257
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4265	0.4261
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4269	0.4265
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4272	0.4269
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4276	0.4272
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4280	0.4276
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4283	0.4280
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4287	0.4283
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4291	0.4287
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4294	0.4291
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4298	0.4295
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4302	0.4298
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4305	0.4301
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4309	0.4305
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4312	0.4309
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4316	0.4313
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4320	0.4317
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4324	0.4320
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4327	0.4324
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4331	0.4328
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4335	0.4332
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4339	0.4335
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4343	0.4339
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4347	0.4343
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4351	0.4348
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4354	0.4351
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4358	0.4355
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4362	0.4359
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4366	0.4362
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4369	0.4366
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4373	0.4370
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4376	0.4373
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4379	0.4377
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4383	0.4381
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4387	0.4385
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4392	0.4389
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4395	0.4392
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4399	0.4395
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4402	0.4399
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4406	0.4403
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4410	0.4407
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4414	0.4411
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4417	0.4415
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4421	0.4418
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4424	0.4423
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4428	0.4426
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4432	0.4430
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4436	0.4434
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4440	0.4438
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4443	0.4442
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4447	0.4445
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4452	0.4449
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4455	0.4453
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4458	0.4458
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4462	0.4461
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4466	0.4464
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4470	0.4468
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4474	0.4472
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4478	0.4475
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4482	0.4479
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4486	0.4482
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4491	0.4486
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4495	0.4491
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4499	0.4495
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4502	0.4498
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4506	0.4502
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4510	0.4506
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4513	0.4509
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4517	0.4513
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4521	0.4517
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4525	0.4520
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4529	0.4525
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4533	0.4529
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4538	0.4533
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4542	0.4538
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4545	0.4542
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4549	0.4545
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4555	0.4550
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4559	0.4554
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4563	0.4557
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4567	0.4561
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4571	0.4565
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4575	0.4569
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4580	0.4573
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4584	0.4577
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4589	0.4582
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4593	0.4586
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4597	0.4589
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4601	0.4593
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4606	0.4597
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4610	0.4603
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4614	0.4607
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4617	0.4610
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4621	0.4614
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4626	0.4618
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4629	0.4622
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4633	0.4626
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4636	0.4631
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4640	0.4634
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4644	0.4639
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4649	0.4642
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4652	0.4647
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4657	0.4651
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4662	0.4655
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4666	0.4660
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4671	0.4664
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4675	0.4669
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4679	0.4673
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4683	0.4677
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4688	0.4681
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4692	0.4685
4.3400	0.0000	0.0000	0.0001	0.0001	0.0000	0.0000	0.4696	0.4689
4.3500	0.0000	0.0001	0.0001	0.0001	0.0001	0.0001	0.4700	0.4693
4.3600	0.0001	0.0001	0.0001	0.0002	0.0003	0.0002	0.4705	0.4698
4.3700	0.0003	0.0003	0.0003	0.0006	0.0007	0.0005	0.4709	0.4702
4.3800	0.0006	0.0005	0.0005	0.0010	0.0013	0.0008	0.4713	0.4707
4.3900	0.0015	0.0013	0.0012	0.0023	0.0029	0.0020	0.4717	0.4711
4.4000	0.0034	0.0031	0.0028	0.0046	0.0059	0.0042	0.4722	0.4715
4.4100	0.0050	0.0046	0.0044	0.0067	0.0085	0.0059	0.4727	0.4720
4.4200	0.0093	0.0087	0.0085	0.0118	0.0156	0.0104	0.4731	0.4724
4.4300	0.0147	0.0139	0.0132	0.0181	0.0233	0.0158	0.4736	0.4728
4.4400	0.0224	0.0209	0.0200	0.0267	0.0337	0.0232	0.4740	0.4733
4.4500	0.0365	0.0340	0.0329	0.0427	0.0532	0.0365	0.4744	0.4737
4.4600	0.0474	0.0435	0.0427	0.0548	0.0666	0.0471	0.4748	0.4741
4.4700	0.0719	0.0666	0.0664	0.0822	0.0954	0.0705	0.4752	0.4745
4.4800	0.1049	0.0980	0.0986	0.1186	0.1324	0.1028	0.4756	0.4750
4.4900	0.1270	0.1193	0.1201	0.1428	0.1568	0.1253	0.4760	0.4755
4.5000	0.1732	0.1642	0.1656	0.1947	0.2070	0.1733	0.4765	0.4759
4.5100	0.2282	0.2198	0.2207	0.2533	0.2644	0.2302	0.4770	0.4763
4.5200	0.2624	0.2535	0.2553	0.2886	0.2987	0.2652	0.4774	0.4768
4.5300	0.3297	0.3210	0.3216	0.3580	0.3656	0.3338	0.4779	0.4772
4.5400	0.3852	0.3765	0.3770	0.4153	0.4201	0.3907	0.4784	0.4776
4.5500	0.4414	0.4346	0.4339	0.4726	0.4745	0.4494	0.4788	0.4781
4.5600	0.5133	0.5096	0.5072	0.5451	0.5439	0.5270	0.4793	0.4785
4.5700	0.5595	0.5580	0.5538	0.5906	0.5872	0.5754	0.4798	0.4790
4.5800	0.6202	0.6219	0.6157	0.6521	0.6442	0.6393	0.4803	0.4794
4.5900	0.6826	0.6862	0.6791	0.7133	0.7023	0.7050	0.4807	0.4798
4.6000	0.7136	0.7178	0.7117	0.7434	0.7306	0.7374	0.4811	0.4803
4.6100	0.7658	0.7706	0.7645	0.7922	0.7797	0.7890	0.4815	0.4807
4.6200	0.8111	0.8158	0.8093	0.8335	0.8227	0.8314	0.4820	0.4812
4.6300	0.8325	0.8368	0.8308	0.8530	0.8438	0.8511	0.4825	0.4817
4.6400	0.8669	0.8702	0.8635	0.8836	0.8768	0.8819	0.4830	0.4822
4.6500	0.8952	0.8966	0.8915	0.9080	0.9051	0.9070	0.4833	0.4826
4.6600	0.9086	0.9086	0.9042	0.9190	0.9180	0.9181	0.4837	0.4831
4.6700	0.9295	0.9279	0.9248	0.9364	0.9377	0.9358	0.4841	0.4835
4.6800	0.9460	0.9438	0.9414	0.9497	0.9535	0.9496	0.4845	0.4840
4.6900	0.9534	0.9510	0.9491	0.9554	0.9607	0.9555	0.4849	0.4844
4.7000	0.9650	0.9617	0.9611	0.9651	0.9719	0.9650	0.4854	0.4848
4.7100	0.9741	0.9705	0.9707	0.9734	0.9806	0.9732	0.4859	0.4852
4.7200	0.9782	0.9746	0.9752	0.9771	0.9842	0.9771	0.4864	0.4857
4.7300	0.9847	0.9815	0.9821	0.9833	0.9893	0.9829	0.4869	0.4862
4.7400	0.9893	0.9867	0.9871	0.9881	0.9927	0.9877	0.4873	0.4866
4.7500	0.9913	0.9891	0.9896	0.9903	0.9944	0.9897	0.4877	0.4871
4.7600	0.9941	0.9924	0.9930	0.9931	0.9965	0.9930	0.4882	0.4876
4.7700	0.9962	0.9948	0.9953	0.9951	0.9977	0.9951	0.4886	0.4880
4.7800	0.9971	0.9958	0.9964	0.9961	0.9983	0.9960	0.4891	0.4885
4.7900	0.9982	0.9971	0.9979	0.9973	0.9989	0.9973	0.4896	0.4890
4.8000	0.9988	0.9981	0.9987	0.9982	0.9993	0.9981	0.4901	0.4894
4.8100	0.9990	0.9985	0.9991	0.9986	0.9995	0.9986	0.4905	0.4898
4.8200	0.9993	0.9991	0.9995	0.9991	0.9997	0.9991	0.4910	0.4903
4.8300	0.9996	0.9995	0.9997	0.9995	0.9999	0.9996	0.4915	0.4907
4.8400	0.9997	0.9996	0.9998	0.9996	0.9999	0.9997	0.4919	0.4912
4.8500	0.9998	0.9998	0.9999	0.9998	1.0000	0.9999	0.4924	0.4917
4.8600	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	0.4928	0.4921
4.8700	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	0.4933	0.4925
4.8800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	0.4939	0.4930
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4944	0.4934
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4950	0.4938
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4954	0.4942
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4958	0.4947
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4963	0.4952
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4967	0.4956
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4972	0.4960
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4977	0.4965
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4981	0.4970
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4987	0.4974
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4992	0.4978
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4996	0.4983
5.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5001	0.4988
5.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5005	0.4993
5.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5009	0.4998
5.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5014	0.5002
5.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5018	0.5007
5.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5023	0.5012
5.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5029	0.5018
5.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5034	0.5023
5.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5038	0.5028
5.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5044	0.5033
5.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5048	0.5038
5.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5053	0.5042
5.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5058	0.5047
5.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5063	0.5052
5.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5068	0.5057
5.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5073	0.5062
5.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5078	0.5067
5.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5084	0.5072
5.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5090	0.5076
5.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5095	0.5081
5.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5099	0.5086
5.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5105	0.5090
5.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5109	0.5095
5.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5114	0.5100
5.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5119	0.5105
5.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5124	0.5110
5.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5129	0.5115
5.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5134	0.5120
5.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5139	0.5125
5.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5144	0.5130
5.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5149	0.5135
5.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5153	0.5141
5.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5158	0.5146
5.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5163	0.5151
5.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5169	0.5156
5.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5174	0.5162
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5179	0.5166
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5184	0.5171
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5189	0.5177
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5193	0.5182
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5198	0.5188
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5203	0.5193
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5208	0.5197
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5213	0.5203
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5219	0.5208
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5224	0.5214
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5228	0.5220
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5233	0.5226
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5239	0.5231
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5244	0.5236
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5249	0.5241
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5254	0.5246
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5260	0.5251
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5265	0.5256
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5270	0.5261
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5276	0.5266
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5282	0.5271
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5287	0.5277
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5291	0.5282
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5296	0.5287
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5302	0.5293
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5307	0.5299
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5312	0.5304
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5316	0.5310
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5321	0.5315
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5327	0.5321
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5333	0.5327
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5338	0.5333
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5343	0.5339
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5348	0.5344
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5353	0.5350
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5359	0.5355
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5364	0.5360
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5369	0.5366
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5374	0.5371
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5380	0.5377
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5386	0.5382
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5393	0.5388
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5398	0.5394
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5403	0.5399
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5408	0.5404
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5414	0.5409
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5419	0.5415
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5425	0.5420
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5431	0.5427
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5437	0.5431
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5442	0.5437
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5448	0.5442
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5454	0.5447
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5460	0.5452
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5466	0.5459
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5471	0.5464
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5477	0.5470
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5483	0.5476
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5488	0.5482
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5493	0.5487
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5498	0.5493
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5505	0.5498
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5509	0.5505
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5516	0.5511
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5522	0.5516
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5528	0.5522
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5534	0.5528
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5540	0.5534
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5545	0.5541
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5551	0.5547
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5556	0.5554
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5562	0.5559
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5568	0.5565
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5574	0.5570
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5580	0.5576
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5585	0.5582
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5591	0.5588
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5597	0.5594
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5604	0.5599
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5610	0.5606
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5615	0.5612
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5620	0.5618
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5626	0.5623
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5632	0.5629
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5640	0.5635
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5645	0.5642
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5652	0.5648
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5657	0.5653
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5663	0.5660
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5669	0.5667
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5676	0.5673
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5682	0.5678
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5688	0.5685
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5693	0.5692
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5700	0.5698
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5706	0.5703
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5713	0.5709
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5719	0.5715
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5725	0.5722
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5732	0.5728
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5739	0.5735
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5744	0.5741
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5752	0.5748
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5759	0.5754
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5765	0.5761
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5770	0.5767
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5777	0.5774
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5784	0.5780
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5789	0.5786
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5797	0.5792
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5803	0.5799
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5810	0.5806
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5817	0.5812
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5824	0.5818
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5829	0.5825
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5835	0.5832
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5842	0.5838
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5849	0.5844
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5855	0.5851
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5861	0.5858
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5867	0.5864
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5874	0.5872
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5881	0.5878
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5889	0.5885
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5895	0.5892
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5903	0.5899
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5910	0.5905
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5917	0.5911
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5923	0.5918
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5929	0.5925
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5936	0.5931
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5944	0.5938
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5950	0.5945
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5956	0.5952
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5963	0.5958
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5969	0.5965
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5976	0.5972
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5983	0.5980
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5989	0.5987
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5995	0.5995
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6002	0.6001
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6008	0.6008
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6014	0.6015
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6021	0.6021
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6027	0.6028
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6033	0.6034
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6040	0.6041
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6047	0.6048
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6054	0.6055
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6061	0.6063
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6067	0.6068
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6074	0.6075
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6081	0.6082
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6088	0.6090
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6094	0.6097
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6101	0.6104
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6108	0.6112
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6115	0.6118
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6122	0.6126
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6128	0.6132
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6136	0.6140
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6143	0.6147
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6151	0.6155
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6157	0.6162
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6165	0.6169
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6171	0.6176
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6178	0.6182
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6185	0.6189
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6193	0.6197
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6199	0.6204
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6206	0.6213
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6214	0.6220
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6221	0.6227
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6228	0.6235
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6236	0.6242
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6243	0.6249
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6251	0.6256
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6257	0.6264
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6265	0.6271
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6273	0.6278
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6280	0.6285
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6286	0.6293
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6294	0.6301
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6301	0.6308
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6309	0.6315
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6316	0.6322
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6325	0.6329
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6332	0.6336
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6339	0.6344
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6347	0.6352
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6354	0.6358
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6361	0.6366
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6368	0.6374
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6376	0.6381
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6383	0.6390
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6391	0.6398
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6400	0.6406
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6408	0.6414
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6416	0.6422
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6425	0.6430
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6433	0.6438
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6441	0.6446
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6449	0.6454
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6457	0.6462
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6465	0.6470
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6472	0.6479
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6480	0.6486
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6487	0.6494
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6494	0.6502
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6501	0.6510
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6509	0.6517
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6516	0.6525
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6523	0.6533
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6531	0.6541
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6540	0.6548
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6548	0.6556
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6558	0.6564
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6566	0.6571
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6574	0.6580
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6581	0.6588
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6590	0.6596
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6599	0.6604
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6606	0.6612
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6614	0.6620
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6621	0.6628
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6628	0.6636
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6636	0.6644
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6644	0.6651
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6652	0.6659
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6660	0.6667
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6668	0.6675
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6675	0.6683
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6683	0.6691
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6691	0.6699
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6700	0.6708
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6708	0.6716
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6716	0.6724
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6725	0.6734
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6734	0.6742
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6743	0.6750
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6751	0.6758
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6758	0.6765
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6767	0.6773
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6775	0.6781
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6784	0.6789
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6791	0.6796
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6800	0.6805
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6808	0.6813
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6817	0.6821
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6824	0.6829
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6833	0.6838
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6841	0.6846
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6849	0.6853
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6858	0.6861
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6867	0.6868
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6876	0.6875
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6884	0.6883
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6893	0.6891
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6902	0.6899
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6910	0.6908
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6918	0.6917
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6927	0.6925
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6935	0.6934
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6942	0.6942
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6950	0.6951
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6959	0.6958
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6966	0.6966
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6975	0.6975
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6984	0.6984
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6991	0.6992
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7001	0.7001
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7009	0.7009
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7017	0.7018
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7026	0.7027
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7035	0.7036
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7043	0.7045
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7053	0.7053
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7062	0.7062
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7071	0.7072
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7080	0.7081
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7089	0.7090
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7097	0.7099
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7106	0.7107
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7115	0.7115
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7123	0.7124
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7132	0.7133
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7139	0.7143
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7148	0.7151
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7156	0.7160
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7167	0.7169
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7175	0.7177
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7184	0.7186
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7193	0.7196
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7202	0.7205
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7212	0.7213
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7221	0.7222
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7229	0.7232
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7237	0.7242
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7247	0.7251
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7257	0.7259
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7266	0.7268
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7274	0.7278
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7284	0.7286
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7293	0.7295
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7302	0.7304
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7313	0.7313
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7323	0.7323
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7332	0.7332
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7342	0.7342
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7351	0.7352
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7361	0.7360
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7370	0.7369
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7380	0.7379
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7389	0.7390
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7398	0.7399
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7407	0.7408
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7416	0.7416
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7426	0.7425
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7434	0.7434
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7444	0.7445
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7454	0.7456
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7463	0.7465
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7473	0.7475
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7482	0.7484
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7493	0.7493
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7501	0.7503
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7510	0.7512
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7520	0.7522
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7529	0.7532
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7538	0.7541
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7548	0.7552
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7558	0.7560
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7568	0.7570
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7578	0.7579
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7587	0.7589
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7595	0.7598
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7606	0.7607
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7616	0.7617
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7625	0.7626
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7635	0.7636
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7646	0.7646
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7656	0.7656
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7665	0.7666
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7675	0.7676
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7685	0.7686
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7695	0.7697
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7705	0.7707
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7715	0.7717
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7725	0.7727
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7735	0.7737
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7746	0.7747
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7756	0.7756
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7766	0.7766
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7777	0.7776
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7787	0.7787
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7797	0.7796
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7806	0.7807
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7816	0.7817
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7826	0.7827
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7837	0.7837
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7846	0.7849
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7857	0.7859
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7868	0.7870
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7878	0.7881
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7888	0.7891
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7898	0.7902
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7908	0.7912
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7918	0.7922
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7928	0.7932
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7938	0.7942
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7949	0.7951
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7960	0.7962
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7971	0.7972
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7982	0.7982
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7992	0.7993
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8002	0.8002
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8012	0.8013
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8023	0.8023
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8032	0.8034
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8043	0.8045
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8054	0.8055
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8065	0.8066
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8075	0.8077
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8087	0.8086
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8096	0.8097
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8105	0.8107
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8116	0.8118
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8126	0.8128
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8137	0.8139
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8147	0.8149
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8158	0.8160
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8167	0.8170
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8176	0.8181
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8187	0.8191
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8198	0.8201
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8209	0.8211
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8219	0.8221
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8229	0.8232
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8240	0.8242
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8252	0.8252
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8261	0.8263
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8272	0.8272
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8283	0.8282
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8293	0.8293
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8304	0.8303
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8315	0.8313
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8327	0.8324
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8338	0.8335
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8349	0.8346
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8359	0.8358
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8370	0.8369
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8381	0.8379
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8392	0.8389
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8402	0.8400
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8412	0.8410
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8423	0.8421
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8432	0.8431
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8444	0.8443
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8456	0.8453
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8467	0.8464
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8479	0.8474
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8489	0.8485
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8500	0.8495
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8510	0.8506
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8522	0.8515
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8532	0.8526
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8543	0.8538
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8554	0.8550
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8564	0.8561
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8574	0.8571
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8586	0.8582
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8596	0.8593
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8607	0.8604
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8618	0.8615
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8629	0.8625
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8640	0.8635
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8651	0.8645
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8661	0.8657
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8672	0.8668
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8683	0.8678
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8694	0.8688
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8704	0.8699
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8715	0.8710
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8726	0.8721
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8737	0.8731
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8748	0.8741
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8759	0.8752
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8769	0.8762
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8779	0.8771
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8790	0.8783
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8800	0.8794
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8810	0.8804
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8821	0.8814
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8832	0.8825
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8843	0.8836
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8854	0.8846
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8864	0.8857
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8874	0.8869
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8885	0.8880
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8895	0.8890
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8905	0.8900
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8915	0.8910
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8927	0.8920
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8937	0.8931
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8948	0.8941
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8957	0.8951
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8968	0.8961
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8978	0.8971
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8989	0.8982
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9000	0.8994
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9011	0.9004
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9021	0.9015
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9031	0.9026
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9041	0.9036
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9051	0.9047
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9061	0.9058
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9071	0.9068
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9082	0.9078
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9093	0.9090
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9103	0.9100
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9113	0.9110
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9125	0.9121
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9135	0.9132
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9146	0.9143
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9157	0.9154
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9166	0.9163
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9175	0.9174
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9185	0.9184
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9196	0.9194
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9205	0.9203
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9216	0.9214
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9226	0.9224
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9236	0.9234
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9247	0.9244
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9257	0.9255
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9268	0.9264
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9277	0.9274
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9287	0.9283
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9296	0.9293
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9306	0.9302
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9316	0.9312
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9325	0.9322
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9335	0.9331
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9345	0.9340
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9355	0.9349
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9364	0.9358
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9373	0.9368
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9383	0.9378
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9393	0.9388
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9401	0.9398
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9410	0.9407
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9420	0.9418
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9430	0.9427
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9440	0.9437
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9450	0.9446
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9459	0.9456
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9468	0.9465
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9477	0.9473
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9486	0.9482
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9494	0.9491
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9502	0.9500
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9512	0.9509
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9521	0.9518
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9530	0.9527
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9538	0.9536
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9546	0.9544
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9554	0.9552
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9562	0.9561
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9570	0.9569
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9578	0.9578
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9586	0.9586
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9594	0.9594
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9602	0.9602
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9609	0.9610
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9617	0.9619
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9625	0.9627
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9633	0.9635
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9641	0.9642
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9649	0.9650
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9656	0.9657
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9663	0.9665
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9670	0.9672
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9679	0.9679
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9686	0.9686
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9694	0.9692
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9700	0.9699
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9707	0.9707
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9713	0.9713
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9720	0.9722
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9726	0.9728
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9733	0.9735
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9740	0.9743
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9746	0.9749
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9753	0.9758
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9760	0.9764
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9766	0.9770
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9772	0.9776
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9779	0.9782
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9785	0.9789
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9792	0.9795
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9797	0.9800
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9803	0.9806
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9808	0.9811
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9814	0.9816
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9820	0.9822
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9825	0.9826
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9831	0.9832
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9837	0.9837
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9842	0.9842
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9848	0.9847
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9853	0.9851
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9859	0.9855
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9864	0.9859
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9869	0.9864
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9873	0.9868
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9877	0.9873
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9881	0.9877
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9885	0.9881
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9890	0.9885
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9894	0.9890
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9897	0.9893
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9901	0.9897
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9905	0.9901
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9908	0.9905
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9912	0.9908
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9916	0.9912
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9920	0.9915
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9923	0.9919
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9927	0.9922
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9930	0.9926
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9933	0.9928
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9936	0.9932
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9939	0.9935
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.9937
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944	0.9940
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9948	0.9943
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950	0.9945
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9953	0.9949
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9955	0.9951
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958	0.9954
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960	0.9956
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9962	0.9959
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9964	0.9961
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9966	0.9963
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968	0.9964
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9970	0.9967
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9972	0.9968
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974	0.9970
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976	0.9971
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.9973
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9975
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9980	0.9976
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9978
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9979
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.9981
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9982
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9983
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9984
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9985
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9986
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9987
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9988
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9989
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9989
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9990
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9991
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9992
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9994
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9994
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9995
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9997
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	4.5837	4.5624	4.5538	4.5478	4.5461	4.5879	11.2246	8.5829	47.1891
2.0000	4.5623	4.5461	4.5326	4.5264	4.5251	4.5686	5.3964	5.6035	38.2612
3.0000	4.5624	4.5465	4.5331	4.5268	4.5252	4.5711	2.3221	8.1683	37.7556
4.0000	4.5636	4.5479	4.5343	4.5276	4.5269	4.5723	4.0419	7.2136	38.5282
5.0000	4.5636	4.5477	4.5344	4.5272	4.5264	4.5722	4.8538	6.4428	38.5682
6.0000	4.5637	4.5473	4.5340	4.5265	4.5263	4.5717	2.3285	8.4268	38.0249
7.0000	4.5644	4.5485	4.5346	4.5271	4.5269	4.5729	2.3348	7.1221	36.7312
8.0000	4.5719	4.5513	4.5374	4.5306	4.5303	4.5761	10.8386	7.1188	45.2550
9.0000	4.5544	4.5337	4.5246	4.5172	4.5172	4.5582	8.8337	2.3792	38.4182
10.0000	4.5547	4.5335	4.5244	4.5169	4.5172	4.5585	9.7759	2.3492	39.3304
11.0000	4.5530	4.5318	4.5226	4.5126	4.5155	4.5566	8.2017	9.2004	44.5941
12.0000	4.5363	4.5203	4.5063	4.4986	4.4989	4.5446	2.2391	2.2943	31.6384
13.0000	4.5536	4.5327	4.5229	4.5153	4.5159	4.5575	2.2872	2.3487	31.8339
14.0000	4.5682	4.5500	4.5355	4.5278	4.5288	4.5745	8.9248	5.5850	41.7945
15.0000	4.5595	4.5438	4.5292	4.5217	4.5226	4.5636	4.7932	7.1647	39.1983
16.0000	4.5582	4.5403	4.5278	4.5205	4.5211	4.5622	8.9885	9.0823	45.3009
17.0000	4.5455	4.5251	4.5151	4.5028	4.5037	4.5491	9.4709	2.3083	38.9206
18.0000	4.5443	4.5242	4.5098	4.5013	4.5026	4.5478	2.2465	10.4324	39.8088
19.0000	4.5369	4.5213	4.5070	4.4989	4.4999	4.5449	2.2391	5.6671	35.0152
20.0000	4.5480	4.5279	4.5178	4.5050	4.5060	4.5512	5.5568	5.5014	38.2141
21.0000	4.5482	4.5280	4.5182	4.5052	4.5067	4.5518	2.2663	2.3216	31.7460
22.0000	4.5605	4.5451	4.5309	4.5224	4.5237	4.5645	9.4884	10.5536	47.2892
23.0000	4.5433	4.5237	4.5096	4.5012	4.5025	4.5474	3.1530	2.3074	32.5881
24.0000	4.5539	4.5342	4.5248	4.5167	4.5178	4.5580	9.9970	7.2386	44.4409
25.0000	4.5377	4.5230	4.5090	4.5008	4.5017	4.5462	2.2399	10.3082	39.6665
26.0000	4.5349	4.5207	4.5066	4.4985	4.4995	4.5437	7.5108	9.9306	44.5453
27.0000	4.5228	4.5046	4.4952	4.4822	4.4878	4.5279	2.1853	6.6705	35.8764
28.0000	4.5276	4.5094	4.5000	4.4910	4.4922	4.5325	2.1994	10.1028	39.3550
29.0000	4.5252	4.5075	4.4978	4.4891	4.4903	4.5303	2.1984	7.5565	36.7952
30.0000	4.5281	4.5152	4.5004	4.4920	4.4932	4.5331	2.2058	2.2665	31.5343
31.0000	4.5455	4.5275	4.5180	4.5048	4.5061	4.5501	7.7920	10.5658	45.5097
32.0000	4.5275	4.5097	4.5000	4.4917	4.4926	4.5321	9.7440	2.2662	39.0637
33.0000	4.5262	4.5078	4.4983	4.4905	4.4910	4.5308	10.0993	9.8203	46.9641
34.0000	4.5058	4.4913	4.4780	4.4699	4.4703	4.5123	2.1315	6.7567	35.8158
35.0000	4.5123	4.4959	4.4848	4.4743	4.4752	4.5192	9.2675	4.8623	41.0915
36.0000	4.5045	4.4900	4.4770	4.4687	4.4704	4.5092	6.1619	2.1854	35.2672
37.0000	4.5128	4.4958	4.4850	4.4744	4.4761	4.5190	2.1456	2.2120	31.3207
38.0000	4.5279	4.5088	4.5002	4.4916	4.4935	4.5318	2.1995	10.7738	40.0271
39.0000	4.5249	4.5053	4.4969	4.4883	4.4905	4.5285	7.2078	7.7863	42.0285
40.0000	4.5177	4.4987	4.4895	4.4766	4.4790	4.5213	2.1589	7.5503	36.6919
41.0000	4.5209	4.5015	4.4928	4.4795	4.4818	4.5242	5.6880	2.2267	34.9154
42.0000	4.5272	4.5076	4.4989	4.4902	4.4923	4.5307	11.2601	9.6655	47.9725
43.0000	4.5045	4.4894	4.4765	4.4678	4.4703	4.5080	2.1250	2.1852	31.2267
44.0000	4.5218	4.5029	4.4944	4.4808	4.4879	4.5256	2.1788	5.9226	35.1149
45.0000	4.5283	4.5091	4.5005	4.4915	4.4937	4.5316	2.1996	2.2662	31.5204
46.0000	4.5457	4.5267	4.5177	4.5037	4.5066	4.5490	10.2847	5.0972	42.5314
47.0000	4.5332	4.5185	4.5057	4.4960	4.4990	4.5365	2.2259	2.2807	31.5953
48.0000	4.5506	4.5311	4.5226	4.5087	4.5161	4.5539	2.2800	5.4073	34.8702
49.0000	4.5573	4.5375	4.5292	4.5201	4.5221	4.5605	2.3073	2.3626	31.8965
50.0000	4.5741	4.5543	4.5461	4.5324	4.5343	4.5770	2.3497	2.4173	32.0852
51.0000	4.5864	4.5686	4.5579	4.5489	4.5511	4.5889	2.4042	2.4600	32.2659
52.0000	4.6027	4.5825	4.5741	4.5609	4.5625	4.6058	2.4588	7.3780	37.3254
53.0000	4.6051	4.5847	4.5762	4.5628	4.5645	4.6081	2.4600	2.5223	32.4837
54.0000	4.6167	4.6013	4.5883	4.5787	4.5809	4.6198	2.5148	8.9706	39.0711
55.0000	4.6159	4.5998	4.5872	4.5776	4.5794	4.6189	5.7702	4.9298	38.2788
56.0000	4.6165	4.6002	4.5874	4.5779	4.5799	4.6194	3.8849	2.5709	34.0371
57.0000	4.6298	4.6091	4.6005	4.5862	4.5884	4.6332	2.5437	2.6002	32.7912
58.0000	4.6415	4.6206	4.6117	4.6022	4.6043	4.6445	2.8132	8.1135	38.6515
59.0000	4.6410	4.6203	4.6111	4.6025	4.6042	4.6446	6.9504	2.6554	37.3296
60.0000	4.6438	4.6254	4.6135	4.6044	4.6070	4.6474	2.6000	2.8889	33.2304
61.0000	4.6595	4.6381	4.6286	4.6148	4.6180	4.6631	2.6426	10.4300	40.8945
62.0000	4.6505	4.6333	4.6194	4.6106	4.6134	4.6583	4.1086	10.2906	42.1848
63.0000	4.6433	4.6217	4.6123	4.6039	4.6067	4.6470	9.5495	2.6563	39.9407
64.0000	4.6408	4.6191	4.6099	4.6011	4.6041	4.6444	2.5860	10.5638	40.8692
65.0000	4.6361	4.6147	4.6053	4.5921	4.5996	4.6395	11.4239	4.0929	43.2042
66.0000	4.6225	4.6058	4.5920	4.5828	4.5862	4.6306	2.5299	7.4126	37.5624
67.0000	4.6286	4.6078	4.5941	4.5848	4.5881	4.6329	7.5087	2.5994	37.7444
68.0000	4.6302	4.6093	4.6006	4.5864	4.5895	4.6340	10.0637	2.6002	40.3140
69.0000	4.6222	4.6059	4.5929	4.5828	4.5862	4.6306	2.5298	2.5862	32.7367
70.0000	4.6381	4.6169	4.6087	4.5965	4.6023	4.6416	6.1623	11.6935	45.5600
71.0000	4.6198	4.6037	4.5907	4.5807	4.5838	4.6254	2.5286	10.4993	40.6319
72.0000	4.6157	4.6000	4.5866	4.5764	4.5799	4.6192	9.7019	2.5643	39.8439
73.0000	4.6130	4.5929	4.5842	4.5739	4.5771	4.6170	2.5007	10.2688	40.3276
74.0000	4.6094	4.5898	4.5807	4.5656	4.5732	4.6136	5.3330	3.9787	36.8441
75.0000	4.6129	4.5928	4.5837	4.5734	4.5765	4.6168	2.5006	2.5566	32.6134
76.0000	4.6292	4.6088	4.5995	4.5850	4.5881	4.6330	2.5433	9.5452	39.7320
77.0000	4.6227	4.6065	4.5928	4.5829	4.5856	4.6305	8.8436	2.5861	39.0507
78.0000	4.6216	4.6053	4.5919	4.5821	4.5851	4.6296	9.7046	4.2312	41.5512
79.0000	4.6156	4.5969	4.5863	4.5765	4.5793	4.6188	4.5415	2.5580	34.6729
80.0000	4.6281	4.6067	4.5936	4.5838	4.5864	4.6308	2.5363	4.8428	35.0085
81.0000	4.6349	4.6137	4.6049	4.5905	4.5930	4.6377	7.7281	4.9718	40.3745
82.0000	4.6308	4.6099	4.6015	4.5869	4.5895	4.6339	2.5504	2.6128	32.8157
83.0000	4.6420	4.6206	4.6130	4.6027	4.6053	4.6451	7.7857	8.4314	43.9459
84.0000	4.6314	4.6099	4.6024	4.5881	4.5900	4.6344	2.5569	2.6133	32.8266
85.0000	4.6425	4.6214	4.6135	4.6038	4.6055	4.6454	6.4298	2.7784	36.9404
86.0000	4.6459	4.6292	4.6168	4.6071	4.6091	4.6489	2.6137	8.3966	38.7674
87.0000	4.6455	4.6291	4.6163	4.6068	4.6089	4.6482	2.6135	10.2736	40.6420
88.0000	4.6419	4.6210	4.6124	4.6033	4.6049	4.6441	10.2486	2.6558	40.6320
89.0000	4.6377	4.6170	4.6081	4.5970	4.6014	4.6398	11.3996	10.1151	49.2156
90.0000	4.6124	4.5917	4.5825	4.5739	4.5760	4.6143	2.4944	9.3439	39.3891
91.0000	4.6106	4.5903	4.5805	4.5719	4.5747	4.6130	5.0195	2.5434	35.1038
92.0000	4.6177	4.6020	4.5870	4.5780	4.5811	4.6194	2.5152	10.6871	40.7874
93.0000	4.6133	4.5926	4.5826	4.5736	4.5768	4.6151	2.5007	10.0075	40.0620
94.0000	4.6101	4.5898	4.5794	4.5685	4.5737	4.6117	2.4870	2.5429	32.5630
95.0000	4.6216	4.6059	4.5907	4.5827	4.5853	4.6254	10.5771	9.6910	47.8796
96.0000	4.6030	4.5833	4.5723	4.5599	4.5624	4.6050	4.6477	2.5150	34.6486
97.0000	4.6108	4.5904	4.5794	4.5714	4.5745	4.6124	2.4875	2.5433	32.5697
98.0000	4.6221	4.6064	4.5909	4.5831	4.5859	4.6286	2.5362	10.4084	40.5616
99.0000	4.6183	4.6022	4.5872	4.5790	4.5815	4.6200	10.9395	2.5719	41.0996
100.0000	4.6132	4.5926	4.5827	4.5741	4.5768	4.6149	6.6130	5.6257	39.7930


==> Data-n8/pf_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0012	0.0010	0.0011	0.0010	0.0011	0.0010	0.0232	0.0227
0.0200	0.0023	0.0021	0.0023	0.0023	0.0022	0.0021	0.0454	0.0445
0.0300	0.0034	0.0032	0.0034	0.0034	0.0032	0.0034	0.0667	0.0661
0.0400	0.0046	0.0044	0.0045	0.0047	0.0043	0.0046	0.0881	0.0879
0.0500	0.0058	0.0055	0.0056	0.0057	0.0054	0.0059	0.1091	0.1088
0.0600	0.0069	0.0067	0.0068	0.0069	0.0066	0.0070	0.1299	0.1297
0.0700	0.0081	0.0078	0.0082	0.0079	0.0077	0.0082	0.1514	0.1503
0.0800	0.0094	0.0092	0.0094	0.0091	0.0089	0.0096	0.1719	0.1707
0.0900	0.0106	0.0104	0.0106	0.0102	0.0101	0.0108	0.1921	0.1906
0.1000	0.0119	0.0116	0.0119	0.0115	0.0112	0.0120	0.2120	0.2108
0.1100	0.0131	0.0128	0.0133	0.0130	0.0123	0.0131	0.2315	0.2306
0.1200	0.0143	0.0141	0.0145	0.0143	0.0137	0.0143	0.2510	0.2493
0.1300	0.0155	0.0154	0.0157	0.0155	0.0149	0.0155	0.2703	0.2686
0.1400	0.0167	0.0166	0.0169	0.0167	0.0163	0.0168	0.2888	0.2873
0.1500	0.0179	0.0179	0.0181	0.0180	0.0175	0.0181	0.3067	0.3049
0.1600	0.0191	0.0191	0.0195	0.0192	0.0188	0.0194	0.3240	0.3218
0.1700	0.0204	0.0205	0.0208	0.0205	0.0201	0.0206	0.3404	0.3386
0.1800	0.0219	0.0217	0.0220	0.0216	0.0213	0.0218	0.3553	0.3539
0.1900	0.0233	0.0230	0.0234	0.0229	0.0226	0.0231	0.3690	0.3680
0.2000	0.0245	0.0242	0.0247	0.0242	0.0238	0.0244	0.3810	0.3803
0.2100	0.0260	0.0255	0.0261	0.0257	0.0251	0.0258	0.3900	0.3901
0.2200	0.0273	0.0267	0.0274	0.0270	0.0265	0.0271	0.3964	0.3968
0.2300	0.0285	0.0280	0.0287	0.0283	0.0278	0.0285	0.4012	0.4016
0.2400	0.0297	0.0294	0.0301	0.0298	0.0291	0.0297	0.4049	0.4052
0.2500	0.0312	0.0307	0.0314	0.0311	0.0304	0.0310	0.4083	0.4083
0.2600	0.0326	0.0320	0.0328	0.0325	0.0317	0.0324	0.4113	0.4112
0.2700	0.0339	0.0333	0.0342	0.0339	0.0331	0.0338	0.4143	0.4144
0.2800	0.0354	0.0348	0.0356	0.0353	0.0345	0.0353	0.4175	0.4175
0.2900	0.0367	0.0362	0.0369	0.0368	0.0358	0.0367	0.4206	0.4205
0.3000	0.0382	0.0375	0.0383	0.0382	0.0373	0.0381	0.4240	0.4236
0.3100	0.0396	0.0390	0.0398	0.0396	0.0388	0.0395	0.4271	0.4268
0.3200	0.0411	0.0405	0.0412	0.0409	0.0402	0.0410	0.4303	0.4301
0.3300	0.0426	0.0420	0.0427	0.0424	0.0415	0.0424	0.4336	0.4335
0.3400	0.0441	0.0434	0.0441	0.0438	0.0429	0.0438	0.4369	0.4367
0.3500	0.0457	0.0448	0.0457	0.0453	0.0445	0.0453	0.4400	0.4401
0.3600	0.0472	0.0462	0.0471	0.0467	0.0459	0.0469	0.4433	0.4433
0.3700	0.0487	0.0478	0.0486	0.0482	0.0474	0.0483	0.4466	0.4465
0.3800	0.0501	0.0494	0.0502	0.0496	0.0489	0.0499	0.4499	0.4498
0.3900	0.0516	0.0509	0.0516	0.0510	0.0504	0.0514	0.4532	0.4531
0.4000	0.0531	0.0524	0.0530	0.0525	0.0519	0.0530	0.4565	0.4563
0.4100	0.0546	0.0541	0.0545	0.0540	0.0534	0.0547	0.4601	0.4595
0.4200	0.0561	0.0554	0.0560	0.0556	0.0550	0.0562	0.4633	0.4628
0.4300	0.0576	0.0570	0.0575	0.0573	0.0564	0.0577	0.4666	0.4661
0.4400	0.0593	0.0586	0.0590	0.0589	0.0580	0.0593	0.4700	0.4697
0.4500	0.0609	0.0603	0.0606	0.0604	0.0595	0.0608	0.4734	0.4731
0.4600	0.0626	0.0619	0.0622	0.0620	0.0612	0.0625	0.4768	0.4763
0.4700	0.0642	0.0636	0.0640	0.0636	0.0629	0.0642	0.4803	0.4797
0.4800	0.0659	0.0653	0.0657	0.0652	0.0643	0.0660	0.4836	0.4830
0.4900	0.0675	0.0668	0.0673	0.0669	0.0659	0.0676	0.4869	0.4864
0.5000	0.0691	0.0686	0.0690	0.0686	0.0675	0.0694	0.4905	0.4898
0.5100	0.0707	0.0703	0.0706	0.0703	0.0692	0.0711	0.4942	0.4931
0.5200	0.0725	0.0719	0.0723	0.0719	0.0710	0.0728	0.4974	0.4964
0.5300	0.0741	0.0736	0.0739	0.0737	0.0730	0.0746	0.5009	0.4999
0.5400	0.0759	0.0754	0.0756	0.0754	0.0747	0.0763	0.5042	0.5033
0.5500	0.0776	0.0771	0.0773	0.0771	0.0763	0.0780	0.5077	0.5069
0.5600	0.0793	0.0788	0.0791	0.0787	0.0780	0.0797	0.5113	0.5102
0.5700	0.0812	0.0805	0.0809	0.0805	0.0795	0.0815	0.5148	0.5139
0.5800	0.0831	0.0823	0.0826	0.0822	0.0815	0.0832	0.5181	0.5174
0.5900	0.0849	0.0840	0.0844	0.0843	0.0831	0.0851	0.5216	0.5210
0.6000	0.0868	0.0859	0.0861	0.0861	0.0850	0.0868	0.5249	0.5244
0.6100	0.0888	0.0877	0.0880	0.0880	0.0868	0.0886	0.5284	0.5280
0.6200	0.0906	0.0894	0.0899	0.0898	0.0887	0.0904	0.5319	0.5317
0.6300	0.0924	0.0913	0.0918	0.0917	0.0907	0.0923	0.5353	0.5352
0.6400	0.0942	0.0931	0.0937	0.0935	0.0925	0.0942	0.5389	0.5388
0.6500	0.0962	0.0950	0.0956	0.0956	0.0944	0.0962	0.5425	0.5422
0.6600	0.0981	0.0969	0.0974	0.0974	0.0964	0.0980	0.5460	0.5458
0.6700	0.1001	0.0989	0.0993	0.0994	0.0982	0.0998	0.5497	0.5495
0.6800	0.1021	0.1008	0.1013	0.1013	0.1000	0.1017	0.5532	0.5532
0.6900	0.1040	0.1026	0.1033	0.1033	0.1021	0.1037	0.5566	0.5567
0.7000	0.1060	0.1046	0.1052	0.1053	0.1039	0.1057	0.5602	0.5603
0.7100	0.1080	0.1065	0.1072	0.1072	0.1059	0.1078	0.5639	0.5640
0.7200	0.1098	0.1086	0.1094	0.1091	0.1079	0.1099	0.5675	0.5677
0.7300	0.1116	0.1106	0.1115	0.1110	0.1098	0.1118	0.5712	0.5714
0.7400	0.1135	0.1126	0.1137	0.1128	0.1119	0.1139	0.5750	0.5749
0.7500	0.1154	0.1145	0.1157	0.1150	0.1140	0.1159	0.5787	0.5787
0.7600	0.1176	0.1166	0.1178	0.1169	0.1160	0.1181	0.5825	0.5825
0.7700	0.1195	0.1186	0.1199	0.1188	0.1180	0.1202	0.5861	0.5862
0.7800	0.1216	0.1206	0.1220	0.1209	0.1202	0.1222	0.5898	0.5899
0.7900	0.1237	0.1227	0.1243	0.1230	0.1223	0.1243	0.5936	0.5937
0.8000	0.1258	0.1249	0.1264	0.1250	0.1245	0.1264	0.5971	0.5975
0.8100	0.1279	0.1270	0.1286	0.1272	0.1266	0.1286	0.6008	0.6011
0.8200	0.1300	0.1291	0.1308	0.1295	0.1289	0.1307	0.6046	0.6049
0.8300	0.1322	0.1312	0.1330	0.1317	0.1310	0.1329	0.6081	0.6089
0.8400	0.1343	0.1334	0.1352	0.1339	0.1334	0.1351	0.6117	0.6127
0.8500	0.1367	0.1357	0.1374	0.1361	0.1355	0.1372	0.6152	0.6163
0.8600	0.1390	0.1379	0.1396	0.1383	0.1377	0.1394	0.6187	0.6202
0.8700	0.1412	0.1402	0.1420	0.1407	0.1400	0.1417	0.6225	0.6240
0.8800	0.1435	0.1424	0.1442	0.1432	0.1421	0.1438	0.6264	0.6277
0.8900	0.1457	0.1447	0.1464	0.1453	0.1444	0.1462	0.6300	0.6314
0.9000	0.1480	0.1469	0.1488	0.1477	0.1467	0.1484	0.6339	0.6352
0.9100	0.1503	0.1492	0.1512	0.1502	0.1491	0.1505	0.6378	0.6390
0.9200	0.1525	0.1514	0.1534	0.1525	0.1516	0.1527	0.6414	0.6428
0.9300	0.1547	0.1538	0.1556	0.1548	0.1538	0.1549	0.6452	0.6466
0.9400	0.1570	0.1564	0.1581	0.1572	0.1560	0.1572	0.6489	0.6503
0.9500	0.1593	0.1588	0.1606	0.1597	0.1583	0.1596	0.6525	0.6540
0.9600	0.1618	0.1614	0.1629	0.1620	0.1607	0.1620	0.6562	0.6577
0.9700	0.1645	0.1637	0.1652	0.1644	0.1632	0.1644	0.6598	0.6611
0.9800	0.1671	0.1661	0.1679	0.1668	0.1655	0.1669	0.6634	0.6650
0.9900	0.1694	0.1686	0.1703	0.1693	0.1679	0.1695	0.6674	0.6688
1.0000	0.1718	0.1710	0.1728	0.1716	0.1704	0.1721	0.6713	0.6726
1.0100	0.1743	0.1734	0.1753	0.1739	0.1729	0.1744	0.6748	0.6763
1.0200	0.1769	0.1760	0.1777	0.1763	0.1754	0.1770	0.6784	0.6798
1.0300	0.1795	0.1783	0.1801	0.1788	0.1779	0.1795	0.6820	0.6833
1.0400	0.1819	0.1808	0.1826	0.1812	0.1804	0.1821	0.6857	0.6870
1.0500	0.1845	0.1833	0.1852	0.1838	0.1830	0.1846	0.6892	0.6905
1.0600	0.1870	0.1859	0.1875	0.1864	0.1855	0.1870	0.6928	0.6940
1.0700	0.1896	0.1884	0.1899	0.1891	0.1881	0.1896	0.6963	0.6974
1.0800	0.1923	0.1910	0.1922	0.1916	0.1907	0.1922	0.6997	0.7009
1.0900	0.1950	0.1934	0.1950	0.1941	0.1934	0.1950	0.7032	0.7044
1.1000	0.1976	0.1963	0.1978	0.1966	0.1960	0.1977	0.7068	0.7082
1.1100	0.2004	0.1990	0.2006	0.1992	0.1988	0.2005	0.7103	0.7118
1.1200	0.2030	0.2018	0.2033	0.2020	0.2014	0.2033	0.7138	0.7153
1.1300	0.2056	0.2044	0.2060	0.2046	0.2040	0.2058	0.7174	0.7188
1.1400	0.2083	0.2071	0.2086	0.2072	0.2067	0.2085	0.7209	0.7224
1.1500	0.2111	0.2098	0.2113	0.2098	0.2093	0.2112	0.7245	0.7257
1.1600	0.2138	0.2126	0.2141	0.2124	0.2120	0.2141	0.7279	0.7292
1.1700	0.2166	0.2155	0.2168	0.2151	0.2147	0.2168	0.7315	0.7328
1.1800	0.2194	0.2182	0.2197	0.2178	0.2177	0.2195	0.7352	0.7365
1.1900	0.2221	0.2209	0.2226	0.2207	0.2206	0.2223	0.7388	0.7398
1.2000	0.2249	0.2240	0.2252	0.2235	0.2233	0.2251	0.7421	0.7433
1.2100	0.2276	0.2270	0.2281	0.2261	0.2263	0.2278	0.7456	0.7467
1.2200	0.2305	0.2299	0.2310	0.2288	0.2292	0.2306	0.7491	0.7500
1.2300	0.2334	0.2329	0.2338	0.2316	0.2320	0.2334	0.7527	0.7535
1.2400	0.2363	0.2358	0.2367	0.2345	0.2348	0.2365	0.7562	0.7569
1.2500	0.2391	0.2385	0.2397	0.2375	0.2376	0.2393	0.7595	0.7604
1.2600	0.2421	0.2415	0.2426	0.2405	0.2406	0.2424	0.7629	0.7638
1.2700	0.2452	0.2446	0.2456	0.2436	0.2433	0.2451	0.7661	0.7674
1.2800	0.2481	0.2477	0.2485	0.2466	0.2463	0.2480	0.7694	0.7708
1.2900	0.2509	0.2507	0.2515	0.2495	0.2492	0.2510	0.7728	0.7743
1.3000	0.2538	0.2537	0.2545	0.2525	0.2522	0.2539	0.7762	0.7778
1.3100	0.2569	0.2568	0.2576	0.2553	0.2552	0.2570	0.7795	0.7811
1.3200	0.2600	0.2597	0.2607	0.2582	0.2583	0.2600	0.7828	0.7843
1.3300	0.2631	0.2625	0.2636	0.2611	0.2613	0.2633	0.7861	0.7877
1.3400	0.2661	0.2655	0.2666	0.2642	0.2643	0.2664	0.7894	0.7910
1.3500	0.2691	0.2687	0.2696	0.2673	0.2675	0.2694	0.7927	0.7943
1.3600	0.2723	0.2718	0.2727	0.2703	0.2706	0.2725	0.7960	0.7973
1.3700	0.2752	0.2750	0.2759	0.2735	0.2736	0.2755	0.7993	0.8004
1.3800	0.2784	0.2781	0.2792	0.2766	0.2768	0.2786	0.8027	0.8037
1.3900	0.2817	0.2815	0.2823	0.2796	0.2801	0.2819	0.8058	0.8069
1.4000	0.2849	0.2846	0.2854	0.2826	0.2833	0.2849	0.8090	0.8102
1.4100	0.2879	0.2878	0.2886	0.2858	0.2863	0.2881	0.8122	0.8135
1.4200	0.2911	0.2908	0.2916	0.2892	0.2896	0.2913	0.8153	0.8165
1.4300	0.2944	0.2942	0.2948	0.2924	0.2929	0.2945	0.8184	0.8196
1.4400	0.2977	0.2974	0.2978	0.2957	0.2962	0.2975	0.8214	0.8227
1.4500	0.3008	0.3006	0.3010	0.2990	0.2992	0.3008	0.8245	0.8258
1.4600	0.3041	0.3038	0.3042	0.3024	0.3024	0.3040	0.8277	0.8288
1.4700	0.3075	0.3070	0.3073	0.3059	0.3058	0.3071	0.8307	0.8317
1.4800	0.3108	0.3102	0.3106	0.3091	0.3091	0.3104	0.8337	0.8347
1.4900	0.3140	0.3136	0.3140	0.3126	0.3122	0.3136	0.8367	0.8375
1.5000	0.3174	0.3168	0.3173	0.3158	0.3155	0.3170	0.8396	0.8406
1.5100	0.3207	0.3204	0.3207	0.3188	0.3190	0.3204	0.8423	0.8436
1.5200	0.3239	0.3239	0.3240	0.3221	0.3224	0.3238	0.8453	0.8464
1.5300	0.3274	0.3273	0.3275	0.3255	0.3259	0.3273	0.8482	0.8491
1.5400	0.3309	0.3305	0.3309	0.3291	0.3296	0.3308	0.8511	0.8518
1.5500	0.3343	0.3340	0.3345	0.3325	0.3332	0.3343	0.8539	0.8547
1.5600	0.3380	0.3373	0.3381	0.3359	0.3369	0.3377	0.8568	0.8573
1.5700	0.3415	0.3409	0.3414	0.3394	0.3404	0.3414	0.8594	0.8600
1.5800	0.3447	0.3443	0.3451	0.3428	0.3436	0.3449	0.8622	0.8627
1.5900	0.3482	0.3480	0.3487	0.3463	0.3472	0.3484	0.8647	0.8654
1.6000	0.3517	0.3515	0.3522	0.3499	0.3505	0.3517	0.8675	0.8681
1.6100	0.3553	0.3551	0.3557	0.3535	0.3540	0.3552	0.8701	0.8707
1.6200	0.3587	0.3587	0.3593	0.3571	0.3578	0.3588	0.8726	0.8734
1.6300	0.3621	0.3621	0.3628	0.3609	0.3612	0.3623	0.8751	0.8760
1.6400	0.3659	0.3659	0.3665	0.3644	0.3646	0.3660	0.8777	0.8785
1.6500	0.3695	0.3695	0.3700	0.3680	0.3682	0.3692	0.8803	0.8810
1.6600	0.3731	0.3730	0.3738	0.3716	0.3720	0.3728	0.8829	0.8835
1.6700	0.3768	0.3766	0.3774	0.3753	0.3753	0.3763	0.8852	0.8860
1.6800	0.3805	0.3802	0.3811	0.3791	0.3790	0.3799	0.8877	0.8884
1.6900	0.3841	0.3840	0.3848	0.3827	0.3826	0.3833	0.8901	0.8907
1.7000	0.3876	0.3877	0.3884	0.3862	0.3863	0.3871	0.8926	0.8931
1.7100	0.3914	0.3914	0.3920	0.3899	0.3900	0.3909	0.8948	0.8955
1.7200	0.3950	0.3952	0.3959	0.3936	0.3938	0.3945	0.8972	0.8980
1.7300	0.3986	0.3989	0.3994	0.3973	0.3976	0.3983	0.8994	0.9004
1.7400	0.4023	0.4027	0.4033	0.4010	0.4013	0.4020	0.9017	0.9026
1.7500	0.4060	0.4064	0.4069	0.4048	0.4049	0.4058	0.9040	0.9049
1.7600	0.4098	0.4101	0.4106	0.4084	0.4086	0.4097	0.9061	0.9071
1.7700	0.4136	0.4136	0.4142	0.4123	0.4124	0.4133	0.9082	0.9093
1.7800	0.4174	0.4173	0.4180	0.4163	0.4162	0.4170	0.9104	0.9115
1.7900	0.4213	0.4208	0.4221	0.4201	0.4198	0.4209	0.9126	0.9137
1.8000	0.4251	0.4246	0.4258	0.4239	0.4235	0.4249	0.9147	0.9157
1.8100	0.4288	0.4284	0.4295	0.4278	0.4272	0.4286	0.9168	0.9179
1.8200	0.4329	0.4319	0.4334	0.4316	0.4311	0.4325	0.9187	0.9198
1.8300	0.4366	0.4357	0.4372	0.4353	0.4347	0.4362	0.9208	0.9217
1.8400	0.4403	0.4394	0.4409	0.4391	0.4388	0.4400	0.9229	0.9238
1.8500	0.4442	0.4434	0.4446	0.4429	0.4428	0.4440	0.9249	0.9258
1.8600	0.4481	0.4474	0.4484	0.4465	0.4467	0.4477	0.9269	0.9278
1.8700	0.4522	0.4511	0.4523	0.4503	0.4505	0.4514	0.9289	0.9295
1.8800	0.4560	0.4550	0.4563	0.4543	0.4543	0.4553	0.9309	0.9315
1.8900	0.4601	0.4591	0.4600	0.4582	0.4582	0.4590	0.9327	0.9333
1.9000	0.4643	0.4631	0.4639	0.4621	0.4621	0.4629	0.9344	0.9350
1.9100	0.4681	0.4672	0.4679	0.4660	0.4664	0.4670	0.9362	0.9369
1.9200	0.4721	0.4713	0.4718	0.4698	0.4705	0.4710	0.9379	0.9387
1.9300	0.4760	0.4749	0.4760	0.4737	0.4746	0.4750	0.9395	0.9405
1.9400	0.4802	0.4790	0.4798	0.4775	0.4785	0.4789	0.9412	0.9421
1.9500	0.4842	0.4829	0.4836	0.4817	0.4825	0.4828	0.9428	0.9438
1.9600	0.4880	0.4869	0.4875	0.4857	0.4865	0.4866	0.9443	0.9455
1.9700	0.4919	0.4910	0.4913	0.4899	0.4903	0.4906	0.9460	0.9471
1.9800	0.4958	0.4950	0.4953	0.4939	0.4945	0.4948	0.9476	0.9488
1.9900	0.4998	0.4987	0.4996	0.4981	0.4986	0.4986	0.9491	0.9503
2.0000	0.5040	0.5029	0.5036	0.5022	0.5024	0.5026	0.9506	0.9518
2.0100	0.5081	0.5072	0.5077	0.5063	0.5063	0.5067	0.9521	0.9532
2.0200	0.5121	0.5114	0.5116	0.5103	0.5105	0.5107	0.9535	0.9547
2.0300	0.5160	0.5157	0.5156	0.5143	0.5143	0.5148	0.9550	0.9561
2.0400	0.5203	0.5196	0.5196	0.5182	0.5186	0.5190	0.9563	0.9574
2.0500	0.5242	0.5236	0.5238	0.5225	0.5227	0.5230	0.9576	0.9587
2.0600	0.5281	0.5277	0.5279	0.5265	0.5268	0.5271	0.9588	0.9600
2.0700	0.5322	0.5320	0.5318	0.5307	0.5309	0.5308	0.9602	0.9614
2.0800	0.5362	0.5361	0.5359	0.5347	0.5349	0.5348	0.9615	0.9626
2.0900	0.5403	0.5404	0.5400	0.5387	0.5391	0.5387	0.9627	0.9639
2.1000	0.5443	0.5445	0.5442	0.5426	0.5433	0.5429	0.9638	0.9651
2.1100	0.5483	0.5487	0.5484	0.5466	0.5474	0.5469	0.9649	0.9661
2.1200	0.5526	0.5530	0.5523	0.5504	0.5515	0.5512	0.9660	0.9673
2.1300	0.5568	0.5571	0.5565	0.5545	0.5556	0.5553	0.9670	0.9684
2.1400	0.5610	0.5612	0.5608	0.5586	0.5596	0.5595	0.9682	0.9694
2.1500	0.5651	0.5653	0.5648	0.5627	0.5636	0.5638	0.9693	0.9704
2.1600	0.5694	0.5695	0.5690	0.5669	0.5677	0.5679	0.9703	0.9715
2.1700	0.5735	0.5735	0.5730	0.5709	0.5720	0.5720	0.9714	0.9725
2.1800	0.5775	0.5776	0.5771	0.5752	0.5760	0.5761	0.9724	0.9735
2.1900	0.5813	0.5816	0.5813	0.5792	0.5801	0.5801	0.9734	0.9744
2.2000	0.5853	0.5856	0.5854	0.5832	0.5843	0.5841	0.9744	0.9753
2.2100	0.5895	0.5899	0.5895	0.5872	0.5882	0.5883	0.9753	0.9762
2.2200	0.5937	0.5939	0.5936	0.5914	0.5923	0.5925	0.9762	0.9770
2.2300	0.5974	0.5981	0.5978	0.5954	0.5965	0.5966	0.9771	0.9779
2.2400	0.6014	0.6020	0.6017	0.5996	0.6005	0.6008	0.9780	0.9788
2.2500	0.6054	0.6061	0.6059	0.6037	0.6045	0.6049	0.9788	0.9795
2.2600	0.6096	0.6102	0.6100	0.6077	0.6088	0.6089	0.9796	0.9802
2.2700	0.6137	0.6143	0.6140	0.6118	0.6132	0.6130	0.9803	0.9809
2.2800	0.6177	0.6184	0.6181	0.6159	0.6172	0.6169	0.9811	0.9816
2.2900	0.6214	0.6225	0.6221	0.6202	0.6211	0.6211	0.9818	0.9823
2.3000	0.6255	0.6267	0.6262	0.6243	0.6251	0.6251	0.9825	0.9830
2.3100	0.6295	0.6306	0.6302	0.6283	0.6292	0.6295	0.9832	0.9836
2.3200	0.6335	0.6347	0.6344	0.6324	0.6331	0.6333	0.9838	0.9843
2.3300	0.6375	0.6386	0.6385	0.6363	0.6374	0.6375	0.9845	0.9850
2.3400	0.6417	0.6428	0.6425	0.6404	0.6414	0.6415	0.9852	0.9855
2.3500	0.6458	0.6469	0.6467	0.6447	0.6454	0.6452	0.9858	0.9862
2.3600	0.6497	0.6509	0.6509	0.6487	0.6495	0.6494	0.9864	0.9868
2.3700	0.6539	0.6550	0.6548	0.6528	0.6537	0.6534	0.9869	0.9873
2.3800	0.6580	0.6592	0.6586	0.6569	0.6577	0.6576	0.9875	0.9879
2.3900	0.6619	0.6632	0.6625	0.6611	0.6619	0.6618	0.9880	0.9883
2.4000	0.6660	0.6674	0.6665	0.6654	0.6660	0.6658	0.9886	0.9888
2.4100	0.6701	0.6714	0.6707	0.6695	0.6701	0.6699	0.9891	0.9893
2.4200	0.6743	0.6753	0.6747	0.6737	0.6740	0.6740	0.9896	0.9898
2.4300	0.6783	0.6795	0.6788	0.6779	0.6779	0.6780	0.9901	0.9902
2.4400	0.6825	0.6834	0.6826	0.6818	0.6819	0.6820	0.9905	0.9907
2.4500	0.6865	0.6876	0.6867	0.6858	0.6858	0.6860	0.9909	0.9911
2.4600	0.6903	0.6917	0.6907	0.6898	0.6900	0.6900	0.9913	0.9916
2.4700	0.6944	0.6955	0.6945	0.6936	0.6938	0.6939	0.9917	0.9920
2.4800	0.6985	0.6993	0.6983	0.6975	0.6977	0.6979	0.9920	0.9924
2.4900	0.7022	0.7033	0.7024	0.7016	0.7016	0.7019	0.9924	0.9928
2.5000	0.7061	0.7073	0.7064	0.7056	0.7054	0.7058	0.9928	0.9931
2.5100	0.7100	0.7114	0.7105	0.7098	0.7094	0.7097	0.9932	0.9935
2.5200	0.7136	0.7153	0.7145	0.7136	0.7133	0.7138	0.9936	0.9938
2.5300	0.7176	0.7192	0.7183	0.7175	0.7172	0.7177	0.9939	0.9941
2.5400	0.7216	0.7232	0.7222	0.7215	0.7212	0.7216	0.9942	0.9944
2.5500	0.7253	0.7269	0.7260	0.7254	0.7250	0.7256	0.9944	0.9947
2.5600	0.7288	0.7309	0.7299	0.7293	0.7288	0.7295	0.9947	0.9950
2.5700	0.7329	0.7347	0.7335	0.7332	0.7326	0.7332	0.9950	0.9952
2.5800	0.7369	0.7383	0.7371	0.7370	0.7363	0.7369	0.9953	0.9955
2.5900	0.7405	0.7421	0.7406	0.7406	0.7400	0.7409	0.9955	0.9957
2.6000	0.7443	0.7456	0.7444	0.7444	0.7439	0.7445	0.9958	0.9960
2.6100	0.7482	0.7495	0.7482	0.7482	0.7477	0.7481	0.9960	0.9962
2.6200	0.7518	0.7532	0.7516	0.7518	0.7514	0.7519	0.9962	0.9964
2.6300	0.7555	0.7565	0.7549	0.7556	0.7551	0.7557	0.9964	0.9966
2.6400	0.7591	0.7600	0.7588	0.7594	0.7587	0.7592	0.9965	0.9967
2.6500	0.7626	0.7637	0.7627	0.7632	0.7623	0.7629	0.9967	0.9969
2.6600	0.7665	0.7674	0.7662	0.7669	0.7663	0.7665	0.9969	0.9972
2.6700	0.7701	0.7712	0.7697	0.7704	0.7700	0.7700	0.9971	0.9973
2.6800	0.7738	0.7747	0.7732	0.7742	0.7735	0.7737	0.9973	0.9975
2.6900	0.7774	0.7782	0.7767	0.7777	0.7772	0.7772	0.9974	0.9976
2.7000	0.7811	0.7817	0.7803	0.7814	0.7806	0.7808	0.9975	0.9978
2.7100	0.7847	0.7851	0.7839	0.7849	0.7841	0.7845	0.9977	0.9979
2.7200	0.7882	0.7885	0.7876	0.7883	0.7875	0.7880	0.9978	0.9980
2.7300	0.7917	0.7919	0.7910	0.7917	0.7913	0.7914	0.9980	0.9981
2.7400	0.7950	0.7954	0.7944	0.7951	0.7947	0.7948	0.9981	0.9983
2.7500	0.7984	0.7989	0.7977	0.7985	0.7983	0.7985	0.9982	0.9984
2.7600	0.8017	0.8024	0.8011	0.8020	0.8018	0.8018	0.9984	0.9985
2.7700	0.8055	0.8058	0.8046	0.8055	0.8051	0.8053	0.9985	0.9986
2.7800	0.8088	0.8091	0.8079	0.8090	0.8086	0.8086	0.9986	0.9987
2.7900	0.8121	0.8126	0.8113	0.8121	0.8123	0.8121	0.9986	0.9988
2.8000	0.8151	0.8157	0.8149	0.8154	0.8156	0.8154	0.9987	0.9988
2.8100	0.8185	0.8188	0.8181	0.8187	0.8190	0.8187	0.9988	0.9989
2.8200	0.8217	0.8222	0.8213	0.8219	0.8225	0.8219	0.9989	0.9990
2.8300	0.8251	0.8255	0.8244	0.8251	0.8258	0.8250	0.9989	0.9990
2.8400	0.8283	0.8288	0.8275	0.8283	0.8289	0.8283	0.9991	0.9991
2.8500	0.8316	0.8322	0.8305	0.8314	0.8322	0.8313	0.9991	0.9992
2.8600	0.8349	0.8354	0.8337	0.8345	0.8354	0.8343	0.9992	0.9992
2.8700	0.8381	0.8385	0.8368	0.8374	0.8385	0.8376	0.9993	0.9993
2.8800	0.8413	0.8415	0.8397	0.8404	0.8414	0.8404	0.9993	0.9993
2.8900	0.8445	0.8445	0.8428	0.8434	0.8446	0.8434	0.9994	0.9994
2.9000	0.8477	0.8477	0.8460	0.8466	0.8476	0.8463	0.9994	0.9994
2.9100	0.8508	0.8509	0.8490	0.8496	0.8508	0.8494	0.9995	0.9994
2.9200	0.8540	0.8540	0.8519	0.8527	0.8538	0.8523	0.9995	0.9995
2.9300	0.8569	0.8569	0.8550	0.8556	0.8568	0.8552	0.9995	0.9995
2.9400	0.8597	0.8598	0.8581	0.8587	0.8597	0.8581	0.9996	0.9996
2.9500	0.8626	0.8625	0.8612	0.8616	0.8626	0.8611	0.9996	0.9996
2.9600	0.8656	0.8655	0.8644	0.8645	0.8652	0.8641	0.9996	0.9996
2.9700	0.8685	0.8684	0.8672	0.8674	0.8679	0.8672	0.9997	0.9996
2.9800	0.8711	0.8714	0.8701	0.8701	0.8708	0.8699	0.9997	0.9997
2.9900	0.8739	0.8741	0.8729	0.8729	0.8736	0.8727	0.9997	0.9997
3.0000	0.8767	0.8767	0.8759	0.8756	0.8764	0.8756	0.9998	0.9997
3.0100	0.8794	0.8797	0.8787	0.8783	0.8791	0.8782	0.9998	0.9998
3.0200	0.8821	0.8826	0.8814	0.8812	0.8816	0.8809	0.9998	0.9998
3.0300	0.8847	0.8852	0.8838	0.8836	0.8842	0.8837	0.9998	0.9998
3.0400	0.8874	0.8879	0.8865	0.8863	0.8866	0.8863	0.9998	0.9998
3.0500	0.8900	0.8903	0.8890	0.8889	0.8892	0.8888	0.9999	0.9998
3.0600	0.8927	0.8928	0.8915	0.8913	0.8919	0.8913	0.9999	0.9999
3.0700	0.8951	0.8952	0.8940	0.8939	0.8943	0.8939	0.9999	0.9999
3.0800	0.8976	0.8978	0.8963	0.8964	0.8968	0.8966	0.9999	0.9999
3.0900	0.9000	0.9001	0.8990	0.8989	0.8993	0.8990	0.9999	0.9999
3.1000	0.9023	0.9026	0.9014	0.9013	0.9018	0.9013	0.9999	0.9999
3.1100	0.9045	0.9049	0.9038	0.9037	0.9042	0.9036	0.9999	0.9999
3.1200	0.9069	0.9073	0.9060	0.9060	0.9067	0.9061	0.9999	0.9999
3.1300	0.9092	0.9096	0.9084	0.9084	0.9090	0.9082	0.9999	0.9999
3.1400	0.9114	0.9119	0.9106	0.9110	0.9111	0.9105	0.9999	0.9999
3.1500	0.9135	0.9142	0.9127	0.9135	0.9134	0.9129	0.9999	0.9999
3.1600	0.9156	0.9164	0.9150	0.9156	0.9157	0.9149	0.9999	1.0000
3.1700	0.9178	0.9183	0.9173	0.9178	0.9181	0.9171	1.0000	1.0000
3.1800	0.9198	0.9204	0.9195	0.9199	0.9202	0.9194	1.0000	1.0000
3.1900	0.9218	0.9224	0.9215	0.9220	0.9224	0.9214	1.0000	1.0000
3.2000	0.9239	0.9244	0.9236	0.9242	0.9243	0.9235	1.0000	1.0000
3.2100	0.9260	0.9265	0.9257	0.9262	0.9263	0.9255	1.0000	1.0000
3.2200	0.9280	0.9285	0.9277	0.9281	0.9284	0.9273	1.0000	1.0000
3.2300	0.9299	0.9304	0.9295	0.9300	0.9304	0.9294	1.0000	1.0000
3.2400	0.9316	0.9322	0.9313	0.9318	0.9325	0.9313	1.0000	1.0000
3.2500	0.9336	0.9340	0.9333	0.9339	0.9343	0.9332	1.0000	1.0000
3.2600	0.9355	0.9359	0.9351	0.9357	0.9361	0.9351	1.0000	1.0000
3.2700	0.9372	0.9376	0.9370	0.9375	0.9380	0.9369	1.0000	1.0000
3.2800	0.9390	0.9393	0.9387	0.9392	0.9397	0.9387	1.0000	1.0000
3.2900	0.9407	0.9411	0.9406	0.9411	0.9415	0.9404	1.0000	1.0000
3.3000	0.9424	0.9428	0.9424	0.9429	0.9431	0.9421	1.0000	1.0000
3.3100	0.9442	0.9444	0.9441	0.9445	0.9449	0.9440	1.0000	1.0000
3.3200	0.9459	0.9461	0.9458	0.9462	0.9465	0.9456	1.0000	1.0000
3.3300	0.9475	0.9477	0.9474	0.9479	0.9480	0.9472	1.0000	1.0000
3.3400	0.9490	0.9492	0.9490	0.9495	0.9496	0.9487	1.0000	1.0000
3.3500	0.9506	0.9507	0.9505	0.9510	0.9512	0.9501	1.0000	1.0000
3.3600	0.9521	0.9523	0.9521	0.9525	0.9526	0.9516	1.0000	1.0000
3.3700	0.9536	0.9538	0.9535	0.9540	0.9542	0.9531	1.0000	1.0000
3.3800	0.9551	0.9553	0.9550	0.9555	0.9557	0.9545	1.0000	1.0000
3.3900	0.9565	0.9567	0.9566	0.9568	0.9571	0.9560	1.0000	1.0000
3.4000	0.9579	0.9582	0.9580	0.9582	0.9585	0.9574	1.0000	1.0000
3.4100	0.9593	0.9597	0.9594	0.9595	0.9598	0.9588	1.0000	1.0000
3.4200	0.9606	0.9611	0.9608	0.9609	0.9613	0.9601	1.0000	1.0000
3.4300	0.9617	0.9624	0.9621	0.9622	0.9625	0.9616	1.0000	1.0000
3.4400	0.9630	0.9636	0.9632	0.9635	0.9638	0.9630	1.0000	1.0000
3.4500	0.9642	0.9648	0.9645	0.9648	0.9650	0.9642	1.0000	1.0000
3.4600	0.9654	0.9660	0.9657	0.9660	0.9662	0.9655	1.0000	1.0000
3.4700	0.9667	0.9672	0.9669	0.9671	0.9674	0.9666	1.0000	1.0000
3.4800	0.9678	0.9683	0.9681	0.9682	0.9685	0.9679	1.0000	1.0000
3.4900	0.9688	0.9694	0.9692	0.9694	0.9697	0.9690	1.0000	1.0000
3.5000	0.9701	0.9704	0.9703	0.9704	0.9708	0.9701	1.0000	1.0000
3.5100	0.9711	0.9716	0.9713	0.9714	0.9718	0.9712	1.0000	1.0000
3.5200	0.9721	0.9726	0.9723	0.9725	0.9728	0.9722	1.0000	1.0000
3.5300	0.9732	0.9736	0.9734	0.9734	0.9738	0.9732	1.0000	1.0000
3.5400	0.9741	0.9746	0.9743	0.9744	0.9748	0.9742	1.0000	1.0000
3.5500	0.9752	0.9756	0.9753	0.9753	0.9758	0.9752	1.0000	1.0000
3.5600	0.9760	0.9765	0.9763	0.9762	0.9767	0.9763	1.0000	1.0000
3.5700	0.9769	0.9774	0.9771	0.9772	0.9776	0.9771	1.0000	1.0000
3.5800	0.9777	0.9783	0.9780	0.9781	0.9785	0.9780	1.0000	1.0000
3.5900	0.9786	0.9791	0.9788	0.9789	0.9794	0.9788	1.0000	1.0000
3.6000	0.9794	0.9799	0.9797	0.9797	0.9802	0.9797	1.0000	1.0000
3.6100	0.9802	0.9807	0.9805	0.9805	0.9810	0.9805	1.0000	1.0000
3.6200	0.9810	0.9815	0.9812	0.9813	0.9818	0.9813	1.0000	1.0000
3.6300	0.9818	0.9823	0.9820	0.9821	0.9825	0.9820	1.0000	1.0000
3.6400	0.9826	0.9831	0.9827	0.9829	0.9832	0.9829	1.0000	1.0000
3.6500	0.9833	0.9838	0.9833	0.9836	0.9840	0.9836	1.0000	1.0000
3.6600	0.9840	0.9845	0.9841	0.9843	0.9848	0.9843	1.0000	1.0000
3.6700	0.9847	0.9851	0.9847	0.9850	0.9853	0.9849	1.0000	1.0000
3.6800	0.9854	0.9857	0.9853	0.9856	0.9860	0.9855	1.0000	1.0000
3.6900	0.9860	0.9863	0.9860	0.9863	0.9865	0.9861	1.0000	1.0000
3.7000	0.9866	0.9870	0.9865	0.9868	0.9871	0.9867	1.0000	1.0000
3.7100	0.9871	0.9876	0.9871	0.9874	0.9876	0.9872	1.0000	1.0000
3.7200	0.9877	0.9880	0.9877	0.9880	0.9882	0.9879	1.0000	1.0000
3.7300	0.9882	0.9885	0.9882	0.9884	0.9888	0.9885	1.0000	1.0000
3.7400	0.9888	0.9890	0.9887	0.9890	0.9893	0.9890	1.0000	1.0000
3.7500	0.9893	0.9895	0.9892	0.9895	0.9898	0.9895	1.0000	1.0000
3.7600	0.9898	0.9900	0.9896	0.9899	0.9902	0.9900	1.0000	1.0000
3.7700	0.9903	0.9906	0.9902	0.9903	0.9906	0.9903	1.0000	1.0000
3.7800	0.9908	0.9909	0.9906	0.9908	0.9911	0.9908	1.0000	1.0000
3.7900	0.9911	0.9913	0.9910	0.9913	0.9915	0.9911	1.0000	1.0000
3.8000	0.9915	0.9917	0.9914	0.9917	0.9919	0.9915	1.0000	1.0000
3.8100	0.9919	0.9922	0.9918	0.9921	0.9924	0.9918	1.0000	1.0000
3.8200	0.9923	0.9926	0.9922	0.9925	0.9927	0.9922	1.0000	1.0000
3.8300	0.9927	0.9929	0.9926	0.9928	0.9930	0.9926	1.0000	1.0000
3.8400	0.9931	0.9933	0.9929	0.9932	0.9934	0.9930	1.0000	1.0000
3.8500	0.9934	0.9936	0.9933	0.9935	0.9937	0.9934	1.0000	1.0000
3.8600	0.9937	0.9940	0.9936	0.9938	0.9940	0.9938	1.0000	1.0000
3.8700	0.9941	0.9942	0.9939	0.9941	0.9944	0.9941	1.0000	1.0000
3.8800	0.9944	0.9945	0.9942	0.9944	0.9947	0.9944	1.0000	1.0000
3.8900	0.9947	0.9948	0.9945	0.9947	0.9949	0.9947	1.0000	1.0000
3.9000	0.9950	0.9951	0.9948	0.9949	0.9952	0.9950	1.0000	1.0000
3.9100	0.9952	0.9954	0.9951	0.9952	0.9955	0.9953	1.0000	1.0000
3.9200	0.9955	0.9956	0.9954	0.9954	0.9957	0.9956	1.0000	1.0000
3.9300	0.9957	0.9959	0.9956	0.9957	0.9959	0.9958	1.0000	1.0000
3.9400	0.9960	0.9961	0.9959	0.9960	0.9961	0.9960	1.0000	1.0000
3.9500	0.9962	0.9963	0.9961	0.9961	0.9963	0.9963	1.0000	1.0000
3.9600	0.9964	0.9965	0.9963	0.9963	0.9965	0.9965	1.0000	1.0000
3.9700	0.9967	0.9967	0.9965	0.9966	0.9967	0.9967	1.0000	1.0000
3.9800	0.9968	0.9969	0.9967	0.9968	0.9969	0.9969	1.0000	1.0000
3.9900	0.9970	0.9971	0.9969	0.9969	0.9971	0.9971	1.0000	1.0000
4.0000	0.9972	0.9973	0.9970	0.9971	0.9973	0.9972	1.0000	1.0000
4.0100	0.9974	0.9974	0.9972	0.9972	0.9975	0.9974	1.0000	1.0000
4.0200	0.9975	0.9976	0.9973	0.9974	0.9976	0.9975	1.0000	1.0000
4.0300	0.9977	0.9978	0.9975	0.9975	0.9978	0.9976	1.0000	1.0000
4.0400	0.9978	0.9980	0.9976	0.9977	0.9979	0.9978	1.0000	1.0000
4.0500	0.9980	0.9981	0.9978	0.9978	0.9980	0.9979	1.0000	1.0000
4.0600	0.9981	0.9982	0.9980	0.9980	0.9982	0.9981	1.0000	1.0000
4.0700	0.9982	0.9983	0.9981	0.9981	0.9983	0.9982	1.0000	1.0000
4.0800	0.9984	0.9984	0.9982	0.9982	0.9984	0.9984	1.0000	1.0000
4.0900	0.9985	0.9986	0.9983	0.9983	0.9985	0.9985	1.0000	1.0000
4.1000	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.1100	0.9987	0.9988	0.9985	0.9985	0.9986	0.9986	1.0000	1.0000
4.1200	0.9988	0.9988	0.9986	0.9986	0.9987	0.9988	1.0000	1.0000
4.1300	0.9989	0.9989	0.9987	0.9987	0.9989	0.9988	1.0000	1.0000
4.1400	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	1.0000	1.0000
4.1500	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	1.0000	1.0000
4.1600	0.9991	0.9991	0.9989	0.9989	0.9991	0.9991	1.0000	1.0000
4.1700	0.9991	0.9992	0.9990	0.9990	0.9992	0.9991	1.0000	1.0000
4.1800	0.9992	0.9992	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.1900	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.2000	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.2100	0.9993	0.9994	0.9993	0.9992	0.9994	0.9993	1.0000	1.0000
4.2200	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.2300	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.2400	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.2500	0.9995	0.9996	0.9995	0.9994	0.9996	0.9995	1.0000	1.0000
4.2600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.2700	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.2800	0.9996	0.9996	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.2900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.3000	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.3100	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.3200	0.9997	0.9998	0.9997	0.9996	0.9998	0.9997	1.0000	1.0000
4.3300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3400	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.3600	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.3700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3800	0.9998	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.4000	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5200	1.0000	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5300	1.0000	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.5894	1.3550	1.0576	1.2491	2.5732	2.0168	2.4090	1.1831	1.0000	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649
2.0000	1.9196	1.3132	2.1281	3.6251	0.0638	2.0218	0.5783	0.6061	11.0000	1.7265	1.6935	1.9947	1.4574	1.7800	2.2421	0.1058	0.2043	1.4005
3.0000	1.1796	1.7577	0.4249	2.6525	2.7852	1.3426	0.0835	1.0864	21.0000	2.0784	1.9225	2.0247	1.3999	1.7925	1.9488	0.1339	0.2035	1.4380
4.0000	0.2322	2.1990	2.2933	3.3427	1.1842	2.5530	0.3987	0.8794	31.0000	2.0371	1.8741	1.8434	1.6215	1.8045	1.9226	0.2316	0.2275	1.4453
5.0000	2.1137	0.3754	2.5226	2.3239	2.4573	0.3475	0.5024	0.7392	41.0000	2.0603	1.7624	1.8215	1.7764	1.8407	2.0400	0.2414	0.2122	1.4694
6.0000	2.6824	3.4007	3.2282	0.6450	1.0908	1.6733	0.0280	1.1502	51.0000	2.0305	1.8399	1.8626	1.7841	1.9139	1.9809	0.2141	0.1711	1.4746
7.0000	1.4899	1.9800	1.3403	3.4977	2.1985	3.2250	0.0514	0.8616	61.0000	2.0309	1.8840	1.8201	1.8114	1.9031	1.9937	0.2011	0.1834	1.4785
8.0000	0.4646	2.2728	2.3651	2.6629	1.7138	0.2982	2.1294	0.8601	71.0000	2.0128	1.9447	1.8453	1.8593	1.9714	1.9900	0.2096	0.2069	1.5050
9.0000	1.5107	1.4117	1.8987	3.1407	1.7389	2.3797	1.2736	0.2149	81.0000	2.0703	2.0254	1.8259	1.8940	1.9367	1.9997	0.2302	0.2060	1.5235
10.0000	3.0896	0.8474	2.0770	1.9913	3.2436	2.4425	1.5946	0.1974	91.0000	2.0720	2.0458	1.8564	1.9480	1.9370	2.0269	0.2622	0.2101	1.5448
11.0000	1.8624	3.2541	3.6984	3.2162	2.1509	1.1704	1.1055	1.3783	101.0000	2.0198	2.1187	1.8964	1.9748	2.0040	2.0305	0.2587	0.2121	1.5644
12.0000	2.4104	0.5555	1.2883	1.7154	0.0102	2.1986	0.1205	0.0684	111.0000	2.0400	2.0967	1.9219	1.9717	2.0364	2.0734	0.2418	0.2057	1.5735
13.0000	1.8309	0.7350	1.3792	0.5341	1.2588	1.4325	0.0273	0.0382	121.0000	2.0572	2.1276	1.9483	1.9891	2.0681	2.0972	0.2702	0.2068	1.5956
14.0000	0.6986	0.6501	1.3764	0.6553	1.6935	1.2370	1.2940	0.6028	131.0000	2.0638	2.1487	1.9672	1.9974	2.0600	2.1348	0.2675	0.2138	1.6067
15.0000	0.4373	1.5142	0.3581	2.6635	1.2137	1.6024	0.4949	0.8713	141.0000	2.0739	2.1710	2.0127	1.9772	2.0648	2.1497	0.2611	0.2131	1.6154
16.0000	2.0889	1.0222	1.2501	3.2975	2.2379	2.7646	1.3178	1.3376	151.0000	2.0865	2.1667	2.0230	1.9577	2.0829	2.1501	0.2668	0.2131	1.6183
17.0000	2.2121	2.4266	1.8405	0.5643	1.5996	2.0530	1.4864	0.0368	161.0000	2.0972	2.1638	2.0344	1.9272	2.1036	2.1625	0.2809	0.2094	1.6224
18.0000	0.7551	0.8188	1.6868	2.7127	2.2743	2.1816	0.0027	1.8959	171.0000	2.0968	2.1669	2.0642	1.9353	2.0949	2.1622	0.2901	0.2103	1.6276
19.0000	2.2615	2.4758	1.4920	1.9706	0.2520	0.4895	0.1709	0.6197	181.0000	2.0752	2.1719	2.0814	1.9234	2.1171	2.1550	0.2764	0.2193	1.6275
20.0000	2.8634	1.8014	0.8863	1.0154	1.7671	1.3698	0.6047	0.5939	191.0000	2.0914	2.2043	2.0924	1.9355	2.1142	2.1554	0.2795	0.2239	1.6371
21.0000	3.1957	1.9170	2.2192	1.6810	1.6813	2.4594	0.0506	0.1293	201.0000	2.0972	2.2072	2.0991	1.9411	2.1277	2.1589	0.2781	0.2365	1.6432
22.0000	2.9274	3.2617	2.3305	1.2437	2.2273	3.2876	1.4813	1.9423	211.0000	2.1148	2.2296	2.1016	1.9699	2.1366	2.1648	0.2817	0.2433	1.6553
23.0000	2.5235	0.7947	1.2278	1.8965	2.5634	3.0740	0.2980	0.1685	221.0000	2.1065	2.2227	2.1121	2.0126	2.1513	2.1522	0.2899	0.2349	1.6603
24.0000	2.9030	1.3110	1.6104	1.1745	0.5759	1.5333	1.6882	0.8875	231.0000	2.1244	2.2326	2.1423	2.0400	2.1480	2.1662	0.3006	0.2428	1.6746
25.0000	3.3271	1.3312	0.8882	2.5889	2.1527	0.1420	0.1516	1.8322	241.0000	2.1229	2.2888	2.1535	2.0059	2.1671	2.1637	0.2939	0.2514	1.6809
26.0000	0.9724	0.8809	0.7795	2.3903	2.4885	1.8431	0.9528	1.6587	251.0000	2.1287	2.3158	2.1548	2.0277	2.1724	2.1937	0.3032	0.2670	1.6954
27.0000	3.6645	1.8428	2.9188	1.6900	1.5322	2.8678	0.1440	0.7880	261.0000	2.1516	2.3214	2.2182	2.0352	2.1907	2.1943	0.3135	0.2744	1.7124
28.0000	1.8136	0.5001	2.9422	1.6418	1.5816	2.0317	0.0540	1.7430	271.0000	2.1564	2.3279	2.2338	2.0622	2.1911	2.2295	0.3107	0.2681	1.7224
29.0000	1.6567	3.6348	0.4910	1.9149	1.2297	3.0022	0.1524	0.9606	281.0000	2.1475	2.3036	2.2399	2.0544	2.2407	2.2354	0.2994	0.2806	1.7252
30.0000	1.6536	1.3457	2.0285	0.6284	2.2296	1.6237	0.1332	0.1894	291.0000	2.1491	2.2763	2.2403	2.0493	2.2456	2.2501	0.2826	0.2929	1.7233
31.0000	1.2738	3.5983	2.7887	0.9490	2.8273	1.7519	1.0117	1.9679	301.0000	2.1900	2.2348	2.2207	2.0538	2.2228	2.2629	0.2844	0.2843	1.7192
32.0000	0.6185	3.1394	0.9737	1.9867	2.0129	1.5261	1.6004	0.1062	311.0000	2.2158	2.2248	2.2023	2.0334	2.2063	2.2460	0.2970	0.2985	1.7155
33.0000	2.9164	1.5084	1.7219	2.4701	0.6597	1.6238	1.7577	1.6205	321.0000	2.1933	2.2122	2.1778	2.0345	2.1823	2.2230	0.2877	0.3009	1.7015
34.0000	2.8993	4.4127	3.0307	2.9905	0.1088	2.7370	0.0268	0.8073	331.0000	2.1949	2.1924	2.1819	2.0497	2.1867	2.1977	0.2776	0.3048	1.6982
35.0000	0.2261	1.0559	0.8912	1.6476	1.3682	2.9191	1.4330	0.5079	341.0000	2.2318	2.1628	2.1663	2.0691	2.1789	2.2046	0.2809	0.3134	1.7010
36.0000	2.7835	1.9631	2.1340	2.5885	1.9782	3.0392	0.7069	0.1627	351.0000	2.2069	2.1672	2.1814	2.1014	2.1726	2.2018	0.2744	0.3190	1.7031
37.0000	0.9802	2.7504	2.1115	2.3074	1.2352	2.1855	0.1380	0.0060	361.0000	2.2121	2.1433	2.1770	2.1499	2.1520	2.2009	0.2627	0.3209	1.7024
38.0000	2.6732	0.6421	3.5350	2.9413	2.1663	2.6215	0.0014	2.1184	371.0000	2.2085	2.1416	2.1363	2.1578	2.1280	2.1956	0.2621	0.3226	1.6941
39.0000	0.9569	2.5544	0.5741	2.1836	2.5752	1.9798	0.8937	1.0113	381.0000	2.2345	2.1116	2.1206	2.1968	2.1330	2.1904	0.2830	0.3175	1.6984
40.0000	1.8679	2.8021	2.8720	2.0333	2.8328	1.6211	0.1186	0.9622	391.0000	2.2384	2.0727	2.1266	2.1953	2.1723	2.1844	0.2903	0.3089	1.6986
41.0000	2.2579	2.3452	1.3107	1.6510	0.0531	2.0090	0.6286	0.1979	401.0000	2.2571	2.0772	2.1230	2.2047	2.1608	2.1356	0.2927	0.2964	1.6934
42.0000	3.2209	0.2886	0.7115	2.0636	1.5933	1.9300	2.5581	1.5581	411.0000	2.2647	2.0722	2.1343	2.2109	2.1821	2.1284	0.3096	0.3028	1.7006
43.0000	0.0706	0.9735	1.2724	0.7554	2.5111	2.0770	0.0462	0.1743	421.0000	2.2659	2.0909	2.1086	2.2223	2.1843	2.1567	0.3136	0.3070	1.7062
44.0000	1.4655	0.8570	2.2574	3.8597	1.1875	1.5396	0.0155	0.6622	431.0000	2.2909	2.1048	2.1191	2.2060	2.2098	2.1580	0.2925	0.3041	1.7107
45.0000	2.1409	3.1332	0.5272	1.4548	1.0267	2.3993	0.0110	0.1456	441.0000	2.2890	2.1038	2.1134	2.2201	2.2154	2.1760	0.3029	0.3108	1.7164
46.0000	1.6559	2.3162	2.9231	1.5569	1.8157	1.4120	1.8331	0.5362	451.0000	2.2986	2.1037	2.1063	2.1913	2.2148	2.1506	0.3057	0.3077	1.7098
47.0000	1.6790	2.7667	2.0025	0.7983	4.3419	2.1243	0.0943	0.1539	461.0000	2.2849	2.0811	2.0734	2.2096	2.2105	2.1350	0.3021	0.3114	1.7010
48.0000	2.4916	1.9401	1.5856	2.0784	2.2597	3.4985	0.0269	0.5795	471.0000	2.2453	2.0838	2.0693	2.2030	2.2068	2.1252	0.3059	0.3183	1.6947
49.0000	1.3546	2.5215	3.1337	2.1899	1.5036	3.1569	0.1170	0.1457	481.0000	2.2483	2.0841	2.0890	2.2049	2.1957	2.1095	0.3128	0.2976	1.6927
50.0000	2.9446	2.8127	2.6713	1.4694	3.4671	0.4863	0.0657	0.0833	491.0000	2.2771	2.1067	2.1117	2.1960	2.2137	2.1001	0.3129	0.2927	1.7014
51.0000	1.3333	2.2681	2.7617	3.3877	3.1655	1.7156	0.0823	0.1011	501.0000	2.2495	2.1112	2.1316	2.1950	2.2328	2.0534	0.3141	0.2899	1.6972
52.0000	2.4356	0.6289	0.2524	2.7530	1.0861	2.2377	0.0581	0.9026	511.0000	2.2271	2.1312	2.1530	2.2119	2.2504	2.0629	0.3132	0.2839	1.7042
53.0000	1.2146	3.5674	2.1699	2.4082	3.3537	1.1175	0.0420	0.0819	521.0000	2.2407	2.1128	2.1491	2.2364	2.2753	2.0873	0.3238	0.2792	1.7131
54.0000	1.3748	2.2613	2.8109	2.4845	2.0076	2.0945	0.0559	1.2751	531.0000	2.2389	2.1019	2.1406	2.2048	2.2770	2.1043	0.3364	0.2751	1.7099
55.0000	2.1978	1.4798	2.8348	3.4128	2.6616	0.3598	0.6256	0.5043	541.0000	2.2117	2.1233	2.1392	2.2088	2.2773	2.0952	0.3327	0.2675	1.7070
56.0000	0.5359	1.4012	2.2989	1.2140	1.9435	2.1980	0.3755	0.0499	551.0000	2.2554	2.1236	2.1086	2.1766	2.2795	2.0958	0.3345	0.2647	1.7048
57.0000	3.5474	2.3547	3.5560	0.5350	1.8390	1.0534	0.0525	0.2026	561.0000	2.2242	2.1353	2.1291	2.2009	2.3013	2.0865	0.3532	0.2786	1.7136
58.0000	0.6236	0.8828	2.4934	4.2710	0.6596	0.7764	0.2558	1.0469	571.0000	2.2131	2.1401	2.1474	2.2028	2.3309	2.0933	0.3425	0.2891	1.7199
59.0000	0.3957	2.6554	2.0657	2.4986	0.4046	0.3973	0.8157	0.1061	581.0000	2.1780	2.1451	2.1705	2.1931	2.2953	2.0717	0.3389	0.2813	1.7092
60.0000	1.6079	3.0103	2.5700	0.9309	2.1810	3.0556	0.0591	0.2626	591.0000	2.1629	2.1496	2.1653	2.2208	2.2662	2.0789	0.3322	0.2935	1.7087
61.0000	2.2585	1.8486	2.2022	0.9117	1.0703	0.5596	0.0775	1.7833	601.0000	2.1304	2.1335	2.1546	2.2202	2.2889	2.1395	0.3401	0.2835	1.7113
62.0000	1.4722	1.8942	1.1901	2.4224	1.6225	1.8784	0.3990	1.7237	611.0000	2.1548	2.1200	2.1380	2.2150	2.2891	2.1424	0.3308	0.2765	1.7083
63.0000	2.8372	1.6102	2.3333	2.1088	2.1409	3.1664	1.4520	0.0453	621.0000	2.1528	2.0968	2.1744	2.2290	2.3010	2.1525	0.3265	0.2870	1.7150
64.0000	1.4227	1.5556	0.7894	2.9543	1.4127	1.4967	0.0129	1.8656	631.0000	2.1330	2.1162	2.1786	2.2301	2.2983	2.1346	0.3374	0.2739	1.7128
65.0000	3.5841	1.4225	1.3465	1.6043	2.0214	0.3416	2.4969	0.3972	641.0000	2.1257	2.0768	2.1957	2.2682	2.2753	2.0929	0.3316	0.2672	1.7042
66.0000	1.9388	2.3223	0.6226	1.8731	2.4606	3.9339	0.0680	0.9034	651.0000	2.1430	2.0757	2.2244	2.3069	2.2648	2.1102	0.3289	0.2782	1.7165
67.0000	1.6542	1.9225	0.8408	2.4669	1.5581	1.7324	0.9266	0.1344	661.0000	2.1482	2.1019	2.2111	2.2948	2.2598	2.1044	0.3243	0.2630	1.7134
68.0000	2.4176	3.3456	2.3061	1.5065	1.1338	3.3522	1.6574	0.0543	671.0000	2.1936	2.0718	2.2119	2.2712	2.2643	2.0894	0.3306	0.2596	1.7116
69.0000	1.9284	0.3477	1.4582	1.9604	3.5354	2.6122	0.0690	0.2295	681.0000	2.1889	2.0802	2.2064	2.2745	2.2531	2.1429	0.3236	0.2697	1.7174
70.0000	2.2420	0.5652	2.0651	2.8184	1.3221	1.4089	0.6827	2.7486	691.0000	2.1666	2.0678	2.1742	2.2677	2.2434	2.0988	0.3309	0.2853	1.7044
71.0000	2.3857	1.8336	1.2579	1.6835	2.8167	0.6616	0.1735	1.8507	701.0000	2.2032	2.0593	2.1636	2.2484	2.2179	2.1338	0.3430	0.2981	1.7084
72.0000	2.0918	0.4350	1.9521	3.0203	3.4452	1.3606	1.5230	0.0586	711.0000	2.1756	2.0683	2.1413	2.2708	2.1969	2.1408	0.3393	0.2936	1.7033
73.0000	1.0478	2.9484	2.6987	1.7797	1.5747	1.9800	0.0843	1.7465	721.0000	2.1888	2.0894	2.1798	2.2394	2.1875	2.1407	0.3250	0.2959	1.7058
74.0000	1.2396	2.2070	2.9863	1.6266	1.6802	1.8987	0.5628	0.3859	731.0000	2.1776	2.1370	2.1823	2.2580	2.1980	2.1542	0.3275	0.3018	1.7170
75.0000	0.7541	1.7412	1.5869	1.2402	2.6375	2.4521	0.0756	0.1039	741.0000	2.1640	2.1046	2.1876	2.2381	2.1967	2.1503	0.3313	0.3041	1.7096
76.0000	2.1876	2.9910	1.5725	1.3332	0.2502	1.9062	0.2112	1.4506	751.0000	2.1330	2.1024	2.2159	2.2499	2.2012	2.1526	0.3478	0.3142	1.7146
77.0000	2.5571	2.6668	0.8956	1.0271	1.7425	3.1654	1.2439	0.0222	761.0000	2.1776	2.1053	2.1927	2.2064	2.1972	2.1588	0.3385	0.2980	1.7093
78.0000	0.1848	1.7926	2.8799	2.5244	3.3131	2.4498	1.5196	0.4149	771.0000	2.1960	2.0962	2.2014	2.2217	2.2275	2.1604	0.3395	0.2955	1.7173
79.0000	2.8387	1.9630	2.5813	2.7767	3.1126	2.1694	0.4558	0.1359	781.0000	2.2480	2.0953	2.1567	2.2007	2.2432	2.1908	0.3398	0.3203	1.7244
80.0000	3.8325	3.0147	1.1781	2.2427	1.7675	2.7534	0.0028	0.4919	791.0000	2.2434	2.1109	2.1817	2.1813	2.2171	2.2000	0.3400	0.3111	1.7232
81.0000	2.4688	3.9137	0.9966	1.7319	1.8339	2.2969	0.9701	0.5080	801.0000	2.2329	2.1013	2.2265	2.1712	2.2143	2.1845	0.3358	0.3233	1.7237
82.0000	2.0302	2.6266	2.4119	0.3695	3.1854	2.6139	0.0325	0.1965	811.0000	2.2167	2.1247	2.2225	2.1686	2.2004	2.1643	0.3337	0.3276	1.7198
83.0000	2.6493	1.0716	2.4729	2.1457	2.7835	2.8981	0.9796	1.1218	821.0000	2.2023	2.1282	2.1960	2.1394	2.1698	2.1791	0.3441	0.3180	1.7096
84.0000	1.5452	1.9851	1.9285	1.7001	0.7958	1.2781	0.0611	0.0760	831.0000	2.1922	2.1068	2.1633	2.1433	2.1746	2.1720	0.3560	0.3287	1.7046
85.0000	2.1138	1.2727	2.4861	2.0019	1.6303	3.3453	0.7250	0.2512	841.0000	2.2031	2.1460	2.1867	2.1014	2.1724	2.1974	0.3619	0.3285	1.7122
86.0000	0.6894	0.0827	1.5172	0.0542	1.9283	2.2976	0.0849	1.1114	851.0000	2.2055	2.0892	2.1790	2.1011	2.1879	2.1885	0.3561	0.3295	1.7046
87.0000	2.4920	1.8912	3.3720	2.4132	0.0220	2.9095	0.1466	1.7201	861.0000	2.1958	2.0837	2.1879	2.0775	2.2068	2.2014	0.3661	0.3469	1.7083
88.0000	1.4429	2.0886	2.9804	2.3891	2.5028	2.3047	1.7266	0.1881	871.0000	2.1838	2.1048	2.1616	2.0673	2.2022	2.2236	0.3762	0.3506	1.7088
89.0000	2.4017	0.9083	3.2965	3.0601	0.7825	0.4333	2.4677	1.6591	881.0000	2.1793	2.0908	2.1899	2.0502	2.1944	2.1742	0.3932	0.3465	1.7023
90.0000	0.1425	0.0330	2.4952	3.8709	2.6773	2.8329	0.1917	1.3916	891.0000	2.1935	2.0839	2.2152	2.0696	2.1989	2.2162	0.3912	0.3330	1.7127
91.0000	2.1570	3.5143	1.9430	2.3031	1.6117	1.5039	0.5192	0.2068	901.0000	2.1818	2.0853	2.2340	2.0602	2.2056	2.2352	0.3937	0.3230	1.7148
92.0000	2.6348	1.2849	2.7371	1.1707	2.4539	3.5473	0.1357	1.9551	911.0000	2.1901	2.0921	2.2879	2.0331	2.2078	2.2273	0.3968	0.3361	1.7214
93.0000	2.4563	2.1180	2.7744	0.5908	1.7943	2.4654	0.0104	1.6328	921.0000	2.1885	2.0733	2.2523	2.0439	2.2274	2.2096	0.4151	0.3356	1.7182
94.0000	3.2604	1.3215	3.1143	2.7984	2.9283	1.5106	0.1594	0.1414	931.0000	2.1909	2.0493	2.2804	2.0303	2.2181	2.1828	0.4125	0.3333	1.7122
95.0000	0.7521	3.3367	3.0867	3.2797	1.4713	2.4414	1.9061	1.5040	941.0000	2.1624	2.0731	2.2794	2.0766	2.2235	2.1785	0.4154	0.3296	1.7173
96.0000	2.9125	2.5251	2.2978	1.5818	2.3146	2.0009	0.4709	0.2200	951.0000	2.1758	2.0893	2.2618	2.0975	2.2086	2.1893	0.3974	0.3388	1.7198
97.0000	1.4959	2.8067	1.0831	2.4844	3.8528	2.2437	0.1842	0.1929	961.0000	2.1838	2.1065	2.2860	2.0845	2.2212	2.1859	0.3865	0.3506	1.7256
98.0000	2.4594	2.1606	0.2637	1.7262	0.6576	2.2881	0.0103	1.8028	971.0000	2.1793	2.1136	2.2995	2.0636	2.2004	2.1545	0.4015	0.3444	1.7196
99.0000	1.7245	1.5268	1.9811	2.2486	2.3544	2.8750	2.1294	0.1377	981.0000	2.1701	2.1313	2.3032	2.0676	2.1854	2.1490	0.4008	0.3414	1.7186
100.0000	1.9340	3.3664	1.2202	2.5264	3.1004	1.6756	0.7618	0.6020	991.0000	2.1979	2.1400	2.2365	2.0803	2.1926	2.1492	0.3969	0.3432	1.7171


==> Data-n8/pf_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2991	0.2998
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2993	0.3000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2995	0.3002
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2997	0.3004
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2998	0.3006
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3000	0.3008
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3002	0.3009
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3004	0.3011
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3006	0.3014
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3008	0.3016
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3009	0.3018
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3011	0.3019
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3013	0.3021
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3015	0.3023
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3017	0.3025
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3018	0.3027
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3020	0.3028
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3022	0.3030
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3024	0.3032
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3026	0.3033
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3028	0.3035
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3029	0.3037
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3031	0.3039
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3033	0.3041
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3035	0.3042
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3037	0.3044
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3039	0.3046
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3041	0.3048
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3043	0.3049
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3045	0.3051
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3046	0.3053
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3048	0.3055
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3050	0.3056
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3052	0.3058
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3054	0.3060
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3056	0.3062
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3058	0.3064
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3060	0.3065
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3062	0.3067
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3064	0.3069
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3066	0.3071
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3068	0.3073
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3069	0.3075
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3071	0.3077
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3073	0.3078
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3075	0.3081
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3077	0.3083
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3079	0.3085
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3081	0.3087
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3083	0.3089
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3085	0.3091
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3087	0.3093
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3089	0.3095
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3091	0.3097
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3093	0.3099
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3094	0.3101
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3096	0.3103
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3098	0.3105
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3100	0.3107
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3102	0.3109
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3104	0.3111
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3106	0.3112
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3107	0.3114
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3109	0.3116
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3111	0.3117
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3113	0.3120
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3115	0.3121
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3117	0.3123
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3118	0.3125
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3120	0.3127
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3122	0.3129
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3124	0.3131
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3126	0.3132
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3128	0.3134
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3130	0.3137
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3132	0.3139
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3133	0.3140
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3136	0.3142
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3138	0.3145
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3140	0.3146
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3141	0.3148
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3143	0.3150
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3145	0.3152
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3147	0.3154
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3149	0.3156
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3151	0.3158
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3153	0.3160
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3154	0.3162
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3156	0.3164
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3158	0.3166
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3160	0.3168
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3162	0.3170
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3164	0.3172
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3166	0.3174
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3168	0.3176
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3170	0.3178
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3172	0.3180
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3174	0.3182
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3176	0.3184
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3177	0.3186
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3179	0.3188
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3181	0.3190
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3183	0.3192
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3185	0.3193
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3187	0.3195
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3189	0.3198
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3191	0.3200
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3193	0.3201
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3195	0.3203
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3197	0.3205
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3199	0.3208
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3201	0.3210
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3204	0.3211
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3206	0.3214
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3208	0.3215
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3210	0.3217
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3212	0.3220
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3214	0.3222
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3216	0.3224
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3218	0.3226
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3220	0.3228
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3222	0.3230
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3224	0.3232
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3227	0.3234
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3229	0.3236
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3231	0.3238
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3233	0.3240
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3234	0.3242
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3236	0.3244
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3238	0.3246
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3240	0.3248
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3243	0.3250
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3245	0.3252
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3247	0.3254
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3249	0.3256
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3251	0.3259
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3253	0.3261
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3255	0.3263
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3257	0.3265
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3259	0.3267
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3262	0.3269
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3264	0.3271
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3266	0.3274
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3269	0.3275
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3271	0.3278
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3273	0.3280
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3275	0.3282
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3277	0.3284
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3279	0.3287
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3281	0.3289
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3283	0.3291
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3285	0.3293
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3287	0.3295
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3289	0.3297
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3291	0.3300
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3294	0.3302
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3295	0.3304
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3297	0.3306
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3300	0.3308
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3301	0.3309
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3304	0.3312
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3306	0.3314
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3308	0.3316
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3311	0.3318
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3313	0.3321
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3315	0.3323
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3317	0.3325
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3319	0.3327
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3322	0.3329
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3324	0.3331
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3326	0.3333
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3328	0.3336
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3330	0.3337
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3332	0.3340
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3335	0.3342
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3336	0.3343
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3339	0.3345
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3340	0.3347
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3343	0.3350
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3344	0.3352
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3347	0.3354
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3349	0.3356
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3351	0.3358
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3354	0.3361
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3356	0.3363
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3358	0.3365
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3361	0.3368
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3363	0.3370
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3365	0.3372
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3367	0.3375
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3369	0.3377
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3372	0.3379
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3374	0.3381
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3377	0.3384
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3379	0.3386
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3381	0.3388
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3384	0.3391
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3386	0.3393
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3388	0.3395
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3391	0.3397
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3394	0.3399
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3396	0.3401
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3399	0.3403
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3401	0.3405
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3403	0.3408
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3405	0.3410
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3407	0.3413
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3409	0.3415
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3412	0.3418
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3414	0.3420
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3417	0.3422
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3419	0.3424
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3422	0.3427
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3424	0.3429
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3427	0.3431
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3429	0.3433
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3432	0.3435
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3434	0.3438
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3437	0.3441
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3439	0.3443
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3441	0.3445
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3443	0.3448
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3445	0.3450
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3448	0.3452
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3450	0.3454
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3452	0.3457
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3455	0.3459
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3457	0.3461
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3459	0.3464
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3461	0.3467
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3464	0.3468
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3466	0.3471
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3468	0.3474
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3471	0.3476
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3473	0.3479
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3476	0.3481
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3478	0.3484
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3480	0.3486
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3482	0.3488
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3485	0.3490
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3487	0.3492
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3489	0.3495
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3491	0.3497
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3494	0.3499
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3496	0.3501
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3499	0.3504
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3501	0.3506
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3504	0.3508
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3506	0.3510
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3509	0.3513
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3511	0.3515
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3513	0.3518
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3516	0.3520
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3518	0.3523
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3520	0.3525
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3523	0.3528
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3525	0.3530
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3527	0.3533
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3530	0.3535
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3533	0.3537
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3535	0.3539
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3537	0.3542
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3540	0.3545
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3543	0.3547
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3545	0.3550
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3547	0.3553
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3550	0.3556
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3552	0.3558
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3555	0.3561
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3557	0.3563
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3560	0.3566
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3562	0.3568
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3565	0.3571
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3568	0.3573
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3571	0.3576
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3573	0.3579
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3576	0.3582
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3578	0.3585
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3580	0.3587
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3583	0.3590
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3585	0.3592
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3588	0.3595
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3590	0.3597
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3593	0.3600
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3595	0.3602
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3597	0.3605
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3600	0.3608
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3603	0.3610
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3606	0.3613
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3609	0.3616
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3611	0.3618
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3613	0.3621
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3616	0.3623
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3618	0.3626
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3621	0.3629
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3623	0.3632
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3626	0.3634
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3629	0.3637
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3632	0.3639
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3635	0.3642
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3637	0.3645
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3640	0.3647
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3643	0.3650
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3645	0.3652
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3648	0.3655
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3651	0.3658
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3653	0.3661
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3656	0.3663
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3659	0.3666
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3661	0.3668
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3664	0.3671
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3667	0.3673
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3669	0.3676
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3672	0.3679
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3675	0.3681
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3677	0.3684
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3680	0.3687
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3683	0.3689
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3685	0.3692
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3688	0.3695
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3691	0.3697
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3693	0.3700
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3695	0.3703
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3698	0.3706
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3701	0.3709
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3703	0.3712
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3706	0.3714
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3709	0.3717
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3711	0.3720
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3714	0.3723
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3717	0.3725
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3719	0.3728
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3722	0.3731
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3724	0.3734
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3727	0.3737
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3730	0.3740
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3733	0.3742
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3735	0.3746
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3738	0.3749
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3741	0.3751
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3743	0.3754
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3746	0.3757
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3749	0.3759
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3752	0.3762
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3755	0.3764
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3758	0.3767
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3761	0.3770
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3763	0.3772
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3766	0.3775
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3769	0.3778
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3772	0.3780
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3774	0.3783
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3777	0.3786
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3780	0.3789
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3783	0.3792
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3785	0.3794
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3789	0.3797
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3791	0.3800
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3794	0.3803
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3797	0.3805
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3800	0.3808
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3803	0.3811
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3806	0.3814
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3809	0.3817
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3812	0.3819
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3814	0.3823
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3817	0.3826
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3820	0.3829
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3823	0.3832
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3825	0.3835
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3828	0.3837
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3831	0.3840
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3834	0.3843
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3837	0.3846
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3840	0.3849
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3843	0.3852
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3846	0.3854
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3849	0.3857
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3852	0.3860
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3854	0.3863
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3858	0.3865
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3861	0.3868
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3865	0.3871
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3868	0.3874
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3871	0.3877
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3873	0.3880
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3876	0.3883
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3879	0.3886
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3883	0.3889
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3885	0.3892
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3888	0.3895
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3892	0.3898
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3895	0.3901
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3897	0.3904
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3901	0.3907
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3904	0.3909
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3907	0.3913
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3910	0.3916
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3913	0.3919
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3916	0.3921
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3919	0.3924
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3922	0.3927
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3926	0.3930
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3929	0.3933
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3932	0.3936
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3934	0.3940
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3938	0.3943
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3941	0.3946
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3944	0.3949
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3948	0.3952
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3951	0.3955
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3954	0.3958
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3957	0.3961
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3960	0.3965
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3964	0.3968
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3966	0.3971
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3970	0.3974
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3973	0.3977
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3976	0.3980
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3980	0.3983
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3983	0.3986
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3986	0.3989
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3989	0.3992
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3992	0.3995
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3995	0.3998
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3998	0.4002
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4001	0.4004
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4004	0.4007
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4007	0.4011
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4011	0.4013
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4014	0.4016
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4017	0.4019
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4020	0.4022
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4024	0.4026
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4027	0.4029
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4030	0.4032
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4034	0.4035
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4036	0.4038
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4040	0.4041
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4044	0.4044
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4047	0.4048
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4050	0.4051
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4053	0.4054
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4056	0.4058
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4060	0.4061
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4063	0.4064
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4067	0.4067
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4070	0.4070
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4074	0.4073
4.5000	0.0001	0.0000	0.0001	0.0000	0.0000	0.0001	0.4077	0.4076
4.5100	0.0006	0.0002	0.0004	0.0003	0.0005	0.0002	0.4080	0.4079
4.5200	0.0012	0.0004	0.0009	0.0006	0.0010	0.0006	0.4084	0.4083
4.5300	0.0023	0.0009	0.0018	0.0014	0.0020	0.0015	0.4087	0.4086
4.5400	0.0049	0.0027	0.0043	0.0035	0.0046	0.0040	0.4090	0.4090
4.5500	0.0102	0.0068	0.0100	0.0081	0.0098	0.0091	0.4094	0.4093
4.5600	0.0141	0.0098	0.0140	0.0112	0.0135	0.0126	0.4097	0.4097
4.5700	0.0275	0.0202	0.0289	0.0233	0.0261	0.0258	0.4100	0.4100
4.5800	0.0500	0.0386	0.0519	0.0439	0.0477	0.0461	0.4103	0.4103
4.5900	0.0716	0.0585	0.0737	0.0643	0.0693	0.0660	0.4107	0.4107
4.6000	0.0985	0.0840	0.1020	0.0907	0.0969	0.0925	0.4110	0.4110
4.6100	0.1458	0.1322	0.1517	0.1389	0.1492	0.1390	0.4114	0.4113
4.6200	0.2054	0.1923	0.2120	0.2017	0.2142	0.1957	0.4117	0.4117
4.6300	0.2332	0.2211	0.2399	0.2315	0.2455	0.2226	0.4120	0.4120
4.6400	0.3031	0.2927	0.3101	0.3051	0.3227	0.2911	0.4123	0.4123
4.6500	0.3757	0.3687	0.3825	0.3823	0.4037	0.3626	0.4127	0.4126
4.6600	0.4357	0.4305	0.4426	0.4471	0.4682	0.4248	0.4131	0.4129
4.6700	0.4782	0.4730	0.4837	0.4913	0.5131	0.4680	0.4134	0.4133
4.6800	0.5470	0.5406	0.5496	0.5598	0.5819	0.5371	0.4137	0.4136
4.6900	0.6100	0.6017	0.6076	0.6204	0.6406	0.5973	0.4140	0.4140
4.7000	0.6403	0.6305	0.6358	0.6496	0.6683	0.6274	0.4143	0.4143
4.7100	0.6840	0.6715	0.6756	0.6905	0.7063	0.6697	0.4147	0.4147
4.7200	0.7252	0.7119	0.7148	0.7302	0.7425	0.7123	0.4151	0.4150
4.7300	0.7588	0.7450	0.7476	0.7611	0.7715	0.7476	0.4154	0.4153
4.7400	0.7706	0.7571	0.7598	0.7716	0.7818	0.7607	0.4157	0.4157
4.7500	0.7960	0.7828	0.7850	0.7956	0.8042	0.7893	0.4160	0.4160
4.7600	0.8190	0.8056	0.8072	0.8169	0.8234	0.8135	0.4164	0.4164
4.7700	0.8375	0.8255	0.8271	0.8346	0.8393	0.8333	0.4167	0.4167
4.7800	0.8473	0.8368	0.8383	0.8450	0.8479	0.8445	0.4171	0.4170
4.7900	0.8659	0.8578	0.8593	0.8650	0.8645	0.8659	0.4175	0.4174
4.8000	0.8825	0.8778	0.8795	0.8850	0.8810	0.8869	0.4178	0.4178
4.8100	0.8939	0.8911	0.8925	0.8978	0.8919	0.9004	0.4181	0.4181
4.8200	0.9048	0.9033	0.9039	0.9098	0.9013	0.9126	0.4185	0.4185
4.8300	0.9184	0.9197	0.9198	0.9250	0.9135	0.9276	0.4189	0.4188
4.8400	0.9308	0.9341	0.9340	0.9386	0.9248	0.9412	0.4193	0.4192
4.8500	0.9373	0.9416	0.9413	0.9455	0.9311	0.9485	0.4196	0.4195
4.8600	0.9460	0.9521	0.9514	0.9558	0.9406	0.9590	0.4200	0.4198
4.8700	0.9562	0.9634	0.9620	0.9670	0.9507	0.9694	0.4203	0.4202
4.8800	0.9654	0.9725	0.9703	0.9759	0.9608	0.9780	0.4207	0.4205
4.8900	0.9691	0.9758	0.9737	0.9790	0.9649	0.9810	0.4210	0.4209
4.9000	0.9766	0.9823	0.9802	0.9849	0.9739	0.9866	0.4214	0.4212
4.9100	0.9829	0.9876	0.9858	0.9900	0.9811	0.9912	0.4217	0.4215
4.9200	0.9881	0.9921	0.9906	0.9937	0.9869	0.9945	0.4220	0.4218
4.9300	0.9901	0.9935	0.9920	0.9948	0.9889	0.9955	0.4224	0.4222
4.9400	0.9935	0.9962	0.9948	0.9967	0.9931	0.9974	0.4227	0.4225
4.9500	0.9960	0.9976	0.9967	0.9980	0.9959	0.9984	0.4230	0.4228
4.9600	0.9976	0.9986	0.9979	0.9988	0.9976	0.9992	0.4234	0.4232
4.9700	0.9980	0.9989	0.9983	0.9991	0.9981	0.9995	0.4238	0.4235
4.9800	0.9988	0.9995	0.9991	0.9996	0.9989	0.9997	0.4241	0.4239
4.9900	0.9994	0.9998	0.9996	0.9998	0.9995	0.9999	0.4244	0.4243
5.0000	0.9997	0.9999	0.9997	0.9999	0.9998	1.0000	0.4248	0.4247
5.0100	0.9998	1.0000	0.9998	1.0000	0.9998	1.0000	0.4252	0.4250
5.0200	0.9999	1.0000	0.9999	1.0000	1.0000	1.0000	0.4256	0.4254
5.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4259	0.4257
5.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4263	0.4261
5.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4267	0.4265
5.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4271	0.4268
5.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4274	0.4272
5.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4278	0.4275
5.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4281	0.4279
5.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4284	0.4282
5.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4287	0.4286
5.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4291	0.4290
5.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4295	0.4293
5.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4298	0.4297
5.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4301	0.4300
5.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4305	0.4303
5.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4309	0.4307
5.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4313	0.4310
5.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4317	0.4314
5.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4320	0.4317
5.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4324	0.4321
5.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4328	0.4324
5.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4331	0.4328
5.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4335	0.4331
5.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4339	0.4335
5.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4343	0.4339
5.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4346	0.4342
5.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4350	0.4346
5.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4354	0.4349
5.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4357	0.4353
5.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4361	0.4356
5.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4365	0.4360
5.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4369	0.4364
5.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4373	0.4368
5.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4376	0.4372
5.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4380	0.4376
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4384	0.4379
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4387	0.4383
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4391	0.4387
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4394	0.4390
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4398	0.4394
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4402	0.4398
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4406	0.4402
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4410	0.4407
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4413	0.4410
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4417	0.4414
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4421	0.4418
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4425	0.4423
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4429	0.4426
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4433	0.4430
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4436	0.4434
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4440	0.4437
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4444	0.4441
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4448	0.4445
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4452	0.4449
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4456	0.4452
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4460	0.4456
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4464	0.4460
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4468	0.4464
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4472	0.4468
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4476	0.4472
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4479	0.4475
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4483	0.4479
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4486	0.4483
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4490	0.4487
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4494	0.4491
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4498	0.4495
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4502	0.4499
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4506	0.4503
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4510	0.4506
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4513	0.4510
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4517	0.4514
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4521	0.4518
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4525	0.4523
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4529	0.4527
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4533	0.4530
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4537	0.4535
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4540	0.4540
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4545	0.4544
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4548	0.4548
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4552	0.4552
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4556	0.4556
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4560	0.4560
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4564	0.4564
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4568	0.4569
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4572	0.4574
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4576	0.4577
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4579	0.4581
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4583	0.4586
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4587	0.4590
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4591	0.4595
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4596	0.4599
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4600	0.4603
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4604	0.4607
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4608	0.4610
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4612	0.4614
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4616	0.4618
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4621	0.4622
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4625	0.4627
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4630	0.4631
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4633	0.4634
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4638	0.4638
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4642	0.4643
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4646	0.4647
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4651	0.4651
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4655	0.4655
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4659	0.4659
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4663	0.4664
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4668	0.4668
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4672	0.4672
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4676	0.4677
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4680	0.4681
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4684	0.4686
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4689	0.4690
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4693	0.4694
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4698	0.4698
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4702	0.4702
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4706	0.4706
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4710	0.4710
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4715	0.4715
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4719	0.4719
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4723	0.4723
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4727	0.4728
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4732	0.4733
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4736	0.4737
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4741	0.4741
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4745	0.4745
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4750	0.4750
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4755	0.4753
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4759	0.4758
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4764	0.4762
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4768	0.4766
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4772	0.4771
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4777	0.4775
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4782	0.4780
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4786	0.4784
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4791	0.4788
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4795	0.4793
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4799	0.4796
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4804	0.4801
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4808	0.4805
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4813	0.4810
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4818	0.4814
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4822	0.4818
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4826	0.4823
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4831	0.4827
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4835	0.4832
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4840	0.4836
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4844	0.4841
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4849	0.4845
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4854	0.4850
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4858	0.4854
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4863	0.4858
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4867	0.4863
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4872	0.4867
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4876	0.4873
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4881	0.4877
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4886	0.4881
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4891	0.4886
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4896	0.4890
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4900	0.4895
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4905	0.4899
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4909	0.4904
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4913	0.4908
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4917	0.4913
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4921	0.4917
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4927	0.4921
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4931	0.4926
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4936	0.4931
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4941	0.4935
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4946	0.4940
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4951	0.4945
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4956	0.4950
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4961	0.4954
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4966	0.4959
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4970	0.4964
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4975	0.4968
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4979	0.4972
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4984	0.4977
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4989	0.4981
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4994	0.4986
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4999	0.4991
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5004	0.4996
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5009	0.5000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5013	0.5005
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5018	0.5009
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5024	0.5014
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5029	0.5019
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5033	0.5023
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5038	0.5028
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5043	0.5033
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5048	0.5038
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5052	0.5042
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5057	0.5047
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5063	0.5052
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5068	0.5058
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5073	0.5062
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5078	0.5067
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5083	0.5072
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5088	0.5077
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5093	0.5083
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5098	0.5088
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5103	0.5093
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5108	0.5097
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5113	0.5102
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5118	0.5107
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5123	0.5112
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5129	0.5118
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5134	0.5123
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5139	0.5128
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5144	0.5132
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5150	0.5137
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5155	0.5142
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5160	0.5148
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5164	0.5154
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5169	0.5159
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5174	0.5164
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5179	0.5168
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5184	0.5174
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5189	0.5179
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5194	0.5184
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5200	0.5189
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5206	0.5194
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5210	0.5199
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5216	0.5205
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5220	0.5210
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5226	0.5216
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5232	0.5221
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5237	0.5226
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5242	0.5232
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5247	0.5237
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5253	0.5243
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5257	0.5248
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5263	0.5254
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5268	0.5260
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5274	0.5265
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5280	0.5270
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5285	0.5276
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5290	0.5281
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5295	0.5286
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5300	0.5292
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5306	0.5298
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5311	0.5303
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5317	0.5308
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5323	0.5313
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5328	0.5318
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5333	0.5324
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5339	0.5330
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5344	0.5336
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5349	0.5342
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5353	0.5348
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5359	0.5353
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5365	0.5358
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5370	0.5364
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5375	0.5369
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5381	0.5374
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5386	0.5380
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5392	0.5385
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5397	0.5391
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5403	0.5396
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5409	0.5402
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5415	0.5407
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5420	0.5413
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5426	0.5419
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5431	0.5424
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5437	0.5430
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5442	0.5435
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5448	0.5441
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5453	0.5447
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5459	0.5453
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5465	0.5458
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5471	0.5463
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5477	0.5470
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5482	0.5474
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5487	0.5481
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5493	0.5487
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5498	0.5493
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5504	0.5498
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5509	0.5505
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5515	0.5511
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5520	0.5517
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5526	0.5523
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5532	0.5529
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5538	0.5534
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5543	0.5539
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5549	0.5545
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5555	0.5551
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5561	0.5557
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5566	0.5564
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5572	0.5570
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5578	0.5576
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5584	0.5582
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5590	0.5589
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5596	0.5594
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5602	0.5600
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5609	0.5606
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5614	0.5613
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5621	0.5618
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5627	0.5624
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5633	0.5629
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5639	0.5635
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5644	0.5640
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5650	0.5647
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5657	0.5653
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5662	0.5659
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5669	0.5665
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5674	0.5671
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5680	0.5678
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5686	0.5684
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5692	0.5690
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5698	0.5696
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5705	0.5702
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5710	0.5709
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5717	0.5716
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5723	0.5722
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5729	0.5728
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5735	0.5735
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5741	0.5741
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5748	0.5747
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5754	0.5752
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5761	0.5759
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5768	0.5765
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5774	0.5771
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5780	0.5777
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5786	0.5783
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5792	0.5790
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5798	0.5796
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5806	0.5802
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5812	0.5809
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5819	0.5815
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5825	0.5821
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5831	0.5828
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5838	0.5834
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5845	0.5841
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5851	0.5847
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5858	0.5854
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5865	0.5860
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5871	0.5866
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5878	0.5873
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5883	0.5880
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5890	0.5887
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5896	0.5894
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5903	0.5901
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5909	0.5908
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5916	0.5914
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5922	0.5920
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5929	0.5927
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5935	0.5933
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5942	0.5939
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5949	0.5946
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5955	0.5953
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5961	0.5959
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5968	0.5966
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5974	0.5972
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5981	0.5979
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5987	0.5986
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5994	0.5992
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6001	0.5999
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6008	0.6006
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6014	0.6013
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6020	0.6020
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6027	0.6027
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6033	0.6034
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6040	0.6041
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6048	0.6048
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6055	0.6056
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6062	0.6062
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6069	0.6069
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6075	0.6076
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6081	0.6083
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6089	0.6090
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6096	0.6097
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6102	0.6104
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6110	0.6110
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6117	0.6118
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6124	0.6125
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6131	0.6133
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6138	0.6140
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6144	0.6147
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6150	0.6154
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6158	0.6161
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6166	0.6167
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6173	0.6174
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6180	0.6181
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6187	0.6188
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6195	0.6197
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6201	0.6203
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6208	0.6210
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6216	0.6217
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6223	0.6225
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6230	0.6232
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6238	0.6240
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6244	0.6247
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6251	0.6254
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6259	0.6261
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6266	0.6269
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6274	0.6275
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6281	0.6283
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6290	0.6290
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6297	0.6297
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6304	0.6305
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6312	0.6313
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6320	0.6320
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6327	0.6327
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6334	0.6334
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6342	0.6340
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6349	0.6348
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6357	0.6355
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6365	0.6362
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6372	0.6369
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6380	0.6376
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6388	0.6383
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6395	0.6390
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6403	0.6398
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6411	0.6406
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6418	0.6412
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6425	0.6420
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6433	0.6428
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6440	0.6435
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6447	0.6443
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6455	0.6451
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6463	0.6458
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6470	0.6466
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6477	0.6473
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6485	0.6480
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6493	0.6488
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6500	0.6496
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6509	0.6504
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6517	0.6512
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6524	0.6520
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6532	0.6527
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6539	0.6535
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6548	0.6544
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6555	0.6551
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6563	0.6559
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6571	0.6567
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6579	0.6574
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6587	0.6582
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6594	0.6589
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6603	0.6597
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6610	0.6604
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6618	0.6613
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6626	0.6621
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6634	0.6629
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6642	0.6637
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6651	0.6645
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6659	0.6653
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6667	0.6661
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6674	0.6669
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6683	0.6677
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6690	0.6686
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6698	0.6694
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6705	0.6702
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6713	0.6710
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6721	0.6719
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6730	0.6727
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6739	0.6736
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6747	0.6743
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6755	0.6751
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6762	0.6760
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6771	0.6767
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6779	0.6776
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6787	0.6785
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6796	0.6793
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6804	0.6803
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6813	0.6811
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6820	0.6820
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6829	0.6828
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6837	0.6836
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6845	0.6843
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6854	0.6851
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6862	0.6859
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6871	0.6869
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6879	0.6877
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6888	0.6885
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6896	0.6894
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6905	0.6902
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6914	0.6911
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6921	0.6920
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6929	0.6928
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6937	0.6937
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6945	0.6946
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6954	0.6955
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6962	0.6963
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6971	0.6972
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6979	0.6981
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6988	0.6988
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6997	0.6997
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7005	0.7005
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7014	0.7014
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7024	0.7023
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7033	0.7032
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7041	0.7040
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7050	0.7049
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7058	0.7058
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7067	0.7067
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7075	0.7076
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7084	0.7084
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7092	0.7093
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7101	0.7101
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7109	0.7110
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7118	0.7119
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7127	0.7128
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7136	0.7137
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7145	0.7145
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7155	0.7154
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7163	0.7163
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7173	0.7171
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7181	0.7181
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7190	0.7188
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7199	0.7197
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7208	0.7206
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7218	0.7215
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7228	0.7224
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7237	0.7233
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7246	0.7243
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7255	0.7251
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7264	0.7260
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7274	0.7269
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7283	0.7278
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7293	0.7287
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7301	0.7296
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7311	0.7306
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7321	0.7315
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7330	0.7324
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7340	0.7334
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7349	0.7342
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7359	0.7352
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7368	0.7362
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7378	0.7371
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7387	0.7379
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7397	0.7388
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7406	0.7398
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7415	0.7407
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7425	0.7416
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7434	0.7425
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7443	0.7434
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7453	0.7443
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7462	0.7453
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7472	0.7462
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7482	0.7472
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7491	0.7482
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7500	0.7492
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7509	0.7502
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7519	0.7511
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7529	0.7521
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7538	0.7530
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7548	0.7540
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7558	0.7549
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7567	0.7559
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7577	0.7568
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7586	0.7579
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7595	0.7588
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7607	0.7597
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7617	0.7607
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7627	0.7617
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7636	0.7626
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7646	0.7637
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7656	0.7647
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7667	0.7656
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7677	0.7665
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7687	0.7675
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7697	0.7685
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7707	0.7695
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7717	0.7705
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7726	0.7715
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7736	0.7724
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7747	0.7735
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7756	0.7746
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7766	0.7756
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7776	0.7766
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7786	0.7776
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7797	0.7785
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7807	0.7795
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7817	0.7805
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7827	0.7814
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7837	0.7825
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7847	0.7834
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7857	0.7845
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7868	0.7856
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7878	0.7866
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7888	0.7876
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7898	0.7886
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7909	0.7897
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7919	0.7906
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7928	0.7917
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7939	0.7926
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7950	0.7936
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7961	0.7946
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7971	0.7957
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7982	0.7966
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7993	0.7976
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8003	0.7986
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8013	0.7996
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8023	0.8005
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8033	0.8015
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8044	0.8025
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8054	0.8037
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8065	0.8047
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8075	0.8057
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8085	0.8067
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8095	0.8078
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8106	0.8089
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8116	0.8098
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8126	0.8108
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8137	0.8119
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8147	0.8130
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8157	0.8141
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8168	0.8152
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8179	0.8162
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8189	0.8173
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8199	0.8183
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8209	0.8194
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8219	0.8205
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8228	0.8215
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8237	0.8225
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8247	0.8237
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8258	0.8247
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8269	0.8258
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8280	0.8269
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8290	0.8280
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8300	0.8291
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8312	0.8301
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8322	0.8312
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8334	0.8323
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8345	0.8334
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8356	0.8344
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8366	0.8353
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8376	0.8363
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8388	0.8373
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8399	0.8383
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8409	0.8394
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8420	0.8405
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8431	0.8414
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8441	0.8424
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8451	0.8434
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8462	0.8445
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8473	0.8456
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8483	0.8466
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8494	0.8477
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8504	0.8489
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8515	0.8499
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8524	0.8510
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8535	0.8521
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8546	0.8531
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8557	0.8542
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8567	0.8553
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8578	0.8563
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8590	0.8574
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8600	0.8585
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8610	0.8596
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8621	0.8606
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8631	0.8616
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8642	0.8627
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8653	0.8637
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8664	0.8647
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8676	0.8657
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8686	0.8667
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8696	0.8676
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8706	0.8687
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8716	0.8697
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8727	0.8708
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8738	0.8719
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8749	0.8728
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8759	0.8739
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8770	0.8748
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8780	0.8759
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8792	0.8770
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8802	0.8781
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8812	0.8791
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8823	0.8801
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8833	0.8811
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8844	0.8822
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8854	0.8832
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8865	0.8843
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8875	0.8853
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8885	0.8863
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8895	0.8874
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8906	0.8885
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8917	0.8895
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8927	0.8906
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8937	0.8917
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8948	0.8927
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8958	0.8938
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8968	0.8948
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8980	0.8958
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8990	0.8968
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9000	0.8979
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9011	0.8989
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9022	0.8999
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9032	0.9010
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9043	0.9019
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9052	0.9030
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9063	0.9041
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9073	0.9051
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9084	0.9063
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9095	0.9073
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9105	0.9083
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9114	0.9093
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9124	0.9104
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9135	0.9114
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9144	0.9123
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9154	0.9133
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9164	0.9143
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9173	0.9152
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9183	0.9163
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9193	0.9172
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9202	0.9182
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9212	0.9191
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9222	0.9200
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9231	0.9211
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9240	0.9220
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9250	0.9230
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9259	0.9239
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9268	0.9248
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9278	0.9257
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9286	0.9266
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9295	0.9275
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9305	0.9285
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9314	0.9294
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9322	0.9303
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9332	0.9313
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9342	0.9321
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9352	0.9330
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9361	0.9338
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9370	0.9348
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9379	0.9357
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9388	0.9366
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9397	0.9376
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9406	0.9385
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9416	0.9394
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9424	0.9402
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9433	0.9410
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9442	0.9420
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9451	0.9428
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9459	0.9438
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9468	0.9446
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9476	0.9454
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9485	0.9463
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9493	0.9470
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9503	0.9478
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9511	0.9486
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9519	0.9494
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9527	0.9503
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9536	0.9512
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9544	0.9520
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9552	0.9528
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9560	0.9537
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9568	0.9544
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9575	0.9552
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9583	0.9560
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9591	0.9567
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9598	0.9575
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9606	0.9582
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9613	0.9590
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9621	0.9597
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9629	0.9604
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9636	0.9612
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9643	0.9620
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9649	0.9627
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9657	0.9634
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9663	0.9641
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9670	0.9649
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9677	0.9656
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9684	0.9663
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9690	0.9670
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9698	0.9677
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9704	0.9684
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9710	0.9691
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9717	0.9698
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9723	0.9704
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9729	0.9711
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9735	0.9717
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9741	0.9724
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9747	0.9730
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9753	0.9737
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9759	0.9743
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9766	0.9750
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9772	0.9755
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9777	0.9761
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9783	0.9766
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9789	0.9772
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9794	0.9777
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9800	0.9783
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9805	0.9789
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9810	0.9795
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9816	0.9800
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9821	0.9805
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9826	0.9810
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9832	0.9815
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9836	0.9820
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9841	0.9825
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9846	0.9830
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9850	0.9835
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9855	0.9839
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9859	0.9844
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9864	0.9849
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9868	0.9854
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9873	0.9858
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9877	0.9864
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9881	0.9868
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9885	0.9873
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9890	0.9876
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9893	0.9880
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9897	0.9884
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9900	0.9888
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9905	0.9892
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9908	0.9896
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9912	0.9900
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9915	0.9903
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9918	0.9907
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9921	0.9910
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9924	0.9914
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9927	0.9917
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9930	0.9919
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934	0.9922
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9936	0.9926
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9939	0.9928
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.9931
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944	0.9934
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.9936
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9949	0.9939
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952	0.9941
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9954	0.9944
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9956	0.9946
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958	0.9949
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960	0.9951
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9962	0.9954
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9964	0.9956
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9966	0.9958
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968	0.9960
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.9962
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9965
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973	0.9966
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974	0.9968
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976	0.9970
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977	0.9971
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9973
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9980	0.9974
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981	0.9976
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9977
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.9978
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9980
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9981
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9982
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9984
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9985
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9986
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9987
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9988
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9989
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9990
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9990
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9991
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9992
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9993
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9994
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9994
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9995
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9997
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	4.6514	4.6676	4.6471	4.6476	4.6489	4.6448	5.8126	9.2404	42.9603
2.0000	4.6496	4.6659	4.6454	4.6460	4.6473	4.6432	0.0070	0.0070	27.9115
3.0000	4.6562	4.6723	4.6519	4.6524	4.6538	4.6497	5.4627	0.0070	33.4060
4.0000	4.6655	4.6759	4.6555	4.6559	4.6575	4.6532	11.2190	8.2138	47.3963
5.0000	4.6559	4.6720	4.6516	4.6518	4.6535	4.6492	5.8696	0.0070	33.8107
6.0000	4.6649	4.6754	4.6548	4.6553	4.6570	4.6525	0.0070	11.0276	38.9946
7.0000	4.6655	4.6758	4.6552	4.6560	4.6576	4.6531	11.3888	10.4489	49.8010
8.0000	4.6544	4.6705	4.6501	4.6507	4.6523	4.6477	6.6706	7.8636	42.4600
9.0000	4.6532	4.6691	4.6489	4.6493	4.6509	4.6464	6.1888	11.8333	45.9399
10.0000	4.6500	4.6660	4.6458	4.6462	4.6476	4.6432	11.6953	5.2405	44.8346
11.0000	4.6475	4.6576	4.6431	4.6437	4.6449	4.6406	0.0070	11.0483	38.9326
12.0000	4.6481	4.6581	4.6437	4.6442	4.6456	4.6413	11.1346	0.0070	39.0225
13.0000	4.6487	4.6616	4.6442	4.6447	4.6460	4.6418	4.3300	9.9522	42.1691
14.0000	4.6475	4.6574	4.6431	4.6435	4.6449	4.6406	9.1435	9.9261	46.9466
15.0000	4.6437	4.6539	4.6394	4.6397	4.6414	4.6368	0.0070	8.4879	36.3498
16.0000	4.6457	4.6557	4.6414	4.6416	4.6433	4.6387	0.0070	8.1491	36.0225
17.0000	4.6480	4.6579	4.6434	4.6436	4.6456	4.6408	10.3169	0.0070	38.2032
18.0000	4.6489	4.6647	4.6443	4.6446	4.6466	4.6419	0.0070	6.1141	34.0122
19.0000	4.6520	4.6681	4.6476	4.6478	4.6497	4.6451	7.7911	9.6814	45.3829
20.0000	4.6492	4.6653	4.6446	4.6451	4.6468	4.6421	0.0070	0.0070	27.9071
21.0000	4.6555	4.6717	4.6511	4.6514	4.6532	4.6485	0.0070	0.0070	27.9455
22.0000	4.6678	4.6783	4.6577	4.6580	4.6656	4.6549	0.0070	2.5445	30.5338
23.0000	4.6729	4.6834	4.6685	4.6687	4.6708	4.6658	11.8700	5.6895	45.5896
24.0000	4.6700	4.6805	4.6656	4.6657	4.6678	4.6572	0.0070	10.9259	38.9398
25.0000	4.6705	4.6812	4.6663	4.6663	4.6684	4.6578	0.0070	8.4972	36.5146
26.0000	4.6723	4.6831	4.6683	4.6682	4.6703	4.6655	10.4392	12.6877	51.1546
27.0000	4.6665	4.6770	4.6565	4.6565	4.6615	4.6536	8.4483	7.4179	43.8377
28.0000	4.6615	4.6748	4.6544	4.6544	4.6565	4.6516	13.0381	9.3064	50.2976
29.0000	4.6530	4.6691	4.6490	4.6489	4.6511	4.6459	0.0070	12.1896	40.1136
30.0000	4.6528	4.6690	4.6489	4.6488	4.6510	4.6460	8.4679	4.7631	41.1475
31.0000	4.6522	4.6684	4.6483	4.6483	4.6505	4.6455	0.0070	7.2114	35.1315
32.0000	4.6549	4.6709	4.6510	4.6508	4.6529	4.6481	0.0070	0.0070	27.9426
33.0000	4.6671	4.6774	4.6575	4.6573	4.6652	4.6546	0.0070	0.0070	27.9931
34.0000	4.6735	4.6840	4.6697	4.6696	4.6715	4.6666	8.6919	11.8033	48.5302
35.0000	4.6690	4.6794	4.6651	4.6650	4.6669	4.6564	0.0070	7.9098	35.9186
36.0000	4.6712	4.6817	4.6672	4.6672	4.6691	4.6614	13.3957	11.6624	53.0759
37.0000	4.6612	4.6747	4.6545	4.6546	4.6563	4.6516	0.0070	1.6775	29.6376
38.0000	4.6698	4.6805	4.6657	4.6658	4.6676	4.6571	0.0070	9.4847	37.4983
39.0000	4.6713	4.6819	4.6671	4.6672	4.6690	4.6614	0.0070	0.0070	28.0319
40.0000	4.6778	4.6885	4.6737	4.6736	4.6755	4.6707	10.6829	10.6709	49.4135
41.0000	4.6727	4.6834	4.6686	4.6686	4.6703	4.6656	0.0070	9.7062	37.7423
42.0000	4.6740	4.6847	4.6699	4.6698	4.6714	4.6668	4.4229	7.5108	39.9702
43.0000	4.6740	4.6849	4.6698	4.6697	4.6716	4.6669	0.0070	9.7290	37.7729
44.0000	4.6751	4.6861	4.6711	4.6710	4.6727	4.6681	0.0070	11.1586	39.2097
45.0000	4.6754	4.6866	4.6714	4.6716	4.6731	4.6684	13.4150	4.3286	45.7902
46.0000	4.6723	4.6834	4.6683	4.6684	4.6701	4.6653	5.0554	8.8387	41.9220
47.0000	4.6713	4.6824	4.6673	4.6671	4.6691	4.6613	11.8660	0.0070	39.8915
48.0000	4.6714	4.6824	4.6674	4.6671	4.6691	4.6612	9.7005	10.2177	47.9369
49.0000	4.6671	4.6782	4.6573	4.6571	4.6650	4.6541	0.0070	10.2107	38.1966
50.0000	4.6680	4.6792	4.6612	4.6582	4.6661	4.6551	11.0997	0.0070	39.0945
51.0000	4.6686	4.6797	4.6618	4.6616	4.6666	4.6555	3.8171	13.1437	44.9546
52.0000	4.6659	4.6769	4.6563	4.6559	4.6581	4.6529	11.2363	0.0070	39.2093
53.0000	4.6663	4.6774	4.6568	4.6564	4.6613	4.6534	11.5940	9.1443	48.7099
54.0000	4.6560	4.6727	4.6522	4.6517	4.6539	4.6487	7.3647	8.3258	43.6257
55.0000	4.6540	4.6706	4.6504	4.6499	4.6519	4.6466	0.0070	0.0070	27.9374
56.0000	4.6662	4.6770	4.6568	4.6563	4.6582	4.6532	8.9251	0.0070	36.8998
57.0000	4.6679	4.6786	4.6613	4.6580	4.6656	4.6547	1.3196	8.5560	37.8617
58.0000	4.6692	4.6798	4.6652	4.6649	4.6667	4.6559	12.3069	9.4614	49.7701
59.0000	4.6582	4.6747	4.6541	4.6540	4.6557	4.6506	0.0070	11.6026	39.5569
60.0000	4.6614	4.6749	4.6543	4.6544	4.6561	4.6508	0.0070	4.4868	32.4457
61.0000	4.6683	4.6788	4.6583	4.6614	4.6658	4.6548	6.4201	3.2903	37.6979
62.0000	4.6695	4.6802	4.6652	4.6654	4.6671	4.6560	7.6702	12.7736	48.4471
63.0000	4.6648	4.6757	4.6550	4.6553	4.6568	4.6516	1.4057	11.3592	40.7241
64.0000	4.6614	4.6754	4.6546	4.6548	4.6565	4.6511	10.9473	12.5095	51.4105
65.0000	4.6525	4.6693	4.6485	4.6486	4.6503	4.6451	1.9521	0.0070	29.8734
66.0000	4.6578	4.6746	4.6539	4.6540	4.6557	4.6505	2.7645	0.0070	30.7180
67.0000	4.6686	4.6796	4.6618	4.6618	4.6663	4.6555	0.0070	0.0070	28.0077
68.0000	4.6750	4.6860	4.6711	4.6712	4.6728	4.6677	12.1410	8.4039	48.5888
69.0000	4.6704	4.6812	4.6666	4.6666	4.6683	4.6573	4.8365	8.9124	41.7593
70.0000	4.6694	4.6802	4.6658	4.6656	4.6672	4.6565	11.3230	9.1268	48.4546
71.0000	4.6648	4.6756	4.6554	4.6552	4.6569	4.6521	6.8544	9.1208	43.9352
72.0000	4.6569	4.6735	4.6533	4.6531	4.6548	4.6500	0.0070	8.1905	36.1391
73.0000	4.6649	4.6757	4.6553	4.6552	4.6569	4.6520	0.0070	0.0070	27.9740
74.0000	4.6713	4.6823	4.6674	4.6675	4.6693	4.6614	11.1699	0.0070	39.1962
75.0000	4.6717	4.6828	4.6679	4.6678	4.6698	4.6648	0.0070	0.0070	28.0389
76.0000	4.6781	4.6892	4.6742	4.6744	4.6763	4.6713	0.0070	0.0071	28.0777
77.0000	4.6845	4.7014	4.6809	4.6809	4.6827	4.6777	1.6511	3.2232	32.9823
78.0000	4.6883	4.7052	4.6846	4.6846	4.6865	4.6815	2.2433	0.0071	30.3811
79.0000	4.6935	4.7104	4.6897	4.6898	4.6917	4.6868	12.8621	0.0071	41.0311
80.0000	4.6931	4.7099	4.6892	4.6891	4.6912	4.6863	0.0071	8.2714	36.4373
81.0000	4.6979	4.7120	4.6913	4.6912	4.6933	4.6882	5.4322	0.0071	33.6131
82.0000	4.7045	4.7154	4.6947	4.6947	4.7024	4.6918	4.3849	10.4963	43.0848
83.0000	4.7027	4.7139	4.6930	4.6929	4.6980	4.6901	12.8455	9.9708	51.0068
84.0000	4.6908	4.7078	4.6870	4.6868	4.6890	4.6842	4.9716	0.0071	33.1242
85.0000	4.6945	4.7114	4.6906	4.6905	4.6926	4.6879	0.0071	6.4960	34.6706
86.0000	4.7032	4.7143	4.6935	4.6933	4.7014	4.6908	12.2209	6.5118	46.9293
87.0000	4.6936	4.7106	4.6897	4.6895	4.6918	4.6870	5.1686	6.4119	39.7429
88.0000	4.6937	4.7107	4.6900	4.6896	4.6920	4.6871	12.2484	0.0071	40.4185
89.0000	4.6934	4.7105	4.6898	4.6895	4.6917	4.6868	7.1302	11.2499	46.5417
90.0000	4.6900	4.7068	4.6863	4.6859	4.6883	4.6832	8.5748	0.0071	36.7224
91.0000	4.6917	4.7086	4.6880	4.6877	4.6901	4.6851	0.0071	0.0071	28.1653
92.0000	4.7038	4.7150	4.6945	4.6940	4.7023	4.6915	12.3022	0.0071	40.5104
93.0000	4.7035	4.7148	4.6942	4.6938	4.7021	4.6913	13.0885	12.0203	53.3084
94.0000	4.6905	4.7076	4.6869	4.6866	4.6891	4.6840	6.9857	7.7103	42.8406
95.0000	4.6888	4.7060	4.6853	4.6850	4.6876	4.6823	0.0071	0.0071	28.1493
96.0000	4.6983	4.7124	4.6918	4.6916	4.6941	4.6889	10.9236	4.5074	43.6080
97.0000	4.6935	4.7103	4.6898	4.6895	4.6921	4.6869	0.0071	8.5121	36.6813
98.0000	4.6982	4.7121	4.6916	4.6914	4.6939	4.6886	4.5151	0.0071	32.6980
99.0000	4.7050	4.7162	4.7013	4.6983	4.7037	4.6927	12.7070	0.0071	40.9312
100.0000	4.7045	4.7156	4.6978	4.6978	4.7032	4.6922	7.6277	9.6606	45.4995


==> Data-n8/pf_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0011	0.0010	0.0010	0.0010	0.0011	0.0010	0.3015	0.3023
0.0200	0.0022	0.0021	0.0021	0.0021	0.0021	0.0020	0.3040	0.3047
0.0300	0.0032	0.0032	0.0032	0.0033	0.0031	0.0031	0.3066	0.3072
0.0400	0.0044	0.0043	0.0042	0.0044	0.0042	0.0042	0.3092	0.3099
0.0500	0.0056	0.0054	0.0053	0.0055	0.0052	0.0054	0.3117	0.3125
0.0600	0.0066	0.0065	0.0064	0.0066	0.0064	0.0066	0.3143	0.3150
0.0700	0.0078	0.0077	0.0076	0.0077	0.0074	0.0077	0.3167	0.3176
0.0800	0.0089	0.0089	0.0087	0.0089	0.0085	0.0089	0.3193	0.3201
0.0900	0.0101	0.0101	0.0098	0.0100	0.0097	0.0101	0.3220	0.3228
0.1000	0.0112	0.0112	0.0110	0.0112	0.0109	0.0114	0.3246	0.3254
0.1100	0.0124	0.0124	0.0122	0.0124	0.0121	0.0125	0.3272	0.3281
0.1200	0.0135	0.0136	0.0135	0.0137	0.0132	0.0137	0.3298	0.3308
0.1300	0.0147	0.0149	0.0146	0.0149	0.0144	0.0148	0.3326	0.3334
0.1400	0.0159	0.0161	0.0158	0.0161	0.0157	0.0160	0.3352	0.3360
0.1500	0.0172	0.0173	0.0170	0.0173	0.0171	0.0172	0.3379	0.3387
0.1600	0.0183	0.0185	0.0183	0.0186	0.0182	0.0184	0.3408	0.3415
0.1700	0.0196	0.0197	0.0195	0.0198	0.0196	0.0197	0.3436	0.3442
0.1800	0.0209	0.0210	0.0207	0.0211	0.0209	0.0210	0.3464	0.3470
0.1900	0.0222	0.0223	0.0219	0.0224	0.0221	0.0223	0.3490	0.3498
0.2000	0.0235	0.0236	0.0232	0.0237	0.0233	0.0235	0.3518	0.3525
0.2100	0.0247	0.0248	0.0245	0.0250	0.0245	0.0247	0.3547	0.3553
0.2200	0.0259	0.0261	0.0258	0.0264	0.0258	0.0260	0.3575	0.3583
0.2300	0.0272	0.0274	0.0272	0.0276	0.0271	0.0272	0.3603	0.3612
0.2400	0.0285	0.0286	0.0284	0.0290	0.0284	0.0285	0.3632	0.3641
0.2500	0.0298	0.0299	0.0298	0.0304	0.0297	0.0297	0.3662	0.3670
0.2600	0.0310	0.0313	0.0311	0.0317	0.0311	0.0311	0.3690	0.3699
0.2700	0.0324	0.0327	0.0325	0.0331	0.0324	0.0324	0.3719	0.3730
0.2800	0.0337	0.0339	0.0338	0.0345	0.0337	0.0338	0.3748	0.3759
0.2900	0.0350	0.0353	0.0351	0.0359	0.0350	0.0352	0.3778	0.3788
0.3000	0.0364	0.0366	0.0365	0.0373	0.0364	0.0367	0.3807	0.3819
0.3100	0.0379	0.0380	0.0379	0.0387	0.0378	0.0381	0.3836	0.3847
0.3200	0.0392	0.0394	0.0394	0.0400	0.0392	0.0395	0.3866	0.3877
0.3300	0.0407	0.0409	0.0409	0.0414	0.0406	0.0410	0.3899	0.3906
0.3400	0.0421	0.0423	0.0423	0.0428	0.0419	0.0424	0.3930	0.3937
0.3500	0.0436	0.0436	0.0439	0.0443	0.0433	0.0439	0.3960	0.3967
0.3600	0.0451	0.0451	0.0453	0.0457	0.0449	0.0455	0.3991	0.3997
0.3700	0.0466	0.0465	0.0467	0.0472	0.0462	0.0470	0.4022	0.4027
0.3800	0.0481	0.0480	0.0482	0.0486	0.0477	0.0485	0.4054	0.4057
0.3900	0.0495	0.0496	0.0497	0.0501	0.0493	0.0500	0.4085	0.4089
0.4000	0.0510	0.0511	0.0511	0.0516	0.0507	0.0515	0.4117	0.4120
0.4100	0.0525	0.0526	0.0526	0.0531	0.0522	0.0530	0.4148	0.4152
0.4200	0.0541	0.0541	0.0541	0.0547	0.0537	0.0545	0.4182	0.4184
0.4300	0.0556	0.0555	0.0556	0.0562	0.0552	0.0561	0.4214	0.4215
0.4400	0.0571	0.0570	0.0571	0.0577	0.0568	0.0576	0.4247	0.4248
0.4500	0.0587	0.0586	0.0585	0.0594	0.0584	0.0591	0.4277	0.4280
0.4600	0.0602	0.0602	0.0600	0.0610	0.0599	0.0607	0.4310	0.4311
0.4700	0.0619	0.0619	0.0616	0.0626	0.0615	0.0623	0.4342	0.4342
0.4800	0.0634	0.0635	0.0634	0.0642	0.0631	0.0639	0.4374	0.4376
0.4900	0.0651	0.0652	0.0650	0.0657	0.0647	0.0656	0.4406	0.4409
0.5000	0.0668	0.0667	0.0667	0.0674	0.0663	0.0674	0.4440	0.4439
0.5100	0.0684	0.0682	0.0683	0.0691	0.0680	0.0690	0.4472	0.4472
0.5200	0.0700	0.0700	0.0700	0.0708	0.0696	0.0707	0.4505	0.4506
0.5300	0.0717	0.0717	0.0717	0.0725	0.0714	0.0723	0.4536	0.4541
0.5400	0.0734	0.0733	0.0733	0.0741	0.0731	0.0740	0.4568	0.4574
0.5500	0.0751	0.0751	0.0750	0.0758	0.0748	0.0757	0.4601	0.4606
0.5600	0.0767	0.0768	0.0766	0.0775	0.0764	0.0774	0.4635	0.4640
0.5700	0.0785	0.0784	0.0784	0.0791	0.0781	0.0792	0.4670	0.4673
0.5800	0.0803	0.0801	0.0801	0.0808	0.0797	0.0809	0.4703	0.4708
0.5900	0.0820	0.0818	0.0818	0.0825	0.0814	0.0826	0.4737	0.4744
0.6000	0.0838	0.0836	0.0835	0.0842	0.0833	0.0843	0.4771	0.4776
0.6100	0.0856	0.0854	0.0853	0.0861	0.0850	0.0861	0.4805	0.4810
0.6200	0.0874	0.0872	0.0870	0.0880	0.0868	0.0880	0.4839	0.4841
0.6300	0.0893	0.0890	0.0889	0.0897	0.0887	0.0897	0.4874	0.4875
0.6400	0.0911	0.0907	0.0907	0.0915	0.0904	0.0915	0.4909	0.4908
0.6500	0.0929	0.0926	0.0925	0.0933	0.0922	0.0934	0.4944	0.4942
0.6600	0.0946	0.0945	0.0945	0.0951	0.0940	0.0953	0.4979	0.4975
0.6700	0.0966	0.0965	0.0964	0.0969	0.0959	0.0971	0.5013	0.5009
0.6800	0.0984	0.0984	0.0983	0.0990	0.0978	0.0990	0.5048	0.5045
0.6900	0.1004	0.1003	0.1002	0.1009	0.0997	0.1009	0.5084	0.5080
0.7000	0.1024	0.1021	0.1021	0.1028	0.1016	0.1029	0.5119	0.5116
0.7100	0.1044	0.1041	0.1040	0.1047	0.1036	0.1047	0.5155	0.5150
0.7200	0.1064	0.1060	0.1059	0.1066	0.1055	0.1066	0.5191	0.5186
0.7300	0.1083	0.1080	0.1078	0.1086	0.1074	0.1087	0.5226	0.5223
0.7400	0.1102	0.1100	0.1098	0.1106	0.1095	0.1108	0.5259	0.5257
0.7500	0.1120	0.1120	0.1119	0.1125	0.1114	0.1129	0.5294	0.5294
0.7600	0.1140	0.1141	0.1139	0.1145	0.1133	0.1149	0.5328	0.5331
0.7700	0.1159	0.1160	0.1160	0.1165	0.1153	0.1169	0.5364	0.5366
0.7800	0.1179	0.1180	0.1181	0.1184	0.1174	0.1190	0.5399	0.5400
0.7900	0.1199	0.1201	0.1202	0.1204	0.1194	0.1211	0.5436	0.5436
0.8000	0.1220	0.1222	0.1223	0.1225	0.1214	0.1231	0.5471	0.5473
0.8100	0.1241	0.1243	0.1244	0.1245	0.1236	0.1252	0.5507	0.5512
0.8200	0.1262	0.1264	0.1267	0.1266	0.1257	0.1274	0.5542	0.5546
0.8300	0.1282	0.1286	0.1288	0.1287	0.1280	0.1295	0.5578	0.5582
0.8400	0.1305	0.1307	0.1309	0.1310	0.1301	0.1317	0.5614	0.5618
0.8500	0.1325	0.1328	0.1331	0.1332	0.1322	0.1339	0.5650	0.5655
0.8600	0.1346	0.1349	0.1353	0.1354	0.1344	0.1360	0.5685	0.5691
0.8700	0.1370	0.1371	0.1374	0.1376	0.1365	0.1382	0.5722	0.5726
0.8800	0.1392	0.1394	0.1396	0.1399	0.1387	0.1404	0.5759	0.5764
0.8900	0.1415	0.1417	0.1420	0.1421	0.1410	0.1425	0.5797	0.5801
0.9000	0.1437	0.1440	0.1444	0.1444	0.1434	0.1446	0.5834	0.5838
0.9100	0.1461	0.1463	0.1465	0.1466	0.1455	0.1470	0.5871	0.5873
0.9200	0.1484	0.1486	0.1488	0.1491	0.1478	0.1492	0.5905	0.5911
0.9300	0.1508	0.1508	0.1511	0.1514	0.1502	0.1514	0.5942	0.5950
0.9400	0.1528	0.1531	0.1535	0.1537	0.1526	0.1534	0.5977	0.5986
0.9500	0.1552	0.1554	0.1558	0.1559	0.1549	0.1558	0.6012	0.6024
0.9600	0.1576	0.1578	0.1581	0.1583	0.1573	0.1581	0.6049	0.6062
0.9700	0.1597	0.1604	0.1606	0.1607	0.1596	0.1606	0.6084	0.6100
0.9800	0.1620	0.1627	0.1630	0.1629	0.1620	0.1630	0.6119	0.6137
0.9900	0.1646	0.1652	0.1653	0.1654	0.1644	0.1654	0.6157	0.6173
1.0000	0.1672	0.1676	0.1679	0.1678	0.1668	0.1679	0.6193	0.6208
1.0100	0.1695	0.1701	0.1703	0.1701	0.1692	0.1703	0.6232	0.6246
1.0200	0.1719	0.1727	0.1727	0.1726	0.1715	0.1728	0.6270	0.6285
1.0300	0.1745	0.1750	0.1752	0.1750	0.1739	0.1753	0.6308	0.6323
1.0400	0.1771	0.1775	0.1777	0.1775	0.1765	0.1778	0.6345	0.6361
1.0500	0.1797	0.1801	0.1803	0.1799	0.1789	0.1804	0.6384	0.6398
1.0600	0.1823	0.1827	0.1827	0.1825	0.1816	0.1830	0.6420	0.6435
1.0700	0.1847	0.1851	0.1852	0.1849	0.1841	0.1855	0.6456	0.6472
1.0800	0.1871	0.1876	0.1877	0.1875	0.1866	0.1880	0.6493	0.6508
1.0900	0.1898	0.1902	0.1901	0.1900	0.1893	0.1906	0.6530	0.6545
1.1000	0.1924	0.1927	0.1925	0.1927	0.1919	0.1931	0.6566	0.6580
1.1100	0.1949	0.1953	0.1951	0.1953	0.1945	0.1957	0.6602	0.6618
1.1200	0.1975	0.1979	0.1978	0.1979	0.1972	0.1983	0.6639	0.6656
1.1300	0.2000	0.2005	0.2004	0.2005	0.2000	0.2009	0.6675	0.6693
1.1400	0.2028	0.2032	0.2032	0.2031	0.2026	0.2035	0.6712	0.6730
1.1500	0.2056	0.2060	0.2059	0.2059	0.2052	0.2063	0.6748	0.6766
1.1600	0.2082	0.2086	0.2085	0.2085	0.2078	0.2090	0.6786	0.6803
1.1700	0.2108	0.2114	0.2113	0.2111	0.2105	0.2116	0.6821	0.6839
1.1800	0.2136	0.2140	0.2138	0.2137	0.2133	0.2142	0.6857	0.6874
1.1900	0.2162	0.2169	0.2167	0.2165	0.2159	0.2170	0.6892	0.6911
1.2000	0.2190	0.2197	0.2194	0.2192	0.2188	0.2199	0.6929	0.6947
1.2100	0.2217	0.2224	0.2222	0.2219	0.2216	0.2226	0.6964	0.6982
1.2200	0.2245	0.2252	0.2250	0.2246	0.2243	0.2254	0.7000	0.7019
1.2300	0.2272	0.2281	0.2278	0.2274	0.2271	0.2283	0.7036	0.7054
1.2400	0.2299	0.2311	0.2306	0.2302	0.2300	0.2311	0.7072	0.7089
1.2500	0.2328	0.2339	0.2333	0.2331	0.2329	0.2340	0.7107	0.7123
1.2600	0.2357	0.2368	0.2361	0.2361	0.2358	0.2369	0.7144	0.7160
1.2700	0.2387	0.2396	0.2391	0.2390	0.2387	0.2397	0.7180	0.7194
1.2800	0.2415	0.2426	0.2422	0.2419	0.2417	0.2427	0.7216	0.7230
1.2900	0.2445	0.2455	0.2450	0.2449	0.2445	0.2455	0.7251	0.7264
1.3000	0.2474	0.2485	0.2483	0.2479	0.2474	0.2485	0.7286	0.7300
1.3100	0.2504	0.2515	0.2512	0.2508	0.2504	0.2515	0.7321	0.7335
1.3200	0.2533	0.2545	0.2540	0.2538	0.2533	0.2544	0.7358	0.7370
1.3300	0.2562	0.2575	0.2570	0.2566	0.2563	0.2574	0.7392	0.7405
1.3400	0.2592	0.2604	0.2601	0.2595	0.2593	0.2603	0.7426	0.7440
1.3500	0.2624	0.2634	0.2631	0.2624	0.2623	0.2635	0.7461	0.7475
1.3600	0.2653	0.2663	0.2661	0.2655	0.2654	0.2665	0.7496	0.7511
1.3700	0.2684	0.2693	0.2691	0.2686	0.2684	0.2696	0.7530	0.7545
1.3800	0.2715	0.2724	0.2722	0.2718	0.2715	0.2727	0.7565	0.7580
1.3900	0.2748	0.2757	0.2754	0.2750	0.2746	0.2757	0.7599	0.7615
1.4000	0.2779	0.2787	0.2785	0.2780	0.2779	0.2788	0.7632	0.7648
1.4100	0.2809	0.2819	0.2817	0.2812	0.2811	0.2819	0.7667	0.7683
1.4200	0.2841	0.2852	0.2849	0.2842	0.2844	0.2852	0.7702	0.7717
1.4300	0.2872	0.2883	0.2880	0.2872	0.2876	0.2882	0.7736	0.7750
1.4400	0.2904	0.2915	0.2911	0.2904	0.2908	0.2914	0.7770	0.7784
1.4500	0.2935	0.2946	0.2944	0.2936	0.2939	0.2945	0.7804	0.7817
1.4600	0.2967	0.2979	0.2977	0.2969	0.2970	0.2977	0.7837	0.7849
1.4700	0.2999	0.3012	0.3007	0.3001	0.3003	0.3009	0.7871	0.7882
1.4800	0.3032	0.3044	0.3040	0.3036	0.3034	0.3041	0.7905	0.7915
1.4900	0.3066	0.3077	0.3073	0.3070	0.3067	0.3072	0.7938	0.7948
1.5000	0.3099	0.3109	0.3103	0.3104	0.3100	0.3105	0.7973	0.7980
1.5100	0.3134	0.3143	0.3137	0.3136	0.3132	0.3136	0.8006	0.8012
1.5200	0.3167	0.3175	0.3172	0.3169	0.3164	0.3171	0.8037	0.8043
1.5300	0.3200	0.3209	0.3205	0.3201	0.3198	0.3204	0.8069	0.8076
1.5400	0.3233	0.3245	0.3239	0.3233	0.3231	0.3238	0.8100	0.8109
1.5500	0.3268	0.3279	0.3272	0.3267	0.3264	0.3270	0.8132	0.8141
1.5600	0.3301	0.3312	0.3304	0.3302	0.3299	0.3304	0.8164	0.8171
1.5700	0.3337	0.3347	0.3339	0.3335	0.3334	0.3340	0.8194	0.8202
1.5800	0.3373	0.3381	0.3375	0.3370	0.3369	0.3374	0.8224	0.8231
1.5900	0.3408	0.3415	0.3410	0.3404	0.3404	0.3407	0.8253	0.8261
1.6000	0.3443	0.3450	0.3445	0.3439	0.3440	0.3443	0.8284	0.8291
1.6100	0.3478	0.3485	0.3480	0.3474	0.3472	0.3478	0.8315	0.8322
1.6200	0.3514	0.3519	0.3514	0.3509	0.3506	0.3513	0.8344	0.8353
1.6300	0.3548	0.3556	0.3549	0.3545	0.3541	0.3547	0.8375	0.8382
1.6400	0.3583	0.3592	0.3585	0.3579	0.3577	0.3581	0.8404	0.8412
1.6500	0.3618	0.3626	0.3621	0.3616	0.3612	0.3618	0.8432	0.8441
1.6600	0.3654	0.3662	0.3655	0.3652	0.3646	0.3653	0.8461	0.8468
1.6700	0.3688	0.3698	0.3690	0.3687	0.3682	0.3687	0.8489	0.8496
1.6800	0.3725	0.3736	0.3726	0.3723	0.3718	0.3723	0.8519	0.8525
1.6900	0.3761	0.3771	0.3764	0.3759	0.3753	0.3758	0.8546	0.8552
1.7000	0.3799	0.3806	0.3800	0.3795	0.3789	0.3794	0.8574	0.8579
1.7100	0.3836	0.3842	0.3836	0.3832	0.3826	0.3830	0.8600	0.8606
1.7200	0.3871	0.3878	0.3873	0.3868	0.3863	0.3865	0.8628	0.8632
1.7300	0.3908	0.3913	0.3909	0.3905	0.3900	0.3901	0.8655	0.8660
1.7400	0.3946	0.3949	0.3946	0.3942	0.3936	0.3938	0.8682	0.8687
1.7500	0.3982	0.3987	0.3982	0.3977	0.3974	0.3976	0.8707	0.8715
1.7600	0.4018	0.4023	0.4019	0.4014	0.4012	0.4015	0.8735	0.8742
1.7700	0.4055	0.4063	0.4056	0.4050	0.4049	0.4051	0.8760	0.8769
1.7800	0.4091	0.4099	0.4092	0.4088	0.4085	0.4088	0.8787	0.8794
1.7900	0.4129	0.4135	0.4129	0.4124	0.4122	0.4126	0.8812	0.8818
1.8000	0.4166	0.4173	0.4167	0.4162	0.4159	0.4163	0.8837	0.8843
1.8100	0.4204	0.4210	0.4203	0.4199	0.4195	0.4200	0.8861	0.8868
1.8200	0.4242	0.4249	0.4241	0.4239	0.4233	0.4239	0.8887	0.8891
1.8300	0.4280	0.4287	0.4280	0.4275	0.4271	0.4277	0.8911	0.8915
1.8400	0.4318	0.4324	0.4317	0.4313	0.4307	0.4316	0.8933	0.8939
1.8500	0.4355	0.4362	0.4356	0.4351	0.4344	0.4354	0.8957	0.8963
1.8600	0.4393	0.4398	0.4395	0.4389	0.4381	0.4391	0.8982	0.8987
1.8700	0.4432	0.4437	0.4431	0.4428	0.4421	0.4429	0.9005	0.9010
1.8800	0.4469	0.4473	0.4470	0.4466	0.4459	0.4468	0.9027	0.9033
1.8900	0.4509	0.4512	0.4510	0.4502	0.4498	0.4506	0.9048	0.9055
1.9000	0.4548	0.4551	0.4548	0.4540	0.4537	0.4545	0.9069	0.9079
1.9100	0.4586	0.4590	0.4587	0.4579	0.4576	0.4583	0.9091	0.9099
1.9200	0.4624	0.4630	0.4626	0.4618	0.4615	0.4620	0.9112	0.9120
1.9300	0.4665	0.4667	0.4666	0.4657	0.4654	0.4658	0.9135	0.9141
1.9400	0.4704	0.4707	0.4707	0.4696	0.4694	0.4697	0.9157	0.9162
1.9500	0.4743	0.4746	0.4745	0.4734	0.4736	0.4737	0.9178	0.9181
1.9600	0.4783	0.4785	0.4784	0.4772	0.4777	0.4775	0.9197	0.9201
1.9700	0.4822	0.4828	0.4822	0.4811	0.4816	0.4817	0.9218	0.9221
1.9800	0.4861	0.4867	0.4861	0.4852	0.4854	0.4856	0.9236	0.9241
1.9900	0.4900	0.4907	0.4900	0.4891	0.4895	0.4895	0.9256	0.9260
2.0000	0.4940	0.4947	0.4938	0.4931	0.4934	0.4935	0.9275	0.9280
2.0100	0.4980	0.4987	0.4978	0.4972	0.4973	0.4975	0.9293	0.9299
2.0200	0.5018	0.5027	0.5017	0.5012	0.5014	0.5015	0.9312	0.9318
2.0300	0.5060	0.5065	0.5057	0.5053	0.5054	0.5056	0.9330	0.9336
2.0400	0.5101	0.5105	0.5096	0.5092	0.5095	0.5096	0.9349	0.9353
2.0500	0.5143	0.5144	0.5137	0.5134	0.5134	0.5137	0.9366	0.9371
2.0600	0.5183	0.5185	0.5179	0.5175	0.5175	0.5177	0.9384	0.9389
2.0700	0.5223	0.5224	0.5219	0.5214	0.5215	0.5218	0.9401	0.9406
2.0800	0.5262	0.5266	0.5260	0.5255	0.5256	0.5258	0.9417	0.9422
2.0900	0.5303	0.5308	0.5300	0.5296	0.5297	0.5298	0.9434	0.9438
2.1000	0.5345	0.5350	0.5341	0.5336	0.5336	0.5337	0.9449	0.9454
2.1100	0.5385	0.5391	0.5382	0.5376	0.5376	0.5376	0.9464	0.9470
2.1200	0.5425	0.5432	0.5424	0.5417	0.5417	0.5417	0.9479	0.9486
2.1300	0.5466	0.5473	0.5463	0.5457	0.5457	0.5458	0.9494	0.9501
2.1400	0.5506	0.5512	0.5504	0.5496	0.5499	0.5499	0.9508	0.9517
2.1500	0.5548	0.5555	0.5545	0.5537	0.5540	0.5540	0.9523	0.9531
2.1600	0.5591	0.5595	0.5586	0.5576	0.5581	0.5581	0.9537	0.9546
2.1700	0.5631	0.5636	0.5627	0.5617	0.5623	0.5621	0.9552	0.9561
2.1800	0.5673	0.5678	0.5670	0.5656	0.5663	0.5662	0.9566	0.9574
2.1900	0.5713	0.5717	0.5711	0.5697	0.5702	0.5703	0.9579	0.9587
2.2000	0.5755	0.5759	0.5751	0.5738	0.5743	0.5745	0.9592	0.9599
2.2100	0.5794	0.5800	0.5792	0.5778	0.5783	0.5786	0.9604	0.9613
2.2200	0.5834	0.5841	0.5832	0.5819	0.5825	0.5827	0.9616	0.9625
2.2300	0.5874	0.5882	0.5873	0.5861	0.5865	0.5867	0.9628	0.9637
2.2400	0.5915	0.5922	0.5914	0.5901	0.5904	0.5908	0.9640	0.9647
2.2500	0.5955	0.5962	0.5956	0.5943	0.5945	0.5948	0.9651	0.9658
2.2600	0.5996	0.6003	0.5997	0.5984	0.5985	0.5988	0.9663	0.9670
2.2700	0.6036	0.6043	0.6036	0.6026	0.6025	0.6028	0.9674	0.9681
2.2800	0.6077	0.6085	0.6077	0.6068	0.6067	0.6069	0.9687	0.9692
2.2900	0.6118	0.6125	0.6119	0.6108	0.6108	0.6113	0.9697	0.9702
2.3000	0.6157	0.6165	0.6159	0.6149	0.6149	0.6153	0.9707	0.9713
2.3100	0.6198	0.6207	0.6198	0.6189	0.6190	0.6193	0.9718	0.9723
2.3200	0.6238	0.6248	0.6238	0.6230	0.6230	0.6234	0.9728	0.9732
2.3300	0.6279	0.6289	0.6277	0.6271	0.6272	0.6275	0.9738	0.9741
2.3400	0.6318	0.6329	0.6319	0.6312	0.6311	0.6314	0.9747	0.9751
2.3500	0.6358	0.6369	0.6360	0.6351	0.6352	0.6356	0.9756	0.9760
2.3600	0.6399	0.6408	0.6401	0.6392	0.6394	0.6395	0.9765	0.9768
2.3700	0.6440	0.6448	0.6443	0.6433	0.6434	0.6434	0.9773	0.9777
2.3800	0.6482	0.6489	0.6483	0.6472	0.6477	0.6475	0.9782	0.9785
2.3900	0.6522	0.6529	0.6522	0.6512	0.6516	0.6515	0.9789	0.9793
2.4000	0.6561	0.6568	0.6562	0.6554	0.6557	0.6556	0.9797	0.9802
2.4100	0.6602	0.6608	0.6602	0.6595	0.6598	0.6597	0.9805	0.9810
2.4200	0.6643	0.6649	0.6644	0.6636	0.6637	0.6638	0.9812	0.9817
2.4300	0.6684	0.6689	0.6683	0.6675	0.6678	0.6677	0.9820	0.9824
2.4400	0.6724	0.6729	0.6723	0.6717	0.6719	0.6719	0.9827	0.9830
2.4500	0.6764	0.6769	0.6763	0.6757	0.6758	0.6759	0.9833	0.9836
2.4600	0.6804	0.6808	0.6802	0.6798	0.6797	0.6798	0.9840	0.9842
2.4700	0.6845	0.6848	0.6842	0.6836	0.6837	0.6839	0.9847	0.9849
2.4800	0.6885	0.6887	0.6881	0.6877	0.6876	0.6882	0.9853	0.9855
2.4900	0.6925	0.6928	0.6920	0.6915	0.6917	0.6921	0.9859	0.9861
2.5000	0.6964	0.6967	0.6958	0.6954	0.6956	0.6959	0.9865	0.9866
2.5100	0.7004	0.7005	0.6997	0.6992	0.6995	0.6998	0.9871	0.9872
2.5200	0.7042	0.7045	0.7036	0.7031	0.7035	0.7037	0.9876	0.9878
2.5300	0.7081	0.7083	0.7077	0.7071	0.7074	0.7076	0.9882	0.9883
2.5400	0.7120	0.7123	0.7116	0.7109	0.7113	0.7116	0.9887	0.9888
2.5500	0.7157	0.7164	0.7156	0.7150	0.7151	0.7155	0.9892	0.9892
2.5600	0.7197	0.7202	0.7195	0.7189	0.7190	0.7194	0.9897	0.9897
2.5700	0.7235	0.7241	0.7234	0.7227	0.7227	0.7231	0.9902	0.9902
2.5800	0.7274	0.7279	0.7272	0.7266	0.7265	0.7271	0.9906	0.9906
2.5900	0.7311	0.7318	0.7308	0.7305	0.7305	0.7309	0.9910	0.9911
2.6000	0.7349	0.7357	0.7346	0.7343	0.7344	0.7347	0.9914	0.9915
2.6100	0.7386	0.7393	0.7383	0.7382	0.7381	0.7386	0.9918	0.9918
2.6200	0.7424	0.7430	0.7420	0.7420	0.7420	0.7425	0.9922	0.9922
2.6300	0.7462	0.7468	0.7458	0.7459	0.7459	0.7462	0.9926	0.9926
2.6400	0.7500	0.7505	0.7495	0.7495	0.7495	0.7501	0.9930	0.9930
2.6500	0.7536	0.7541	0.7531	0.7534	0.7533	0.7539	0.9933	0.9933
2.6600	0.7573	0.7577	0.7568	0.7571	0.7570	0.7575	0.9937	0.9937
2.6700	0.7608	0.7613	0.7604	0.7607	0.7607	0.7612	0.9940	0.9940
2.6800	0.7644	0.7651	0.7642	0.7644	0.7645	0.7649	0.9943	0.9943
2.6900	0.7681	0.7687	0.7678	0.7680	0.7682	0.7686	0.9946	0.9946
2.7000	0.7717	0.7723	0.7715	0.7716	0.7720	0.7722	0.9949	0.9949
2.7100	0.7752	0.7760	0.7750	0.7751	0.7757	0.7759	0.9951	0.9951
2.7200	0.7789	0.7795	0.7787	0.7787	0.7792	0.7794	0.9954	0.9954
2.7300	0.7824	0.7831	0.7823	0.7824	0.7828	0.7830	0.9956	0.9956
2.7400	0.7859	0.7866	0.7858	0.7859	0.7863	0.7865	0.9958	0.9958
2.7500	0.7895	0.7900	0.7894	0.7895	0.7896	0.7902	0.9961	0.9960
2.7600	0.7931	0.7933	0.7930	0.7928	0.7932	0.7935	0.9963	0.9963
2.7700	0.7964	0.7968	0.7963	0.7962	0.7966	0.7970	0.9964	0.9965
2.7800	0.7999	0.8002	0.7997	0.7996	0.8000	0.8004	0.9966	0.9967
2.7900	0.8033	0.8037	0.8033	0.8032	0.8034	0.8039	0.9968	0.9969
2.8000	0.8067	0.8071	0.8067	0.8067	0.8069	0.8073	0.9970	0.9971
2.8100	0.8102	0.8103	0.8099	0.8101	0.8102	0.8107	0.9972	0.9972
2.8200	0.8135	0.8137	0.8134	0.8135	0.8136	0.8141	0.9973	0.9974
2.8300	0.8167	0.8170	0.8167	0.8167	0.8171	0.8175	0.9975	0.9975
2.8400	0.8200	0.8202	0.8200	0.8199	0.8204	0.8207	0.9976	0.9977
2.8500	0.8232	0.8236	0.8233	0.8232	0.8238	0.8239	0.9978	0.9978
2.8600	0.8266	0.8268	0.8266	0.8264	0.8270	0.8271	0.9979	0.9980
2.8700	0.8298	0.8300	0.8296	0.8296	0.8302	0.8303	0.9980	0.9981
2.8800	0.8329	0.8333	0.8327	0.8327	0.8332	0.8334	0.9982	0.9982
2.8900	0.8361	0.8365	0.8357	0.8357	0.8363	0.8365	0.9983	0.9983
2.9000	0.8393	0.8395	0.8387	0.8389	0.8395	0.8395	0.9984	0.9984
2.9100	0.8424	0.8427	0.8417	0.8419	0.8427	0.8425	0.9985	0.9985
2.9200	0.8455	0.8458	0.8446	0.8450	0.8458	0.8455	0.9986	0.9986
2.9300	0.8486	0.8489	0.8476	0.8479	0.8488	0.8484	0.9987	0.9987
2.9400	0.8517	0.8518	0.8507	0.8508	0.8516	0.8514	0.9988	0.9988
2.9500	0.8547	0.8547	0.8538	0.8539	0.8546	0.8544	0.9989	0.9989
2.9600	0.8577	0.8577	0.8567	0.8568	0.8575	0.8573	0.9989	0.9990
2.9700	0.8608	0.8606	0.8596	0.8597	0.8604	0.8603	0.9990	0.9990
2.9800	0.8635	0.8635	0.8625	0.8627	0.8633	0.8632	0.9991	0.9991
2.9900	0.8663	0.8663	0.8655	0.8655	0.8662	0.8662	0.9991	0.9992
3.0000	0.8692	0.8691	0.8684	0.8682	0.8690	0.8690	0.9992	0.9993
3.0100	0.8720	0.8718	0.8712	0.8711	0.8717	0.8719	0.9993	0.9993
3.0200	0.8747	0.8746	0.8740	0.8739	0.8744	0.8745	0.9993	0.9993
3.0300	0.8774	0.8775	0.8767	0.8766	0.8772	0.8773	0.9993	0.9994
3.0400	0.8799	0.8802	0.8793	0.8793	0.8799	0.8800	0.9994	0.9994
3.0500	0.8826	0.8827	0.8820	0.8819	0.8825	0.8827	0.9994	0.9995
3.0600	0.8853	0.8854	0.8845	0.8846	0.8851	0.8853	0.9995	0.9995
3.0700	0.8880	0.8881	0.8872	0.8873	0.8876	0.8878	0.9995	0.9996
3.0800	0.8906	0.8906	0.8896	0.8898	0.8902	0.8905	0.9996	0.9996
3.0900	0.8931	0.8931	0.8923	0.8923	0.8929	0.8930	0.9996	0.9996
3.1000	0.8956	0.8955	0.8947	0.8948	0.8954	0.8955	0.9996	0.9997
3.1100	0.8982	0.8980	0.8973	0.8971	0.8977	0.8979	0.9996	0.9997
3.1200	0.9004	0.9003	0.8997	0.8997	0.9002	0.9002	0.9997	0.9997
3.1300	0.9028	0.9026	0.9021	0.9021	0.9026	0.9025	0.9997	0.9997
3.1400	0.9051	0.9052	0.9044	0.9045	0.9051	0.9049	0.9997	0.9998
3.1500	0.9073	0.9074	0.9068	0.9068	0.9075	0.9072	0.9997	0.9998
3.1600	0.9096	0.9097	0.9092	0.9091	0.9099	0.9094	0.9998	0.9998
3.1700	0.9117	0.9120	0.9113	0.9114	0.9122	0.9115	0.9998	0.9998
3.1800	0.9140	0.9143	0.9135	0.9138	0.9144	0.9138	0.9998	0.9998
3.1900	0.9161	0.9166	0.9156	0.9159	0.9166	0.9160	0.9998	0.9999
3.2000	0.9182	0.9187	0.9177	0.9181	0.9188	0.9181	0.9998	0.9999
3.2100	0.9204	0.9207	0.9200	0.9204	0.9209	0.9203	0.9999	0.9999
3.2200	0.9225	0.9227	0.9221	0.9225	0.9230	0.9225	0.9999	0.9999
3.2300	0.9245	0.9248	0.9242	0.9247	0.9250	0.9246	0.9999	0.9999
3.2400	0.9265	0.9268	0.9262	0.9266	0.9270	0.9265	0.9999	0.9999
3.2500	0.9284	0.9288	0.9283	0.9286	0.9290	0.9285	0.9999	0.9999
3.2600	0.9304	0.9307	0.9302	0.9305	0.9309	0.9306	0.9999	0.9999
3.2700	0.9323	0.9327	0.9321	0.9324	0.9329	0.9323	0.9999	0.9999
3.2800	0.9341	0.9346	0.9341	0.9343	0.9349	0.9342	0.9999	0.9999
3.2900	0.9359	0.9364	0.9359	0.9362	0.9367	0.9361	0.9999	0.9999
3.3000	0.9377	0.9382	0.9377	0.9381	0.9383	0.9380	0.9999	1.0000
3.3100	0.9397	0.9399	0.9393	0.9399	0.9401	0.9397	0.9999	1.0000
3.3200	0.9415	0.9416	0.9411	0.9415	0.9419	0.9415	1.0000	1.0000
3.3300	0.9432	0.9432	0.9429	0.9434	0.9435	0.9433	1.0000	1.0000
3.3400	0.9451	0.9449	0.9446	0.9450	0.9452	0.9449	1.0000	1.0000
3.3500	0.9466	0.9465	0.9463	0.9466	0.9469	0.9466	1.0000	1.0000
3.3600	0.9481	0.9480	0.9479	0.9483	0.9485	0.9483	1.0000	1.0000
3.3700	0.9498	0.9496	0.9493	0.9499	0.9501	0.9498	1.0000	1.0000
3.3800	0.9513	0.9510	0.9509	0.9514	0.9517	0.9514	1.0000	1.0000
3.3900	0.9527	0.9525	0.9524	0.9529	0.9531	0.9528	1.0000	1.0000
3.4000	0.9541	0.9540	0.9538	0.9545	0.9546	0.9542	1.0000	1.0000
3.4100	0.9555	0.9554	0.9553	0.9560	0.9561	0.9556	1.0000	1.0000
3.4200	0.9569	0.9568	0.9567	0.9574	0.9576	0.9570	1.0000	1.0000
3.4300	0.9583	0.9583	0.9582	0.9587	0.9590	0.9583	1.0000	1.0000
3.4400	0.9597	0.9596	0.9597	0.9601	0.9605	0.9597	1.0000	1.0000
3.4500	0.9610	0.9610	0.9609	0.9614	0.9618	0.9610	1.0000	1.0000
3.4600	0.9623	0.9624	0.9621	0.9628	0.9632	0.9623	1.0000	1.0000
3.4700	0.9635	0.9636	0.9634	0.9640	0.9643	0.9636	1.0000	1.0000
3.4800	0.9647	0.9649	0.9646	0.9653	0.9656	0.9649	1.0000	1.0000
3.4900	0.9659	0.9660	0.9658	0.9665	0.9668	0.9662	1.0000	1.0000
3.5000	0.9671	0.9672	0.9669	0.9676	0.9680	0.9673	1.0000	1.0000
3.5100	0.9682	0.9683	0.9681	0.9687	0.9691	0.9684	1.0000	1.0000
3.5200	0.9694	0.9695	0.9692	0.9699	0.9701	0.9696	1.0000	1.0000
3.5300	0.9704	0.9706	0.9703	0.9710	0.9712	0.9706	1.0000	1.0000
3.5400	0.9715	0.9716	0.9713	0.9720	0.9723	0.9716	1.0000	1.0000
3.5500	0.9724	0.9727	0.9724	0.9730	0.9734	0.9726	1.0000	1.0000
3.5600	0.9735	0.9737	0.9733	0.9741	0.9743	0.9735	1.0000	1.0000
3.5700	0.9744	0.9746	0.9743	0.9750	0.9752	0.9745	1.0000	1.0000
3.5800	0.9754	0.9756	0.9753	0.9759	0.9761	0.9755	1.0000	1.0000
3.5900	0.9763	0.9765	0.9762	0.9768	0.9770	0.9765	1.0000	1.0000
3.6000	0.9772	0.9774	0.9772	0.9776	0.9780	0.9773	1.0000	1.0000
3.6100	0.9781	0.9784	0.9780	0.9785	0.9788	0.9782	1.0000	1.0000
3.6200	0.9790	0.9792	0.9789	0.9792	0.9796	0.9791	1.0000	1.0000
3.6300	0.9798	0.9799	0.9798	0.9800	0.9804	0.9799	1.0000	1.0000
3.6400	0.9806	0.9808	0.9806	0.9809	0.9812	0.9807	1.0000	1.0000
3.6500	0.9814	0.9816	0.9813	0.9816	0.9820	0.9815	1.0000	1.0000
3.6600	0.9822	0.9823	0.9820	0.9824	0.9827	0.9823	1.0000	1.0000
3.6700	0.9830	0.9831	0.9827	0.9831	0.9835	0.9830	1.0000	1.0000
3.6800	0.9837	0.9837	0.9835	0.9837	0.9841	0.9837	1.0000	1.0000
3.6900	0.9844	0.9843	0.9842	0.9844	0.9847	0.9843	1.0000	1.0000
3.7000	0.9851	0.9850	0.9848	0.9851	0.9853	0.9850	1.0000	1.0000
3.7100	0.9858	0.9857	0.9855	0.9857	0.9860	0.9856	1.0000	1.0000
3.7200	0.9863	0.9863	0.9861	0.9864	0.9866	0.9862	1.0000	1.0000
3.7300	0.9869	0.9869	0.9867	0.9870	0.9872	0.9868	1.0000	1.0000
3.7400	0.9875	0.9875	0.9873	0.9876	0.9877	0.9873	1.0000	1.0000
3.7500	0.9880	0.9880	0.9878	0.9881	0.9882	0.9878	1.0000	1.0000
3.7600	0.9885	0.9885	0.9884	0.9887	0.9888	0.9884	1.0000	1.0000
3.7700	0.9890	0.9890	0.9889	0.9891	0.9893	0.9889	1.0000	1.0000
3.7800	0.9895	0.9895	0.9894	0.9896	0.9898	0.9895	1.0000	1.0000
3.7900	0.9900	0.9901	0.9898	0.9901	0.9903	0.9899	1.0000	1.0000
3.8000	0.9905	0.9905	0.9903	0.9905	0.9907	0.9904	1.0000	1.0000
3.8100	0.9910	0.9910	0.9908	0.9909	0.9911	0.9909	1.0000	1.0000
3.8200	0.9914	0.9914	0.9912	0.9914	0.9916	0.9912	1.0000	1.0000
3.8300	0.9918	0.9918	0.9916	0.9918	0.9920	0.9916	1.0000	1.0000
3.8400	0.9922	0.9922	0.9919	0.9922	0.9924	0.9920	1.0000	1.0000
3.8500	0.9925	0.9926	0.9923	0.9926	0.9928	0.9924	1.0000	1.0000
3.8600	0.9929	0.9930	0.9927	0.9930	0.9931	0.9928	1.0000	1.0000
3.8700	0.9932	0.9933	0.9930	0.9934	0.9935	0.9931	1.0000	1.0000
3.8800	0.9935	0.9937	0.9934	0.9937	0.9938	0.9935	1.0000	1.0000
3.8900	0.9939	0.9940	0.9937	0.9940	0.9941	0.9938	1.0000	1.0000
3.9000	0.9942	0.9943	0.9940	0.9943	0.9944	0.9941	1.0000	1.0000
3.9100	0.9944	0.9946	0.9943	0.9946	0.9946	0.9944	1.0000	1.0000
3.9200	0.9947	0.9949	0.9946	0.9948	0.9949	0.9947	1.0000	1.0000
3.9300	0.9950	0.9951	0.9949	0.9951	0.9951	0.9950	1.0000	1.0000
3.9400	0.9953	0.9954	0.9952	0.9954	0.9954	0.9952	1.0000	1.0000
3.9500	0.9955	0.9957	0.9955	0.9956	0.9957	0.9954	1.0000	1.0000
3.9600	0.9958	0.9959	0.9957	0.9959	0.9959	0.9957	1.0000	1.0000
3.9700	0.9960	0.9961	0.9959	0.9960	0.9961	0.9959	1.0000	1.0000
3.9800	0.9963	0.9963	0.9961	0.9963	0.9963	0.9962	1.0000	1.0000
3.9900	0.9965	0.9965	0.9963	0.9964	0.9965	0.9964	1.0000	1.0000
4.0000	0.9967	0.9967	0.9965	0.9966	0.9967	0.9966	1.0000	1.0000
4.0100	0.9969	0.9969	0.9967	0.9968	0.9969	0.9968	1.0000	1.0000
4.0200	0.9971	0.9970	0.9969	0.9970	0.9971	0.9970	1.0000	1.0000
4.0300	0.9973	0.9972	0.9971	0.9972	0.9973	0.9972	1.0000	1.0000
4.0400	0.9974	0.9974	0.9972	0.9973	0.9975	0.9973	1.0000	1.0000
4.0500	0.9976	0.9976	0.9974	0.9975	0.9977	0.9975	1.0000	1.0000
4.0600	0.9977	0.9978	0.9975	0.9976	0.9978	0.9976	1.0000	1.0000
4.0700	0.9979	0.9979	0.9977	0.9977	0.9979	0.9978	1.0000	1.0000
4.0800	0.9981	0.9980	0.9978	0.9979	0.9980	0.9979	1.0000	1.0000
4.0900	0.9982	0.9982	0.9980	0.9980	0.9981	0.9980	1.0000	1.0000
4.1000	0.9983	0.9983	0.9981	0.9981	0.9983	0.9982	1.0000	1.0000
4.1100	0.9984	0.9984	0.9982	0.9982	0.9984	0.9983	1.0000	1.0000
4.1200	0.9985	0.9985	0.9983	0.9983	0.9984	0.9984	1.0000	1.0000
4.1300	0.9986	0.9986	0.9984	0.9984	0.9986	0.9985	1.0000	1.0000
4.1400	0.9987	0.9987	0.9985	0.9986	0.9987	0.9986	1.0000	1.0000
4.1500	0.9988	0.9988	0.9986	0.9986	0.9987	0.9987	1.0000	1.0000
4.1600	0.9989	0.9989	0.9987	0.9987	0.9988	0.9987	1.0000	1.0000
4.1700	0.9989	0.9989	0.9988	0.9988	0.9989	0.9988	1.0000	1.0000
4.1800	0.9990	0.9990	0.9989	0.9989	0.9990	0.9989	1.0000	1.0000
4.1900	0.9991	0.9991	0.9989	0.9990	0.9991	0.9990	1.0000	1.0000
4.2000	0.9991	0.9991	0.9990	0.9991	0.9991	0.9991	1.0000	1.0000
4.2100	0.9992	0.9992	0.9990	0.9991	0.9992	0.9991	1.0000	1.0000
4.2200	0.9993	0.9993	0.9991	0.9992	0.9992	0.9992	1.0000	1.0000
4.2300	0.9993	0.9993	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.2400	0.9994	0.9994	0.9993	0.9993	0.9993	0.9993	1.0000	1.0000
4.2500	0.9994	0.9994	0.9993	0.9993	0.9994	0.9993	1.0000	1.0000
4.2600	0.9995	0.9994	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.2700	0.9995	0.9995	0.9994	0.9994	0.9995	0.9994	1.0000	1.0000
4.2800	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.2900	0.9996	0.9995	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.3000	0.9996	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.3100	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.3200	0.9997	0.9996	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.3300	0.9997	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.3400	0.9997	0.9997	0.9996	0.9996	0.9997	0.9997	1.0000	1.0000
4.3500	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.3600	0.9998	0.9997	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3700	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3800	0.9998	0.9998	0.9998	0.9997	0.9998	0.9997	1.0000	1.0000
4.3900	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.4000	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.4100	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.4200	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.4300	0.9999	0.9999	0.9999	0.9998	0.9998	0.9998	1.0000	1.0000
4.4400	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4500	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4600	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5500	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.5600	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	1.4726	2.8109	1.5947	2.8322	2.2766	1.9899	0.5184	1.0286	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
2.0000	0.9423	2.3711	1.6097	2.2070	0.0029	1.6205	0.0005	0.0001	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
3.0000	1.4990	0.7042	1.1074	2.7683	1.8138	2.2313	0.4777	0.0000	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
4.0000	1.8073	1.4954	2.7800	0.3647	0.4053	2.4284	1.5114	0.8441	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
5.0000	1.9533	2.7137	3.6960	0.2924	1.2618	1.6529	0.5245	0.0003	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
6.0000	2.2839	2.4984	0.3125	2.1312	3.0658	2.9725	0.0004	1.4501	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
7.0000	0.6528	3.1513	0.4664	3.3584	2.6307	1.5781	1.5665	1.2917	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
8.0000	2.6433	0.4321	1.9320	1.1590	2.6748	2.8014	0.6235	0.7905	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
9.0000	0.6483	3.0037	2.5568	1.1476	3.6711	2.4743	0.5631	1.7285	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
10.0000	2.0950	2.6395	1.6652	2.5598	0.9244	0.4748	1.6832	0.4533	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
11.0000	1.4906	1.1351	2.0843	1.9133	2.8063	2.1563	0.0005	1.4647	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
12.0000	1.5248	2.8228	2.0840	2.6238	0.8511	2.3632	1.4940	0.0003	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
13.0000	3.0955	0.2480	1.4592	3.3475	0.3811	2.8470	0.3589	1.1790	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
14.0000	2.0572	3.1194	1.5775	2.4828	2.0797	2.1730	1.0132	1.1736	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
15.0000	0.0890	1.1015	3.0061	2.9855	0.4434	1.9727	0.0003	0.8944	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
16.0000	1.7881	0.8886	2.6105	1.0860	1.5524	0.4430	0.0000	0.8378	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
17.0000	3.3045	0.1186	1.3445	1.7647	2.8134	2.1838	1.2680	0.0001	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
18.0000	1.3532	1.3151	2.7833	1.0250	1.9071	3.5335	0.0000	0.5540	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
19.0000	3.1800	2.9450	1.5881	3.2105	3.0758	2.7485	0.7813	1.1180	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
20.0000	1.6577	0.6222	1.0578	0.5892	0.0964	2.4027	0.0001	0.0001	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
21.0000	1.9763	2.6886	1.9210	3.1461	0.9654	1.1453	0.0004	0.0001	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
22.0000	0.2749	0.1758	0.5219	2.2701	1.4371	0.4156	0.0000	0.1942	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
23.0000	3.4365	0.8866	1.1532	1.8668	2.0780	1.9162	1.7336	0.5013	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
24.0000	2.7901	1.6026	0.1897	1.2134	1.3894	1.4521	0.0003	1.4172	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
25.0000	0.0653	2.5903	2.8513	1.9270	1.4406	2.7320	0.0004	0.8895	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
26.0000	2.4991	3.0228	2.2485	2.3067	2.0248	1.9469	1.2880	2.1146	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
27.0000	2.7840	3.5818	0.7030	1.4559	1.1964	3.5459	0.8839	0.7231	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
28.0000	3.3625	2.4870	2.4718	2.4157	2.2853	0.7340	2.3648	1.0387	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
29.0000	2.0472	2.1060	1.0884	1.0530	0.9387	0.7081	0.0004	1.8791	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
30.0000	0.9668	3.8017	0.8322	2.8754	3.2456	2.0002	0.8896	0.4021	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
31.0000	2.3626	1.8293	1.6892	1.4838	1.4874	1.5406	0.0002	0.6958	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
32.0000	2.5940	0.7477	2.3746	1.6482	3.5072	3.4782	0.0003	0.0001	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
33.0000	0.4229	1.6571	2.7981	1.2812	2.0787	1.1148	0.0003	0.0003	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
34.0000	2.1454	0.8303	2.3869	1.9727	2.3376	2.4212	0.9233	1.7027	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
35.0000	2.5880	0.6003	0.7901	0.0940	1.6226	1.4225	0.0002	0.7953	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
36.0000	0.7077	0.3505	3.1510	2.8501	2.5498	2.6100	2.6520	1.6526	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
37.0000	0.0645	1.0108	2.2807	2.3998	1.7569	0.6784	0.0002	0.1238	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
38.0000	2.0911	0.3525	0.0480	2.3458	1.3213	2.4151	0.0003	1.0721	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
39.0000	1.8988	2.3641	2.0293	1.2538	3.5889	2.5459	0.0001	0.0001	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
40.0000	0.8783	0.6867	1.4087	1.5005	2.8147	1.9380	1.3480	1.3422	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
41.0000	2.1864	0.5267	3.1185	3.2085	0.2360	1.0992	0.0003	1.1168	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
42.0000	2.6272	1.4406	1.0268	1.3716	3.1243	2.0715	0.3663	0.7348	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
43.0000	3.2622	1.4811	2.5352	0.2337	1.6398	2.7226	0.0004	1.1211	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
44.0000	1.7423	2.4610	2.0667	2.7624	0.9115	1.4532	0.0003	1.4825	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
45.0000	1.8489	1.9300	1.3852	3.9064	1.9666	3.3463	2.6590	0.3564	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
46.0000	1.9275	2.2107	1.3088	3.1643	1.6075	3.4539	0.4319	0.9483	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
47.0000	1.8740	1.1120	2.9690	1.8356	0.1643	2.0132	1.7335	0.0000	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
48.0000	2.2116	1.9855	1.5277	0.6790	1.2630	1.6673	1.1180	1.2321	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
49.0000	1.3200	1.4603	0.7832	1.5084	1.7449	1.9578	0.0004	1.2326	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
50.0000	1.8958	3.3412	1.6101	3.1364	2.3838	2.1936	1.4728	0.0005	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
51.0000	2.4317	1.5389	0.9388	1.0507	2.9854	0.4113	0.3079	2.4270	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
52.0000	0.6064	1.4642	1.3890	2.9963	0.6439	2.9796	1.5167	0.0002	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
53.0000	2.6512	3.8954	0.8118	0.0501	2.6194	3.3841	1.6364	1.0067	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
54.0000	2.0332	3.5350	1.7825	2.6333	3.4457	0.9390	0.7176	0.8636	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
55.0000	1.4532	2.6389	3.1570	1.8614	2.4071	3.1146	0.0002	0.0002	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
56.0000	0.5771	0.9258	2.5257	1.3018	2.2350	1.8189	0.9675	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
57.0000	2.0569	0.5762	3.3404	1.2389	2.3858	2.1690	0.0961	0.9003	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
58.0000	1.2101	2.2344	3.0126	0.2117	0.2860	2.0619	1.9266	1.0677	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
59.0000	2.1435	3.8552	2.1605	1.3863	2.4972	2.9513	0.0002	1.6380	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
60.0000	2.8543	0.5933	2.7372	3.0269	1.7701	2.1245	0.0002	0.3733	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
61.0000	2.7565	1.1321	0.9598	0.0022	1.3747	1.1137	0.5902	0.2591	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
62.0000	3.6952	0.6463	2.3222	2.8295	1.9073	2.8980	0.7602	2.1705	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
63.0000	1.3178	0.9917	2.0772	2.9199	2.4013	0.9856	0.1028	1.5538	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
64.0000	2.7298	3.5875	1.7653	2.7919	2.7409	2.0917	1.4301	2.0287	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
65.0000	1.8451	2.7356	1.8323	2.6157	2.8989	1.0167	0.1460	0.0001	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
66.0000	2.2354	2.7003	1.8233	0.9296	1.4515	2.4296	0.2134	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
67.0000	2.4032	3.0090	1.0503	1.1652	1.2795	1.8600	0.0001	0.0001	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
68.0000	1.9517	3.0605	0.2736	2.8637	2.7786	0.4255	1.8434	0.8725	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
69.0000	2.3263	2.3404	2.5715	2.6980	2.3786	0.7508	0.4089	0.9622	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
70.0000	2.0220	2.1224	2.2163	2.0412	1.9712	1.8780	1.5416	1.0022	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
71.0000	0.9812	0.3619	2.9629	2.0296	1.0485	2.5416	0.6467	1.0028	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
72.0000	2.3461	0.4725	2.6079	1.2857	0.4962	1.4314	0.0002	0.8412	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
73.0000	2.2639	1.6937	1.6539	2.5932	1.0910	0.9555	0.0002	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
74.0000	2.1321	2.0370	3.2521	0.6150	1.4060	1.7311	1.4917	0.0001	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
75.0000	2.6143	2.7639	0.0924	1.7837	2.4927	2.2567	0.0003	0.0005	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
76.0000	2.3819	2.4672	2.6980	2.5645	2.0040	2.3548	0.0001	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
77.0000	2.4382	2.5920	3.2560	2.3494	1.9420	0.7501	0.1213	0.2521	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
78.0000	0.4494	1.3338	0.8228	3.3339	1.5923	1.7329	0.1685	0.0000	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
79.0000	1.7728	0.4475	0.7414	0.7834	0.9343	1.6615	2.1906	0.0002	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
80.0000	0.1045	2.1203	2.4449	1.5152	2.8892	0.5072	0.0003	0.8456	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
81.0000	2.5816	0.7925	2.6342	3.7833	0.9228	2.2144	0.4700	0.0000	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
82.0000	3.6917	2.6944	1.6543	2.6835	3.2476	1.2091	0.3602	1.2851	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
83.0000	2.5184	3.2482	3.7965	2.6636	2.4997	2.3338	2.1751	1.1628	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
84.0000	1.4951	1.8490	2.1686	2.5082	1.0148	2.4908	0.4208	0.0003	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
85.0000	2.2562	1.4316	1.6529	2.0843	2.2802	1.5023	0.0004	0.5943	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
86.0000	2.4477	2.8185	0.5932	2.6740	2.1210	2.2911	1.8527	0.5958	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
87.0000	2.6413	1.2340	2.0781	0.6321	2.6467	3.7267	0.4415	0.5840	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
88.0000	0.0393	3.2016	1.3230	2.6391	0.0752	2.0905	1.8691	0.0001	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
89.0000	3.0458	1.9418	2.5234	2.1358	1.5442	0.7011	0.6780	1.4966	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
90.0000	3.7046	2.6982	1.5735	3.0196	2.4206	1.6221	0.8979	0.0002	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
91.0000	2.5185	1.2665	1.8122	0.7267	1.5261	1.6353	0.0002	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
92.0000	1.5961	1.4290	2.9379	2.2459	0.8238	2.6728	1.8882	0.0003	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
93.0000	2.9815	1.8424	2.0255	1.7343	1.8099	3.1218	2.3325	1.7630	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
94.0000	0.9869	3.3372	1.6048	0.8192	1.1185	0.7432	0.6591	0.7598	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
95.0000	1.2962	2.4335	2.2392	2.8687	2.7745	2.3830	0.0002	0.0004	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
96.0000	2.0404	3.1294	1.8472	1.5214	1.2882	2.9375	1.4024	0.3722	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014
97.0000	2.4224	0.5555	2.8616	2.0459	1.7808	1.1091	0.0002	0.8848	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
98.0000	1.3405	2.4059	2.7785	1.2963	2.5227	1.5774	0.3735	0.0000	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
99.0000	2.3213	3.3383	1.7647	2.5271	1.9031	0.3344	2.0904	0.0005	1.9823	1.9806	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4013
100.0000	3.0873	2.9592	3.0878	0.9192	1.7387	2.6393	0.7468	1.0957	1.9823	1.9807	1.9818	1.9824	1.9829	1.9817	0.7557	0.7539	13.4014


==> Data-n8/pf_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0762
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0764
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0765
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0766
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0767
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0768
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0769
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0771
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0772
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0773
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0774
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0776
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0777
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0778
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0779
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0781
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0782
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0783
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0785
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0786
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0787
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0788
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0789
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0791
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0792
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0794
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0795
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0796
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0797
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0798
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0800
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0801
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0803
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0804
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0806
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0807
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0808
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0810
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0811
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0812
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0813
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0814
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0816
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0817
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0819
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0820
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0821
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0822
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0823
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0825
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0826
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0828
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0829
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0832
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0833
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0834
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0836
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0837
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0839
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0840
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0841
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0843
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0844
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0845
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0847
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0848
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0850
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0851
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0852
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0853
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0854
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0856
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0858
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0859
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0861
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0863
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0865
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0866
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0867
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0869
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0870
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0871
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0873
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0875
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0876
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0878
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0879
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0880
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0882
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0883
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0885
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0887
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0889
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0890
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0892
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0893
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0895
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0896
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0898
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0900
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0901
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0903
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0904
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0906
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0907
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0909
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0910
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0912
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0915
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0916
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0918
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0920
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0921
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0923
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0925
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0926
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0928
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0930
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0932
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0934
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0936
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0938
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0939
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0940
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0942
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0944
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0946
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0947
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0948
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0950
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0951
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0953
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0954
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0956
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0958
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0960
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0962
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0964
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0965
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0967
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0969
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0971
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0973
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0975
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0977
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0979
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0981
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0983
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0985
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0987
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0989
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0991
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0994
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0995
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0997
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0999
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1001
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1003
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1006
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1007
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1009
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1011
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1013
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1015
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.1017
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.1019
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.1021
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.1023
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0009	0.1024
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0017	0.1026
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0032	0.1029
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0046	0.1031
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0072	0.1033
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0116	0.1035
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0164	0.1037
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0205	0.1039
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0284	0.1041
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0364	0.1043
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0430	0.1046
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0527	0.1049
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0618	0.1051
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0700	0.1053
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0775	0.1055
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0851	0.1057
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0914	0.1059
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0965	0.1062
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1009	0.1064
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1043	0.1066
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1071	0.1068
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1092	0.1071
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1105	0.1073
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1117	0.1075
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1125	0.1078
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1130	0.1080
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1136	0.1083
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1139	0.1085
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1141	0.1088
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1145	0.1090
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1148	0.1093
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1150	0.1095
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1152	0.1097
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1155	0.1099
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1157	0.1102
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1161	0.1104
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1163	0.1106
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1166	0.1109
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1169	0.1112
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1173	0.1115
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1175	0.1117
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1178	0.1120
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1181	0.1122
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1184	0.1125
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1186	0.1128
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1188	0.1130
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1191	0.1133
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1193	0.1136
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1197	0.1138
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1200	0.1141
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1203	0.1143
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1207	0.1145
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1210	0.1148
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1213	0.1151
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1216	0.1153
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1219	0.1156
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1222	0.1158
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1225	0.1161
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1228	0.1164
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1232	0.1167
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1235	0.1170
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1238	0.1172
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1241	0.1175
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1244	0.1178
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1248	0.1181
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1250	0.1183
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1254	0.1186
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1257	0.1189
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1260	0.1192
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1264	0.1195
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1267	0.1199
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1271	0.1201
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1274	0.1205
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1278	0.1207
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1281	0.1210
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1284	0.1213
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1288	0.1215
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1291	0.1218
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1294	0.1221
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1297	0.1224
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1300	0.1227
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1304	0.1229
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1307	0.1232
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1311	0.1235
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1315	0.1238
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1318	0.1241
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1322	0.1244
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.1247
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1329	0.1251
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1332	0.1254
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1336	0.1257
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1340	0.1260
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1343	0.1263
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1347	0.1266
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1351	0.1270
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1355	0.1273
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1359	0.1277
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1363	0.1280
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1367	0.1283
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1371	0.1286
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1375	0.1290
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1378	0.1294
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1382	0.1297
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1386	0.1300
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1390	0.1304
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1394	0.1307
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1398	0.1310
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1401	0.1314
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1405	0.1318
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1409	0.1322
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1414	0.1325
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1417	0.1329
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1421	0.1332
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1426	0.1335
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1430	0.1339
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1434	0.1343
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1438	0.1347
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1442	0.1350
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1447	0.1355
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1451	0.1358
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1455	0.1361
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1459	0.1365
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1464	0.1369
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1469	0.1373
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1474	0.1376
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1479	0.1381
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1483	0.1385
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1486	0.1389
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1491	0.1394
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1496	0.1398
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1501	0.1402
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1505	0.1405
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1510	0.1409
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1514	0.1413
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1520	0.1417
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1524	0.1421
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1528	0.1425
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1533	0.1429
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1539	0.1432
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1544	0.1437
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1549	0.1441
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1554	0.1444
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1559	0.1449
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1564	0.1452
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1569	0.1456
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1574	0.1460
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1579	0.1464
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1584	0.1469
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1588	0.1473
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1593	0.1478
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1598	0.1482
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1603	0.1487
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1608	0.1491
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1613	0.1496
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1618	0.1501
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1622	0.1505
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1628	0.1510
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1633	0.1515
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1638	0.1520
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1644	0.1524
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1650	0.1528
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1656	0.1532
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1662	0.1537
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1666	0.1542
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1672	0.1547
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1678	0.1551
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1683	0.1556
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1689	0.1561
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1695	0.1565
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1701	0.1571
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1708	0.1575
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1714	0.1580
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1720	0.1585
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1725	0.1590
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1731	0.1594
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1737	0.1599
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1744	0.1604
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1750	0.1610
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1756	0.1615
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1762	0.1620
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1768	0.1625
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1774	0.1630
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1780	0.1636
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1787	0.1640
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1793	0.1646
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1799	0.1651
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807	0.1657
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1814	0.1662
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1820	0.1668
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1827	0.1674
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1833	0.1680
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1840	0.1686
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1847	0.1691
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1854	0.1696
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1861	0.1702
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1868	0.1708
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1875	0.1714
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1883	0.1720
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1890	0.1725
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1897	0.1732
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1905	0.1738
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1913	0.1744
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1921	0.1750
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1927	0.1758
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1934	0.1764
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1941	0.1771
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1949	0.1777
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1957	0.1783
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1965	0.1790
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1973	0.1796
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1981	0.1802
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1989	0.1809
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1998	0.1816
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2006	0.1822
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2013	0.1828
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2022	0.1834
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2031	0.1841
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2040	0.1847
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2049	0.1855
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2057	0.1862
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2065	0.1869
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2073	0.1876
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2082	0.1883
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2091	0.1892
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2100	0.1899
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2109	0.1906
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2118	0.1912
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2127	0.1920
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2137	0.1928
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2146	0.1936
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2155	0.1943
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2164	0.1951
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2174	0.1958
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2183	0.1966
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2193	0.1973
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2203	0.1981
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2214	0.1989
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2223	0.1997
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2234	0.2005
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2245	0.2013
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2255	0.2022
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2264	0.2030
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2275	0.2038
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2284	0.2046
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2295	0.2055
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2306	0.2064
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2317	0.2072
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2328	0.2081
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2338	0.2091
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2349	0.2101
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2360	0.2110
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2370	0.2118
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2380	0.2129
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2393	0.2138
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2403	0.2147
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2414	0.2156
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2427	0.2166
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2438	0.2174
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2450	0.2184
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2463	0.2193
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2475	0.2202
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2487	0.2211
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2500	0.2221
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2512	0.2231
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2526	0.2242
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2538	0.2251
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2550	0.2261
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2564	0.2271
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2576	0.2281
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2590	0.2290
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2603	0.2302
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2616	0.2312
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2630	0.2324
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2645	0.2335
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2659	0.2347
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.2673	0.2357
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0006	0.2688	0.2369
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0017	0.2703	0.2380
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0030	0.2718	0.2391
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0072	0.2732	0.2403
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0148	0.2748	0.2415
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0216	0.2763	0.2426
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0386	0.2780	0.2439
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0583	0.2797	0.2451
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0762	0.2812	0.2463
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.1169	0.2828	0.2475
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.1439	0.2844	0.2486
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.1783	0.2862	0.2499
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.2241	0.2877	0.2512
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.2477	0.2894	0.2526
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.2820	0.2910	0.2539
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3106	0.2927	0.2552
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3259	0.2944	0.2563
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3472	0.2962	0.2576
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3580	0.2979	0.2589
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.3663	0.2997	0.2603
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.3743	0.3015	0.2617
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.3788	0.3034	0.2630
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3831	0.3053	0.2643
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3864	0.3070	0.2656
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3897	0.3090	0.2671
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3930	0.3107	0.2686
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3960	0.3126	0.2701
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3993	0.3146	0.2716
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4025	0.3166	0.2729
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4057	0.3187	0.2744
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4089	0.3206	0.2762
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4122	0.3227	0.2778
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4159	0.3246	0.2795
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4191	0.3267	0.2812
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4225	0.3289	0.2828
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4258	0.3311	0.2842
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4295	0.3332	0.2859
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4330	0.3353	0.2874
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4368	0.3376	0.2892
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4406	0.3398	0.2909
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4443	0.3422	0.2926
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4481	0.3447	0.2942
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4519	0.3469	0.2960
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4558	0.3493	0.2978
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4598	0.3518	0.2996
4.9000	0.0000	0.0000	0.0000	0.0000	0.0001	0.4640	0.3543	0.3013
4.9100	0.0000	0.0000	0.0000	0.0000	0.0004	0.4684	0.3568	0.3032
4.9200	0.0000	0.0000	0.0000	0.0000	0.0020	0.4726	0.3594	0.3050
4.9300	0.0000	0.0000	0.0000	0.0000	0.0047	0.4769	0.3620	0.3070
4.9400	0.0000	0.0000	0.0000	0.0000	0.0102	0.4814	0.3647	0.3089
4.9500	0.0000	0.0000	0.0000	0.0001	0.0255	0.4856	0.3672	0.3107
4.9600	0.0002	0.0000	0.0000	0.0005	0.0379	0.4903	0.3699	0.3125
4.9700	0.0011	0.0007	0.0003	0.0021	0.0757	0.4949	0.3724	0.3143
4.9800	0.0051	0.0032	0.0021	0.0062	0.1307	0.4998	0.3752	0.3164
4.9900	0.0146	0.0066	0.0026	0.0135	0.1742	0.5047	0.3779	0.3184
5.0000	0.0203	0.0135	0.0110	0.0292	0.2677	0.5094	0.3809	0.3205
5.0100	0.0500	0.0387	0.0356	0.0703	0.3370	0.5142	0.3839	0.3227
5.0200	0.1029	0.0886	0.0866	0.1342	0.4275	0.5195	0.3869	0.3248
5.0300	0.1874	0.1736	0.1713	0.1995	0.5359	0.5249	0.3901	0.3269
5.0400	0.3066	0.2960	0.2933	0.3279	0.5862	0.5304	0.3932	0.3289
5.0500	0.3384	0.3239	0.3170	0.4779	0.6698	0.5357	0.3962	0.3310
5.0600	0.4773	0.4637	0.4497	0.5178	0.7295	0.5413	0.3994	0.3331
5.0700	0.6190	0.6142	0.6012	0.6660	0.7589	0.5469	0.4026	0.3350
5.0800	0.7462	0.7452	0.7304	0.7875	0.7945	0.5526	0.4059	0.3373
5.0900	0.8477	0.8467	0.8366	0.8763	0.8170	0.5585	0.4093	0.3397
5.1000	0.8897	0.9078	0.9110	0.9356	0.8353	0.5646	0.4124	0.3420
5.1100	0.9259	0.9229	0.9286	0.9706	0.8504	0.5707	0.4158	0.3442
5.1200	0.9622	0.9615	0.9587	0.9808	0.8623	0.5768	0.4191	0.3469
5.1300	0.9831	0.9827	0.9826	0.9879	0.8740	0.5832	0.4227	0.3494
5.1400	0.9927	0.9932	0.9934	0.9958	0.8847	0.5897	0.4263	0.3517
5.1500	0.9967	0.9978	0.9978	0.9984	0.8949	0.5964	0.4297	0.3541
5.1600	0.9975	0.9989	0.9994	0.9995	0.9059	0.6032	0.4334	0.3565
5.1700	0.9991	0.9992	0.9997	0.9999	0.9160	0.6100	0.4370	0.3589
5.1800	0.9997	0.9997	0.9998	1.0000	0.9261	0.6171	0.4404	0.3615
5.1900	0.9999	0.9999	0.9999	1.0000	0.9354	0.6241	0.4443	0.3642
5.2000	1.0000	0.9999	1.0000	1.0000	0.9441	0.6314	0.4486	0.3670
5.2100	1.0000	1.0000	1.0000	1.0000	0.9527	0.6388	0.4525	0.3696
5.2200	1.0000	1.0000	1.0000	1.0000	0.9607	0.6460	0.4566	0.3725
5.2300	1.0000	1.0000	1.0000	1.0000	0.9680	0.6539	0.4607	0.3754
5.2400	1.0000	1.0000	1.0000	1.0000	0.9744	0.6621	0.4649	0.3782
5.2500	1.0000	1.0000	1.0000	1.0000	0.9801	0.6702	0.4692	0.3811
5.2600	1.0000	1.0000	1.0000	1.0000	0.9850	0.6785	0.4735	0.3840
5.2700	1.0000	1.0000	1.0000	1.0000	0.9890	0.6868	0.4779	0.3870
5.2800	1.0000	1.0000	1.0000	1.0000	0.9921	0.6955	0.4822	0.3899
5.2900	1.0000	1.0000	1.0000	1.0000	0.9945	0.7039	0.4869	0.3929
5.3000	1.0000	1.0000	1.0000	1.0000	0.9964	0.7128	0.4913	0.3958
5.3100	1.0000	1.0000	1.0000	1.0000	0.9978	0.7216	0.4961	0.3989
5.3200	1.0000	1.0000	1.0000	1.0000	0.9987	0.7307	0.5008	0.4019
5.3300	1.0000	1.0000	1.0000	1.0000	0.9993	0.7402	0.5055	0.4048
5.3400	1.0000	1.0000	1.0000	1.0000	0.9997	0.7503	0.5106	0.4081
5.3500	1.0000	1.0000	1.0000	1.0000	0.9999	0.7595	0.5155	0.4115
5.3600	1.0000	1.0000	1.0000	1.0000	0.9999	0.7695	0.5207	0.4146
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	0.7793	0.5261	0.4180
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	0.7894	0.5311	0.4213
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	0.7996	0.5365	0.4248
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8100	0.5419	0.4285
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	0.8204	0.5474	0.4320
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	0.8311	0.5533	0.4357
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	0.8414	0.5591	0.4392
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	0.8525	0.5653	0.4431
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	0.8633	0.5712	0.4469
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	0.8737	0.5776	0.4508
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	0.8842	0.5840	0.4547
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	0.8944	0.5907	0.4588
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9046	0.5973	0.4628
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9146	0.6040	0.4673
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9242	0.6110	0.4715
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9337	0.6182	0.4760
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9430	0.6252	0.4803
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9519	0.6327	0.4847
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9596	0.6400	0.4892
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9667	0.6477	0.4938
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9735	0.6557	0.4984
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9795	0.6639	0.5033
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9845	0.6722	0.5083
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9883	0.6803	0.5133
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9917	0.6883	0.5183
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.6966	0.5234
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9962	0.7052	0.5289
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.7142	0.5343
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.7231	0.5400
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.7321	0.5455
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.7412	0.5513
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.7506	0.5571
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.7601	0.5631
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.7696	0.5691
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7800	0.5753
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7901	0.5816
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8004	0.5881
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8108	0.5947
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8213	0.6015
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8319	0.6087
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8424	0.6158
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8534	0.6233
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8639	0.6305
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8743	0.6383
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8847	0.6459
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8951	0.6538
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9056	0.6615
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9157	0.6696
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9252	0.6778
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9346	0.6861
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9437	0.6942
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9521	0.7026
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9599	0.7117
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9671	0.7207
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9737	0.7298
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9792	0.7388
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9839	0.7484
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9879	0.7579
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9912	0.7677
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9937	0.7772
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9956	0.7873
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9972	0.7972
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.8075
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.8180
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.8287
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.8393
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8497
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8602
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8710
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8815
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8915
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9018
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9118
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9217
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9307
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9395
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9481
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9562
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9638
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9702
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9763
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9812
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9856
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9893
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9922
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9943
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9959
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.0839	5.0651	5.0553	5.0437	5.0025	5.0294	5.9322	5.9195	42.1316
2.0000	5.0792	5.0610	5.0461	5.0389	4.9981	5.0309	5.3482	5.6202	41.2226
3.0000	5.0761	5.0583	5.0389	5.0363	5.0555	4.5900	3.3673	5.8728	39.0954
4.0000	5.0777	5.0601	5.0404	5.0373	4.9972	5.3407	5.2101	5.7789	41.5425
5.0000	5.0745	5.0566	5.0374	5.0336	4.9935	4.5856	5.2876	5.6973	40.7662
6.0000	5.0731	5.0547	5.0355	5.0313	4.9919	4.6648	1.7899	5.8933	37.5346
7.0000	5.0779	5.0600	5.0400	5.0360	4.9965	5.5373	1.7975	5.7684	38.3135
8.0000	5.0807	5.0626	5.0519	5.0394	4.9998	4.5970	5.8929	5.7708	41.4952
9.0000	5.0775	5.0593	5.0396	5.0357	4.9964	5.2609	5.6926	5.2961	41.4579
10.0000	5.0746	5.0558	5.0361	5.0321	5.1677	5.2887	5.7822	5.2075	41.6446
11.0000	5.0709	5.0521	5.0323	5.0279	4.9895	4.5819	5.6204	5.9697	41.3447
12.0000	5.0675	5.0409	5.0293	5.0249	4.9861	5.1475	4.2734	3.0344	37.6040
13.0000	5.0718	5.0533	5.0330	5.0288	4.9902	4.5831	1.7864	0.2424	31.7891
14.0000	5.0877	5.0697	5.0583	5.0447	5.0092	4.6059	5.7093	5.6262	41.2111
15.0000	5.0850	5.0674	5.0558	5.0424	5.0041	4.6007	5.2953	5.7832	40.9338
16.0000	5.0832	5.0656	5.0538	5.0407	5.0020	5.4259	5.7123	5.9726	42.3560
17.0000	5.0785	5.0606	5.0399	5.0353	4.9972	5.0571	5.7579	0.1353	36.1616
18.0000	5.0854	5.0678	5.0563	5.0418	5.0039	5.1559	1.8087	6.1132	38.3330
19.0000	5.0884	5.0708	5.0594	5.0453	5.0124	4.6061	4.8449	5.6421	40.3693
20.0000	5.0878	5.0701	5.0585	5.0441	5.0086	4.6023	5.3767	5.6220	40.8699
21.0000	5.0856	5.0679	5.0566	5.0420	5.0045	5.3094	1.8088	4.6157	36.9905
22.0000	5.0910	5.0736	5.0626	5.0480	5.0155	5.5645	5.7708	6.1281	42.7541
23.0000	5.0846	5.0676	5.0565	5.0421	5.0044	5.5142	5.1353	5.0405	40.9452
24.0000	5.0819	5.0648	5.0540	5.0400	5.0019	4.5980	5.8135	5.7875	41.4418
25.0000	5.0785	5.0620	5.0510	5.0368	4.9986	4.5947	4.6681	6.0938	40.5835
26.0000	5.0768	5.0608	5.0405	5.0356	4.9976	4.8712	5.5628	6.0547	41.6999
27.0000	5.0726	5.0572	5.0371	5.0317	4.9938	5.4495	4.6186	5.7267	40.9873
28.0000	5.0705	5.0551	5.0351	5.0292	4.9913	5.0357	2.0602	6.0653	38.3423
29.0000	5.0731	5.0583	5.0378	5.0323	4.9945	5.4859	4.6955	5.8149	41.1923
30.0000	5.0703	5.0559	5.0347	5.0296	4.9918	4.6063	4.4800	5.1921	39.4607
31.0000	5.0711	5.0561	5.0360	5.0304	5.0673	4.7653	5.5840	6.1084	41.7186
32.0000	5.0674	5.0525	5.0322	5.0270	4.9890	4.5800	5.7786	4.2535	39.7802
33.0000	5.0677	5.0520	5.0319	5.0274	4.9887	4.6034	5.8143	6.0327	41.6181
34.0000	5.0645	5.0395	5.0287	5.0214	4.9826	5.3997	1.7755	5.7267	38.0385
35.0000	5.0678	5.0519	5.0323	5.0272	4.9892	5.4585	5.7335	5.5401	41.9005
36.0000	5.0632	5.0382	5.0278	5.0178	4.9855	5.4845	5.4199	5.0323	41.0692
37.0000	5.0611	5.0359	5.0255	5.0152	4.9779	5.1355	4.5656	0.0031	34.8198
38.0000	5.0705	5.0541	5.0350	5.0295	4.9926	5.3631	1.7864	6.1309	38.4621
39.0000	5.0736	5.0566	5.0377	5.0322	4.9956	4.9958	5.5318	5.8373	41.5606
40.0000	5.0699	5.0535	5.0337	5.0284	5.0699	4.6032	4.3123	5.8106	39.9816
41.0000	5.0699	5.0531	5.0339	5.0281	4.9916	5.0161	5.3769	5.2595	40.8292
42.0000	5.0679	5.0508	5.0316	5.0260	4.9893	4.9454	5.9303	6.0163	42.0575
43.0000	5.0633	5.0375	5.0273	5.0167	4.9855	5.0638	1.7752	5.1208	37.0902
44.0000	5.0684	5.0522	5.0332	5.0271	4.9910	4.5799	1.7828	5.6443	37.1790
45.0000	5.0745	5.0580	5.0388	5.0329	4.9963	5.2695	1.7938	4.8357	37.0994
46.0000	5.0801	5.0638	5.0534	5.0377	5.0019	4.5955	5.8437	5.5703	41.2466
47.0000	5.0772	5.0606	5.0511	5.0351	5.2985	5.1092	3.7856	4.9142	39.3313
48.0000	5.0782	5.0613	5.0516	5.0361	5.0003	5.5841	1.8012	5.5977	38.2106
49.0000	5.0815	5.0643	5.0549	5.0397	5.0028	5.5270	4.1823	4.7844	39.7369
50.0000	5.0814	5.0644	5.0550	5.0397	5.2153	4.5963	2.5848	3.5070	36.1439
51.0000	5.0890	5.0716	5.0620	5.0469	5.1688	4.7307	3.2501	3.9888	37.4079
52.0000	5.0935	5.0761	5.0666	5.0593	5.0197	5.1929	1.9488	5.8032	38.2601
53.0000	5.1051	5.0793	5.0696	5.0621	5.2116	4.6160	1.8352	3.3543	35.3332
54.0000	5.1140	5.0888	5.0792	5.0709	5.0318	5.1083	1.8535	5.9742	38.3207
55.0000	5.1175	5.0915	5.0823	5.0739	5.0459	4.6330	5.4142	5.5749	41.0332
56.0000	5.1152	5.0890	5.0797	5.0714	5.0321	5.1813	5.2233	1.2961	37.0880
57.0000	5.1204	5.0944	5.0846	5.0761	5.0423	4.6416	1.8650	5.1720	37.0965
58.0000	5.1266	5.1090	5.0902	5.0821	5.0480	4.6467	5.1237	5.8986	41.1250
59.0000	5.1236	5.0976	5.0872	5.0800	5.0455	4.6447	5.5350	3.9624	39.5759
60.0000	5.1244	5.0984	5.0875	5.0797	5.0464	5.5398	1.8725	5.3728	38.2213
61.0000	5.1283	5.1102	5.0907	5.0828	5.0501	4.6489	2.8120	6.1285	39.0515
62.0000	5.1301	5.1116	5.0923	5.0849	5.0518	4.9349	5.2557	6.1181	41.7794
63.0000	5.1261	5.1033	5.0883	5.0813	5.0482	5.5669	5.7974	0.6105	37.4222
64.0000	5.1307	5.1122	5.0930	5.0857	5.0527	4.6539	1.8838	6.1477	38.1597
65.0000	5.1341	5.1159	5.0965	5.0892	5.0563	4.6597	5.9961	5.5071	41.6550
66.0000	5.1306	5.1124	5.0932	5.0852	5.0528	5.6837	2.4997	5.8364	39.4939
67.0000	5.1307	5.1132	5.0941	5.0860	5.0535	4.7821	5.6029	4.5349	40.3975
68.0000	5.1295	5.1119	5.0933	5.0849	5.0521	5.6073	5.8571	1.6789	38.6151
69.0000	5.1317	5.1140	5.0958	5.0868	5.2677	5.4113	2.5549	5.3409	39.0031
70.0000	5.1333	5.1152	5.0973	5.0886	5.0562	4.6590	5.4687	6.2662	41.8845
71.0000	5.1291	5.1117	5.0934	5.0845	5.1110	4.6494	4.7594	6.1454	41.0838
72.0000	5.1266	5.1096	5.0909	5.0818	5.2492	4.6473	5.8201	2.0856	38.2111
73.0000	5.1295	5.1127	5.0941	5.0849	5.0522	5.0362	3.2503	6.1235	39.8835
74.0000	5.1295	5.1132	5.0941	5.0846	5.0517	4.9633	5.3882	5.4961	41.3207
75.0000	5.1267	5.1098	5.0909	5.0816	5.0488	5.3375	2.9066	4.0015	37.7034
76.0000	5.1312	5.1140	5.0948	5.0860	5.0531	4.9684	5.0146	6.0498	41.5119
77.0000	5.1282	5.1107	5.0915	5.0828	5.0496	5.5693	5.7342	0.0031	36.7695
78.0000	5.1339	5.1162	5.0974	5.0888	5.2338	5.3426	5.8276	5.5223	42.3624
79.0000	5.1284	5.1106	5.0925	5.0838	5.1883	5.1777	5.3063	4.5820	40.6695
80.0000	5.1271	5.1088	5.0903	5.0818	5.0484	5.4560	1.8764	5.5749	38.3638
81.0000	5.1299	5.1119	5.0932	5.0845	5.0511	5.2560	5.6221	5.5900	41.9386
82.0000	5.1249	5.0985	5.0891	5.0801	5.1993	5.4030	1.8762	5.1322	38.0033
83.0000	5.1285	5.1103	5.0931	5.0839	5.0978	5.5023	5.6255	5.9330	42.5744
84.0000	5.1228	5.0957	5.0873	5.0787	5.0445	4.6432	2.0310	3.0259	35.1291
85.0000	5.1322	5.1143	5.0967	5.0882	5.0538	5.6074	5.4948	5.3722	41.9597
86.0000	5.1278	5.1098	5.0923	5.0839	5.0497	5.2530	3.1451	5.9281	39.7897
87.0000	5.1279	5.1102	5.0922	5.0840	5.0500	5.5041	4.4392	6.1161	41.5237
88.0000	5.1248	5.1030	5.0889	5.0812	5.0466	5.2532	5.8687	5.0525	41.6188
89.0000	5.1209	5.0949	5.0848	5.0773	5.0435	4.6377	5.9806	6.0928	42.1324
90.0000	5.1164	5.0902	5.0798	5.0726	5.0509	5.4695	4.8996	6.0157	41.7947
91.0000	5.1122	5.0865	5.0754	5.0682	5.0299	4.6274	5.3372	5.2123	40.5490
92.0000	5.1113	5.0857	5.0738	5.0662	5.0282	5.6151	4.3429	6.1411	41.4643
93.0000	5.1079	5.0819	5.0704	5.0627	5.0250	5.3199	1.8462	6.0702	38.5843
94.0000	5.1103	5.0847	5.0728	5.0656	5.1238	4.6220	4.6328	4.6418	39.3538
95.0000	5.1111	5.0856	5.0735	5.0670	5.0284	5.3107	5.8896	6.0397	42.6056
96.0000	5.1050	5.0801	5.0675	5.0611	5.0225	5.0255	5.2950	5.2880	40.9446
97.0000	5.0990	5.0774	5.0648	5.0510	5.2755	5.1954	4.8347	5.1113	40.7091
98.0000	5.0928	5.0753	5.0628	5.0492	5.0184	5.2178	1.8352	6.0989	38.4504
99.0000	5.1039	5.0779	5.0660	5.0593	5.0207	5.4674	5.9181	4.5661	41.2794
100.0000	5.0925	5.0747	5.0634	5.0489	5.1563	4.6771	5.4838	5.6224	41.2191


==> Data-n8/pf_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0010	0.0010	0.0010	0.0010	0.0010	0.0028	0.0768
0.0200	0.0021	0.0019	0.0020	0.0020	0.0020	0.0021	0.0058	0.0776
0.0300	0.0030	0.0029	0.0031	0.0031	0.0029	0.0034	0.0088	0.0784
0.0400	0.0042	0.0039	0.0041	0.0042	0.0039	0.0045	0.0117	0.0792
0.0500	0.0053	0.0050	0.0050	0.0053	0.0049	0.0059	0.0147	0.0800
0.0600	0.0063	0.0060	0.0061	0.0062	0.0060	0.0070	0.0175	0.0808
0.0700	0.0073	0.0070	0.0073	0.0073	0.0070	0.0082	0.0205	0.0815
0.0800	0.0085	0.0081	0.0085	0.0082	0.0081	0.0096	0.0233	0.0822
0.0900	0.0096	0.0094	0.0096	0.0093	0.0091	0.0108	0.0261	0.0832
0.1000	0.0106	0.0104	0.0107	0.0103	0.0102	0.0120	0.0292	0.0840
0.1100	0.0118	0.0115	0.0118	0.0115	0.0113	0.0131	0.0322	0.0848
0.1200	0.0129	0.0126	0.0131	0.0128	0.0123	0.0142	0.0352	0.0855
0.1300	0.0140	0.0138	0.0142	0.0140	0.0135	0.0155	0.0383	0.0865
0.1400	0.0151	0.0151	0.0153	0.0151	0.0146	0.0168	0.0413	0.0872
0.1500	0.0162	0.0161	0.0164	0.0163	0.0159	0.0182	0.0442	0.0880
0.1600	0.0174	0.0173	0.0175	0.0174	0.0172	0.0194	0.0474	0.0889
0.1700	0.0184	0.0184	0.0187	0.0186	0.0182	0.0206	0.0505	0.0897
0.1800	0.0196	0.0195	0.0200	0.0196	0.0194	0.0218	0.0534	0.0905
0.1900	0.0208	0.0208	0.0211	0.0208	0.0206	0.0232	0.0565	0.0914
0.2000	0.0221	0.0220	0.0223	0.0219	0.0218	0.0245	0.0595	0.0923
0.2100	0.0235	0.0231	0.0236	0.0230	0.0229	0.0257	0.0624	0.0933
0.2200	0.0247	0.0243	0.0248	0.0242	0.0241	0.0271	0.0655	0.0941
0.2300	0.0259	0.0254	0.0260	0.0256	0.0252	0.0285	0.0686	0.0949
0.2400	0.0271	0.0266	0.0272	0.0269	0.0265	0.0297	0.0720	0.0957
0.2500	0.0283	0.0277	0.0284	0.0281	0.0277	0.0311	0.0752	0.0966
0.2600	0.0294	0.0290	0.0297	0.0294	0.0290	0.0323	0.0785	0.0975
0.2700	0.0307	0.0303	0.0309	0.0306	0.0302	0.0338	0.0817	0.0985
0.2800	0.0319	0.0314	0.0322	0.0319	0.0314	0.0352	0.0852	0.0995
0.2900	0.0333	0.0327	0.0336	0.0332	0.0327	0.0367	0.0885	0.1004
0.3000	0.0346	0.0339	0.0348	0.0345	0.0339	0.0381	0.0918	0.1013
0.3100	0.0359	0.0353	0.0361	0.0359	0.0352	0.0395	0.0951	0.1022
0.3200	0.0372	0.0366	0.0373	0.0372	0.0364	0.0409	0.0983	0.1032
0.3300	0.0385	0.0378	0.0386	0.0385	0.0378	0.0423	0.1016	0.1041
0.3400	0.0397	0.0392	0.0399	0.0397	0.0393	0.0438	0.1049	0.1051
0.3500	0.0413	0.0405	0.0413	0.0411	0.0405	0.0453	0.1081	0.1062
0.3600	0.0426	0.0420	0.0426	0.0424	0.0418	0.0469	0.1102	0.1071
0.3700	0.0440	0.0433	0.0440	0.0437	0.0432	0.0484	0.1116	0.1082
0.3800	0.0454	0.0446	0.0455	0.0450	0.0445	0.0498	0.1127	0.1093
0.3900	0.0469	0.0459	0.0468	0.0463	0.0459	0.0515	0.1138	0.1103
0.4000	0.0482	0.0473	0.0482	0.0477	0.0473	0.0530	0.1148	0.1113
0.4100	0.0496	0.0488	0.0496	0.0490	0.0487	0.0547	0.1158	0.1124
0.4200	0.0510	0.0502	0.0510	0.0504	0.0502	0.0561	0.1170	0.1135
0.4300	0.0524	0.0517	0.0522	0.0518	0.0515	0.0577	0.1181	0.1146
0.4400	0.0538	0.0532	0.0536	0.0532	0.0530	0.0594	0.1191	0.1156
0.4500	0.0552	0.0546	0.0550	0.0546	0.0545	0.0609	0.1203	0.1167
0.4600	0.0566	0.0559	0.0565	0.0561	0.0558	0.0625	0.1215	0.1178
0.4700	0.0580	0.0574	0.0579	0.0577	0.0573	0.0641	0.1227	0.1189
0.4800	0.0596	0.0589	0.0592	0.0592	0.0587	0.0659	0.1239	0.1201
0.4900	0.0610	0.0604	0.0608	0.0606	0.0602	0.0676	0.1251	0.1212
0.5000	0.0626	0.0621	0.0624	0.0621	0.0618	0.0694	0.1263	0.1222
0.5100	0.0641	0.0636	0.0640	0.0635	0.0632	0.0711	0.1275	0.1233
0.5200	0.0659	0.0652	0.0656	0.0651	0.0646	0.0728	0.1287	0.1245
0.5300	0.0673	0.0667	0.0671	0.0665	0.0662	0.0746	0.1298	0.1257
0.5400	0.0688	0.0682	0.0687	0.0683	0.0678	0.0763	0.1311	0.1269
0.5500	0.0703	0.0699	0.0702	0.0699	0.0694	0.0780	0.1324	0.1281
0.5600	0.0719	0.0715	0.0718	0.0714	0.0710	0.0797	0.1336	0.1293
0.5700	0.0736	0.0731	0.0733	0.0730	0.0728	0.0814	0.1349	0.1305
0.5800	0.0752	0.0747	0.0749	0.0746	0.0744	0.0833	0.1361	0.1318
0.5900	0.0770	0.0762	0.0766	0.0762	0.0760	0.0851	0.1375	0.1330
0.6000	0.0784	0.0778	0.0782	0.0778	0.0776	0.0868	0.1388	0.1343
0.6100	0.0801	0.0795	0.0799	0.0794	0.0792	0.0885	0.1401	0.1356
0.6200	0.0819	0.0811	0.0815	0.0811	0.0807	0.0905	0.1415	0.1368
0.6300	0.0837	0.0829	0.0831	0.0828	0.0824	0.0923	0.1427	0.1381
0.6400	0.0853	0.0845	0.0847	0.0846	0.0842	0.0942	0.1440	0.1395
0.6500	0.0871	0.0862	0.0865	0.0864	0.0861	0.0960	0.1454	0.1409
0.6600	0.0889	0.0879	0.0883	0.0882	0.0878	0.0980	0.1469	0.1421
0.6700	0.0907	0.0896	0.0901	0.0899	0.0896	0.0998	0.1482	0.1434
0.6800	0.0925	0.0914	0.0918	0.0917	0.0915	0.1017	0.1496	0.1446
0.6900	0.0942	0.0930	0.0936	0.0935	0.0931	0.1037	0.1510	0.1460
0.7000	0.0959	0.0948	0.0955	0.0954	0.0949	0.1057	0.1524	0.1473
0.7100	0.0979	0.0967	0.0971	0.0971	0.0969	0.1077	0.1539	0.1487
0.7200	0.0997	0.0986	0.0989	0.0991	0.0986	0.1100	0.1553	0.1501
0.7300	0.1017	0.1004	0.1008	0.1009	0.1003	0.1120	0.1569	0.1515
0.7400	0.1035	0.1021	0.1029	0.1028	0.1022	0.1139	0.1583	0.1529
0.7500	0.1054	0.1040	0.1047	0.1046	0.1041	0.1159	0.1597	0.1543
0.7600	0.1072	0.1057	0.1065	0.1065	0.1060	0.1181	0.1610	0.1557
0.7700	0.1091	0.1076	0.1085	0.1083	0.1078	0.1202	0.1624	0.1571
0.7800	0.1107	0.1097	0.1105	0.1100	0.1097	0.1223	0.1639	0.1584
0.7900	0.1125	0.1115	0.1126	0.1117	0.1117	0.1243	0.1655	0.1599
0.8000	0.1143	0.1134	0.1145	0.1138	0.1135	0.1264	0.1670	0.1613
0.8100	0.1162	0.1153	0.1165	0.1157	0.1155	0.1285	0.1684	0.1627
0.8200	0.1182	0.1172	0.1185	0.1175	0.1176	0.1307	0.1700	0.1642
0.8300	0.1202	0.1191	0.1206	0.1195	0.1195	0.1330	0.1717	0.1655
0.8400	0.1221	0.1212	0.1226	0.1215	0.1216	0.1352	0.1734	0.1671
0.8500	0.1242	0.1232	0.1246	0.1233	0.1236	0.1374	0.1748	0.1686
0.8600	0.1262	0.1252	0.1268	0.1253	0.1257	0.1395	0.1764	0.1702
0.8700	0.1281	0.1273	0.1288	0.1275	0.1278	0.1418	0.1779	0.1717
0.8800	0.1301	0.1293	0.1309	0.1296	0.1299	0.1439	0.1796	0.1734
0.8900	0.1323	0.1313	0.1331	0.1318	0.1320	0.1462	0.1813	0.1749
0.9000	0.1343	0.1334	0.1351	0.1339	0.1342	0.1483	0.1829	0.1767
0.9100	0.1366	0.1356	0.1373	0.1360	0.1361	0.1505	0.1846	0.1783
0.9200	0.1388	0.1377	0.1393	0.1381	0.1384	0.1527	0.1863	0.1799
0.9300	0.1410	0.1398	0.1415	0.1404	0.1406	0.1549	0.1881	0.1816
0.9400	0.1430	0.1419	0.1437	0.1426	0.1428	0.1573	0.1898	0.1832
0.9500	0.1451	0.1441	0.1460	0.1448	0.1449	0.1595	0.1915	0.1848
0.9600	0.1475	0.1463	0.1481	0.1471	0.1470	0.1619	0.1932	0.1866
0.9700	0.1497	0.1484	0.1504	0.1494	0.1494	0.1645	0.1950	0.1882
0.9800	0.1518	0.1507	0.1528	0.1517	0.1518	0.1670	0.1968	0.1898
0.9900	0.1540	0.1530	0.1549	0.1539	0.1540	0.1695	0.1985	0.1916
1.0000	0.1561	0.1553	0.1570	0.1561	0.1560	0.1720	0.2003	0.1934
1.0100	0.1583	0.1577	0.1593	0.1585	0.1584	0.1745	0.2022	0.1953
1.0200	0.1606	0.1601	0.1617	0.1609	0.1607	0.1769	0.2040	0.1969
1.0300	0.1631	0.1624	0.1639	0.1632	0.1629	0.1796	0.2059	0.1987
1.0400	0.1657	0.1648	0.1662	0.1654	0.1653	0.1821	0.2076	0.2006
1.0500	0.1679	0.1672	0.1688	0.1678	0.1676	0.1846	0.2096	0.2024
1.0600	0.1702	0.1696	0.1711	0.1701	0.1699	0.1871	0.2116	0.2041
1.0700	0.1725	0.1719	0.1736	0.1724	0.1722	0.1897	0.2134	0.2059
1.0800	0.1750	0.1741	0.1760	0.1746	0.1748	0.1922	0.2154	0.2079
1.0900	0.1775	0.1765	0.1784	0.1770	0.1772	0.1949	0.2172	0.2098
1.1000	0.1799	0.1787	0.1807	0.1793	0.1797	0.1977	0.2192	0.2118
1.1100	0.1823	0.1811	0.1831	0.1816	0.1822	0.2006	0.2212	0.2136
1.1200	0.1848	0.1837	0.1855	0.1842	0.1846	0.2033	0.2232	0.2156
1.1300	0.1872	0.1863	0.1878	0.1867	0.1870	0.2061	0.2253	0.2173
1.1400	0.1899	0.1887	0.1902	0.1892	0.1896	0.2086	0.2272	0.2193
1.1500	0.1924	0.1911	0.1926	0.1917	0.1922	0.2112	0.2292	0.2212
1.1600	0.1950	0.1936	0.1951	0.1941	0.1947	0.2140	0.2312	0.2232
1.1700	0.1977	0.1960	0.1978	0.1965	0.1974	0.2168	0.2332	0.2251
1.1800	0.2003	0.1988	0.2003	0.1991	0.1999	0.2195	0.2353	0.2271
1.1900	0.2029	0.2015	0.2031	0.2016	0.2026	0.2222	0.2372	0.2289
1.2000	0.2054	0.2041	0.2057	0.2043	0.2052	0.2252	0.2394	0.2309
1.2100	0.2079	0.2067	0.2082	0.2067	0.2078	0.2279	0.2413	0.2330
1.2200	0.2104	0.2094	0.2109	0.2092	0.2102	0.2307	0.2434	0.2352
1.2300	0.2133	0.2121	0.2135	0.2119	0.2128	0.2335	0.2456	0.2373
1.2400	0.2159	0.2149	0.2162	0.2145	0.2156	0.2365	0.2477	0.2395
1.2500	0.2188	0.2175	0.2190	0.2172	0.2184	0.2394	0.2498	0.2415
1.2600	0.2215	0.2202	0.2216	0.2197	0.2212	0.2424	0.2520	0.2438
1.2700	0.2240	0.2229	0.2244	0.2224	0.2240	0.2451	0.2542	0.2459
1.2800	0.2268	0.2258	0.2271	0.2251	0.2268	0.2482	0.2564	0.2480
1.2900	0.2294	0.2288	0.2299	0.2278	0.2294	0.2510	0.2585	0.2502
1.3000	0.2323	0.2317	0.2326	0.2304	0.2323	0.2540	0.2608	0.2524
1.3100	0.2350	0.2345	0.2352	0.2332	0.2350	0.2569	0.2630	0.2546
1.3200	0.2378	0.2372	0.2382	0.2361	0.2378	0.2600	0.2653	0.2567
1.3300	0.2407	0.2402	0.2411	0.2390	0.2407	0.2634	0.2676	0.2589
1.3400	0.2435	0.2430	0.2440	0.2418	0.2434	0.2665	0.2700	0.2611
1.3500	0.2464	0.2458	0.2469	0.2448	0.2461	0.2695	0.2723	0.2634
1.3600	0.2493	0.2489	0.2497	0.2478	0.2490	0.2724	0.2747	0.2657
1.3700	0.2521	0.2518	0.2527	0.2508	0.2519	0.2757	0.2770	0.2680
1.3800	0.2549	0.2549	0.2555	0.2536	0.2550	0.2787	0.2795	0.2703
1.3900	0.2579	0.2578	0.2585	0.2564	0.2580	0.2817	0.2819	0.2726
1.4000	0.2610	0.2607	0.2615	0.2592	0.2609	0.2850	0.2844	0.2748
1.4100	0.2640	0.2635	0.2646	0.2621	0.2640	0.2882	0.2868	0.2772
1.4200	0.2668	0.2664	0.2675	0.2651	0.2670	0.2914	0.2893	0.2797
1.4300	0.2699	0.2694	0.2704	0.2681	0.2700	0.2947	0.2918	0.2823
1.4400	0.2729	0.2724	0.2734	0.2710	0.2729	0.2977	0.2942	0.2847
1.4500	0.2759	0.2755	0.2766	0.2741	0.2758	0.3009	0.2967	0.2871
1.4600	0.2790	0.2788	0.2797	0.2771	0.2791	0.3040	0.2991	0.2894
1.4700	0.2821	0.2819	0.2826	0.2799	0.2824	0.3073	0.3015	0.2919
1.4800	0.2852	0.2850	0.2856	0.2828	0.2855	0.3105	0.3040	0.2943
1.4900	0.2884	0.2881	0.2887	0.2861	0.2885	0.3137	0.3065	0.2968
1.5000	0.2915	0.2912	0.2917	0.2892	0.2917	0.3169	0.3091	0.2994
1.5100	0.2946	0.2943	0.2948	0.2925	0.2949	0.3206	0.3117	0.3019
1.5200	0.2977	0.2973	0.2980	0.2955	0.2978	0.3240	0.3143	0.3045
1.5300	0.3009	0.3006	0.3010	0.2989	0.3010	0.3273	0.3168	0.3071
1.5400	0.3041	0.3038	0.3041	0.3021	0.3040	0.3309	0.3195	0.3096
1.5500	0.3072	0.3070	0.3070	0.3054	0.3074	0.3344	0.3220	0.3121
1.5600	0.3104	0.3100	0.3103	0.3089	0.3107	0.3378	0.3246	0.3147
1.5700	0.3137	0.3133	0.3136	0.3121	0.3140	0.3415	0.3272	0.3173
1.5800	0.3168	0.3165	0.3170	0.3153	0.3172	0.3450	0.3299	0.3199
1.5900	0.3201	0.3199	0.3204	0.3185	0.3208	0.3482	0.3325	0.3226
1.6000	0.3234	0.3233	0.3236	0.3216	0.3241	0.3517	0.3352	0.3252
1.6100	0.3267	0.3266	0.3267	0.3250	0.3276	0.3549	0.3379	0.3279
1.6200	0.3300	0.3300	0.3300	0.3284	0.3310	0.3580	0.3407	0.3308
1.6300	0.3335	0.3331	0.3336	0.3318	0.3344	0.3609	0.3434	0.3332
1.6400	0.3369	0.3365	0.3371	0.3350	0.3380	0.3638	0.3461	0.3359
1.6500	0.3403	0.3400	0.3407	0.3383	0.3413	0.3665	0.3491	0.3385
1.6600	0.3436	0.3434	0.3440	0.3418	0.3447	0.3693	0.3522	0.3412
1.6700	0.3470	0.3468	0.3475	0.3451	0.3482	0.3721	0.3550	0.3439
1.6800	0.3504	0.3503	0.3511	0.3486	0.3515	0.3749	0.3579	0.3465
1.6900	0.3539	0.3538	0.3544	0.3522	0.3551	0.3779	0.3608	0.3493
1.7000	0.3573	0.3573	0.3578	0.3558	0.3586	0.3807	0.3636	0.3521
1.7100	0.3608	0.3609	0.3614	0.3595	0.3620	0.3836	0.3664	0.3550
1.7200	0.3643	0.3644	0.3651	0.3631	0.3655	0.3868	0.3692	0.3580
1.7300	0.3678	0.3678	0.3686	0.3665	0.3690	0.3897	0.3720	0.3608
1.7400	0.3715	0.3715	0.3721	0.3699	0.3724	0.3927	0.3750	0.3638
1.7500	0.3750	0.3749	0.3754	0.3735	0.3760	0.3960	0.3781	0.3668
1.7600	0.3785	0.3786	0.3794	0.3772	0.3795	0.3990	0.3812	0.3698
1.7700	0.3822	0.3823	0.3830	0.3809	0.3830	0.4020	0.3840	0.3730
1.7800	0.3859	0.3858	0.3866	0.3843	0.3868	0.4051	0.3870	0.3759
1.7900	0.3895	0.3895	0.3901	0.3880	0.3903	0.4081	0.3901	0.3789
1.8000	0.3931	0.3931	0.3938	0.3915	0.3938	0.4114	0.3931	0.3819
1.8100	0.3965	0.3967	0.3973	0.3952	0.3977	0.4146	0.3962	0.3849
1.8200	0.4002	0.4004	0.4010	0.3986	0.4015	0.4176	0.3995	0.3880
1.8300	0.4038	0.4042	0.4046	0.4023	0.4051	0.4206	0.4025	0.3909
1.8400	0.4075	0.4078	0.4083	0.4060	0.4086	0.4239	0.4058	0.3939
1.8500	0.4112	0.4113	0.4118	0.4100	0.4124	0.4272	0.4087	0.3970
1.8600	0.4150	0.4149	0.4157	0.4138	0.4161	0.4304	0.4118	0.3999
1.8700	0.4188	0.4185	0.4192	0.4176	0.4197	0.4336	0.4150	0.4028
1.8800	0.4225	0.4220	0.4230	0.4213	0.4233	0.4369	0.4182	0.4057
1.8900	0.4260	0.4256	0.4270	0.4251	0.4271	0.4402	0.4214	0.4088
1.9000	0.4299	0.4292	0.4307	0.4287	0.4307	0.4434	0.4245	0.4119
1.9100	0.4335	0.4328	0.4345	0.4325	0.4345	0.4465	0.4276	0.4149
1.9200	0.4374	0.4364	0.4382	0.4361	0.4381	0.4497	0.4309	0.4181
1.9300	0.4411	0.4403	0.4418	0.4398	0.4420	0.4527	0.4341	0.4212
1.9400	0.4451	0.4441	0.4454	0.4436	0.4459	0.4561	0.4375	0.4243
1.9500	0.4489	0.4479	0.4493	0.4473	0.4498	0.4594	0.4405	0.4275
1.9600	0.4529	0.4518	0.4530	0.4512	0.4536	0.4626	0.4438	0.4309
1.9700	0.4569	0.4556	0.4568	0.4550	0.4574	0.4660	0.4472	0.4341
1.9800	0.4610	0.4595	0.4606	0.4588	0.4614	0.4694	0.4505	0.4375
1.9900	0.4649	0.4637	0.4644	0.4625	0.4654	0.4729	0.4539	0.4407
2.0000	0.4688	0.4677	0.4684	0.4663	0.4694	0.4762	0.4572	0.4439
2.0100	0.4725	0.4716	0.4724	0.4700	0.4734	0.4795	0.4607	0.4470
2.0200	0.4764	0.4754	0.4764	0.4739	0.4773	0.4829	0.4640	0.4503
2.0300	0.4804	0.4793	0.4801	0.4777	0.4815	0.4862	0.4675	0.4537
2.0400	0.4844	0.4834	0.4840	0.4820	0.4854	0.4897	0.4708	0.4570
2.0500	0.4883	0.4873	0.4877	0.4860	0.4892	0.4931	0.4741	0.4603
2.0600	0.4921	0.4911	0.4917	0.4900	0.4931	0.4967	0.4776	0.4634
2.0700	0.4959	0.4949	0.4954	0.4940	0.4971	0.5001	0.4808	0.4669
2.0800	0.4999	0.4988	0.4995	0.4980	0.5011	0.5035	0.4844	0.4705
2.0900	0.5039	0.5031	0.5037	0.5022	0.5051	0.5071	0.4877	0.4737
2.1000	0.5079	0.5071	0.5076	0.5063	0.5089	0.5106	0.4913	0.4770
2.1100	0.5120	0.5112	0.5116	0.5101	0.5129	0.5142	0.4948	0.4803
2.1200	0.5162	0.5153	0.5154	0.5140	0.5169	0.5176	0.4984	0.4837
2.1300	0.5201	0.5194	0.5194	0.5180	0.5210	0.5211	0.5017	0.4869
2.1400	0.5240	0.5235	0.5234	0.5221	0.5251	0.5247	0.5051	0.4903
2.1500	0.5279	0.5275	0.5274	0.5260	0.5292	0.5279	0.5085	0.4936
2.1600	0.5316	0.5316	0.5315	0.5302	0.5333	0.5315	0.5118	0.4970
2.1700	0.5358	0.5358	0.5356	0.5341	0.5374	0.5351	0.5153	0.5005
2.1800	0.5398	0.5400	0.5396	0.5383	0.5414	0.5384	0.5187	0.5040
2.1900	0.5438	0.5440	0.5434	0.5422	0.5455	0.5418	0.5223	0.5074
2.2000	0.5478	0.5481	0.5477	0.5461	0.5494	0.5458	0.5256	0.5109
2.2100	0.5520	0.5523	0.5518	0.5498	0.5536	0.5494	0.5291	0.5146
2.2200	0.5560	0.5563	0.5557	0.5538	0.5577	0.5531	0.5326	0.5183
2.2300	0.5602	0.5604	0.5601	0.5580	0.5616	0.5566	0.5361	0.5218
2.2400	0.5644	0.5645	0.5640	0.5619	0.5655	0.5602	0.5397	0.5252
2.2500	0.5685	0.5685	0.5681	0.5659	0.5697	0.5639	0.5432	0.5288
2.2600	0.5726	0.5726	0.5722	0.5701	0.5738	0.5675	0.5468	0.5324
2.2700	0.5766	0.5766	0.5763	0.5743	0.5779	0.5713	0.5503	0.5359
2.2800	0.5804	0.5806	0.5803	0.5781	0.5818	0.5749	0.5539	0.5394
2.2900	0.5845	0.5846	0.5844	0.5821	0.5859	0.5786	0.5574	0.5430
2.3000	0.5884	0.5886	0.5884	0.5862	0.5899	0.5822	0.5608	0.5465
2.3100	0.5924	0.5929	0.5927	0.5901	0.5941	0.5857	0.5645	0.5501
2.3200	0.5964	0.5968	0.5967	0.5943	0.5983	0.5896	0.5683	0.5538
2.3300	0.6004	0.6009	0.6008	0.5984	0.6023	0.5933	0.5721	0.5574
2.3400	0.6043	0.6050	0.6046	0.6024	0.6063	0.5968	0.5758	0.5610
2.3500	0.6084	0.6092	0.6086	0.6064	0.6103	0.6006	0.5795	0.5648
2.3600	0.6125	0.6131	0.6128	0.6105	0.6145	0.6044	0.5831	0.5685
2.3700	0.6163	0.6173	0.6168	0.6146	0.6187	0.6078	0.5868	0.5722
2.3800	0.6204	0.6212	0.6208	0.6185	0.6226	0.6116	0.5906	0.5758
2.3900	0.6242	0.6252	0.6247	0.6227	0.6267	0.6150	0.5941	0.5795
2.4000	0.6280	0.6292	0.6288	0.6268	0.6306	0.6187	0.5977	0.5831
2.4100	0.6323	0.6333	0.6330	0.6309	0.6346	0.6226	0.6015	0.5869
2.4200	0.6360	0.6373	0.6369	0.6350	0.6386	0.6262	0.6051	0.5906
2.4300	0.6401	0.6413	0.6410	0.6388	0.6427	0.6299	0.6087	0.5943
2.4400	0.6442	0.6454	0.6450	0.6428	0.6468	0.6336	0.6125	0.5980
2.4500	0.6482	0.6494	0.6492	0.6470	0.6508	0.6372	0.6160	0.6017
2.4600	0.6521	0.6535	0.6530	0.6510	0.6548	0.6408	0.6195	0.6057
2.4700	0.6561	0.6574	0.6569	0.6552	0.6591	0.6443	0.6233	0.6095
2.4800	0.6601	0.6614	0.6609	0.6593	0.6630	0.6481	0.6272	0.6132
2.4900	0.6642	0.6656	0.6647	0.6634	0.6671	0.6516	0.6309	0.6171
2.5000	0.6683	0.6696	0.6687	0.6674	0.6712	0.6553	0.6348	0.6209
2.5100	0.6725	0.6735	0.6731	0.6717	0.6750	0.6591	0.6386	0.6246
2.5200	0.6766	0.6774	0.6770	0.6758	0.6790	0.6629	0.6423	0.6284
2.5300	0.6806	0.6815	0.6809	0.6798	0.6828	0.6665	0.6460	0.6323
2.5400	0.6846	0.6856	0.6847	0.6840	0.6868	0.6702	0.6494	0.6360
2.5500	0.6886	0.6894	0.6887	0.6878	0.6908	0.6739	0.6532	0.6397
2.5600	0.6925	0.6935	0.6927	0.6916	0.6947	0.6776	0.6570	0.6433
2.5700	0.6963	0.6974	0.6965	0.6956	0.6984	0.6813	0.6606	0.6472
2.5800	0.7002	0.7014	0.7005	0.6995	0.7021	0.6850	0.6644	0.6508
2.5900	0.7040	0.7053	0.7043	0.7035	0.7061	0.6887	0.6683	0.6546
2.6000	0.7078	0.7093	0.7082	0.7075	0.7099	0.6923	0.6718	0.6582
2.6100	0.7116	0.7133	0.7122	0.7115	0.7140	0.6959	0.6754	0.6619
2.6200	0.7155	0.7172	0.7162	0.7156	0.7178	0.6996	0.6790	0.6658
2.6300	0.7194	0.7209	0.7200	0.7194	0.7215	0.7033	0.6825	0.6694
2.6400	0.7231	0.7248	0.7239	0.7232	0.7254	0.7071	0.6862	0.6732
2.6500	0.7269	0.7287	0.7276	0.7270	0.7292	0.7103	0.6900	0.6770
2.6600	0.7306	0.7326	0.7311	0.7310	0.7329	0.7140	0.6934	0.6805
2.6700	0.7346	0.7362	0.7351	0.7347	0.7367	0.7177	0.6970	0.6841
2.6800	0.7383	0.7399	0.7386	0.7384	0.7404	0.7211	0.7004	0.6878
2.6900	0.7421	0.7435	0.7423	0.7421	0.7441	0.7248	0.7038	0.6912
2.7000	0.7457	0.7473	0.7459	0.7459	0.7480	0.7285	0.7074	0.6948
2.7100	0.7497	0.7509	0.7494	0.7497	0.7516	0.7319	0.7110	0.6983
2.7200	0.7532	0.7544	0.7528	0.7535	0.7552	0.7356	0.7144	0.7018
2.7300	0.7568	0.7579	0.7564	0.7571	0.7587	0.7390	0.7181	0.7054
2.7400	0.7603	0.7614	0.7600	0.7608	0.7621	0.7425	0.7216	0.7090
2.7500	0.7640	0.7649	0.7638	0.7644	0.7655	0.7460	0.7250	0.7124
2.7600	0.7677	0.7686	0.7674	0.7681	0.7691	0.7494	0.7285	0.7160
2.7700	0.7713	0.7723	0.7709	0.7715	0.7724	0.7529	0.7322	0.7195
2.7800	0.7750	0.7759	0.7744	0.7754	0.7758	0.7561	0.7360	0.7229
2.7900	0.7788	0.7795	0.7779	0.7791	0.7791	0.7596	0.7396	0.7264
2.8000	0.7823	0.7828	0.7815	0.7825	0.7824	0.7630	0.7430	0.7300
2.8100	0.7858	0.7864	0.7849	0.7860	0.7858	0.7664	0.7462	0.7337
2.8200	0.7893	0.7897	0.7885	0.7894	0.7890	0.7696	0.7498	0.7370
2.8300	0.7927	0.7932	0.7920	0.7929	0.7923	0.7727	0.7533	0.7406
2.8400	0.7961	0.7964	0.7956	0.7961	0.7955	0.7762	0.7569	0.7439
2.8500	0.7995	0.7999	0.7986	0.7995	0.7988	0.7796	0.7602	0.7474
2.8600	0.8028	0.8034	0.8020	0.8029	0.8021	0.7830	0.7635	0.7507
2.8700	0.8064	0.8068	0.8054	0.8063	0.8052	0.7863	0.7668	0.7542
2.8800	0.8098	0.8101	0.8090	0.8097	0.8086	0.7896	0.7701	0.7575
2.8900	0.8129	0.8135	0.8123	0.8130	0.8120	0.7929	0.7736	0.7612
2.9000	0.8161	0.8164	0.8158	0.8163	0.8152	0.7961	0.7768	0.7647
2.9100	0.8195	0.8197	0.8190	0.8195	0.8184	0.7993	0.7802	0.7681
2.9200	0.8227	0.8229	0.8220	0.8226	0.8214	0.8026	0.7835	0.7716
2.9300	0.8259	0.8261	0.8251	0.8258	0.8245	0.8058	0.7868	0.7751
2.9400	0.8291	0.8295	0.8282	0.8291	0.8277	0.8090	0.7900	0.7784
2.9500	0.8324	0.8327	0.8312	0.8319	0.8308	0.8122	0.7934	0.7817
2.9600	0.8357	0.8360	0.8345	0.8352	0.8337	0.8152	0.7967	0.7850
2.9700	0.8388	0.8392	0.8375	0.8383	0.8368	0.8184	0.8000	0.7884
2.9800	0.8421	0.8424	0.8407	0.8411	0.8397	0.8214	0.8032	0.7917
2.9900	0.8451	0.8452	0.8435	0.8441	0.8427	0.8243	0.8064	0.7946
3.0000	0.8482	0.8483	0.8466	0.8471	0.8456	0.8275	0.8097	0.7978
3.0100	0.8516	0.8515	0.8496	0.8502	0.8484	0.8304	0.8127	0.8012
3.0200	0.8545	0.8546	0.8527	0.8532	0.8513	0.8333	0.8160	0.8044
3.0300	0.8574	0.8575	0.8557	0.8564	0.8543	0.8361	0.8190	0.8075
3.0400	0.8602	0.8604	0.8586	0.8592	0.8569	0.8388	0.8222	0.8109
3.0500	0.8631	0.8633	0.8617	0.8622	0.8597	0.8417	0.8253	0.8140
3.0600	0.8660	0.8660	0.8647	0.8651	0.8623	0.8445	0.8282	0.8170
3.0700	0.8688	0.8689	0.8677	0.8679	0.8649	0.8474	0.8314	0.8199
3.0800	0.8716	0.8717	0.8706	0.8706	0.8676	0.8503	0.8345	0.8232
3.0900	0.8744	0.8745	0.8734	0.8734	0.8703	0.8530	0.8374	0.8263
3.1000	0.8769	0.8773	0.8763	0.8763	0.8730	0.8558	0.8403	0.8292
3.1100	0.8797	0.8802	0.8790	0.8789	0.8755	0.8586	0.8431	0.8322
3.1200	0.8824	0.8829	0.8817	0.8814	0.8780	0.8614	0.8460	0.8353
3.1300	0.8850	0.8857	0.8844	0.8840	0.8806	0.8642	0.8489	0.8382
3.1400	0.8878	0.8881	0.8868	0.8865	0.8831	0.8669	0.8517	0.8414
3.1500	0.8903	0.8907	0.8893	0.8892	0.8854	0.8696	0.8546	0.8443
3.1600	0.8929	0.8932	0.8917	0.8917	0.8878	0.8724	0.8572	0.8470
3.1700	0.8954	0.8956	0.8942	0.8942	0.8902	0.8750	0.8599	0.8498
3.1800	0.8979	0.8980	0.8969	0.8966	0.8927	0.8776	0.8627	0.8524
3.1900	0.9002	0.9006	0.8992	0.8990	0.8951	0.8802	0.8653	0.8551
3.2000	0.9026	0.9028	0.9017	0.9015	0.8976	0.8827	0.8680	0.8578
3.2100	0.9049	0.9053	0.9041	0.9039	0.8999	0.8853	0.8706	0.8605
3.2200	0.9072	0.9075	0.9064	0.9062	0.9023	0.8879	0.8731	0.8632
3.2300	0.9094	0.9098	0.9087	0.9087	0.9045	0.8903	0.8757	0.8659
3.2400	0.9116	0.9120	0.9109	0.9111	0.9068	0.8928	0.8784	0.8686
3.2500	0.9137	0.9144	0.9131	0.9135	0.9090	0.8951	0.8808	0.8712
3.2600	0.9159	0.9165	0.9153	0.9158	0.9112	0.8975	0.8832	0.8739
3.2700	0.9178	0.9186	0.9175	0.9180	0.9134	0.8999	0.8856	0.8764
3.2800	0.9200	0.9206	0.9197	0.9202	0.9156	0.9020	0.8881	0.8790
3.2900	0.9221	0.9226	0.9218	0.9222	0.9177	0.9043	0.8907	0.8815
3.3000	0.9240	0.9245	0.9238	0.9243	0.9198	0.9065	0.8930	0.8841
3.3100	0.9262	0.9265	0.9258	0.9263	0.9219	0.9087	0.8952	0.8865
3.3200	0.9282	0.9286	0.9277	0.9281	0.9238	0.9108	0.8976	0.8888
3.3300	0.9301	0.9304	0.9296	0.9301	0.9258	0.9129	0.8999	0.8913
3.3400	0.9318	0.9324	0.9315	0.9319	0.9279	0.9151	0.9020	0.8937
3.3500	0.9337	0.9342	0.9334	0.9339	0.9298	0.9172	0.9043	0.8961
3.3600	0.9355	0.9361	0.9353	0.9358	0.9317	0.9192	0.9065	0.8984
3.3700	0.9373	0.9378	0.9372	0.9376	0.9336	0.9212	0.9087	0.9009
3.3800	0.9390	0.9394	0.9389	0.9394	0.9353	0.9231	0.9110	0.9031
3.3900	0.9409	0.9411	0.9407	0.9410	0.9370	0.9251	0.9131	0.9053
3.4000	0.9425	0.9429	0.9424	0.9429	0.9387	0.9271	0.9152	0.9075
3.4100	0.9442	0.9446	0.9441	0.9447	0.9405	0.9289	0.9172	0.9098
3.4200	0.9459	0.9462	0.9457	0.9463	0.9421	0.9308	0.9192	0.9119
3.4300	0.9474	0.9477	0.9474	0.9480	0.9438	0.9327	0.9212	0.9140
3.4400	0.9490	0.9492	0.9489	0.9496	0.9453	0.9345	0.9233	0.9160
3.4500	0.9507	0.9508	0.9505	0.9511	0.9469	0.9362	0.9253	0.9182
3.4600	0.9521	0.9524	0.9521	0.9526	0.9484	0.9380	0.9272	0.9203
3.4700	0.9535	0.9537	0.9536	0.9541	0.9499	0.9397	0.9293	0.9223
3.4800	0.9550	0.9553	0.9550	0.9555	0.9514	0.9414	0.9312	0.9243
3.4900	0.9566	0.9567	0.9566	0.9569	0.9529	0.9431	0.9331	0.9264
3.5000	0.9579	0.9582	0.9581	0.9583	0.9543	0.9447	0.9349	0.9281
3.5100	0.9591	0.9597	0.9596	0.9596	0.9557	0.9462	0.9366	0.9300
3.5200	0.9605	0.9610	0.9608	0.9610	0.9570	0.9477	0.9382	0.9319
3.5300	0.9618	0.9624	0.9621	0.9622	0.9584	0.9491	0.9399	0.9337
3.5400	0.9630	0.9636	0.9633	0.9636	0.9598	0.9505	0.9415	0.9354
3.5500	0.9643	0.9649	0.9645	0.9648	0.9612	0.9520	0.9431	0.9373
3.5600	0.9654	0.9661	0.9657	0.9660	0.9624	0.9534	0.9448	0.9390
3.5700	0.9665	0.9672	0.9668	0.9671	0.9636	0.9547	0.9464	0.9409
3.5800	0.9678	0.9682	0.9681	0.9681	0.9649	0.9562	0.9478	0.9425
3.5900	0.9690	0.9694	0.9692	0.9692	0.9660	0.9575	0.9494	0.9440
3.6000	0.9700	0.9704	0.9703	0.9704	0.9672	0.9589	0.9508	0.9457
3.6100	0.9711	0.9715	0.9713	0.9715	0.9683	0.9602	0.9524	0.9474
3.6200	0.9721	0.9725	0.9723	0.9725	0.9693	0.9615	0.9538	0.9490
3.6300	0.9732	0.9735	0.9732	0.9734	0.9704	0.9630	0.9552	0.9505
3.6400	0.9742	0.9744	0.9741	0.9743	0.9714	0.9642	0.9566	0.9520
3.6500	0.9751	0.9755	0.9752	0.9753	0.9725	0.9653	0.9579	0.9534
3.6600	0.9760	0.9765	0.9762	0.9762	0.9735	0.9666	0.9592	0.9549
3.6700	0.9768	0.9774	0.9771	0.9772	0.9744	0.9678	0.9604	0.9563
3.6800	0.9777	0.9782	0.9779	0.9780	0.9753	0.9689	0.9617	0.9576
3.6900	0.9786	0.9791	0.9787	0.9788	0.9763	0.9699	0.9629	0.9589
3.7000	0.9794	0.9799	0.9797	0.9797	0.9772	0.9709	0.9642	0.9603
3.7100	0.9802	0.9807	0.9805	0.9805	0.9780	0.9720	0.9652	0.9617
3.7200	0.9809	0.9816	0.9812	0.9812	0.9788	0.9730	0.9663	0.9630
3.7300	0.9818	0.9822	0.9820	0.9821	0.9798	0.9740	0.9672	0.9641
3.7400	0.9825	0.9830	0.9827	0.9828	0.9806	0.9749	0.9684	0.9652
3.7500	0.9833	0.9837	0.9833	0.9835	0.9813	0.9759	0.9695	0.9663
3.7600	0.9840	0.9844	0.9840	0.9843	0.9820	0.9768	0.9706	0.9675
3.7700	0.9846	0.9852	0.9848	0.9850	0.9827	0.9776	0.9716	0.9685
3.7800	0.9853	0.9857	0.9853	0.9856	0.9834	0.9784	0.9726	0.9695
3.7900	0.9859	0.9863	0.9859	0.9862	0.9842	0.9792	0.9736	0.9706
3.8000	0.9865	0.9869	0.9865	0.9868	0.9849	0.9801	0.9746	0.9717
3.8100	0.9870	0.9874	0.9871	0.9874	0.9854	0.9809	0.9755	0.9727
3.8200	0.9876	0.9880	0.9876	0.9879	0.9860	0.9817	0.9765	0.9736
3.8300	0.9882	0.9886	0.9881	0.9884	0.9865	0.9823	0.9773	0.9746
3.8400	0.9887	0.9891	0.9886	0.9889	0.9871	0.9831	0.9781	0.9755
3.8500	0.9893	0.9895	0.9891	0.9893	0.9877	0.9838	0.9790	0.9763
3.8600	0.9898	0.9900	0.9896	0.9898	0.9882	0.9845	0.9798	0.9772
3.8700	0.9903	0.9905	0.9901	0.9903	0.9888	0.9851	0.9805	0.9780
3.8800	0.9907	0.9909	0.9905	0.9908	0.9893	0.9857	0.9813	0.9788
3.8900	0.9911	0.9913	0.9910	0.9913	0.9898	0.9862	0.9820	0.9797
3.9000	0.9915	0.9917	0.9915	0.9917	0.9903	0.9869	0.9827	0.9804
3.9100	0.9919	0.9921	0.9918	0.9921	0.9907	0.9874	0.9834	0.9811
3.9200	0.9924	0.9925	0.9922	0.9925	0.9911	0.9879	0.9840	0.9817
3.9300	0.9927	0.9929	0.9925	0.9928	0.9915	0.9886	0.9847	0.9825
3.9400	0.9931	0.9933	0.9929	0.9931	0.9919	0.9891	0.9853	0.9832
3.9500	0.9934	0.9936	0.9932	0.9935	0.9923	0.9895	0.9859	0.9838
3.9600	0.9938	0.9939	0.9936	0.9938	0.9927	0.9899	0.9865	0.9844
3.9700	0.9941	0.9943	0.9939	0.9941	0.9930	0.9904	0.9871	0.9851
3.9800	0.9944	0.9945	0.9942	0.9944	0.9933	0.9908	0.9876	0.9857
3.9900	0.9947	0.9948	0.9945	0.9947	0.9937	0.9912	0.9881	0.9863
4.0000	0.9950	0.9951	0.9948	0.9949	0.9940	0.9915	0.9887	0.9869
4.0100	0.9952	0.9953	0.9951	0.9952	0.9943	0.9919	0.9892	0.9874
4.0200	0.9955	0.9956	0.9954	0.9954	0.9945	0.9923	0.9896	0.9880
4.0300	0.9957	0.9959	0.9956	0.9957	0.9949	0.9927	0.9902	0.9885
4.0400	0.9959	0.9961	0.9959	0.9959	0.9951	0.9930	0.9907	0.9889
4.0500	0.9962	0.9963	0.9961	0.9961	0.9954	0.9934	0.9910	0.9894
4.0600	0.9964	0.9965	0.9963	0.9963	0.9956	0.9938	0.9914	0.9899
4.0700	0.9966	0.9967	0.9965	0.9965	0.9958	0.9941	0.9917	0.9903
4.0800	0.9968	0.9969	0.9967	0.9967	0.9961	0.9944	0.9921	0.9908
4.0900	0.9970	0.9971	0.9968	0.9969	0.9962	0.9947	0.9925	0.9912
4.1000	0.9972	0.9972	0.9970	0.9971	0.9964	0.9949	0.9929	0.9916
4.1100	0.9974	0.9974	0.9972	0.9972	0.9966	0.9952	0.9933	0.9921
4.1200	0.9975	0.9976	0.9973	0.9974	0.9968	0.9955	0.9936	0.9925
4.1300	0.9977	0.9978	0.9974	0.9975	0.9970	0.9957	0.9939	0.9929
4.1400	0.9978	0.9979	0.9976	0.9977	0.9972	0.9960	0.9942	0.9932
4.1500	0.9980	0.9981	0.9978	0.9979	0.9974	0.9962	0.9945	0.9935
4.1600	0.9981	0.9982	0.9979	0.9980	0.9976	0.9964	0.9948	0.9939
4.1700	0.9982	0.9983	0.9981	0.9981	0.9977	0.9966	0.9950	0.9942
4.1800	0.9983	0.9984	0.9982	0.9982	0.9978	0.9969	0.9953	0.9945
4.1900	0.9985	0.9986	0.9983	0.9983	0.9980	0.9970	0.9955	0.9948
4.2000	0.9986	0.9987	0.9984	0.9984	0.9981	0.9972	0.9958	0.9951
4.2100	0.9987	0.9988	0.9985	0.9985	0.9982	0.9973	0.9961	0.9953
4.2200	0.9988	0.9989	0.9986	0.9986	0.9983	0.9974	0.9962	0.9955
4.2300	0.9989	0.9989	0.9987	0.9986	0.9984	0.9976	0.9964	0.9958
4.2400	0.9989	0.9990	0.9988	0.9987	0.9985	0.9977	0.9966	0.9960
4.2500	0.9990	0.9990	0.9989	0.9988	0.9986	0.9978	0.9968	0.9962
4.2600	0.9990	0.9991	0.9989	0.9989	0.9986	0.9980	0.9969	0.9964
4.2700	0.9991	0.9992	0.9990	0.9990	0.9988	0.9981	0.9971	0.9966
4.2800	0.9991	0.9992	0.9991	0.9991	0.9989	0.9983	0.9973	0.9968
4.2900	0.9992	0.9993	0.9991	0.9991	0.9990	0.9984	0.9974	0.9970
4.3000	0.9992	0.9994	0.9992	0.9992	0.9990	0.9985	0.9976	0.9972
4.3100	0.9993	0.9994	0.9993	0.9992	0.9991	0.9986	0.9977	0.9974
4.3200	0.9994	0.9995	0.9993	0.9993	0.9992	0.9987	0.9979	0.9975
4.3300	0.9994	0.9995	0.9993	0.9993	0.9992	0.9988	0.9980	0.9977
4.3400	0.9994	0.9995	0.9994	0.9994	0.9993	0.9989	0.9982	0.9978
4.3500	0.9995	0.9995	0.9994	0.9994	0.9993	0.9990	0.9983	0.9979
4.3600	0.9995	0.9996	0.9995	0.9995	0.9994	0.9990	0.9984	0.9981
4.3700	0.9995	0.9996	0.9995	0.9995	0.9994	0.9991	0.9985	0.9982
4.3800	0.9996	0.9997	0.9996	0.9996	0.9995	0.9991	0.9986	0.9983
4.3900	0.9996	0.9997	0.9996	0.9996	0.9995	0.9992	0.9987	0.9984
4.4000	0.9996	0.9997	0.9996	0.9996	0.9996	0.9992	0.9987	0.9986
4.4100	0.9997	0.9997	0.9997	0.9996	0.9996	0.9993	0.9988	0.9986
4.4200	0.9997	0.9998	0.9997	0.9997	0.9996	0.9993	0.9989	0.9987
4.4300	0.9997	0.9998	0.9997	0.9997	0.9996	0.9994	0.9990	0.9988
4.4400	0.9998	0.9998	0.9997	0.9997	0.9997	0.9994	0.9991	0.9989
4.4500	0.9998	0.9998	0.9998	0.9997	0.9997	0.9995	0.9991	0.9989
4.4600	0.9998	0.9998	0.9998	0.9997	0.9997	0.9995	0.9992	0.9990
4.4700	0.9998	0.9998	0.9998	0.9998	0.9997	0.9995	0.9993	0.9991
4.4800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9993	0.9991
4.4900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9996	0.9994	0.9992
4.5000	0.9999	0.9999	0.9998	0.9998	0.9998	0.9996	0.9994	0.9992
4.5100	0.9999	0.9999	0.9999	0.9998	0.9998	0.9996	0.9995	0.9993
4.5200	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9995	0.9993
4.5300	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9995	0.9994
4.5400	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996	0.9994
4.5500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997	0.9996	0.9995
4.5600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9996	0.9995
4.5700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996
4.5800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996
4.5900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996
4.6000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9998	0.9996
4.6100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9998	0.9997
4.6200	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	0.9998	0.9997
4.6300	1.0000	0.9999	1.0000	1.0000	0.9999	0.9999	0.9998	0.9997
4.6400	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9998	0.9997
4.6500	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6600	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6700	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6800	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9998
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.6855	1.4335	1.1271	1.3240	2.6618	2.0970	3.9982	2.8105	2.0315	2.0105	2.0337	1.9991	2.0239	2.0217	2.0015	2.0159	2.0172
2.0000	2.0118	1.3928	2.2232	3.7296	0.0703	2.1060	2.1702	2.2362	2.0189	2.0311	2.0418	2.0169	2.0210	2.0163	2.0034	2.0302	2.0225
3.0000	1.2547	1.8468	0.4628	2.7520	2.8895	1.3456	0.8167	2.7158	2.0276	2.0289	2.0305	2.0135	2.0190	2.0216	2.0111	2.0340	2.0233
4.0000	0.2553	2.2944	2.3889	3.4458	1.2538	2.6970	1.9900	2.5089	2.0326	2.0295	2.0261	2.0184	2.0241	2.0192	2.0099	2.0226	2.0228
5.0000	2.2076	0.4099	2.6197	2.4201	2.5474	0.3484	2.0930	2.3680	2.0359	2.0280	2.0288	2.0230	2.0254	2.0172	2.0082	2.0214	2.0235
6.0000	2.7813	3.5031	3.3291	0.6966	1.1568	1.6897	0.1974	2.7787	2.0318	2.0267	2.0279	2.0202	2.0231	2.0145	2.0097	2.0253	2.0224
7.0000	1.5734	2.0725	1.4193	3.6012	2.2868	3.4094	0.3410	2.4909	2.0314	2.0285	2.0247	2.0181	2.0257	2.0132	2.0107	2.0304	2.0228
8.0000	0.5051	2.3688	2.4629	2.7623	1.7954	0.2994	3.7206	2.4892	2.0316	2.0250	2.0246	2.0192	2.0263	2.0127	2.0100	2.0278	2.0221
9.0000	1.5965	1.4957	1.9910	3.2448	1.8227	2.5106	2.8670	1.8462	2.0282	2.0254	2.0260	2.0232	2.0252	2.0113	2.0072	2.0277	2.0218
10.0000	3.1930	0.9111	2.1714	2.0852	3.3732	2.5790	3.1874	1.7641	2.0294	2.0231	2.0220	2.0223	2.0240	2.0121	2.0087	2.0249	2.0208
11.0000	1.9542	3.3588	3.8027	3.3203	2.2396	1.1742	2.6978	3.0086	2.0278	2.0222	2.0229	2.0224	2.0239	2.0145	2.0102	2.0240	2.0210
12.0000	2.5117	0.6034	1.3690	1.8070	0.0113	2.3101	1.2365	0.6607	2.0274	2.0202	2.0221	2.0224	2.0222	2.0138	2.0080	2.0232	2.0199
13.0000	1.9221	0.7930	1.4602	0.5801	1.3313	1.4368	0.1954	0.0394	2.0278	2.0194	2.0241	2.0228	2.0229	2.0133	2.0108	2.0244	2.0207
14.0000	0.7542	0.7033	1.4590	0.7088	1.7765	1.2418	2.8867	2.2336	2.0276	2.0204	2.0243	2.0241	2.0227	2.0168	2.0112	2.0236	2.0213
15.0000	0.4773	1.6003	0.3925	2.7652	1.2858	1.6089	2.0886	2.5031	2.0292	2.0200	2.0249	2.0258	2.0222	2.0176	2.0114	2.0270	2.0223
16.0000	2.1850	1.0936	1.3298	3.4026	2.3287	2.9279	2.9114	2.9692	2.0268	2.0190	2.0231	2.0234	2.0227	2.0179	2.0121	2.0273	2.0215
17.0000	2.3114	2.5290	1.9338	0.6141	1.6835	2.1459	3.0819	0.0217	2.0260	2.0202	2.0237	2.0240	2.0238	2.0167	2.0114	2.0284	2.0218
18.0000	0.8163	0.8838	1.7810	2.8190	2.3695	2.2937	0.0218	3.5310	2.0268	2.0202	2.0222	2.0242	2.0238	2.0161	2.0106	2.0289	2.0216
19.0000	2.3649	2.5814	1.5828	2.0700	0.2770	0.4947	1.6161	2.2562	2.0261	2.0186	2.0221	2.0231	2.0224	2.0157	2.0109	2.0297	2.0211
20.0000	2.9694	1.8967	0.9543	1.0890	1.8555	1.3781	2.2015	2.2286	2.0262	2.0186	2.0223	2.0214	2.0224	2.0158	2.0109	2.0291	2.0208
21.0000	3.3030	2.0139	2.3202	1.7736	1.7674	2.6011	0.3463	1.3202	2.0264	2.0197	2.0226	2.0234	2.0243	2.0170	2.0127	2.0296	2.0220
22.0000	3.0319	3.3677	2.4311	1.3232	2.3198	3.4790	3.0759	3.5749	2.0270	2.0196	2.0234	2.0229	2.0248	2.0160	2.0133	2.0312	2.0223
23.0000	2.6275	0.8586	1.3101	1.9937	2.6613	3.2586	1.8953	1.6114	2.0273	2.0206	2.0235	2.0231	2.0254	2.0167	2.0128	2.0325	2.0227
24.0000	3.0070	1.3930	1.6999	1.2515	0.6218	1.5401	3.2825	2.5198	2.0267	2.0218	2.0234	2.0237	2.0257	2.0181	2.0123	2.0324	2.0230
25.0000	3.4358	1.4152	0.9566	2.6934	2.2458	0.1434	1.4842	3.4664	2.0256	2.0213	2.0233	2.0234	2.0258	2.0169	2.0113	2.0330	2.0226
26.0000	1.0441	0.9485	0.8417	2.4933	2.5852	1.9020	2.5493	3.2932	2.0260	2.0205	2.0228	2.0238	2.0255	2.0165	2.0117	2.0327	2.0224
27.0000	3.7764	1.9411	3.0268	1.7853	1.6169	3.0434	1.4522	2.4243	2.0264	2.0204	2.0226	2.0240	2.0259	2.0174	2.0119	2.0325	2.0227
28.0000	1.9093	0.5467	3.0489	1.7340	1.6662	2.1237	0.4183	3.3777	2.0259	2.0204	2.0228	2.0244	2.0256	2.0178	2.0121	2.0328	2.0227
29.0000	1.7502	3.7472	0.5366	2.0131	1.3061	3.1849	1.5077	2.5964	2.0265	2.0206	2.0216	2.0243	2.0254	2.0189	2.0120	2.0338	2.0229
30.0000	1.7460	1.4306	2.1266	0.6828	2.3240	1.6366	1.3594	1.7537	2.0260	2.0208	2.0222	2.0232	2.0239	2.0194	2.0124	2.0345	2.0228
31.0000	1.3538	3.7058	2.8909	1.0181	2.9381	1.7903	2.6058	3.5997	2.0257	2.0215	2.0226	2.0246	2.0239	2.0193	2.0130	2.0346	2.0231
32.0000	0.6720	3.2484	1.0447	2.0846	2.1044	1.5343	3.1968	1.1326	2.0258	2.0221	2.0221	2.0246	2.0241	2.0194	2.0138	2.0344	2.0233
33.0000	3.0236	1.5982	1.8149	2.5740	0.7118	1.6365	3.3544	3.2548	2.0254	2.0219	2.0221	2.0247	2.0246	2.0200	2.0139	2.0333	2.0232
34.0000	3.0101	4.5266	3.1414	3.1013	0.1206	2.9058	0.2037	2.4445	2.0254	2.0225	2.0228	2.0246	2.0243	2.0202	2.0142	2.0331	2.0234
35.0000	0.2507	1.1334	0.9607	1.7427	1.4503	3.0986	3.0322	2.1448	2.0246	2.0223	2.0229	2.0251	2.0241	2.0200	2.0143	2.0334	2.0233
36.0000	2.8936	2.0629	2.2369	2.6961	2.0729	3.2265	2.3065	1.6229	2.0252	2.0220	2.0225	2.0250	2.0237	2.0203	2.0144	2.0329	2.0233
37.0000	1.0534	2.8570	2.2122	2.4107	1.3118	2.2997	1.4226	0.0001	2.0250	2.0224	2.0230	2.0254	2.0237	2.0199	2.0146	2.0325	2.0233
38.0000	2.7790	0.6979	3.6442	3.0487	2.2601	2.7786	0.0112	3.7528	2.0242	2.0225	2.0232	2.0255	2.0233	2.0203	2.0143	2.0323	2.0232
39.0000	1.0290	2.6613	0.6253	2.2857	2.6740	2.0650	2.4918	2.6472	2.0243	2.0224	2.0230	2.0250	2.0229	2.0206	2.0142	2.0329	2.0232
40.0000	1.9663	2.9117	2.9803	2.1350	2.9499	1.6355	1.2568	2.5988	2.0244	2.0227	2.0233	2.0253	2.0230	2.0205	2.0143	2.0328	2.0233
41.0000	2.3612	2.4503	1.3950	1.7454	0.0590	2.0989	2.2270	1.8197	2.0248	2.0226	2.0231	2.0246	2.0228	2.0208	2.0143	2.0328	2.0232
42.0000	3.3294	0.3183	0.7700	2.1627	1.6778	2.0053	4.1547	3.1921	2.0246	2.0228	2.0235	2.0248	2.0224	2.0204	2.0143	2.0324	2.0232
43.0000	0.0790	1.0468	1.3573	0.8185	2.6118	2.1794	0.3326	1.6977	2.0243	2.0227	2.0234	2.0251	2.0224	2.0203	2.0139	2.0327	2.0231
44.0000	1.5544	0.9248	2.3593	3.9724	1.2625	1.5490	0.1204	2.2975	2.0245	2.0222	2.0231	2.0255	2.0222	2.0202	2.0134	2.0319	2.0229
45.0000	2.2421	3.2433	0.5750	1.5432	1.0960	2.5373	0.0861	1.4687	2.0248	2.0226	2.0227	2.0251	2.0226	2.0199	2.0140	2.0321	2.0230
46.0000	1.7468	2.4178	3.0295	1.6464	1.9037	1.4197	3.4291	2.1696	2.0252	2.0225	2.0229	2.0249	2.0225	2.0195	2.0133	2.0328	2.0229
47.0000	1.7722	2.8732	2.1021	0.8622	4.5035	2.2297	0.9864	1.5226	2.0253	2.0223	2.0232	2.0246	2.0225	2.0193	2.0139	2.0335	2.0231
48.0000	2.5927	2.0356	1.6746	2.1758	2.3514	3.6969	0.1952	2.2114	2.0253	2.0230	2.0237	2.0248	2.0229	2.0197	2.0140	2.0334	2.0234
49.0000	1.4365	2.6230	3.2390	2.2870	1.5830	3.3417	1.1784	1.4294	2.0249	2.0229	2.0237	2.0245	2.0230	2.0201	2.0139	2.0332	2.0233
50.0000	3.0446	2.9128	2.7704	1.5521	3.6029	0.4879	0.5582	0.8153	2.0250	2.0230	2.0239	2.0245	2.0238	2.0210	2.0134	2.0326	2.0234
51.0000	1.4109	2.3622	2.8602	3.4883	3.2877	1.7406	0.7702	1.0028	2.0249	2.0226	2.0235	2.0250	2.0242	2.0213	2.0135	2.0327	2.0235
52.0000	2.5284	0.6779	0.2761	2.8504	1.1504	2.3456	0.3882	2.5281	2.0247	2.0224	2.0228	2.0252	2.0241	2.0213	2.0132	2.0331	2.0233
53.0000	1.2882	3.6671	2.2611	2.5031	3.4820	1.1186	0.2778	0.7582	2.0248	2.0220	2.0229	2.0250	2.0239	2.0209	2.0126	2.0333	2.0232
54.0000	1.4522	2.3520	2.9067	2.5785	2.0894	2.1832	0.3533	2.9001	2.0244	2.0223	2.0229	2.0247	2.0237	2.0210	2.0125	2.0331	2.0231
55.0000	2.2901	1.5591	2.9316	3.5126	2.7521	0.3608	2.2145	2.1302	2.0246	2.0224	2.0231	2.0249	2.0238	2.0210	2.0129	2.0326	2.0232
56.0000	0.5798	1.4783	2.3911	1.2871	2.0247	2.3007	1.9639	0.2294	2.0246	2.0224	2.0227	2.0249	2.0240	2.0207	2.0129	2.0328	2.0231
57.0000	3.6454	2.4457	3.6533	0.5783	1.9189	1.0545	0.3333	1.6988	2.0251	2.0228	2.0226	2.0250	2.0240	2.0207	2.0125	2.0326	2.0232
58.0000	0.6709	0.9429	2.5844	4.3688	0.7051	0.7767	1.8420	2.6701	2.0255	2.0226	2.0232	2.0252	2.0240	2.0203	2.0126	2.0325	2.0232
59.0000	0.4292	2.7471	2.1520	2.5896	0.4360	0.3973	2.4015	0.9823	2.0257	2.0230	2.0234	2.0248	2.0238	2.0206	2.0130	2.0325	2.0234
60.0000	1.6874	3.1031	2.6606	0.9916	2.2622	3.2237	0.3635	1.8848	2.0254	2.0231	2.0234	2.0245	2.0236	2.0203	2.0130	2.0319	2.0232
61.0000	2.3448	1.9309	2.2872	0.9706	1.1300	0.5583	0.6193	3.4040	2.0258	2.0227	2.0234	2.0243	2.0238	2.0200	2.0124	2.0321	2.0231
62.0000	1.5487	1.9782	1.2589	2.5120	1.6960	1.9275	1.9841	3.3456	2.0254	2.0226	2.0234	2.0246	2.0235	2.0201	2.0123	2.0318	2.0229
63.0000	2.9305	1.6903	2.4224	2.1960	2.2221	3.3400	3.0379	0.1013	2.0257	2.0222	2.0232	2.0250	2.0235	2.0199	2.0122	2.0321	2.0230
64.0000	1.4997	1.6365	0.8450	3.0495	1.4838	1.4983	0.0906	3.4897	2.0251	2.0225	2.0233	2.0253	2.0236	2.0199	2.0119	2.0317	2.0229
65.0000	3.6834	1.5017	1.4224	1.6873	2.1040	0.3429	4.0859	2.0230	2.0252	2.0227	2.0230	2.0251	2.0236	2.0199	2.0119	2.0320	2.0229
66.0000	2.0287	2.4169	0.6720	1.9618	2.5496	4.1352	0.5278	2.5304	2.0253	2.0228	2.0230	2.0253	2.0238	2.0200	2.0121	2.0323	2.0231
67.0000	1.7383	2.0120	0.9008	2.5622	1.6351	1.7585	2.5166	1.2554	2.0251	2.0226	2.0231	2.0251	2.0239	2.0202	2.0121	2.0325	2.0231
68.0000	2.5113	3.4456	2.3981	1.5877	1.1999	3.5367	3.2469	0.3076	2.0253	2.0228	2.0231	2.0253	2.0241	2.0201	2.0124	2.0328	2.0232
69.0000	2.0184	0.3796	1.5388	2.0506	3.6702	2.7574	0.5431	1.8449	2.0252	2.0229	2.0232	2.0254	2.0246	2.0199	2.0124	2.0326	2.0233
70.0000	2.3332	0.6107	2.1536	2.9143	1.3920	1.4118	2.2711	4.3739	2.0252	2.0231	2.0235	2.0254	2.0249	2.0196	2.0119	2.0326	2.0233
71.0000	2.4811	1.9223	1.3333	1.7693	2.9194	0.6641	1.5189	3.4781	2.0256	2.0225	2.0229	2.0253	2.0249	2.0203	2.0120	2.0325	2.0233
72.0000	2.1844	0.4733	2.0423	3.1201	3.5775	1.3652	3.1140	0.3992	2.0256	2.0226	2.0229	2.0249	2.0243	2.0200	2.0121	2.0324	2.0231
73.0000	1.1180	3.0503	2.7974	1.8685	1.6538	2.0554	0.7621	3.3753	2.0253	2.0225	2.0232	2.0252	2.0246	2.0199	2.0118	2.0324	2.0231
74.0000	1.3167	2.3037	3.0874	1.7139	1.7619	1.9611	2.1557	2.0155	2.0257	2.0225	2.0232	2.0249	2.0249	2.0199	2.0118	2.0327	2.0232
75.0000	0.8114	1.8300	1.6712	1.3162	2.7290	2.5855	0.6486	0.9982	2.0255	2.0224	2.0233	2.0249	2.0250	2.0201	2.0117	2.0324	2.0232
76.0000	2.2795	3.0901	1.6544	1.4106	0.2724	1.9660	1.7294	3.0772	2.0251	2.0224	2.0236	2.0251	2.0251	2.0199	2.0115	2.0323	2.0231
77.0000	2.6532	2.7638	0.9579	1.0947	1.8227	3.3429	2.8338	0.0003	2.0251	2.0226	2.0235	2.0249	2.0251	2.0198	2.0116	2.0320	2.0231
78.0000	0.2033	1.8810	2.9787	2.6213	3.4410	2.5815	3.1109	2.0427	2.0249	2.0226	2.0234	2.0250	2.0253	2.0201	2.0117	2.0322	2.0231
79.0000	2.9382	2.0547	2.6784	2.8755	3.2322	2.2712	2.0473	1.2830	2.0249	2.0225	2.0232	2.0251	2.0249	2.0200	2.0113	2.0323	2.0230
80.0000	3.9328	3.1133	1.2503	2.3354	1.8477	2.9077	0.0203	2.1180	2.0248	2.0222	2.0229	2.0247	2.0250	2.0201	2.0118	2.0324	2.0230
81.0000	2.5621	4.0143	1.0614	1.8168	1.9144	2.4102	2.5586	2.1332	2.0247	2.0225	2.0229	2.0253	2.0251	2.0199	2.0120	2.0326	2.0231
82.0000	2.1189	2.7204	2.5039	0.4022	3.3053	2.7570	0.2173	1.6610	2.0247	2.0227	2.0231	2.0253	2.0250	2.0200	2.0118	2.0326	2.0231
83.0000	2.7423	1.1389	2.5639	2.2340	2.8791	3.0588	2.5664	2.7452	2.0248	2.0225	2.0232	2.0251	2.0250	2.0202	2.0119	2.0325	2.0232
84.0000	1.6253	2.0721	2.0147	1.7839	0.8487	1.2795	0.4059	0.6496	2.0248	2.0224	2.0229	2.0250	2.0248	2.0207	2.0122	2.0325	2.0232
85.0000	2.2025	1.3467	2.5778	2.0890	1.7057	3.5274	2.3124	1.8753	2.0245	2.0224	2.0229	2.0251	2.0248	2.0207	2.0124	2.0321	2.0231
86.0000	0.7397	0.0909	1.5946	0.0597	2.0068	2.4081	0.7259	2.7340	2.0246	2.0223	2.0229	2.0251	2.0250	2.0203	2.0121	2.0320	2.0230
87.0000	2.5829	1.9758	3.4669	2.5034	0.0241	3.0700	1.3036	3.3427	2.0246	2.0224	2.0228	2.0250	2.0251	2.0205	2.0120	2.0317	2.0230
88.0000	1.5194	2.1761	3.0739	2.4792	2.5872	2.4163	3.3129	1.5969	2.0247	2.0225	2.0227	2.0248	2.0250	2.0203	2.0120	2.0320	2.0230
89.0000	2.4922	0.9683	3.3915	3.1550	0.8333	0.4332	4.0542	3.2820	2.0248	2.0226	2.0232	2.0250	2.0248	2.0203	2.0119	2.0322	2.0231
90.0000	0.1569	0.0365	2.5902	3.9724	2.7695	2.9937	1.6390	3.0181	2.0250	2.0226	2.0231	2.0250	2.0248	2.0203	2.0121	2.0321	2.0231
91.0000	2.2488	3.6141	2.0315	2.3963	1.6883	1.5063	2.1086	1.7418	2.0251	2.0229	2.0233	2.0250	2.0250	2.0201	2.0122	2.0322	2.0232
92.0000	2.7294	1.3582	2.8317	1.2417	2.5393	3.7374	1.2557	3.5793	2.0249	2.0230	2.0230	2.0251	2.0251	2.0200	2.0122	2.0321	2.0232
93.0000	2.5499	2.2076	2.8695	0.6374	1.8728	2.5962	0.0740	3.2573	2.0246	2.0231	2.0232	2.0252	2.0251	2.0199	2.0124	2.0321	2.0232
94.0000	3.3597	1.3976	3.2123	2.8957	3.0361	1.5123	1.4394	1.3278	2.0247	2.0229	2.0234	2.0252	2.0252	2.0202	2.0126	2.0322	2.0233
95.0000	0.8066	3.4324	3.1824	3.3766	1.5432	2.5682	3.4931	3.1272	2.0245	2.0230	2.0233	2.0252	2.0250	2.0201	2.0126	2.0326	2.0233
96.0000	3.0107	2.6202	2.3907	1.6656	2.4016	2.0769	2.0608	1.8205	2.0248	2.0229	2.0232	2.0252	2.0250	2.0201	2.0127	2.0326	2.0233
97.0000	1.5748	2.9017	1.1509	2.5762	3.9926	2.3507	1.5956	1.6632	2.0245	2.0231	2.0232	2.0252	2.0250	2.0202	2.0125	2.0328	2.0233
98.0000	2.5484	2.2469	0.2873	1.8065	0.7020	2.3964	0.0726	3.4239	2.0243	2.0229	2.0232	2.0255	2.0253	2.0199	2.0130	2.0328	2.0234
99.0000	1.8073	1.6046	2.0673	2.3382	2.4376	3.0346	3.7157	1.2868	2.0244	2.0228	2.0233	2.0256	2.0254	2.0198	2.0131	2.0326	2.0234
100.0000	2.0191	3.4629	1.2915	2.6176	3.2145	1.6865	2.3487	2.2249	2.0242	2.0229	2.0234	2.0256	2.0254	2.0197	2.0128	2.0327	2.0233


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3500	0.0000	0.0000	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000
4.3600	0.0000	0.0000	0.0000	0.0000	0.0160	0.0039	0.0000	0.0000
4.3700	0.0153	0.0076	0.0014	0.0189	0.0909	0.0231	0.0000	0.0000
4.3800	0.0641	0.0245	0.0156	0.0689	0.1489	0.0448	0.0000	0.0000
4.3900	0.1945	0.1321	0.1292	0.2568	0.3165	0.1612	0.0000	0.0000
4.4000	0.3506	0.3355	0.3645	0.4654	0.5375	0.3653	0.0000	0.0000
4.4100	0.4857	0.4558	0.5030	0.5624	0.6123	0.4700	0.0000	0.0000
4.4200	0.6804	0.6393	0.6479	0.6694	0.6617	0.6426	0.0000	0.0000
4.4300	0.7277	0.7385	0.7440	0.7689	0.6942	0.7500	0.0000	0.0000
4.4400	0.7526	0.7884	0.7827	0.8082	0.7061	0.8201	0.0000	0.0000
4.4500	0.7814	0.8365	0.8222	0.8405	0.7496	0.8685	0.0000	0.0000
4.4600	0.7962	0.8539	0.8276	0.8634	0.7816	0.8891	0.0000	0.0000
4.4700	0.8526	0.8744	0.8371	0.8746	0.8478	0.8944	0.0000	0.0000
4.4800	0.8901	0.8843	0.8604	0.9000	0.8826	0.9067	0.0000	0.0000
4.4900	0.9019	0.8904	0.8746	0.9079	0.9102	0.9103	0.0000	0.0000
4.5000	0.9253	0.9099	0.9037	0.9345	0.9468	0.9194	0.0000	0.0000
4.5100	0.9324	0.9407	0.9379	0.9421	0.9745	0.9408	0.0000	0.0000
4.5200	0.9413	0.9547	0.9495	0.9505	0.9791	0.9534	0.0000	0.0000
4.5300	0.9702	0.9683	0.9717	0.9613	0.9876	0.9618	0.0000	0.0000
4.5400	0.9839	0.9735	0.9773	0.9706	0.9933	0.9647	0.0000	0.0000
4.5500	0.9971	0.9755	0.9807	0.9856	0.9952	0.9712	0.0000	0.0000
4.5600	1.0000	0.9899	0.9955	0.9900	0.9999	0.9911	0.0000	0.0000
4.5700	1.0000	0.9916	1.0000	0.9941	1.0000	0.9986	0.0000	0.0000
4.5800	1.0000	0.9929	1.0000	0.9984	1.0000	1.0000	0.0000	0.0000
4.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0000	0.0000
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0018	0.0004
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0046	0.0028
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0051	0.0033
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0090	0.0064
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0105	0.0071
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0140	0.0091
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0189	0.0120
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0197	0.0126
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0255	0.0212
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0266	0.0231
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0277	0.0256
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0331	0.0323
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0336	0.0324
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0382	0.0388
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0400	0.0426
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0437	0.0447
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0482	0.0549
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0495	0.0590
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0604	0.0691
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0668	0.0760
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0684	0.0775
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0811	0.0843
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0837	0.0861
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0869	0.0890
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0946	0.1003
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0959	0.1017
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1028	0.1254
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1074	0.1319
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1141	0.1358
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1334	0.1382
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1353	0.1389
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1435	0.1482
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1608	0.1535
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1628	0.1552
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1902	0.1654
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2070	0.1691
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2160	0.1778
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2319	0.1952
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2377	0.1972
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2537	0.2087
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2805	0.2185
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2858	0.2253
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3125	0.2557
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3228	0.2603
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3272	0.2797
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3550	0.3281
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3608	0.3363
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3651	0.3589
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4469	0.3989
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4660	0.4037
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6331	0.4677
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7677	0.5682
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9201	0.7531
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9092
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9607
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	4.4171	4.3969	4.3887	4.3826	4.3810	4.4214	6.7949	6.8221	40.0047
2.0000	4.4171	4.3973	4.3888	4.3824	4.3812	4.4212	6.7948	6.8221	40.0049
3.0000	4.4169	4.3974	4.3890	4.3826	4.3810	4.4212	6.7946	6.8220	40.0048
4.0000	4.4169	4.3976	4.3890	4.3821	4.3815	4.4212	6.7946	6.8220	40.0049
5.0000	4.4171	4.3976	4.3893	4.3820	4.3812	4.4213	6.7947	6.8219	40.0052
6.0000	4.4175	4.3976	4.3893	4.3816	4.3814	4.4211	6.7947	6.8219	40.0051
7.0000	4.4175	4.3979	4.3891	4.3815	4.3813	4.4215	6.7947	6.8219	40.0054
8.0000	4.4173	4.3976	4.3888	4.3818	4.3815	4.4216	6.7948	6.8218	40.0052
9.0000	4.4174	4.3975	4.3889	4.3814	4.3814	4.4212	6.7949	6.8218	40.0046
10.0000	4.4177	4.3975	4.3888	4.3812	4.3815	4.4216	6.7947	6.8218	40.0049
11.0000	4.4178	4.3976	4.3888	4.3809	4.3815	4.4215	6.7947	6.8218	40.0047
12.0000	4.4175	4.3978	4.3888	4.3809	4.3812	4.4214	6.7946	6.8218	40.0040
13.0000	4.4176	4.3975	4.3883	4.3806	4.3811	4.4216	6.7945	6.8218	40.0029
14.0000	4.4174	4.3979	4.3885	4.3806	4.3816	4.4215	6.7946	6.8218	40.0039
15.0000	4.4174	4.3981	4.3886	4.3810	4.3818	4.4216	6.7947	6.8219	40.0052
16.0000	4.4178	4.3985	4.3887	4.3813	4.3818	4.4218	6.7946	6.8219	40.0064
17.0000	4.4181	4.3986	4.3891	4.3811	4.3820	4.4219	6.7946	6.8219	40.0073
18.0000	4.4181	4.3988	4.3893	4.3808	4.3819	4.4216	6.7945	6.8218	40.0068
19.0000	4.4180	4.3986	4.3893	4.3811	4.3820	4.4216	6.7944	6.8219	40.0069
20.0000	4.4183	4.3989	4.3894	4.3809	4.3819	4.4215	6.7945	6.8218	40.0071
21.0000	4.4182	4.3988	4.3895	4.3809	4.3823	4.4219	6.7945	6.8217	40.0078
22.0000	4.4179	4.3988	4.3897	4.3811	4.3824	4.4220	6.7945	6.8217	40.0081
23.0000	4.4176	4.3988	4.3896	4.3811	4.3824	4.4219	6.7946	6.8218	40.0078
24.0000	4.4173	4.3984	4.3895	4.3813	4.3823	4.4215	6.7945	6.8216	40.0066
25.0000	4.4172	4.3987	4.3897	4.3813	4.3822	4.4212	6.7945	6.8217	40.0064
26.0000	4.4169	4.3989	4.3898	4.3815	4.3825	4.4213	6.7944	6.8216	40.0069
27.0000	4.4166	4.3990	4.3900	4.3813	4.3824	4.4217	6.7944	6.8215	40.0070
28.0000	4.4168	4.3993	4.3903	4.3812	4.3823	4.4217	6.7944	6.8214	40.0074
29.0000	4.4163	4.3993	4.3900	4.3813	4.3824	4.4215	6.7944	6.8214	40.0066
30.0000	4.4164	4.3996	4.3898	4.3813	4.3825	4.4215	6.7945	6.8212	40.0067
31.0000	4.4164	4.3992	4.3901	4.3813	4.3826	4.4212	6.7945	6.8212	40.0066
32.0000	4.4165	4.3993	4.3901	4.3816	4.3825	4.4212	6.7946	6.8212	40.0071
33.0000	4.4166	4.3989	4.3899	4.3819	4.3823	4.4213	6.7945	6.8211	40.0065
34.0000	4.4170	4.4423	4.3901	4.3819	4.3823	4.4214	6.7944	6.8211	40.0504
35.0000	4.4166	4.3986	4.3901	4.3816	4.3825	4.4214	6.7942	6.8209	40.0059
36.0000	4.4164	4.3980	4.3898	4.3814	4.3830	4.4211	6.7943	6.8209	40.0047
37.0000	4.4168	4.3982	4.3900	4.3814	4.3831	4.4209	6.7942	6.8209	40.0055
38.0000	4.4166	4.3982	4.3900	4.3813	4.3831	4.4206	6.7942	6.8209	40.0047
39.0000	4.4168	4.3979	4.3899	4.3812	4.3832	4.4205	6.7942	6.8210	40.0048
40.0000	4.4166	4.3983	4.3895	4.3809	4.3832	4.4203	6.7943	6.8208	40.0040
41.0000	4.4168	4.3981	4.3899	4.3808	4.3830	4.4203	6.7943	6.8208	40.0041
42.0000	4.4168	4.3979	4.3896	4.3808	4.3828	4.4204	6.7944	6.8208	40.0034
43.0000	4.4167	4.3978	4.3898	4.3809	4.3833	4.4204	6.7943	6.8208	40.0039
44.0000	4.4164	4.3982	4.3901	4.3828	4.3833	4.4204	6.7941	6.8207	40.0060
45.0000	4.4169	4.3984	4.3902	4.3811	4.3832	4.4203	6.7942	6.8207	40.0050
46.0000	4.4170	4.3987	4.3901	4.3806	4.3834	4.4204	6.7943	6.8207	40.0052
47.0000	4.4169	4.3984	4.3905	4.3807	4.4228	4.4203	6.7944	6.8208	40.0447
48.0000	4.4169	4.3982	4.3902	4.3808	4.3835	4.4203	6.7942	6.8206	40.0047
49.0000	4.4170	4.3980	4.3901	4.3810	4.3829	4.4203	6.7942	6.8207	40.0042
50.0000	4.4168	4.3980	4.3902	4.3810	4.3828	4.4199	6.7943	6.8207	40.0037
51.0000	4.4170	4.3978	4.3899	4.3809	4.3829	4.4196	6.7944	6.8207	40.0032
52.0000	4.4167	4.3976	4.3897	4.3810	4.3826	4.4199	6.7944	6.8208	40.0027
53.0000	4.4168	4.3975	4.3895	4.3807	4.3822	4.4200	6.7945	6.8209	40.0021
54.0000	4.4167	4.3978	4.3899	4.3805	4.3825	4.4199	6.7946	6.8208	40.0027
55.0000	4.4169	4.3974	4.3899	4.3804	4.3821	4.4201	6.7947	6.8209	40.0023
56.0000	4.4170	4.3973	4.3897	4.3802	4.3821	4.4200	6.7948	6.8209	40.0020
57.0000	4.4170	4.3974	4.3894	4.3777	4.3819	4.4204	6.7948	6.8209	39.9995
58.0000	4.4173	4.3976	4.3893	4.4132	4.3819	4.4204	6.7948	6.8210	40.0355
59.0000	4.4168	4.3974	4.3889	4.3803	4.3819	4.4205	6.7948	6.8209	40.0016
60.0000	4.4172	4.3977	4.3887	4.3776	4.3822	4.4208	6.7948	6.8209	39.9998
61.0000	4.4176	4.3975	4.3887	4.3774	4.3826	4.4212	6.7948	6.8209	40.0007
62.0000	4.4176	4.3972	4.3886	4.3777	4.3825	4.4209	6.7949	6.8210	40.0004
63.0000	4.4176	4.3973	4.3885	4.3801	4.3828	4.4213	6.7950	6.8209	40.0033
64.0000	4.4177	4.3973	4.3887	4.3778	4.3828	4.4213	6.7950	6.8207	40.0013
65.0000	4.4175	4.3974	4.3886	4.3778	4.3828	4.4210	6.7949	6.8208	40.0007
66.0000	4.4176	4.3975	4.3889	4.3775	4.3829	4.4235	6.7950	6.8207	40.0036
67.0000	4.4172	4.3976	4.3890	4.3776	4.3829	4.4215	6.7948	6.8207	40.0013
68.0000	4.4172	4.3975	4.3894	4.3776	4.3828	4.4210	6.7949	6.8207	40.0010
69.0000	4.4172	4.3975	4.3896	4.3775	4.3829	4.4210	6.7949	6.8208	40.0014
70.0000	4.4171	4.3971	4.3895	4.3776	4.3831	4.4207	6.7948	6.8209	40.0008
71.0000	4.4171	4.3975	4.3897	4.3776	4.3827	4.4205	6.7948	6.8209	40.0008
72.0000	4.4170	4.3979	4.3896	4.3774	4.3828	4.4206	6.7948	6.8207	40.0009
73.0000	4.4169	4.3979	4.3898	4.3775	4.3826	4.4209	6.7949	6.8205	40.0011
74.0000	4.4169	4.3983	4.3898	4.3750	4.3822	4.4211	6.7948	6.8206	39.9988
75.0000	4.4171	4.3980	4.3896	4.3751	4.3823	4.4211	6.7949	6.8205	39.9987
76.0000	4.4173	4.3980	4.3894	4.3751	4.3824	4.4211	6.7949	6.8205	39.9987
77.0000	4.4176	4.3980	4.3895	4.3775	4.3822	4.4210	6.7950	6.8206	40.0014
78.0000	4.4175	4.3978	4.3896	4.3777	4.3827	4.4210	6.7950	6.8205	40.0017
79.0000	4.4174	4.3976	4.3898	4.3779	4.3827	4.4207	6.7950	6.8206	40.0016
80.0000	4.4178	4.3976	4.3896	4.3778	4.3824	4.4205	6.7949	6.8207	40.0012
81.0000	4.4176	4.4024	4.3894	4.3775	4.3821	4.4205	6.7949	6.8207	40.0051
82.0000	4.4171	4.3973	4.3896	4.3775	4.3821	4.4203	6.7950	6.8207	39.9996
83.0000	4.4170	4.3968	4.3898	4.3775	4.3821	4.4202	6.7950	6.8207	39.9992
84.0000	4.4169	4.3967	4.3897	4.3779	4.3818	4.4200	6.7951	6.8208	39.9990
85.0000	4.4168	4.3969	4.3896	4.3779	4.3816	4.4198	6.7950	6.8207	39.9983
86.0000	4.4169	4.3969	4.3896	4.3801	4.3819	4.4199	6.7951	6.8208	40.0013
87.0000	4.4168	4.3971	4.3895	4.3779	4.3820	4.4196	6.7951	6.8208	39.9989
88.0000	4.4171	4.3975	4.3896	4.3806	4.3820	4.4195	6.7952	6.8208	40.0024
89.0000	4.4170	4.3975	4.3892	4.3805	4.3825	4.4193	6.7953	6.8207	40.0020
90.0000	4.4171	4.3975	4.3890	4.3814	4.3824	4.4192	6.7952	6.8208	40.0025
91.0000	4.4170	4.3978	4.3886	4.3779	4.3826	4.4195	6.7950	6.8207	39.9991
92.0000	4.4175	4.3982	4.3885	4.3774	4.3825	4.4193	6.7950	6.8206	39.9990
93.0000	4.4174	4.3978	4.3885	4.3751	4.3825	4.4194	6.7950	6.8206	39.9965
94.0000	4.4172	4.3980	4.3883	4.3775	4.3824	4.4190	6.7951	6.8205	39.9981
95.0000	4.4171	4.3980	4.3881	4.3779	4.3825	4.4189	6.7952	6.8204	39.9980
96.0000	4.4168	4.3981	4.3878	4.3777	4.3822	4.4190	6.7953	6.8205	39.9974
97.0000	4.4171	4.3978	4.3875	4.3751	4.3824	4.4189	6.7951	6.8204	39.9943
98.0000	4.4168	4.3976	4.3875	4.3774	4.3823	4.4189	6.7952	6.8205	39.9962
99.0000	4.4170	4.3974	4.3877	4.3751	4.3818	4.4188	6.7952	6.8205	39.9935
100.0000	4.4168	4.3974	4.3881	4.3774	4.3821	4.4187	6.7953	6.8204	39.9963


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0012	0.0010	0.0012	0.0011	0.0011	0.0010	0.0078	0.0075
0.0200	0.0024	0.0022	0.0023	0.0024	0.0022	0.0022	0.0154	0.0150
0.0300	0.0035	0.0033	0.0035	0.0035	0.0033	0.0035	0.0230	0.0226
0.0400	0.0048	0.0045	0.0047	0.0048	0.0044	0.0047	0.0303	0.0304
0.0500	0.0060	0.0057	0.0058	0.0059	0.0056	0.0060	0.0378	0.0376
0.0600	0.0071	0.0069	0.0070	0.0071	0.0068	0.0072	0.0452	0.0450
0.0700	0.0084	0.0081	0.0084	0.0082	0.0080	0.0085	0.0527	0.0523
0.0800	0.0097	0.0095	0.0097	0.0094	0.0092	0.0099	0.0598	0.0598
0.0900	0.0109	0.0107	0.0110	0.0105	0.0104	0.0111	0.0670	0.0672
0.1000	0.0122	0.0119	0.0123	0.0119	0.0116	0.0123	0.0746	0.0748
0.1100	0.0135	0.0132	0.0136	0.0134	0.0128	0.0135	0.0821	0.0824
0.1200	0.0147	0.0146	0.0149	0.0146	0.0141	0.0147	0.0897	0.0901
0.1300	0.0159	0.0158	0.0161	0.0160	0.0154	0.0160	0.0969	0.0975
0.1400	0.0172	0.0172	0.0173	0.0172	0.0168	0.0173	0.1044	0.1049
0.1500	0.0184	0.0184	0.0187	0.0186	0.0181	0.0187	0.1120	0.1126
0.1600	0.0198	0.0198	0.0201	0.0198	0.0194	0.0200	0.1195	0.1203
0.1700	0.0211	0.0211	0.0214	0.0211	0.0208	0.0212	0.1273	0.1278
0.1800	0.0226	0.0224	0.0227	0.0223	0.0221	0.0226	0.1349	0.1355
0.1900	0.0240	0.0236	0.0241	0.0236	0.0232	0.0239	0.1428	0.1432
0.2000	0.0254	0.0250	0.0255	0.0250	0.0246	0.0252	0.1505	0.1510
0.2100	0.0268	0.0263	0.0268	0.0265	0.0259	0.0265	0.1583	0.1584
0.2200	0.0281	0.0275	0.0281	0.0278	0.0273	0.0279	0.1657	0.1657
0.2300	0.0293	0.0289	0.0296	0.0294	0.0286	0.0293	0.1735	0.1736
0.2400	0.0308	0.0303	0.0310	0.0307	0.0300	0.0306	0.1812	0.1815
0.2500	0.0321	0.0316	0.0324	0.0321	0.0314	0.0320	0.1889	0.1890
0.2600	0.0335	0.0330	0.0338	0.0335	0.0327	0.0335	0.1969	0.1969
0.2700	0.0350	0.0344	0.0353	0.0349	0.0341	0.0348	0.2046	0.2046
0.2800	0.0364	0.0359	0.0367	0.0365	0.0355	0.0364	0.2124	0.2125
0.2900	0.0379	0.0372	0.0380	0.0380	0.0369	0.0378	0.2203	0.2202
0.3000	0.0393	0.0387	0.0395	0.0393	0.0385	0.0392	0.2279	0.2279
0.3100	0.0409	0.0403	0.0410	0.0408	0.0399	0.0407	0.2356	0.2357
0.3200	0.0424	0.0418	0.0425	0.0422	0.0413	0.0422	0.2431	0.2434
0.3300	0.0439	0.0433	0.0440	0.0436	0.0428	0.0437	0.2510	0.2513
0.3400	0.0455	0.0446	0.0455	0.0451	0.0444	0.0452	0.2587	0.2588
0.3500	0.0471	0.0462	0.0470	0.0466	0.0459	0.0468	0.2663	0.2666
0.3600	0.0486	0.0478	0.0486	0.0480	0.0473	0.0483	0.2743	0.2744
0.3700	0.0501	0.0494	0.0502	0.0495	0.0489	0.0498	0.2822	0.2823
0.3800	0.0516	0.0509	0.0516	0.0510	0.0504	0.0513	0.2899	0.2900
0.3900	0.0531	0.0526	0.0530	0.0525	0.0520	0.0531	0.2977	0.2980
0.4000	0.0546	0.0541	0.0545	0.0541	0.0534	0.0547	0.3052	0.3056
0.4100	0.0561	0.0556	0.0561	0.0557	0.0550	0.0562	0.3129	0.3133
0.4200	0.0578	0.0572	0.0577	0.0575	0.0566	0.0579	0.3206	0.3208
0.4300	0.0594	0.0588	0.0591	0.0591	0.0582	0.0595	0.3280	0.3286
0.4400	0.0611	0.0605	0.0608	0.0606	0.0597	0.0611	0.3355	0.3360
0.4500	0.0628	0.0622	0.0625	0.0623	0.0614	0.0627	0.3431	0.3437
0.4600	0.0645	0.0639	0.0643	0.0638	0.0631	0.0644	0.3510	0.3511
0.4700	0.0663	0.0655	0.0660	0.0655	0.0646	0.0662	0.3589	0.3586
0.4800	0.0678	0.0673	0.0676	0.0673	0.0662	0.0680	0.3665	0.3668
0.4900	0.0695	0.0690	0.0693	0.0690	0.0679	0.0698	0.3738	0.3746
0.5000	0.0712	0.0707	0.0710	0.0707	0.0697	0.0715	0.3816	0.3823
0.5100	0.0730	0.0724	0.0728	0.0724	0.0716	0.0733	0.3891	0.3897
0.5200	0.0746	0.0742	0.0744	0.0741	0.0734	0.0751	0.3966	0.3973
0.5300	0.0765	0.0759	0.0761	0.0758	0.0751	0.0768	0.4045	0.4045
0.5400	0.0782	0.0776	0.0779	0.0775	0.0768	0.0785	0.4118	0.4117
0.5500	0.0799	0.0793	0.0797	0.0792	0.0785	0.0803	0.4194	0.4190
0.5600	0.0819	0.0812	0.0815	0.0811	0.0801	0.0821	0.4270	0.4264
0.5700	0.0838	0.0830	0.0833	0.0829	0.0821	0.0839	0.4344	0.4341
0.5800	0.0857	0.0847	0.0849	0.0849	0.0838	0.0857	0.4420	0.4418
0.5900	0.0876	0.0866	0.0869	0.0868	0.0858	0.0875	0.4493	0.4489
0.6000	0.0894	0.0884	0.0888	0.0887	0.0877	0.0894	0.4567	0.4563
0.6100	0.0914	0.0903	0.0907	0.0907	0.0895	0.0913	0.4641	0.4636
0.6200	0.0932	0.0921	0.0926	0.0925	0.0914	0.0931	0.4715	0.4708
0.6300	0.0952	0.0940	0.0947	0.0945	0.0933	0.0951	0.4788	0.4780
0.6400	0.0971	0.0959	0.0965	0.0965	0.0954	0.0971	0.4861	0.4851
0.6500	0.0991	0.0979	0.0984	0.0985	0.0974	0.0989	0.4934	0.4924
0.6600	0.1011	0.0999	0.1003	0.1004	0.0991	0.1007	0.5007	0.4992
0.6700	0.1032	0.1018	0.1024	0.1025	0.1011	0.1029	0.5077	0.5064
0.6800	0.1051	0.1037	0.1045	0.1043	0.1031	0.1047	0.5146	0.5136
0.6900	0.1071	0.1057	0.1063	0.1063	0.1050	0.1068	0.5215	0.5207
0.7000	0.1091	0.1077	0.1085	0.1083	0.1070	0.1090	0.5285	0.5277
0.7100	0.1110	0.1099	0.1108	0.1102	0.1090	0.1112	0.5354	0.5349
0.7200	0.1127	0.1117	0.1129	0.1121	0.1111	0.1131	0.5422	0.5419
0.7300	0.1147	0.1137	0.1149	0.1141	0.1131	0.1151	0.5493	0.5490
0.7400	0.1168	0.1158	0.1171	0.1162	0.1152	0.1173	0.5560	0.5558
0.7500	0.1188	0.1179	0.1192	0.1182	0.1173	0.1195	0.5629	0.5627
0.7600	0.1209	0.1200	0.1214	0.1202	0.1195	0.1217	0.5698	0.5695
0.7700	0.1230	0.1221	0.1236	0.1223	0.1217	0.1237	0.5766	0.5765
0.7800	0.1252	0.1242	0.1259	0.1245	0.1238	0.1257	0.5837	0.5835
0.7900	0.1273	0.1264	0.1280	0.1266	0.1260	0.1280	0.5904	0.5901
0.8000	0.1295	0.1286	0.1302	0.1290	0.1282	0.1302	0.5971	0.5972
0.8100	0.1316	0.1307	0.1325	0.1313	0.1306	0.1324	0.6036	0.6038
0.8200	0.1340	0.1329	0.1346	0.1335	0.1329	0.1346	0.6102	0.6108
0.8300	0.1361	0.1351	0.1368	0.1356	0.1350	0.1367	0.6167	0.6176
0.8400	0.1385	0.1374	0.1391	0.1380	0.1371	0.1390	0.6229	0.6243
0.8500	0.1408	0.1397	0.1415	0.1402	0.1394	0.1412	0.6295	0.6308
0.8600	0.1431	0.1420	0.1438	0.1426	0.1417	0.1435	0.6362	0.6374
0.8700	0.1453	0.1442	0.1462	0.1449	0.1441	0.1458	0.6428	0.6439
0.8800	0.1477	0.1466	0.1484	0.1473	0.1464	0.1481	0.6491	0.6503
0.8900	0.1498	0.1489	0.1507	0.1497	0.1487	0.1502	0.6552	0.6566
0.9000	0.1522	0.1511	0.1532	0.1521	0.1513	0.1523	0.6614	0.6627
0.9100	0.1545	0.1536	0.1553	0.1546	0.1534	0.1546	0.6679	0.6690
0.9200	0.1569	0.1561	0.1578	0.1570	0.1558	0.1571	0.6740	0.6752
0.9300	0.1591	0.1586	0.1604	0.1595	0.1581	0.1595	0.6800	0.6813
0.9400	0.1616	0.1611	0.1628	0.1618	0.1605	0.1618	0.6859	0.6870
0.9500	0.1644	0.1636	0.1651	0.1643	0.1628	0.1643	0.6919	0.6930
0.9600	0.1669	0.1660	0.1677	0.1668	0.1655	0.1667	0.6975	0.6986
0.9700	0.1693	0.1685	0.1701	0.1693	0.1679	0.1693	0.7030	0.7043
0.9800	0.1718	0.1710	0.1728	0.1716	0.1704	0.1719	0.7088	0.7099
0.9900	0.1742	0.1735	0.1753	0.1739	0.1728	0.1744	0.7146	0.7156
1.0000	0.1770	0.1758	0.1778	0.1764	0.1754	0.1770	0.7200	0.7213
1.0100	0.1794	0.1782	0.1802	0.1788	0.1779	0.1796	0.7256	0.7267
1.0200	0.1819	0.1808	0.1827	0.1813	0.1805	0.1821	0.7312	0.7321
1.0300	0.1845	0.1833	0.1852	0.1839	0.1831	0.1847	0.7367	0.7378
1.0400	0.1871	0.1860	0.1876	0.1865	0.1856	0.1872	0.7422	0.7431
1.0500	0.1896	0.1885	0.1901	0.1891	0.1884	0.1897	0.7477	0.7483
1.0600	0.1924	0.1911	0.1926	0.1917	0.1909	0.1924	0.7530	0.7534
1.0700	0.1950	0.1938	0.1953	0.1942	0.1935	0.1952	0.7582	0.7588
1.0800	0.1978	0.1964	0.1979	0.1968	0.1963	0.1979	0.7633	0.7643
1.0900	0.2006	0.1994	0.2008	0.1995	0.1990	0.2007	0.7680	0.7694
1.1000	0.2033	0.2020	0.2036	0.2021	0.2019	0.2035	0.7732	0.7746
1.1100	0.2059	0.2047	0.2063	0.2049	0.2043	0.2061	0.7782	0.7796
1.1200	0.2087	0.2073	0.2089	0.2074	0.2070	0.2089	0.7833	0.7846
1.1300	0.2113	0.2103	0.2116	0.2101	0.2096	0.2116	0.7882	0.7894
1.1400	0.2142	0.2130	0.2145	0.2129	0.2123	0.2145	0.7930	0.7943
1.1500	0.2171	0.2160	0.2174	0.2155	0.2151	0.2172	0.7977	0.7989
1.1600	0.2199	0.2187	0.2201	0.2184	0.2183	0.2199	0.8025	0.8036
1.1700	0.2226	0.2215	0.2229	0.2210	0.2211	0.2227	0.8073	0.8083
1.1800	0.2255	0.2244	0.2259	0.2239	0.2239	0.2256	0.8120	0.8131
1.1900	0.2282	0.2275	0.2287	0.2266	0.2268	0.2284	0.8165	0.8176
1.2000	0.2312	0.2306	0.2314	0.2294	0.2297	0.2311	0.8209	0.8218
1.2100	0.2341	0.2334	0.2344	0.2322	0.2326	0.2341	0.8253	0.8263
1.2200	0.2369	0.2363	0.2373	0.2352	0.2354	0.2371	0.8296	0.8306
1.2300	0.2398	0.2392	0.2404	0.2381	0.2384	0.2401	0.8340	0.8346
1.2400	0.2429	0.2423	0.2433	0.2412	0.2411	0.2430	0.8381	0.8389
1.2500	0.2458	0.2452	0.2463	0.2442	0.2440	0.2457	0.8421	0.8429
1.2600	0.2488	0.2483	0.2493	0.2474	0.2470	0.2489	0.8462	0.8469
1.2700	0.2517	0.2515	0.2524	0.2503	0.2499	0.2517	0.8501	0.8506
1.2800	0.2546	0.2546	0.2554	0.2533	0.2529	0.2547	0.8542	0.8544
1.2900	0.2576	0.2576	0.2585	0.2561	0.2561	0.2578	0.8578	0.8582
1.3000	0.2608	0.2606	0.2616	0.2590	0.2592	0.2609	0.8615	0.8620
1.3100	0.2640	0.2635	0.2645	0.2621	0.2624	0.2642	0.8653	0.8657
1.3200	0.2671	0.2665	0.2676	0.2652	0.2654	0.2673	0.8690	0.8693
1.3300	0.2701	0.2697	0.2706	0.2683	0.2685	0.2704	0.8723	0.8728
1.3400	0.2732	0.2728	0.2739	0.2713	0.2715	0.2734	0.8757	0.8763
1.3500	0.2765	0.2761	0.2771	0.2745	0.2746	0.2767	0.8791	0.8799
1.3600	0.2796	0.2792	0.2802	0.2777	0.2779	0.2797	0.8827	0.8833
1.3700	0.2828	0.2826	0.2833	0.2806	0.2811	0.2830	0.8860	0.8867
1.3800	0.2860	0.2857	0.2865	0.2838	0.2844	0.2859	0.8893	0.8898
1.3900	0.2892	0.2889	0.2896	0.2870	0.2877	0.2892	0.8924	0.8929
1.4000	0.2922	0.2921	0.2928	0.2904	0.2908	0.2923	0.8955	0.8961
1.4100	0.2955	0.2953	0.2960	0.2936	0.2942	0.2956	0.8986	0.8992
1.4200	0.2989	0.2986	0.2991	0.2970	0.2973	0.2989	0.9016	0.9024
1.4300	0.3021	0.3019	0.3023	0.3004	0.3006	0.3020	0.9046	0.9053
1.4400	0.3054	0.3052	0.3055	0.3036	0.3037	0.3053	0.9074	0.9082
1.4500	0.3088	0.3083	0.3088	0.3072	0.3070	0.3084	0.9102	0.9111
1.4600	0.3122	0.3116	0.3120	0.3106	0.3104	0.3117	0.9130	0.9140
1.4700	0.3153	0.3150	0.3153	0.3139	0.3136	0.3150	0.9157	0.9166
1.4800	0.3186	0.3184	0.3188	0.3170	0.3171	0.3185	0.9184	0.9192
1.4900	0.3220	0.3218	0.3223	0.3203	0.3207	0.3219	0.9210	0.9218
1.5000	0.3254	0.3254	0.3255	0.3238	0.3239	0.3254	0.9237	0.9244
1.5100	0.3290	0.3288	0.3289	0.3271	0.3277	0.3289	0.9264	0.9270
1.5200	0.3323	0.3322	0.3325	0.3308	0.3312	0.3324	0.9287	0.9292
1.5300	0.3359	0.3356	0.3360	0.3342	0.3349	0.3359	0.9312	0.9317
1.5400	0.3395	0.3389	0.3398	0.3375	0.3384	0.3395	0.9335	0.9341
1.5500	0.3428	0.3425	0.3434	0.3411	0.3420	0.3431	0.9358	0.9364
1.5600	0.3463	0.3460	0.3468	0.3445	0.3453	0.3465	0.9380	0.9387
1.5700	0.3499	0.3496	0.3505	0.3480	0.3488	0.3499	0.9401	0.9410
1.5800	0.3534	0.3532	0.3539	0.3517	0.3522	0.3534	0.9421	0.9430
1.5900	0.3571	0.3569	0.3574	0.3554	0.3559	0.3571	0.9443	0.9452
1.6000	0.3606	0.3606	0.3610	0.3591	0.3596	0.3606	0.9462	0.9471
1.6100	0.3641	0.3641	0.3648	0.3627	0.3630	0.3642	0.9481	0.9492
1.6200	0.3679	0.3678	0.3683	0.3663	0.3666	0.3676	0.9500	0.9510
1.6300	0.3714	0.3714	0.3721	0.3697	0.3703	0.3712	0.9517	0.9528
1.6400	0.3751	0.3749	0.3758	0.3735	0.3737	0.3747	0.9536	0.9546
1.6500	0.3786	0.3786	0.3794	0.3772	0.3773	0.3782	0.9553	0.9564
1.6600	0.3823	0.3823	0.3832	0.3809	0.3810	0.3817	0.9569	0.9581
1.6700	0.3859	0.3861	0.3868	0.3847	0.3847	0.3855	0.9585	0.9596
1.6800	0.3897	0.3898	0.3906	0.3882	0.3885	0.3891	0.9601	0.9613
1.6900	0.3934	0.3935	0.3942	0.3919	0.3921	0.3928	0.9617	0.9629
1.7000	0.3972	0.3973	0.3980	0.3956	0.3957	0.3968	0.9633	0.9644
1.7100	0.4009	0.4009	0.4017	0.3992	0.3997	0.4003	0.9645	0.9658
1.7200	0.4044	0.4049	0.4055	0.4032	0.4034	0.4042	0.9658	0.9671
1.7300	0.4083	0.4085	0.4090	0.4070	0.4072	0.4079	0.9672	0.9684
1.7400	0.4122	0.4120	0.4128	0.4109	0.4108	0.4119	0.9684	0.9696
1.7500	0.4159	0.4158	0.4165	0.4147	0.4147	0.4156	0.9699	0.9709
1.7600	0.4198	0.4194	0.4204	0.4186	0.4183	0.4193	0.9711	0.9721
1.7700	0.4234	0.4231	0.4243	0.4225	0.4221	0.4231	0.9724	0.9734
1.7800	0.4272	0.4269	0.4283	0.4263	0.4257	0.4272	0.9735	0.9745
1.7900	0.4312	0.4306	0.4321	0.4302	0.4295	0.4310	0.9746	0.9755
1.8000	0.4352	0.4342	0.4360	0.4339	0.4333	0.4348	0.9757	0.9766
1.8100	0.4389	0.4381	0.4395	0.4378	0.4372	0.4387	0.9768	0.9776
1.8200	0.4427	0.4420	0.4432	0.4415	0.4412	0.4427	0.9780	0.9785
1.8300	0.4467	0.4458	0.4472	0.4453	0.4450	0.4464	0.9788	0.9795
1.8400	0.4508	0.4497	0.4509	0.4490	0.4490	0.4501	0.9798	0.9803
1.8500	0.4548	0.4537	0.4548	0.4529	0.4530	0.4539	0.9807	0.9812
1.8600	0.4587	0.4575	0.4587	0.4568	0.4569	0.4578	0.9816	0.9821
1.8700	0.4628	0.4616	0.4626	0.4607	0.4608	0.4617	0.9824	0.9829
1.8800	0.4668	0.4657	0.4666	0.4647	0.4650	0.4656	0.9832	0.9837
1.8900	0.4709	0.4698	0.4706	0.4684	0.4690	0.4694	0.9840	0.9845
1.9000	0.4747	0.4738	0.4746	0.4722	0.4731	0.4735	0.9848	0.9852
1.9100	0.4788	0.4777	0.4786	0.4762	0.4770	0.4776	0.9855	0.9859
1.9200	0.4829	0.4816	0.4823	0.4804	0.4812	0.4816	0.9862	0.9867
1.9300	0.4867	0.4858	0.4861	0.4845	0.4852	0.4855	0.9869	0.9873
1.9400	0.4906	0.4897	0.4901	0.4884	0.4890	0.4894	0.9875	0.9879
1.9500	0.4945	0.4937	0.4941	0.4925	0.4931	0.4935	0.9881	0.9885
1.9600	0.4987	0.4977	0.4984	0.4967	0.4972	0.4975	0.9888	0.9890
1.9700	0.5029	0.5016	0.5024	0.5010	0.5012	0.5017	0.9894	0.9895
1.9800	0.5068	0.5056	0.5065	0.5052	0.5052	0.5056	0.9899	0.9901
1.9900	0.5111	0.5100	0.5106	0.5091	0.5093	0.5097	0.9904	0.9907
2.0000	0.5152	0.5142	0.5144	0.5132	0.5134	0.5138	0.9909	0.9912
2.0100	0.5192	0.5184	0.5184	0.5171	0.5172	0.5177	0.9914	0.9916
2.0200	0.5231	0.5226	0.5226	0.5212	0.5214	0.5218	0.9918	0.9921
2.0300	0.5271	0.5267	0.5267	0.5255	0.5256	0.5260	0.9922	0.9925
2.0400	0.5311	0.5307	0.5308	0.5296	0.5298	0.5298	0.9927	0.9930
2.0500	0.5353	0.5351	0.5349	0.5336	0.5340	0.5338	0.9931	0.9934
2.0600	0.5393	0.5392	0.5391	0.5376	0.5381	0.5379	0.9936	0.9938
2.0700	0.5433	0.5435	0.5431	0.5417	0.5422	0.5418	0.9939	0.9941
2.0800	0.5473	0.5478	0.5472	0.5457	0.5463	0.5460	0.9942	0.9945
2.0900	0.5515	0.5519	0.5514	0.5494	0.5504	0.5502	0.9946	0.9948
2.1000	0.5557	0.5560	0.5556	0.5535	0.5547	0.5546	0.9949	0.9951
2.1100	0.5599	0.5603	0.5596	0.5576	0.5587	0.5586	0.9952	0.9954
2.1200	0.5642	0.5643	0.5639	0.5618	0.5625	0.5626	0.9954	0.9957
2.1300	0.5685	0.5686	0.5681	0.5658	0.5668	0.5667	0.9957	0.9960
2.1400	0.5725	0.5727	0.5721	0.5701	0.5709	0.5710	0.9960	0.9962
2.1500	0.5764	0.5766	0.5760	0.5742	0.5750	0.5751	0.9962	0.9964
2.1600	0.5805	0.5806	0.5803	0.5783	0.5791	0.5792	0.9964	0.9966
2.1700	0.5845	0.5846	0.5844	0.5823	0.5833	0.5833	0.9966	0.9969
2.1800	0.5886	0.5889	0.5887	0.5863	0.5873	0.5873	0.9968	0.9971
2.1900	0.5926	0.5930	0.5928	0.5905	0.5914	0.5917	0.9970	0.9973
2.2000	0.5967	0.5970	0.5970	0.5948	0.5956	0.5957	0.9972	0.9975
2.2100	0.6006	0.6013	0.6011	0.5988	0.5997	0.6000	0.9974	0.9976
2.2200	0.6046	0.6054	0.6051	0.6028	0.6039	0.6040	0.9976	0.9978
2.2300	0.6089	0.6097	0.6090	0.6071	0.6081	0.6080	0.9977	0.9980
2.2400	0.6129	0.6136	0.6132	0.6111	0.6124	0.6122	0.9979	0.9981
2.2500	0.6169	0.6178	0.6173	0.6152	0.6166	0.6162	0.9980	0.9982
2.2600	0.6208	0.6218	0.6213	0.6193	0.6205	0.6202	0.9982	0.9983
2.2700	0.6248	0.6258	0.6253	0.6235	0.6245	0.6243	0.9983	0.9984
2.2800	0.6288	0.6300	0.6294	0.6275	0.6286	0.6286	0.9984	0.9986
2.2900	0.6327	0.6340	0.6335	0.6317	0.6325	0.6328	0.9985	0.9987
2.3000	0.6368	0.6378	0.6378	0.6358	0.6368	0.6368	0.9986	0.9988
2.3100	0.6409	0.6423	0.6419	0.6396	0.6409	0.6407	0.9987	0.9988
2.3200	0.6452	0.6463	0.6461	0.6438	0.6448	0.6447	0.9988	0.9989
2.3300	0.6492	0.6503	0.6501	0.6481	0.6487	0.6487	0.9989	0.9990
2.3400	0.6533	0.6544	0.6541	0.6521	0.6530	0.6527	0.9990	0.9991
2.3500	0.6573	0.6586	0.6580	0.6563	0.6573	0.6567	0.9991	0.9991
2.3600	0.6613	0.6627	0.6620	0.6606	0.6614	0.6612	0.9992	0.9992
2.3700	0.6654	0.6667	0.6659	0.6647	0.6655	0.6651	0.9993	0.9993
2.3800	0.6694	0.6707	0.6702	0.6689	0.6696	0.6693	0.9993	0.9993
2.3900	0.6736	0.6747	0.6742	0.6731	0.6736	0.6734	0.9994	0.9994
2.4000	0.6779	0.6787	0.6783	0.6772	0.6775	0.6775	0.9994	0.9994
2.4100	0.6819	0.6828	0.6822	0.6814	0.6814	0.6814	0.9995	0.9995
2.4200	0.6861	0.6870	0.6862	0.6853	0.6853	0.6853	0.9995	0.9995
2.4300	0.6900	0.6910	0.6902	0.6894	0.6894	0.6895	0.9996	0.9995
2.4400	0.6940	0.6950	0.6941	0.6931	0.6934	0.6934	0.9996	0.9996
2.4500	0.6980	0.6989	0.6979	0.6971	0.6973	0.6974	0.9996	0.9996
2.4600	0.7017	0.7027	0.7019	0.7012	0.7009	0.7015	0.9997	0.9996
2.4700	0.7055	0.7068	0.7058	0.7051	0.7050	0.7056	0.9997	0.9997
2.4800	0.7094	0.7111	0.7099	0.7092	0.7089	0.7094	0.9997	0.9997
2.4900	0.7134	0.7149	0.7140	0.7133	0.7129	0.7131	0.9997	0.9998
2.5000	0.7171	0.7187	0.7180	0.7170	0.7166	0.7172	0.9998	0.9998
2.5100	0.7210	0.7226	0.7218	0.7211	0.7206	0.7213	0.9998	0.9998
2.5200	0.7248	0.7265	0.7257	0.7250	0.7244	0.7251	0.9998	0.9998
2.5300	0.7286	0.7304	0.7293	0.7289	0.7283	0.7289	0.9998	0.9998
2.5400	0.7325	0.7343	0.7329	0.7328	0.7321	0.7328	0.9999	0.9998
2.5500	0.7365	0.7380	0.7368	0.7364	0.7360	0.7366	0.9999	0.9999
2.5600	0.7402	0.7418	0.7405	0.7403	0.7397	0.7404	0.9999	0.9999
2.5700	0.7440	0.7454	0.7441	0.7440	0.7436	0.7442	0.9999	0.9999
2.5800	0.7479	0.7491	0.7477	0.7478	0.7474	0.7479	0.9999	0.9999
2.5900	0.7514	0.7527	0.7513	0.7516	0.7512	0.7514	0.9999	0.9999
2.6000	0.7550	0.7563	0.7547	0.7554	0.7547	0.7551	0.9999	0.9999
2.6100	0.7587	0.7598	0.7584	0.7592	0.7583	0.7590	0.9999	0.9999
2.6200	0.7623	0.7634	0.7621	0.7627	0.7621	0.7626	0.9999	0.9999
2.6300	0.7661	0.7671	0.7658	0.7665	0.7659	0.7664	0.9999	1.0000
2.6400	0.7699	0.7708	0.7695	0.7700	0.7695	0.7697	0.9999	1.0000
2.6500	0.7736	0.7744	0.7728	0.7737	0.7732	0.7732	1.0000	1.0000
2.6600	0.7773	0.7781	0.7765	0.7774	0.7768	0.7768	1.0000	1.0000
2.6700	0.7809	0.7815	0.7801	0.7811	0.7805	0.7805	1.0000	1.0000
2.6800	0.7844	0.7849	0.7836	0.7846	0.7841	0.7840	1.0000	1.0000
2.6900	0.7880	0.7883	0.7872	0.7881	0.7874	0.7877	1.0000	1.0000
2.7000	0.7914	0.7918	0.7908	0.7915	0.7910	0.7913	1.0000	1.0000
2.7100	0.7948	0.7954	0.7943	0.7949	0.7945	0.7946	1.0000	1.0000
2.7200	0.7982	0.7987	0.7975	0.7984	0.7979	0.7981	1.0000	1.0000
2.7300	0.8016	0.8023	0.8008	0.8019	0.8016	0.8015	1.0000	1.0000
2.7400	0.8051	0.8056	0.8044	0.8053	0.8050	0.8050	1.0000	1.0000
2.7500	0.8086	0.8091	0.8078	0.8087	0.8085	0.8084	1.0000	1.0000
2.7600	0.8118	0.8123	0.8111	0.8120	0.8121	0.8118	1.0000	1.0000
2.7700	0.8151	0.8154	0.8146	0.8151	0.8156	0.8152	1.0000	1.0000
2.7800	0.8183	0.8188	0.8179	0.8185	0.8189	0.8184	1.0000	1.0000
2.7900	0.8217	0.8218	0.8211	0.8217	0.8221	0.8217	1.0000	1.0000
2.8000	0.8251	0.8253	0.8241	0.8249	0.8256	0.8250	1.0000	1.0000
2.8100	0.8283	0.8285	0.8275	0.8282	0.8288	0.8282	1.0000	1.0000
2.8200	0.8315	0.8319	0.8305	0.8313	0.8321	0.8311	1.0000	1.0000
2.8300	0.8346	0.8351	0.8335	0.8345	0.8352	0.8342	1.0000	1.0000
2.8400	0.8379	0.8383	0.8366	0.8374	0.8384	0.8374	1.0000	1.0000
2.8500	0.8412	0.8414	0.8396	0.8404	0.8415	0.8403	1.0000	1.0000
2.8600	0.8443	0.8443	0.8426	0.8435	0.8444	0.8432	1.0000	1.0000
2.8700	0.8475	0.8476	0.8458	0.8465	0.8476	0.8463	1.0000	1.0000
2.8800	0.8507	0.8509	0.8489	0.8494	0.8507	0.8493	1.0000	1.0000
2.8900	0.8537	0.8538	0.8520	0.8525	0.8537	0.8522	1.0000	1.0000
2.9000	0.8566	0.8568	0.8549	0.8558	0.8567	0.8552	1.0000	1.0000
2.9100	0.8597	0.8597	0.8580	0.8586	0.8596	0.8582	1.0000	1.0000
2.9200	0.8625	0.8625	0.8611	0.8615	0.8624	0.8611	1.0000	1.0000
2.9300	0.8654	0.8654	0.8642	0.8646	0.8651	0.8640	1.0000	1.0000
2.9400	0.8684	0.8683	0.8671	0.8674	0.8678	0.8670	1.0000	1.0000
2.9500	0.8712	0.8712	0.8701	0.8701	0.8707	0.8700	1.0000	1.0000
2.9600	0.8739	0.8739	0.8729	0.8729	0.8735	0.8728	1.0000	1.0000
2.9700	0.8765	0.8769	0.8758	0.8758	0.8762	0.8756	1.0000	1.0000
2.9800	0.8793	0.8795	0.8785	0.8785	0.8788	0.8783	1.0000	1.0000
2.9900	0.8820	0.8825	0.8812	0.8812	0.8815	0.8808	1.0000	1.0000
3.0000	0.8846	0.8852	0.8839	0.8838	0.8840	0.8836	1.0000	1.0000
3.0100	0.8874	0.8878	0.8865	0.8864	0.8868	0.8864	1.0000	1.0000
3.0200	0.8900	0.8902	0.8890	0.8890	0.8893	0.8889	1.0000	1.0000
3.0300	0.8925	0.8927	0.8915	0.8914	0.8917	0.8915	1.0000	1.0000
3.0400	0.8950	0.8952	0.8941	0.8940	0.8943	0.8939	1.0000	1.0000
3.0500	0.8976	0.8977	0.8966	0.8964	0.8969	0.8965	1.0000	1.0000
3.0600	0.8999	0.9002	0.8991	0.8988	0.8993	0.8989	1.0000	1.0000
3.0700	0.9023	0.9026	0.9015	0.9013	0.9017	0.9013	1.0000	1.0000
3.0800	0.9046	0.9049	0.9039	0.9037	0.9043	0.9036	1.0000	1.0000
3.0900	0.9069	0.9072	0.9062	0.9060	0.9066	0.9059	1.0000	1.0000
3.1000	0.9092	0.9095	0.9084	0.9085	0.9089	0.9082	1.0000	1.0000
3.1100	0.9113	0.9119	0.9107	0.9109	0.9111	0.9105	1.0000	1.0000
3.1200	0.9136	0.9140	0.9128	0.9133	0.9135	0.9127	1.0000	1.0000
3.1300	0.9157	0.9163	0.9151	0.9156	0.9158	0.9148	1.0000	1.0000
3.1400	0.9177	0.9185	0.9173	0.9178	0.9181	0.9172	1.0000	1.0000
3.1500	0.9199	0.9204	0.9195	0.9200	0.9202	0.9193	1.0000	1.0000
3.1600	0.9219	0.9224	0.9216	0.9221	0.9223	0.9214	1.0000	1.0000
3.1700	0.9239	0.9245	0.9238	0.9242	0.9243	0.9235	1.0000	1.0000
3.1800	0.9259	0.9265	0.9257	0.9262	0.9264	0.9253	1.0000	1.0000
3.1900	0.9280	0.9285	0.9275	0.9281	0.9284	0.9274	1.0000	1.0000
3.2000	0.9299	0.9303	0.9295	0.9301	0.9305	0.9294	1.0000	1.0000
3.2100	0.9318	0.9323	0.9314	0.9319	0.9324	0.9314	1.0000	1.0000
3.2200	0.9336	0.9342	0.9333	0.9338	0.9345	0.9333	1.0000	1.0000
3.2300	0.9354	0.9361	0.9352	0.9357	0.9362	0.9352	1.0000	1.0000
3.2400	0.9373	0.9378	0.9370	0.9376	0.9380	0.9369	1.0000	1.0000
3.2500	0.9391	0.9394	0.9390	0.9393	0.9398	0.9387	1.0000	1.0000
3.2600	0.9408	0.9412	0.9407	0.9410	0.9416	0.9405	1.0000	1.0000
3.2700	0.9424	0.9429	0.9424	0.9429	0.9433	0.9423	1.0000	1.0000
3.2800	0.9442	0.9447	0.9441	0.9447	0.9448	0.9440	1.0000	1.0000
3.2900	0.9458	0.9461	0.9458	0.9464	0.9465	0.9456	1.0000	1.0000
3.3000	0.9475	0.9478	0.9474	0.9480	0.9481	0.9472	1.0000	1.0000
3.3100	0.9490	0.9494	0.9488	0.9495	0.9496	0.9488	1.0000	1.0000
3.3200	0.9507	0.9508	0.9505	0.9510	0.9512	0.9502	1.0000	1.0000
3.3300	0.9521	0.9523	0.9521	0.9526	0.9527	0.9516	1.0000	1.0000
3.3400	0.9536	0.9538	0.9536	0.9540	0.9543	0.9530	1.0000	1.0000
3.3500	0.9552	0.9553	0.9551	0.9556	0.9558	0.9545	1.0000	1.0000
3.3600	0.9566	0.9568	0.9566	0.9569	0.9571	0.9561	1.0000	1.0000
3.3700	0.9579	0.9583	0.9582	0.9583	0.9585	0.9574	1.0000	1.0000
3.3800	0.9592	0.9598	0.9595	0.9597	0.9599	0.9588	1.0000	1.0000
3.3900	0.9606	0.9612	0.9608	0.9610	0.9613	0.9602	1.0000	1.0000
3.4000	0.9618	0.9624	0.9621	0.9623	0.9627	0.9617	1.0000	1.0000
3.4100	0.9631	0.9637	0.9632	0.9636	0.9638	0.9631	1.0000	1.0000
3.4200	0.9644	0.9650	0.9646	0.9648	0.9652	0.9643	1.0000	1.0000
3.4300	0.9655	0.9661	0.9658	0.9660	0.9663	0.9656	1.0000	1.0000
3.4400	0.9667	0.9672	0.9669	0.9670	0.9675	0.9668	1.0000	1.0000
3.4500	0.9679	0.9683	0.9681	0.9683	0.9686	0.9680	1.0000	1.0000
3.4600	0.9689	0.9694	0.9692	0.9694	0.9697	0.9691	1.0000	1.0000
3.4700	0.9701	0.9705	0.9703	0.9705	0.9708	0.9702	1.0000	1.0000
3.4800	0.9712	0.9715	0.9714	0.9715	0.9719	0.9713	1.0000	1.0000
3.4900	0.9722	0.9726	0.9724	0.9726	0.9729	0.9723	1.0000	1.0000
3.5000	0.9733	0.9736	0.9733	0.9736	0.9739	0.9733	1.0000	1.0000
3.5100	0.9742	0.9746	0.9742	0.9745	0.9748	0.9744	1.0000	1.0000
3.5200	0.9751	0.9756	0.9753	0.9754	0.9759	0.9753	1.0000	1.0000
3.5300	0.9761	0.9766	0.9762	0.9763	0.9769	0.9762	1.0000	1.0000
3.5400	0.9771	0.9775	0.9772	0.9772	0.9778	0.9772	1.0000	1.0000
3.5500	0.9779	0.9784	0.9780	0.9782	0.9786	0.9780	1.0000	1.0000
3.5600	0.9787	0.9792	0.9788	0.9790	0.9794	0.9789	1.0000	1.0000
3.5700	0.9795	0.9800	0.9797	0.9798	0.9803	0.9798	1.0000	1.0000
3.5800	0.9803	0.9808	0.9805	0.9806	0.9810	0.9806	1.0000	1.0000
3.5900	0.9811	0.9816	0.9813	0.9814	0.9818	0.9813	1.0000	1.0000
3.6000	0.9819	0.9824	0.9820	0.9822	0.9825	0.9821	1.0000	1.0000
3.6100	0.9826	0.9831	0.9827	0.9829	0.9833	0.9829	1.0000	1.0000
3.6200	0.9833	0.9837	0.9834	0.9836	0.9841	0.9836	1.0000	1.0000
3.6300	0.9841	0.9845	0.9841	0.9844	0.9847	0.9844	1.0000	1.0000
3.6400	0.9847	0.9852	0.9848	0.9850	0.9854	0.9850	1.0000	1.0000
3.6500	0.9854	0.9858	0.9854	0.9857	0.9859	0.9855	1.0000	1.0000
3.6600	0.9860	0.9865	0.9860	0.9863	0.9865	0.9861	1.0000	1.0000
3.6700	0.9866	0.9870	0.9866	0.9869	0.9871	0.9867	1.0000	1.0000
3.6800	0.9872	0.9875	0.9871	0.9874	0.9877	0.9873	1.0000	1.0000
3.6900	0.9878	0.9881	0.9876	0.9880	0.9883	0.9880	1.0000	1.0000
3.7000	0.9883	0.9886	0.9882	0.9885	0.9889	0.9885	1.0000	1.0000
3.7100	0.9889	0.9891	0.9888	0.9890	0.9894	0.9891	1.0000	1.0000
3.7200	0.9893	0.9896	0.9893	0.9894	0.9898	0.9895	1.0000	1.0000
3.7300	0.9898	0.9901	0.9897	0.9899	0.9903	0.9900	1.0000	1.0000
3.7400	0.9903	0.9905	0.9902	0.9903	0.9907	0.9904	1.0000	1.0000
3.7500	0.9907	0.9910	0.9907	0.9908	0.9912	0.9908	1.0000	1.0000
3.7600	0.9912	0.9914	0.9911	0.9914	0.9916	0.9912	1.0000	1.0000
3.7700	0.9916	0.9918	0.9915	0.9918	0.9920	0.9916	1.0000	1.0000
3.7800	0.9920	0.9922	0.9919	0.9922	0.9924	0.9919	1.0000	1.0000
3.7900	0.9924	0.9926	0.9922	0.9925	0.9928	0.9923	1.0000	1.0000
3.8000	0.9928	0.9930	0.9926	0.9929	0.9931	0.9926	1.0000	1.0000
3.8100	0.9932	0.9934	0.9930	0.9932	0.9934	0.9931	1.0000	1.0000
3.8200	0.9935	0.9937	0.9933	0.9935	0.9937	0.9935	1.0000	1.0000
3.8300	0.9938	0.9940	0.9936	0.9939	0.9941	0.9938	1.0000	1.0000
3.8400	0.9941	0.9943	0.9939	0.9942	0.9944	0.9941	1.0000	1.0000
3.8500	0.9944	0.9946	0.9942	0.9945	0.9946	0.9944	1.0000	1.0000
3.8600	0.9947	0.9948	0.9945	0.9947	0.9949	0.9947	1.0000	1.0000
3.8700	0.9950	0.9951	0.9948	0.9949	0.9952	0.9950	1.0000	1.0000
3.8800	0.9953	0.9953	0.9951	0.9952	0.9954	0.9953	1.0000	1.0000
3.8900	0.9955	0.9957	0.9954	0.9955	0.9957	0.9956	1.0000	1.0000
3.9000	0.9957	0.9959	0.9956	0.9957	0.9959	0.9959	1.0000	1.0000
3.9100	0.9959	0.9961	0.9958	0.9959	0.9962	0.9961	1.0000	1.0000
3.9200	0.9962	0.9963	0.9961	0.9961	0.9964	0.9962	1.0000	1.0000
3.9300	0.9964	0.9965	0.9963	0.9964	0.9965	0.9965	1.0000	1.0000
3.9400	0.9966	0.9967	0.9965	0.9965	0.9967	0.9967	1.0000	1.0000
3.9500	0.9968	0.9969	0.9967	0.9967	0.9969	0.9969	1.0000	1.0000
3.9600	0.9970	0.9971	0.9969	0.9969	0.9971	0.9971	1.0000	1.0000
3.9700	0.9972	0.9972	0.9970	0.9970	0.9973	0.9972	1.0000	1.0000
3.9800	0.9974	0.9974	0.9972	0.9972	0.9974	0.9973	1.0000	1.0000
3.9900	0.9976	0.9976	0.9973	0.9974	0.9976	0.9974	1.0000	1.0000
4.0000	0.9977	0.9977	0.9975	0.9975	0.9978	0.9976	1.0000	1.0000
4.0100	0.9978	0.9979	0.9976	0.9977	0.9979	0.9977	1.0000	1.0000
4.0200	0.9980	0.9980	0.9977	0.9978	0.9980	0.9979	1.0000	1.0000
4.0300	0.9981	0.9982	0.9979	0.9980	0.9981	0.9981	1.0000	1.0000
4.0400	0.9982	0.9983	0.9981	0.9980	0.9982	0.9982	1.0000	1.0000
4.0500	0.9984	0.9984	0.9982	0.9981	0.9983	0.9983	1.0000	1.0000
4.0600	0.9985	0.9985	0.9983	0.9983	0.9985	0.9984	1.0000	1.0000
4.0700	0.9986	0.9987	0.9984	0.9984	0.9985	0.9985	1.0000	1.0000
4.0800	0.9987	0.9987	0.9985	0.9985	0.9986	0.9986	1.0000	1.0000
4.0900	0.9987	0.9989	0.9985	0.9985	0.9987	0.9987	1.0000	1.0000
4.1000	0.9988	0.9989	0.9987	0.9986	0.9988	0.9988	1.0000	1.0000
4.1100	0.9989	0.9990	0.9988	0.9987	0.9989	0.9989	1.0000	1.0000
4.1200	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	1.0000	1.0000
4.1300	0.9990	0.9991	0.9989	0.9989	0.9991	0.9990	1.0000	1.0000
4.1400	0.9991	0.9991	0.9990	0.9990	0.9991	0.9991	1.0000	1.0000
4.1500	0.9991	0.9992	0.9990	0.9991	0.9992	0.9992	1.0000	1.0000
4.1600	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.1700	0.9993	0.9993	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.1800	0.9993	0.9994	0.9993	0.9992	0.9994	0.9993	1.0000	1.0000
4.1900	0.9993	0.9994	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.2000	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.2100	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.2200	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.2300	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.2400	0.9995	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.2500	0.9996	0.9996	0.9996	0.9995	0.9996	0.9996	1.0000	1.0000
4.2600	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.2700	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.2800	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.2900	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.3000	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3100	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.3200	0.9998	0.9998	0.9998	0.9997	0.9998	0.9997	1.0000	1.0000
4.3300	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.3400	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3500	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3600	0.9998	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3700	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.3800	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.3900	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.4000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.4900	1.0000	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.5000	1.0000	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.5100	1.0000	0.9999	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000
4.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.5552	1.3277	1.0337	1.2228	2.5390	1.9848	1.9641	1.0296	1.0000	1.3566	0.9452	0.0875	0.6754	1.9824	2.7724	0.3258	1.1736	1.1649
2.0000	1.8920	1.2890	2.0998	3.5936	0.0618	1.9934	0.6861	0.7004	11.0000	1.7270	1.6939	1.9987	1.4581	1.7804	2.2443	0.0298	0.1069	1.3799
3.0000	1.1573	1.7302	0.4138	2.6224	2.7548	1.3180	0.2270	0.9707	21.0000	2.0801	1.9247	2.0283	1.4015	1.7942	1.9514	0.0411	0.0859	1.4134
4.0000	0.2255	2.1692	2.2641	3.3112	1.1616	2.5220	0.6008	0.8471	31.0000	2.0407	1.8780	1.8478	1.6251	1.8080	1.9267	0.0602	0.0730	1.4074
5.0000	2.0851	0.3651	2.4927	2.2946	2.4275	0.3378	0.6490	0.7695	41.0000	2.0660	1.7677	1.8276	1.7822	1.8462	2.0462	0.0695	0.0714	1.4346
6.0000	2.6521	3.3683	3.1970	0.6296	1.0693	1.6462	0.0796	1.0108	51.0000	2.0374	1.8467	1.8700	1.7911	1.9208	1.9881	0.0666	0.0653	1.4483
7.0000	1.4646	1.9510	1.3163	3.4660	2.1695	3.1927	0.1429	0.8370	61.0000	2.0386	1.8917	1.8278	1.8191	1.9107	2.0016	0.0721	0.0719	1.4542
8.0000	0.4520	2.2420	2.3350	2.6319	1.6865	0.2895	1.7309	0.8357	71.0000	2.0211	1.9532	1.8536	1.8677	1.9799	1.9987	0.0806	0.0864	1.4802
9.0000	1.4870	1.3887	1.8728	3.1115	1.7138	2.3520	1.0918	0.5231	81.0000	2.0796	2.0348	1.8348	1.9033	1.9459	2.0093	0.0945	0.0929	1.4994
10.0000	3.0605	0.8301	2.0505	1.9650	3.2143	2.4147	1.3162	0.4908	91.0000	2.0822	2.0562	1.8664	1.9584	1.9468	2.0373	0.1163	0.1056	1.5211
11.0000	1.8371	3.2252	3.6691	3.1878	2.1243	1.1497	0.9836	1.1634	101.0000	2.0301	2.1297	1.9068	1.9855	2.0145	2.0413	0.1236	0.1199	1.5439
12.0000	2.3863	0.5439	1.2692	1.6937	0.0099	2.1742	0.3282	0.1910	111.0000	2.0502	2.1075	1.9323	1.9823	2.0468	2.0841	0.1238	0.1222	1.5561
13.0000	1.8055	0.7193	1.3567	0.5217	1.2372	1.4096	0.0789	0.1070	121.0000	2.0673	2.1383	1.9585	1.9995	2.0783	2.1078	0.1407	0.1297	1.5775
14.0000	0.6819	0.6340	1.3518	0.6396	1.6666	1.2129	1.1037	0.6984	131.0000	2.0739	2.1593	1.9773	2.0077	2.0701	2.1453	0.1454	0.1376	1.5896
15.0000	0.4262	1.4889	0.3487	2.6341	1.1915	1.5773	0.6459	0.8431	141.0000	2.0837	2.1813	2.0226	1.9872	2.0747	2.1600	0.1483	0.1424	1.6000
16.0000	2.0615	1.0020	1.2280	3.2674	2.2100	2.7353	1.1209	1.1348	151.0000	2.0960	2.1767	2.0326	1.9673	2.0925	2.1600	0.1572	0.1447	1.6034
17.0000	2.1868	2.4008	1.8168	0.5526	1.5778	2.0283	1.2397	0.1051	161.0000	2.1063	2.1734	2.0436	1.9364	2.1128	2.1721	0.1681	0.1461	1.6073
18.0000	0.7403	0.8031	1.6648	2.6874	2.2499	2.1567	0.0083	1.5476	171.0000	2.1055	2.1760	2.0730	1.9441	2.1037	2.1713	0.1763	0.1498	1.6125
19.0000	2.2377	2.4507	1.4716	1.9478	0.2461	0.4789	0.4483	0.7097	181.0000	2.0835	2.1806	2.0898	1.9318	2.1255	2.1637	0.1741	0.1567	1.6132
20.0000	2.8361	1.7773	0.8694	0.9977	1.7440	1.3483	0.7010	0.6959	191.0000	2.0992	2.2126	2.1004	1.9435	2.1222	2.1637	0.1781	0.1630	1.6228
21.0000	3.1679	1.8924	2.1935	1.6583	1.6586	2.4329	0.1445	0.3404	201.0000	2.1011	2.2089	2.0968	1.9426	2.1347	2.1699	0.1797	0.1759	1.6262
22.0000	2.8974	3.2302	2.3019	1.2212	2.1990	3.2571	1.2336	1.5814	211.0000	2.1017	2.2091	2.1033	1.9505	2.1253	2.1763	0.1801	0.1767	1.6279
23.0000	2.4978	0.7795	1.2088	1.8736	2.5384	3.0473	0.5586	0.4335	221.0000	2.1105	2.2012	2.1106	1.9612	2.1240	2.1399	0.1845	0.1740	1.6257
24.0000	2.8743	1.2889	1.5862	1.1536	0.5627	1.5095	1.3856	0.8531	231.0000	2.1191	2.1913	2.1086	1.9904	2.1084	2.1402	0.1923	0.1795	1.6287
25.0000	3.3011	1.3107	0.8725	2.5640	2.1290	0.1384	0.4032	1.4980	241.0000	2.1186	2.2060	2.1035	1.9733	2.1180	2.1494	0.1908	0.1832	1.6303
26.0000	0.9561	0.8650	0.7654	2.3664	2.4644	1.8202	0.8924	1.3664	251.0000	2.1148	2.2256	2.1016	1.9844	2.1261	2.1569	0.1923	0.1866	1.6361
27.0000	3.6413	1.8229	2.8964	1.6715	1.5136	2.8455	0.3930	0.8003	261.0000	2.1294	2.2256	2.1313	1.9890	2.1297	2.1538	0.1948	0.1900	1.6429
28.0000	1.7929	0.4905	2.9188	1.6219	1.5620	2.0102	0.1581	1.4311	271.0000	2.1246	2.2337	2.1380	2.0149	2.1395	2.1729	0.1954	0.1899	1.6511
29.0000	1.6370	3.6112	0.4817	1.8942	1.2125	2.9791	0.4113	0.8987	281.0000	2.1308	2.2294	2.1263	2.0138	2.1588	2.1734	0.1949	0.1927	1.6525
30.0000	1.6335	1.3266	2.0069	0.6169	2.2074	1.6037	0.3639	0.4870	291.0000	2.1304	2.2100	2.1258	2.0231	2.1546	2.1860	0.1945	0.1977	1.6528
31.0000	1.2532	3.5703	2.7618	0.9321	2.8012	1.7282	0.9267	1.6042	301.0000	2.1381	2.2014	2.1172	2.0325	2.1547	2.1904	0.1958	0.1950	1.6531
32.0000	0.6071	3.1157	0.9584	1.9653	1.9915	1.5067	1.3238	0.2907	311.0000	2.1580	2.1844	2.1073	2.0164	2.1507	2.1896	0.1976	0.1980	1.6503
33.0000	2.8932	1.4894	1.7019	2.4477	0.6479	1.6042	1.4419	1.3395	321.0000	2.1467	2.1854	2.0961	2.0221	2.1441	2.1807	0.2022	0.1980	1.6469
34.0000	2.8805	4.4019	3.0119	2.9716	0.1068	2.7180	0.0829	0.8126	331.0000	2.1475	2.1799	2.1015	2.0335	2.1412	2.1776	0.1995	0.2008	1.6477
35.0000	0.2218	1.0417	0.8787	1.6307	1.3526	2.8984	1.2058	0.6567	341.0000	2.1707	2.1707	2.1070	2.0353	2.1360	2.1864	0.2005	0.2027	1.6512
36.0000	2.7650	1.9453	2.1166	2.5703	1.9612	3.0205	0.7576	0.4391	351.0000	2.1591	2.1713	2.1173	2.0436	2.1381	2.1838	0.2010	0.2043	1.6523
37.0000	0.9669	2.7299	2.0927	2.2885	1.2204	2.1660	0.3842	0.0183	361.0000	2.1646	2.1565	2.1172	2.0543	2.1343	2.1878	0.2021	0.2038	1.6526
38.0000	2.6501	0.6304	3.5109	2.9178	2.1443	2.5985	0.0043	1.7286	371.0000	2.1605	2.1571	2.1067	2.0587	2.1164	2.1839	0.2046	0.2043	1.6490
39.0000	0.9421	2.5321	0.5636	2.1621	2.5529	1.9590	0.8592	0.9292	381.0000	2.1621	2.1439	2.1054	2.0702	2.1290	2.1772	0.2074	0.2048	1.6500
40.0000	1.8488	2.7809	2.8508	2.0145	2.8125	1.6030	0.3337	0.9007	391.0000	2.1698	2.1405	2.1132	2.0716	2.1473	2.1737	0.2108	0.2034	1.6538
41.0000	2.2371	2.3242	1.2938	1.6330	0.0520	1.9889	0.7155	0.5131	401.0000	2.1781	2.1426	2.1091	2.0725	2.1470	2.1522	0.2124	0.2049	1.6523
42.0000	3.1972	0.2824	0.6990	2.0421	1.5737	1.9090	2.1026	1.2937	411.0000	2.1802	2.1418	2.1176	2.0763	2.1522	2.1523	0.2163	0.2065	1.6554
43.0000	0.0692	0.9608	1.2583	0.7451	2.4931	2.0599	0.1406	0.4664	421.0000	2.1836	2.1482	2.1089	2.0844	2.1520	2.1473	0.2181	0.2059	1.6560
44.0000	1.4474	0.8435	2.2364	3.8380	1.1711	1.5212	0.0476	0.7331	431.0000	2.1980	2.1505	2.1127	2.0896	2.1548	2.1478	0.2187	0.2074	1.6600
45.0000	2.1190	3.1094	0.5171	1.4358	1.0108	2.3767	0.0335	0.3864	441.0000	2.1951	2.1589	2.1072	2.0843	2.1614	2.1607	0.2192	0.2095	1.6620
46.0000	1.6327	2.2904	2.8960	1.5351	1.7925	1.3904	1.4974	0.6676	451.0000	2.1956	2.1709	2.1029	2.0753	2.1647	2.1534	0.2204	0.2100	1.6616
47.0000	1.6579	2.7414	1.9801	0.7841	4.3250	2.1015	0.2637	0.4038	461.0000	2.1961	2.1622	2.1053	2.0838	2.1640	2.1449	0.2204	0.2123	1.6611
48.0000	2.4643	1.9146	1.5621	2.0532	2.2331	3.4697	0.0782	0.6884	471.0000	2.1750	2.1693	2.1080	2.0939	2.1673	2.1519	0.2213	0.2142	1.6626
49.0000	1.3315	2.4928	3.1039	2.1621	1.4794	3.1270	0.3114	0.3735	481.0000	2.1788	2.1681	2.1099	2.0923	2.1733	2.1460	0.2222	0.2120	1.6628
50.0000	2.9115	2.7799	2.6388	1.4434	3.4342	0.4730	0.1794	0.2192	491.0000	2.1890	2.1669	2.1189	2.0924	2.1776	2.1500	0.2212	0.2135	1.6662
51.0000	1.3057	2.2340	2.7265	3.3514	3.1295	1.6849	0.2172	0.2586	501.0000	2.1813	2.1642	2.1217	2.0961	2.1846	2.1346	0.2214	0.2113	1.6644
52.0000	2.3980	0.6098	0.2433	2.7154	1.0596	2.2010	0.1530	0.8566	511.0000	2.1836	2.1622	2.1238	2.0915	2.1882	2.1387	0.2224	0.2123	1.6653
53.0000	1.1854	3.5269	2.1331	2.3712	3.3145	1.0896	0.1120	0.2076	521.0000	2.1812	2.1561	2.1150	2.1029	2.1929	2.1434	0.2262	0.2119	1.6662
54.0000	1.3419	2.2209	2.7694	2.4441	1.9694	2.0558	0.1444	1.0855	531.0000	2.1803	2.1490	2.1147	2.0965	2.1906	2.1485	0.2269	0.2129	1.6649
55.0000	2.1588	1.4452	2.7935	3.3703	2.6207	0.3467	0.7049	0.6458	541.0000	2.1841	2.1516	2.1174	2.0979	2.1865	2.1511	0.2262	0.2131	1.6660
56.0000	0.5178	1.3674	2.2594	1.1832	1.9058	2.1589	0.5862	0.1272	551.0000	2.1921	2.1522	2.1125	2.0902	2.1875	2.1502	0.2263	0.2140	1.6656
57.0000	3.5018	2.3122	3.5104	0.5160	1.8004	1.0230	0.1346	0.4632	561.0000	2.1839	2.1471	2.1197	2.1049	2.1918	2.1499	0.2290	0.2159	1.6678
58.0000	0.6009	0.8541	2.4482	4.2297	0.6360	0.7500	0.5330	0.9378	571.0000	2.1770	2.1494	2.1193	2.1076	2.1896	2.1505	0.2291	0.2185	1.6676
59.0000	0.3798	2.6095	2.0227	2.4533	0.3884	0.3813	0.8031	0.2527	581.0000	2.1657	2.1426	2.1262	2.1109	2.1843	2.1392	0.2299	0.2181	1.6646
60.0000	1.5681	2.9624	2.5239	0.9006	2.1368	3.0080	0.1476	0.5359	591.0000	2.1656	2.1418	2.1293	2.1206	2.1856	2.1400	0.2307	0.2193	1.6666
61.0000	2.2109	1.8039	2.1550	0.8804	1.0363	0.5372	0.1883	1.4438	601.0000	2.1604	2.1378	2.1227	2.1201	2.1924	2.1463	0.2325	0.2189	1.6664
62.0000	1.4329	1.8499	1.1547	2.3753	1.5815	1.8343	0.5939	1.3993	611.0000	2.1701	2.1330	2.1228	2.1202	2.1952	2.1474	0.2334	0.2192	1.6677
63.0000	2.7903	1.5705	2.2885	2.0651	2.0970	3.1187	1.2024	0.1126	621.0000	2.1719	2.1300	2.1285	2.1295	2.1981	2.1473	0.2341	0.2204	1.6700
64.0000	1.3855	1.5170	0.7628	2.9073	1.3756	1.4587	0.0336	1.5097	631.0000	2.1756	2.1379	2.1321	2.1326	2.1984	2.1420	0.2356	0.2204	1.6718
65.0000	3.5371	1.3861	1.3110	1.5663	1.9796	0.3279	2.0319	0.5948	641.0000	2.1715	2.1316	2.1332	2.1402	2.1951	2.1378	0.2353	0.2214	1.6708
66.0000	1.9001	2.2806	0.6019	1.8344	2.4192	3.8891	0.1731	0.8548	651.0000	2.1775	2.1398	2.1386	2.1448	2.1935	2.1384	0.2357	0.2237	1.6740
67.0000	1.6165	1.8827	0.8151	2.4247	1.5221	1.6941	0.8674	0.3202	661.0000	2.1796	2.1420	2.1356	2.1459	2.1909	2.1308	0.2354	0.2234	1.6730
68.0000	2.3748	3.3003	2.2638	1.4705	1.1028	3.3068	1.3524	0.1366	671.0000	2.1785	2.1382	2.1371	2.1449	2.1941	2.1313	0.2364	0.2240	1.6731
69.0000	1.8897	0.3343	1.4236	1.9211	3.4914	2.5694	0.1755	0.5190	681.0000	2.1796	2.1403	2.1363	2.1440	2.1946	2.1431	0.2359	0.2236	1.6747
70.0000	2.1985	0.5444	2.0227	2.7726	1.2866	1.3723	0.7323	2.2543	691.0000	2.1805	2.1363	2.1331	2.1413	2.1946	2.1332	0.2364	0.2269	1.6728
71.0000	2.3451	1.7953	1.2260	1.6467	2.7746	0.6399	0.4116	1.5007	701.0000	2.1856	2.1324	2.1319	2.1379	2.1921	2.1325	0.2386	0.2269	1.6722
72.0000	2.0533	0.4194	1.9146	2.9780	3.4027	1.3282	1.2560	0.1488	711.0000	2.1796	2.1341	2.1271	2.1403	2.1889	2.1376	0.2382	0.2268	1.6716
73.0000	1.0199	2.9073	2.6584	1.7433	1.5405	1.9428	0.2142	1.4218	721.0000	2.1816	2.1359	2.1314	2.1392	2.1896	2.1409	0.2389	0.2267	1.6730
74.0000	1.2095	2.1692	2.9459	1.5924	1.6457	1.8626	0.6743	0.5918	731.0000	2.1778	2.1440	2.1316	2.1391	2.1909	2.1484	0.2394	0.2283	1.6749
75.0000	0.7314	1.7056	1.5526	1.2089	2.5973	2.4126	0.1934	0.2562	741.0000	2.1770	2.1373	2.1347	2.1342	2.1876	2.1492	0.2391	0.2286	1.6735
76.0000	2.1461	2.9466	1.5356	1.2989	0.2402	1.8665	0.4876	1.2040	751.0000	2.1749	2.1374	2.1385	2.1313	2.1896	2.1493	0.2410	0.2303	1.6740
77.0000	2.5153	2.6237	0.8691	0.9979	1.7052	3.1211	1.0638	0.0576	761.0000	2.1808	2.1347	2.1375	2.1302	2.1919	2.1508	0.2423	0.2300	1.6748
78.0000	0.1773	1.7543	2.8374	2.4825	3.2697	2.4078	1.2528	0.6037	771.0000	2.1806	2.1343	2.1392	2.1359	2.1981	2.1517	0.2423	0.2308	1.6766
79.0000	2.7974	1.9250	2.5409	2.7351	3.0707	2.1306	0.6227	0.3280	781.0000	2.1855	2.1292	2.1327	2.1326	2.1981	2.1511	0.2434	0.2339	1.6758
80.0000	3.7871	2.9706	1.1469	2.2017	1.7299	2.7100	0.0074	0.6392	791.0000	2.1841	2.1328	2.1413	2.1347	2.1924	2.1539	0.2442	0.2338	1.6771
81.0000	2.4249	3.8678	0.9667	1.6930	1.7945	2.2539	0.8922	0.6461	801.0000	2.1774	2.1276	2.1475	2.1317	2.1967	2.1546	0.2452	0.2346	1.6769
82.0000	1.9893	2.5829	2.3690	0.3553	3.1411	2.5703	0.0842	0.4490	811.0000	2.1806	2.1299	2.1463	2.1311	2.1955	2.1505	0.2450	0.2354	1.6768
83.0000	2.6032	1.0392	2.4276	2.1016	2.7369	2.8512	0.8968	0.9839	821.0000	2.1783	2.1285	2.1439	2.1309	2.1903	2.1540	0.2461	0.2350	1.6759
84.0000	1.5080	1.9444	1.8882	1.6619	0.7706	1.2441	0.1549	0.1875	831.0000	2.1787	2.1295	2.1387	2.1343	2.1918	2.1483	0.2487	0.2355	1.6757
85.0000	2.0701	1.2371	2.4406	1.9585	1.5905	3.2973	0.7539	0.5313	841.0000	2.1782	2.1341	2.1451	2.1301	2.1889	2.1512	0.2492	0.2361	1.6766
86.0000	0.6645	0.0787	1.4781	0.0516	1.8852	2.2523	0.2074	0.9769	851.0000	2.1834	2.1272	2.1473	2.1338	2.1915	2.1494	0.2490	0.2374	1.6774
87.0000	2.4458	1.8478	3.3233	2.3669	0.0209	2.8619	0.3440	1.3972	861.0000	2.1828	2.1279	2.1472	2.1295	2.1941	2.1466	0.2494	0.2390	1.6771
88.0000	1.4053	2.0453	2.9335	2.3441	2.4574	2.2602	1.4022	0.4263	871.0000	2.1793	2.1301	2.1423	2.1267	2.1956	2.1521	0.2511	0.2397	1.6771
89.0000	2.3575	0.8796	3.2497	3.0142	0.7563	0.4165	2.0062	1.3530	881.0000	2.1794	2.1288	2.1483	2.1225	2.1944	2.1499	0.2525	0.2393	1.6769
90.0000	0.1368	0.0316	2.4557	3.8289	2.6371	2.7923	0.4546	1.1649	891.0000	2.1834	2.1244	2.1515	2.1252	2.1956	2.1518	0.2525	0.2406	1.6781
91.0000	2.1191	3.4728	1.9064	2.2642	1.5775	1.4707	0.6530	0.4800	901.0000	2.1849	2.1219	2.1546	2.1206	2.1953	2.1553	0.2539	0.2393	1.6782
92.0000	2.5937	1.2524	2.6958	1.1400	2.4134	3.5043	0.3313	1.5832	911.0000	2.1821	2.1250	2.1626	2.1169	2.1932	2.1574	0.2539	0.2403	1.6789
93.0000	2.4168	2.0800	2.7339	0.5713	1.7583	2.4258	0.0279	1.3368	921.0000	2.1834	2.1225	2.1579	2.1187	2.1982	2.1561	0.2561	0.2405	1.6792
94.0000	3.2194	1.2904	3.0736	2.7584	2.8879	1.4775	0.3866	0.3417	931.0000	2.1811	2.1241	2.1640	2.1161	2.1973	2.1562	0.2558	0.2411	1.6795
95.0000	0.7285	3.2922	3.0437	3.2358	1.4367	2.3997	1.5431	1.2421	941.0000	2.1745	2.1241	2.1660	2.1224	2.1959	2.1560	0.2558	0.2410	1.6795
96.0000	2.8735	2.4872	2.2608	1.5496	2.2783	1.9654	0.6309	0.5113	951.0000	2.1757	2.1278	2.1650	2.1247	2.1943	2.1583	0.2557	0.2431	1.6806
97.0000	1.4627	2.7664	1.0550	2.4443	3.8108	2.2055	0.4399	0.4515	961.0000	2.1821	2.1294	2.1690	2.1212	2.1987	2.1588	0.2558	0.2438	1.6824
98.0000	2.4179	2.1197	0.2534	1.6887	0.6359	2.2465	0.0275	1.4633	971.0000	2.1810	2.1306	2.1729	2.1215	2.1993	2.1529	0.2573	0.2441	1.6824
99.0000	1.6880	1.4914	1.9429	2.2079	2.3142	2.8330	1.7232	0.3304	981.0000	2.1831	2.1302	2.1681	2.1200	2.1962	2.1513	0.2581	0.2456	1.6816
100.0000	1.8969	3.3245	1.1898	2.4860	3.0589	1.6404	0.7764	0.6937	991.0000	2.1876	2.1348	2.1611	2.1243	2.1932	2.1536	0.2580	0.2459	1.6823


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0006
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0010
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0013
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0016
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0018
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0022
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0026
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0030
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0034
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0039
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0044
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0049
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0055
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0059
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0063
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0071
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0081
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0092
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0103
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0115
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0125
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0139
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0154
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0169
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0184
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0192
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0202
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0218
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0234
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0251
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0268
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0284
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0306
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0327
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0349
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0362
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0375
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0399
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0424
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0453
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0479
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0508
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0539
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0575
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0606
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0618
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0659
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0704
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0752
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0796
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0851
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0912
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0977
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0999
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1056
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1131
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1209
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1283
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1375
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1477
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1585
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1600
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1719
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1841
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1966
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2080
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2213
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2350
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2376
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2502
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.2639
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.2764
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.2877
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.2997
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0007	0.3099
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0009	0.3127
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0011	0.3239
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0013	0.3341
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0015	0.3430
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0017	0.3519
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0021	0.3601
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.3628
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0030	0.3687
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0035	0.3753
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0040	0.3808
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0047	0.3861
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0054	0.3907
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0062	0.3929
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0071	0.3955
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0082	0.3988
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0088	0.4014
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0098	0.4041
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0115	0.4062
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0132	0.4074
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0152	0.4086
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0173	0.4100
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0198	0.4111
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0225	0.4122
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0255	0.4131
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0290	0.4136
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0309	0.4144
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0335	0.4151
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0376	0.4156
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0425	0.4161
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0478	0.4166
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0532	0.4171
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0597	0.4175
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0673	0.4180
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0755	0.4185
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0799	0.4189
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0855	0.4194
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0953	0.4197
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1062	0.4201
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1176	0.4205
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1298	0.4210
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1432	0.4214
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1573	0.4218
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1640	0.4222
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1738	0.4227
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1886	0.4231
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2042	0.4236
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2188	0.4240
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2347	0.4245
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2507	0.4250
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2611	0.4253
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2680	0.4258
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2834	0.4262
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2985	0.4267
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3112	0.4271
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3246	0.4275
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3370	0.4280
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3444	0.4285
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3502	0.4290
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3608	0.4294
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3707	0.4299
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3785	0.4303
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3862	0.4308
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3928	0.4313
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3950	0.4317
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4001	0.4323
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4048	0.4328
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.4088	0.4332
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.4125	0.4337
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.4156	0.4342
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008	0.4171	0.4347
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0011	0.4189	0.4351
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0015	0.4209	0.4356
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0020	0.4226	0.4361
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0025	0.4241	0.4366
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0032	0.4253	0.4371
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0042	0.4262	0.4375
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0057	0.4270	0.4380
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0075	0.4278	0.4384
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0096	0.4286	0.4388
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0124	0.4292	0.4393
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0160	0.4298	0.4398
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0200	0.4304	0.4403
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0230	0.4310	0.4408
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0266	0.4316	0.4413
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0332	0.4322	0.4417
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0408	0.4327	0.4422
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0493	0.4331	0.4427
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0588	0.4337	0.4432
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0703	0.4343	0.4436
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0835	0.4348	0.4441
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0921	0.4354	0.4446
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0999	0.4360	0.4451
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.1153	0.4365	0.4456
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.1326	0.4370	0.4461
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.1497	0.4375	0.4465
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.1681	0.4381	0.4469
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.1882	0.4387	0.4474
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.2069	0.4392	0.4479
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.2171	0.4398	0.4483
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.2315	0.4402	0.4488
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.2517	0.4407	0.4492
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2717	0.4413	0.4498
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.2893	0.4419	0.4502
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3077	0.4424	0.4508
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3246	0.4429	0.4512
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.3326	0.4434	0.4518
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.3433	0.4440	0.4522
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.3581	0.4445	0.4527
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3718	0.4451	0.4533
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3824	0.4457	0.4538
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3934	0.4462	0.4543
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4010	0.4468	0.4548
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4050	0.4474	0.4554
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4119	0.4480	0.4559
3.5300	0.0000	0.0000	0.0000	0.0000	0.0001	0.4187	0.4486	0.4565
3.5400	0.0000	0.0000	0.0000	0.0000	0.0001	0.4236	0.4491	0.4569
3.5500	0.0000	0.0000	0.0000	0.0000	0.0003	0.4284	0.4497	0.4574
3.5600	0.0000	0.0000	0.0000	0.0000	0.0005	0.4323	0.4502	0.4579
3.5700	0.0000	0.0000	0.0000	0.0000	0.0008	0.4340	0.4508	0.4584
3.5800	0.0000	0.0000	0.0000	0.0000	0.0013	0.4364	0.4513	0.4588
3.5900	0.0000	0.0000	0.0000	0.0000	0.0017	0.4389	0.4519	0.4594
3.6000	0.0000	0.0000	0.0000	0.0000	0.0022	0.4409	0.4524	0.4599
3.6100	0.0000	0.0000	0.0000	0.0000	0.0030	0.4425	0.4531	0.4603
3.6200	0.0000	0.0000	0.0000	0.0000	0.0043	0.4440	0.4537	0.4609
3.6300	0.0000	0.0000	0.0000	0.0000	0.0060	0.4448	0.4543	0.4614
3.6400	0.0000	0.0000	0.0000	0.0000	0.0081	0.4457	0.4549	0.4619
3.6500	0.0000	0.0000	0.0000	0.0000	0.0108	0.4467	0.4553	0.4623
3.6600	0.0000	0.0000	0.0000	0.0000	0.0145	0.4475	0.4559	0.4628
3.6700	0.0000	0.0000	0.0000	0.0000	0.0185	0.4482	0.4564	0.4634
3.6800	0.0000	0.0000	0.0000	0.0000	0.0216	0.4488	0.4570	0.4638
3.6900	0.0000	0.0000	0.0000	0.0000	0.0253	0.4495	0.4577	0.4643
3.7000	0.0000	0.0000	0.0000	0.0000	0.0326	0.4502	0.4583	0.4648
3.7100	0.0000	0.0000	0.0000	0.0000	0.0416	0.4509	0.4589	0.4654
3.7200	0.0000	0.0000	0.0000	0.0000	0.0510	0.4516	0.4595	0.4659
3.7300	0.0000	0.0000	0.0000	0.0000	0.0633	0.4524	0.4601	0.4665
3.7400	0.0000	0.0000	0.0000	0.0000	0.0779	0.4531	0.4607	0.4671
3.7500	0.0000	0.0000	0.0000	0.0000	0.0890	0.4538	0.4612	0.4676
3.7600	0.0000	0.0000	0.0000	0.0000	0.0988	0.4544	0.4618	0.4681
3.7700	0.0000	0.0000	0.0000	0.0000	0.1141	0.4551	0.4623	0.4686
3.7800	0.0000	0.0000	0.0000	0.0000	0.1343	0.4557	0.4629	0.4692
3.7900	0.0000	0.0000	0.0000	0.0000	0.1540	0.4563	0.4636	0.4697
3.8000	0.0000	0.0000	0.0000	0.0000	0.1765	0.4569	0.4642	0.4702
3.8100	0.0000	0.0000	0.0000	0.0000	0.2001	0.4577	0.4648	0.4707
3.8200	0.0000	0.0000	0.0000	0.0000	0.2167	0.4583	0.4653	0.4713
3.8300	0.0000	0.0000	0.0000	0.0000	0.2302	0.4590	0.4659	0.4718
3.8400	0.0000	0.0000	0.0000	0.0000	0.2507	0.4597	0.4665	0.4724
3.8500	0.0000	0.0000	0.0000	0.0000	0.2743	0.4603	0.4673	0.4729
3.8600	0.0000	0.0000	0.0000	0.0000	0.2949	0.4611	0.4678	0.4734
3.8700	0.0001	0.0000	0.0000	0.0000	0.3168	0.4617	0.4683	0.4740
3.8800	0.0003	0.0000	0.0000	0.0000	0.3364	0.4623	0.4689	0.4745
3.8900	0.0009	0.0000	0.0000	0.0000	0.3472	0.4630	0.4697	0.4750
3.9000	0.0029	0.0000	0.0000	0.0000	0.3593	0.4637	0.4703	0.4756
3.9100	0.0053	0.0000	0.0000	0.0001	0.3770	0.4644	0.4710	0.4761
3.9200	0.0127	0.0000	0.0000	0.0002	0.3920	0.4651	0.4716	0.4766
3.9300	0.0206	0.0000	0.0000	0.0003	0.4056	0.4659	0.4723	0.4772
3.9400	0.0414	0.0000	0.0000	0.0005	0.4178	0.4665	0.4730	0.4778
3.9500	0.0608	0.0000	0.0000	0.0007	0.4243	0.4672	0.4736	0.4784
3.9600	0.1051	0.0000	0.0000	0.0009	0.4301	0.4680	0.4741	0.4789
3.9700	0.1402	0.0000	0.0000	0.0013	0.4387	0.4686	0.4747	0.4795
3.9800	0.2136	0.0000	0.0000	0.0019	0.4456	0.4693	0.4752	0.4800
3.9900	0.2794	0.0000	0.0000	0.0029	0.4513	0.4701	0.4758	0.4806
4.0000	0.3599	0.0000	0.0000	0.0042	0.4558	0.4708	0.4764	0.4811
4.0100	0.4516	0.0000	0.0000	0.0062	0.4583	0.4715	0.4771	0.4817
4.0200	0.5136	0.0000	0.0000	0.0087	0.4611	0.4722	0.4777	0.4823
4.0300	0.5993	0.0000	0.0000	0.0109	0.4644	0.4730	0.4785	0.4828
4.0400	0.6458	0.0000	0.0000	0.0135	0.4666	0.4737	0.4790	0.4834
4.0500	0.7126	0.0000	0.0000	0.0176	0.4685	0.4744	0.4797	0.4840
4.0600	0.7474	0.0000	0.0000	0.0240	0.4701	0.4752	0.4803	0.4845
4.0700	0.7963	0.0000	0.0000	0.0319	0.4714	0.4760	0.4810	0.4850
4.0800	0.8305	0.0000	0.0000	0.0421	0.4726	0.4767	0.4816	0.4856
4.0900	0.8594	0.0000	0.0000	0.0523	0.4738	0.4774	0.4822	0.4862
4.1000	0.8891	0.0000	0.0000	0.0614	0.4748	0.4783	0.4829	0.4867
4.1100	0.9041	0.0000	0.0000	0.0731	0.4759	0.4790	0.4835	0.4872
4.1200	0.9249	0.0000	0.0000	0.0925	0.4768	0.4797	0.4841	0.4879
4.1300	0.9357	0.0000	0.0000	0.1132	0.4778	0.4805	0.4847	0.4885
4.1400	0.9505	0.0000	0.0000	0.1383	0.4787	0.4812	0.4854	0.4890
4.1500	0.9619	0.0000	0.0000	0.1596	0.4796	0.4819	0.4860	0.4896
4.1600	0.9691	0.0000	0.0000	0.1764	0.4804	0.4827	0.4867	0.4902
4.1700	0.9783	0.0000	0.0000	0.1965	0.4814	0.4833	0.4873	0.4908
4.1800	0.9830	0.0000	0.0000	0.2249	0.4823	0.4841	0.4880	0.4913
4.1900	0.9892	0.0000	0.0001	0.2519	0.4831	0.4848	0.4885	0.4919
4.2000	0.9928	0.0000	0.0001	0.2815	0.4841	0.4856	0.4892	0.4923
4.2100	0.9954	0.0000	0.0004	0.3006	0.4850	0.4863	0.4899	0.4928
4.2200	0.9975	0.0000	0.0008	0.3173	0.4860	0.4871	0.4906	0.4935
4.2300	0.9984	0.0001	0.0014	0.3406	0.4868	0.4879	0.4913	0.4940
4.2400	0.9992	0.0002	0.0021	0.3650	0.4877	0.4887	0.4920	0.4946
4.2500	0.9996	0.0006	0.0032	0.3886	0.4886	0.4895	0.4927	0.4951
4.2600	0.9998	0.0010	0.0051	0.4063	0.4894	0.4903	0.4934	0.4956
4.2700	1.0000	0.0019	0.0078	0.4177	0.4904	0.4909	0.4940	0.4962
4.2800	1.0000	0.0034	0.0110	0.4303	0.4914	0.4917	0.4947	0.4968
4.2900	1.0000	0.0048	0.0143	0.4460	0.4923	0.4925	0.4954	0.4973
4.3000	1.0000	0.0075	0.0193	0.4580	0.4932	0.4933	0.4962	0.4979
4.3100	1.0000	0.0143	0.0287	0.4679	0.4942	0.4940	0.4968	0.4985
4.3200	1.0000	0.0196	0.0411	0.4734	0.4951	0.4948	0.4976	0.4992
4.3300	1.0000	0.0269	0.0528	0.4794	0.4961	0.4956	0.4982	0.4999
4.3400	1.0000	0.0446	0.0641	0.4867	0.4971	0.4964	0.4989	0.5005
4.3500	1.0000	0.0597	0.0815	0.4922	0.4980	0.4973	0.4994	0.5011
4.3600	1.0000	0.0754	0.1053	0.4969	0.4990	0.4981	0.5001	0.5017
4.3700	1.0000	0.1116	0.1350	0.4998	0.5000	0.4989	0.5008	0.5023
4.3800	1.0000	0.1409	0.1541	0.5028	0.5008	0.4998	0.5015	0.5029
4.3900	1.0000	0.1675	0.1741	0.5062	0.5018	0.5006	0.5022	0.5035
4.4000	1.0000	0.2200	0.2113	0.5090	0.5029	0.5014	0.5028	0.5041
4.4100	1.0000	0.2607	0.2479	0.5112	0.5039	0.5021	0.5035	0.5047
4.4200	1.0000	0.2936	0.2744	0.5129	0.5048	0.5029	0.5043	0.5053
4.4300	1.0000	0.3516	0.2965	0.5145	0.5058	0.5036	0.5050	0.5059
4.4400	1.0000	0.3897	0.3279	0.5161	0.5069	0.5044	0.5056	0.5067
4.4500	1.0000	0.4186	0.3612	0.5175	0.5080	0.5052	0.5063	0.5073
4.4600	1.0000	0.4682	0.3878	0.5190	0.5089	0.5060	0.5071	0.5079
4.4700	1.0000	0.4977	0.4057	0.5204	0.5098	0.5069	0.5078	0.5085
4.4800	1.0000	0.5220	0.4284	0.5220	0.5108	0.5078	0.5085	0.5090
4.4900	1.0000	0.5611	0.4542	0.5233	0.5117	0.5085	0.5091	0.5095
4.5000	1.0000	0.5795	0.4739	0.5248	0.5126	0.5093	0.5098	0.5101
4.5100	1.0000	0.5992	0.4862	0.5262	0.5136	0.5102	0.5105	0.5108
4.5200	1.0000	0.6223	0.5006	0.5274	0.5146	0.5110	0.5112	0.5115
4.5300	1.0000	0.6344	0.5163	0.5287	0.5156	0.5119	0.5119	0.5122
4.5400	1.0000	0.6490	0.5276	0.5301	0.5167	0.5127	0.5127	0.5128
4.5500	1.0000	0.6622	0.5350	0.5316	0.5179	0.5136	0.5134	0.5134
4.5600	1.0000	0.6713	0.5434	0.5329	0.5190	0.5146	0.5141	0.5140
4.5700	1.0000	0.6833	0.5522	0.5344	0.5202	0.5155	0.5149	0.5146
4.5800	1.0000	0.6927	0.5586	0.5357	0.5212	0.5163	0.5156	0.5153
4.5900	1.0000	0.7005	0.5635	0.5371	0.5221	0.5171	0.5163	0.5160
4.6000	1.0000	0.7117	0.5690	0.5385	0.5232	0.5179	0.5170	0.5165
4.6100	1.0000	0.7186	0.5747	0.5398	0.5243	0.5188	0.5177	0.5172
4.6200	1.0000	0.7269	0.5785	0.5412	0.5253	0.5197	0.5185	0.5179
4.6300	1.0000	0.7348	0.5818	0.5425	0.5264	0.5207	0.5192	0.5185
4.6400	1.0000	0.7411	0.5857	0.5437	0.5276	0.5214	0.5199	0.5192
4.6500	1.0000	0.7486	0.5891	0.5451	0.5286	0.5223	0.5206	0.5199
4.6600	1.0000	0.7546	0.5917	0.5465	0.5296	0.5231	0.5214	0.5205
4.6700	1.0000	0.7601	0.5943	0.5478	0.5307	0.5240	0.5221	0.5212
4.6800	1.0000	0.7662	0.5972	0.5492	0.5318	0.5249	0.5228	0.5219
4.6900	1.0000	0.7714	0.5999	0.5506	0.5329	0.5258	0.5235	0.5226
4.7000	1.0000	0.7768	0.6023	0.5522	0.5341	0.5266	0.5243	0.5233
4.7100	1.0000	0.7820	0.6047	0.5536	0.5351	0.5274	0.5250	0.5239
4.7200	1.0000	0.7869	0.6070	0.5551	0.5362	0.5283	0.5257	0.5246
4.7300	1.0000	0.7922	0.6093	0.5566	0.5374	0.5291	0.5264	0.5253
4.7400	1.0000	0.7972	0.6117	0.5580	0.5386	0.5299	0.5272	0.5260
4.7500	1.0000	0.8027	0.6138	0.5595	0.5397	0.5308	0.5280	0.5266
4.7600	1.0000	0.8077	0.6160	0.5610	0.5408	0.5316	0.5288	0.5273
4.7700	1.0000	0.8130	0.6183	0.5625	0.5421	0.5325	0.5296	0.5279
4.7800	1.0000	0.8185	0.6206	0.5640	0.5431	0.5335	0.5303	0.5287
4.7900	1.0000	0.8236	0.6231	0.5656	0.5442	0.5344	0.5310	0.5294
4.8000	1.0000	0.8291	0.6256	0.5672	0.5454	0.5352	0.5318	0.5300
4.8100	1.0000	0.8345	0.6279	0.5686	0.5465	0.5361	0.5326	0.5307
4.8200	1.0000	0.8396	0.6302	0.5701	0.5477	0.5369	0.5333	0.5313
4.8300	1.0000	0.8452	0.6327	0.5718	0.5489	0.5379	0.5340	0.5320
4.8400	1.0000	0.8506	0.6352	0.5732	0.5501	0.5388	0.5347	0.5326
4.8500	1.0000	0.8557	0.6378	0.5747	0.5513	0.5397	0.5355	0.5333
4.8600	1.0000	0.8614	0.6402	0.5762	0.5524	0.5407	0.5363	0.5341
4.8700	1.0000	0.8667	0.6427	0.5778	0.5534	0.5416	0.5370	0.5347
4.8800	1.0000	0.8720	0.6453	0.5795	0.5546	0.5426	0.5377	0.5354
4.8900	1.0000	0.8775	0.6480	0.5811	0.5558	0.5435	0.5385	0.5361
4.9000	1.0000	0.8827	0.6506	0.5826	0.5569	0.5444	0.5393	0.5368
4.9100	1.0000	0.8878	0.6529	0.5843	0.5580	0.5453	0.5401	0.5375
4.9200	1.0000	0.8928	0.6555	0.5859	0.5591	0.5462	0.5409	0.5381
4.9300	1.0000	0.8979	0.6580	0.5873	0.5602	0.5472	0.5417	0.5389
4.9400	1.0000	0.9030	0.6608	0.5890	0.5615	0.5482	0.5424	0.5396
4.9500	1.0000	0.9081	0.6634	0.5907	0.5627	0.5493	0.5432	0.5403
4.9600	1.0000	0.9131	0.6661	0.5922	0.5638	0.5503	0.5440	0.5409
4.9700	1.0000	0.9183	0.6689	0.5939	0.5650	0.5512	0.5448	0.5416
4.9800	1.0000	0.9233	0.6716	0.5957	0.5662	0.5522	0.5457	0.5422
4.9900	1.0000	0.9282	0.6743	0.5972	0.5674	0.5532	0.5465	0.5429
5.0000	1.0000	0.9331	0.6770	0.5990	0.5688	0.5542	0.5473	0.5435
5.0100	1.0000	0.9377	0.6797	0.6006	0.5701	0.5552	0.5482	0.5442
5.0200	1.0000	0.9423	0.6824	0.6022	0.5714	0.5561	0.5490	0.5450
5.0300	1.0000	0.9467	0.6854	0.6039	0.5726	0.5571	0.5498	0.5457
5.0400	1.0000	0.9510	0.6882	0.6056	0.5739	0.5582	0.5506	0.5464
5.0500	1.0000	0.9551	0.6909	0.6073	0.5752	0.5592	0.5515	0.5470
5.0600	1.0000	0.9592	0.6937	0.6091	0.5762	0.5603	0.5523	0.5478
5.0700	1.0000	0.9630	0.6966	0.6110	0.5775	0.5613	0.5531	0.5485
5.0800	1.0000	0.9666	0.6994	0.6129	0.5788	0.5624	0.5539	0.5493
5.0900	1.0000	0.9699	0.7025	0.6147	0.5801	0.5634	0.5546	0.5501
5.1000	1.0000	0.9735	0.7051	0.6164	0.5814	0.5644	0.5555	0.5508
5.1100	1.0000	0.9764	0.7082	0.6181	0.5827	0.5653	0.5563	0.5515
5.1200	1.0000	0.9791	0.7111	0.6199	0.5840	0.5663	0.5571	0.5522
5.1300	1.0000	0.9817	0.7141	0.6216	0.5854	0.5674	0.5580	0.5530
5.1400	1.0000	0.9842	0.7172	0.6235	0.5867	0.5684	0.5588	0.5537
5.1500	1.0000	0.9863	0.7202	0.6253	0.5880	0.5694	0.5596	0.5543
5.1600	1.0000	0.9883	0.7231	0.6272	0.5892	0.5704	0.5606	0.5551
5.1700	1.0000	0.9902	0.7261	0.6290	0.5905	0.5714	0.5614	0.5559
5.1800	1.0000	0.9919	0.7292	0.6309	0.5917	0.5724	0.5622	0.5566
5.1900	1.0000	0.9931	0.7322	0.6328	0.5930	0.5734	0.5631	0.5573
5.2000	1.0000	0.9944	0.7351	0.6346	0.5942	0.5745	0.5639	0.5580
5.2100	1.0000	0.9954	0.7382	0.6363	0.5955	0.5755	0.5648	0.5588
5.2200	1.0000	0.9962	0.7415	0.6382	0.5969	0.5766	0.5656	0.5596
5.2300	1.0000	0.9969	0.7444	0.6400	0.5981	0.5776	0.5665	0.5604
5.2400	1.0000	0.9975	0.7475	0.6419	0.5994	0.5786	0.5674	0.5611
5.2500	1.0000	0.9981	0.7507	0.6438	0.6006	0.5796	0.5683	0.5618
5.2600	1.0000	0.9984	0.7538	0.6459	0.6020	0.5806	0.5693	0.5626
5.2700	1.0000	0.9988	0.7570	0.6479	0.6035	0.5817	0.5701	0.5632
5.2800	1.0000	0.9991	0.7601	0.6499	0.6049	0.5827	0.5710	0.5641
5.2900	1.0000	0.9993	0.7632	0.6518	0.6065	0.5838	0.5719	0.5648
5.3000	1.0000	0.9994	0.7664	0.6538	0.6078	0.5849	0.5729	0.5656
5.3100	1.0000	0.9996	0.7696	0.6558	0.6091	0.5860	0.5737	0.5663
5.3200	1.0000	0.9997	0.7728	0.6580	0.6105	0.5871	0.5747	0.5671
5.3300	1.0000	0.9997	0.7762	0.6600	0.6120	0.5882	0.5757	0.5680
5.3400	1.0000	0.9998	0.7796	0.6621	0.6134	0.5894	0.5766	0.5688
5.3500	1.0000	0.9999	0.7828	0.6641	0.6148	0.5906	0.5774	0.5694
5.3600	1.0000	0.9999	0.7863	0.6661	0.6162	0.5917	0.5784	0.5702
5.3700	1.0000	0.9999	0.7896	0.6683	0.6178	0.5929	0.5793	0.5709
5.3800	1.0000	1.0000	0.7931	0.6705	0.6191	0.5939	0.5802	0.5717
5.3900	1.0000	1.0000	0.7964	0.6727	0.6205	0.5950	0.5812	0.5725
5.4000	1.0000	1.0000	0.7998	0.6747	0.6219	0.5962	0.5820	0.5733
5.4100	1.0000	1.0000	0.8031	0.6768	0.6233	0.5974	0.5830	0.5741
5.4200	1.0000	1.0000	0.8068	0.6788	0.6248	0.5985	0.5839	0.5749
5.4300	1.0000	1.0000	0.8103	0.6809	0.6262	0.5996	0.5849	0.5757
5.4400	1.0000	1.0000	0.8138	0.6830	0.6276	0.6007	0.5859	0.5765
5.4500	1.0000	1.0000	0.8171	0.6851	0.6289	0.6017	0.5868	0.5773
5.4600	1.0000	1.0000	0.8207	0.6872	0.6304	0.6029	0.5878	0.5780
5.4700	1.0000	1.0000	0.8242	0.6893	0.6318	0.6040	0.5888	0.5789
5.4800	1.0000	1.0000	0.8279	0.6914	0.6331	0.6052	0.5897	0.5797
5.4900	1.0000	1.0000	0.8313	0.6936	0.6346	0.6063	0.5906	0.5805
5.5000	1.0000	1.0000	0.8351	0.6958	0.6361	0.6075	0.5915	0.5812
5.5100	1.0000	1.0000	0.8385	0.6981	0.6376	0.6086	0.5925	0.5821
5.5200	1.0000	1.0000	0.8421	0.7001	0.6391	0.6097	0.5935	0.5830
5.5300	1.0000	1.0000	0.8456	0.7023	0.6408	0.6108	0.5944	0.5838
5.5400	1.0000	1.0000	0.8491	0.7046	0.6424	0.6119	0.5953	0.5846
5.5500	1.0000	1.0000	0.8527	0.7067	0.6441	0.6129	0.5963	0.5854
5.5600	1.0000	1.0000	0.8564	0.7089	0.6456	0.6142	0.5972	0.5863
5.5700	1.0000	1.0000	0.8601	0.7112	0.6472	0.6152	0.5981	0.5871
5.5800	1.0000	1.0000	0.8638	0.7135	0.6487	0.6164	0.5991	0.5879
5.5900	1.0000	1.0000	0.8676	0.7159	0.6503	0.6177	0.6000	0.5889
5.6000	1.0000	1.0000	0.8713	0.7183	0.6519	0.6190	0.6010	0.5898
5.6100	1.0000	1.0000	0.8747	0.7205	0.6534	0.6201	0.6018	0.5906
5.6200	1.0000	1.0000	0.8782	0.7229	0.6549	0.6213	0.6028	0.5914
5.6300	1.0000	1.0000	0.8818	0.7251	0.6565	0.6226	0.6038	0.5922
5.6400	1.0000	1.0000	0.8853	0.7276	0.6580	0.6236	0.6047	0.5931
5.6500	1.0000	1.0000	0.8887	0.7301	0.6596	0.6250	0.6057	0.5940
5.6600	1.0000	1.0000	0.8922	0.7326	0.6613	0.6262	0.6066	0.5948
5.6700	1.0000	1.0000	0.8958	0.7348	0.6628	0.6274	0.6075	0.5956
5.6800	1.0000	1.0000	0.8993	0.7369	0.6645	0.6286	0.6086	0.5965
5.6900	1.0000	1.0000	0.9030	0.7392	0.6661	0.6300	0.6096	0.5973
5.7000	1.0000	1.0000	0.9065	0.7414	0.6677	0.6311	0.6105	0.5981
5.7100	1.0000	1.0000	0.9101	0.7439	0.6693	0.6323	0.6115	0.5990
5.7200	1.0000	1.0000	0.9137	0.7463	0.6709	0.6336	0.6125	0.6000
5.7300	1.0000	1.0000	0.9174	0.7486	0.6727	0.6347	0.6136	0.6008
5.7400	1.0000	1.0000	0.9207	0.7510	0.6743	0.6358	0.6145	0.6017
5.7500	1.0000	1.0000	0.9239	0.7534	0.6760	0.6370	0.6155	0.6025
5.7600	1.0000	1.0000	0.9272	0.7560	0.6777	0.6382	0.6164	0.6034
5.7700	1.0000	1.0000	0.9306	0.7586	0.6793	0.6394	0.6174	0.6043
5.7800	1.0000	1.0000	0.9338	0.7611	0.6809	0.6407	0.6185	0.6051
5.7900	1.0000	1.0000	0.9368	0.7637	0.6827	0.6420	0.6195	0.6060
5.8000	1.0000	1.0000	0.9398	0.7662	0.6842	0.6433	0.6205	0.6069
5.8100	1.0000	1.0000	0.9431	0.7686	0.6859	0.6446	0.6216	0.6077
5.8200	1.0000	1.0000	0.9463	0.7710	0.6876	0.6459	0.6226	0.6086
5.8300	1.0000	1.0000	0.9492	0.7734	0.6893	0.6472	0.6235	0.6095
5.8400	1.0000	1.0000	0.9521	0.7759	0.6911	0.6485	0.6246	0.6104
5.8500	1.0000	1.0000	0.9549	0.7784	0.6927	0.6497	0.6257	0.6113
5.8600	1.0000	1.0000	0.9575	0.7810	0.6945	0.6510	0.6269	0.6122
5.8700	1.0000	1.0000	0.9604	0.7833	0.6963	0.6524	0.6280	0.6131
5.8800	1.0000	1.0000	0.9631	0.7858	0.6980	0.6537	0.6290	0.6138
5.8900	1.0000	1.0000	0.9656	0.7882	0.6995	0.6549	0.6301	0.6148
5.9000	1.0000	1.0000	0.9682	0.7908	0.7013	0.6563	0.6311	0.6157
5.9100	1.0000	1.0000	0.9707	0.7934	0.7031	0.6576	0.6322	0.6165
5.9200	1.0000	1.0000	0.9730	0.7959	0.7050	0.6590	0.6332	0.6175
5.9300	1.0000	1.0000	0.9751	0.7984	0.7068	0.6602	0.6343	0.6184
5.9400	1.0000	1.0000	0.9771	0.8008	0.7086	0.6615	0.6354	0.6194
5.9500	1.0000	1.0000	0.9790	0.8035	0.7103	0.6628	0.6364	0.6203
5.9600	1.0000	1.0000	0.9809	0.8062	0.7119	0.6641	0.6374	0.6212
5.9700	1.0000	1.0000	0.9827	0.8089	0.7136	0.6655	0.6385	0.6222
5.9800	1.0000	1.0000	0.9844	0.8116	0.7154	0.6669	0.6396	0.6230
5.9900	1.0000	1.0000	0.9860	0.8141	0.7172	0.6682	0.6409	0.6238
6.0000	1.0000	1.0000	0.9874	0.8169	0.7190	0.6696	0.6420	0.6247
6.0100	1.0000	1.0000	0.9889	0.8195	0.7208	0.6709	0.6431	0.6257
6.0200	1.0000	1.0000	0.9903	0.8221	0.7227	0.6722	0.6443	0.6265
6.0300	1.0000	1.0000	0.9915	0.8248	0.7246	0.6736	0.6453	0.6274
6.0400	1.0000	1.0000	0.9926	0.8274	0.7264	0.6751	0.6464	0.6283
6.0500	1.0000	1.0000	0.9936	0.8299	0.7283	0.6766	0.6474	0.6292
6.0600	1.0000	1.0000	0.9944	0.8325	0.7300	0.6779	0.6486	0.6301
6.0700	1.0000	1.0000	0.9952	0.8351	0.7317	0.6794	0.6496	0.6311
6.0800	1.0000	1.0000	0.9958	0.8375	0.7336	0.6808	0.6507	0.6320
6.0900	1.0000	1.0000	0.9963	0.8400	0.7355	0.6821	0.6519	0.6331
6.1000	1.0000	1.0000	0.9970	0.8426	0.7374	0.6835	0.6531	0.6339
6.1100	1.0000	1.0000	0.9975	0.8453	0.7393	0.6848	0.6541	0.6350
6.1200	1.0000	1.0000	0.9980	0.8480	0.7412	0.6864	0.6552	0.6359
6.1300	1.0000	1.0000	0.9984	0.8509	0.7430	0.6879	0.6563	0.6368
6.1400	1.0000	1.0000	0.9987	0.8538	0.7450	0.6892	0.6575	0.6378
6.1500	1.0000	1.0000	0.9989	0.8566	0.7469	0.6906	0.6585	0.6387
6.1600	1.0000	1.0000	0.9992	0.8591	0.7490	0.6921	0.6597	0.6397
6.1700	1.0000	1.0000	0.9994	0.8619	0.7508	0.6935	0.6608	0.6407
6.1800	1.0000	1.0000	0.9995	0.8646	0.7528	0.6949	0.6620	0.6416
6.1900	1.0000	1.0000	0.9996	0.8673	0.7547	0.6963	0.6632	0.6427
6.2000	1.0000	1.0000	0.9997	0.8699	0.7565	0.6978	0.6644	0.6437
6.2100	1.0000	1.0000	0.9998	0.8726	0.7586	0.6994	0.6655	0.6447
6.2200	1.0000	1.0000	0.9999	0.8754	0.7605	0.7007	0.6667	0.6459
6.2300	1.0000	1.0000	0.9999	0.8780	0.7626	0.7022	0.6679	0.6468
6.2400	1.0000	1.0000	0.9999	0.8808	0.7646	0.7035	0.6691	0.6478
6.2500	1.0000	1.0000	0.9999	0.8835	0.7667	0.7051	0.6703	0.6489
6.2600	1.0000	1.0000	1.0000	0.8864	0.7687	0.7066	0.6715	0.6499
6.2700	1.0000	1.0000	1.0000	0.8892	0.7707	0.7080	0.6727	0.6509
6.2800	1.0000	1.0000	1.0000	0.8919	0.7726	0.7093	0.6739	0.6519
6.2900	1.0000	1.0000	1.0000	0.8947	0.7746	0.7109	0.6750	0.6528
6.3000	1.0000	1.0000	1.0000	0.8974	0.7765	0.7125	0.6761	0.6537
6.3100	1.0000	1.0000	1.0000	0.9001	0.7785	0.7140	0.6773	0.6547
6.3200	1.0000	1.0000	1.0000	0.9027	0.7804	0.7155	0.6785	0.6556
6.3300	1.0000	1.0000	1.0000	0.9054	0.7825	0.7169	0.6796	0.6566
6.3400	1.0000	1.0000	1.0000	0.9080	0.7846	0.7185	0.6808	0.6575
6.3500	1.0000	1.0000	1.0000	0.9108	0.7867	0.7200	0.6820	0.6584
6.3600	1.0000	1.0000	1.0000	0.9134	0.7885	0.7217	0.6832	0.6594
6.3700	1.0000	1.0000	1.0000	0.9159	0.7905	0.7232	0.6844	0.6604
6.3800	1.0000	1.0000	1.0000	0.9185	0.7926	0.7247	0.6856	0.6614
6.3900	1.0000	1.0000	1.0000	0.9212	0.7948	0.7262	0.6867	0.6625
6.4000	1.0000	1.0000	1.0000	0.9237	0.7970	0.7277	0.6879	0.6634
6.4100	1.0000	1.0000	1.0000	0.9262	0.7991	0.7293	0.6891	0.6644
6.4200	1.0000	1.0000	1.0000	0.9286	0.8012	0.7309	0.6904	0.6655
6.4300	1.0000	1.0000	1.0000	0.9310	0.8035	0.7325	0.6916	0.6665
6.4400	1.0000	1.0000	1.0000	0.9337	0.8055	0.7339	0.6928	0.6675
6.4500	1.0000	1.0000	1.0000	0.9360	0.8075	0.7356	0.6940	0.6686
6.4600	1.0000	1.0000	1.0000	0.9382	0.8097	0.7372	0.6952	0.6697
6.4700	1.0000	1.0000	1.0000	0.9406	0.8119	0.7388	0.6964	0.6707
6.4800	1.0000	1.0000	1.0000	0.9429	0.8141	0.7403	0.6976	0.6718
6.4900	1.0000	1.0000	1.0000	0.9451	0.8164	0.7419	0.6988	0.6727
6.5000	1.0000	1.0000	1.0000	0.9474	0.8186	0.7435	0.6999	0.6736
6.5100	1.0000	1.0000	1.0000	0.9495	0.8209	0.7451	0.7012	0.6746
6.5200	1.0000	1.0000	1.0000	0.9518	0.8231	0.7466	0.7024	0.6756
6.5300	1.0000	1.0000	1.0000	0.9538	0.8252	0.7481	0.7037	0.6767
6.5400	1.0000	1.0000	1.0000	0.9560	0.8274	0.7496	0.7048	0.6777
6.5500	1.0000	1.0000	1.0000	0.9581	0.8294	0.7513	0.7059	0.6787
6.5600	1.0000	1.0000	1.0000	0.9602	0.8317	0.7529	0.7072	0.6797
6.5700	1.0000	1.0000	1.0000	0.9622	0.8338	0.7545	0.7084	0.6808
6.5800	1.0000	1.0000	1.0000	0.9642	0.8361	0.7562	0.7098	0.6818
6.5900	1.0000	1.0000	1.0000	0.9661	0.8381	0.7578	0.7110	0.6829
6.6000	1.0000	1.0000	1.0000	0.9681	0.8401	0.7594	0.7123	0.6838
6.6100	1.0000	1.0000	1.0000	0.9698	0.8422	0.7611	0.7135	0.6848
6.6200	1.0000	1.0000	1.0000	0.9716	0.8444	0.7626	0.7147	0.6857
6.6300	1.0000	1.0000	1.0000	0.9733	0.8465	0.7642	0.7160	0.6866
6.6400	1.0000	1.0000	1.0000	0.9750	0.8487	0.7659	0.7173	0.6875
6.6500	1.0000	1.0000	1.0000	0.9767	0.8509	0.7677	0.7186	0.6887
6.6600	1.0000	1.0000	1.0000	0.9783	0.8531	0.7691	0.7198	0.6897
6.6700	1.0000	1.0000	1.0000	0.9798	0.8551	0.7709	0.7211	0.6907
6.6800	1.0000	1.0000	1.0000	0.9812	0.8573	0.7726	0.7223	0.6917
6.6900	1.0000	1.0000	1.0000	0.9827	0.8594	0.7743	0.7236	0.6927
6.7000	1.0000	1.0000	1.0000	0.9840	0.8616	0.7760	0.7249	0.6938
6.7100	1.0000	1.0000	1.0000	0.9853	0.8639	0.7778	0.7262	0.6948
6.7200	1.0000	1.0000	1.0000	0.9866	0.8661	0.7794	0.7276	0.6959
6.7300	1.0000	1.0000	1.0000	0.9876	0.8682	0.7809	0.7290	0.6970
6.7400	1.0000	1.0000	1.0000	0.9887	0.8704	0.7826	0.7305	0.6981
6.7500	1.0000	1.0000	1.0000	0.9896	0.8726	0.7841	0.7319	0.6991
6.7600	1.0000	1.0000	1.0000	0.9907	0.8747	0.7859	0.7332	0.7002
6.7700	1.0000	1.0000	1.0000	0.9916	0.8767	0.7874	0.7346	0.7011
6.7800	1.0000	1.0000	1.0000	0.9925	0.8788	0.7891	0.7359	0.7022
6.7900	1.0000	1.0000	1.0000	0.9933	0.8810	0.7909	0.7372	0.7034
6.8000	1.0000	1.0000	1.0000	0.9940	0.8832	0.7926	0.7386	0.7044
6.8100	1.0000	1.0000	1.0000	0.9946	0.8852	0.7942	0.7400	0.7056
6.8200	1.0000	1.0000	1.0000	0.9952	0.8872	0.7959	0.7412	0.7067
6.8300	1.0000	1.0000	1.0000	0.9958	0.8894	0.7976	0.7425	0.7077
6.8400	1.0000	1.0000	1.0000	0.9962	0.8916	0.7993	0.7438	0.7090
6.8500	1.0000	1.0000	1.0000	0.9967	0.8937	0.8010	0.7453	0.7101
6.8600	1.0000	1.0000	1.0000	0.9972	0.8959	0.8028	0.7466	0.7112
6.8700	1.0000	1.0000	1.0000	0.9976	0.8980	0.8045	0.7480	0.7123
6.8800	1.0000	1.0000	1.0000	0.9980	0.9002	0.8063	0.7493	0.7134
6.8900	1.0000	1.0000	1.0000	0.9983	0.9023	0.8081	0.7507	0.7145
6.9000	1.0000	1.0000	1.0000	0.9985	0.9045	0.8097	0.7520	0.7156
6.9100	1.0000	1.0000	1.0000	0.9988	0.9065	0.8116	0.7534	0.7167
6.9200	1.0000	1.0000	1.0000	0.9990	0.9086	0.8133	0.7548	0.7178
6.9300	1.0000	1.0000	1.0000	0.9991	0.9108	0.8151	0.7562	0.7189
6.9400	1.0000	1.0000	1.0000	0.9993	0.9130	0.8169	0.7576	0.7200
6.9500	1.0000	1.0000	1.0000	0.9994	0.9152	0.8187	0.7590	0.7211
6.9600	1.0000	1.0000	1.0000	0.9995	0.9171	0.8203	0.7603	0.7223
6.9700	1.0000	1.0000	1.0000	0.9997	0.9193	0.8222	0.7617	0.7234
6.9800	1.0000	1.0000	1.0000	0.9997	0.9212	0.8239	0.7630	0.7245
6.9900	1.0000	1.0000	1.0000	0.9998	0.9232	0.8256	0.7644	0.7258
7.0000	1.0000	1.0000	1.0000	0.9998	0.9253	0.8274	0.7658	0.7269
7.0100	1.0000	1.0000	1.0000	0.9999	0.9273	0.8290	0.7674	0.7281
7.0200	1.0000	1.0000	1.0000	0.9999	0.9292	0.8310	0.7689	0.7292
7.0300	1.0000	1.0000	1.0000	0.9999	0.9312	0.8326	0.7703	0.7304
7.0400	1.0000	1.0000	1.0000	0.9999	0.9331	0.8344	0.7716	0.7315
7.0500	1.0000	1.0000	1.0000	1.0000	0.9351	0.8361	0.7729	0.7327
7.0600	1.0000	1.0000	1.0000	1.0000	0.9370	0.8378	0.7745	0.7339
7.0700	1.0000	1.0000	1.0000	1.0000	0.9388	0.8395	0.7759	0.7351
7.0800	1.0000	1.0000	1.0000	1.0000	0.9409	0.8413	0.7774	0.7362
7.0900	1.0000	1.0000	1.0000	1.0000	0.9428	0.8430	0.7788	0.7372
7.1000	1.0000	1.0000	1.0000	1.0000	0.9447	0.8448	0.7801	0.7383
7.1100	1.0000	1.0000	1.0000	1.0000	0.9466	0.8467	0.7816	0.7395
7.1200	1.0000	1.0000	1.0000	1.0000	0.9483	0.8484	0.7832	0.7407
7.1300	1.0000	1.0000	1.0000	1.0000	0.9501	0.8501	0.7846	0.7418
7.1400	1.0000	1.0000	1.0000	1.0000	0.9522	0.8519	0.7860	0.7429
7.1500	1.0000	1.0000	1.0000	1.0000	0.9537	0.8537	0.7875	0.7441
7.1600	1.0000	1.0000	1.0000	1.0000	0.9553	0.8554	0.7889	0.7452
7.1700	1.0000	1.0000	1.0000	1.0000	0.9569	0.8573	0.7904	0.7464
7.1800	1.0000	1.0000	1.0000	1.0000	0.9585	0.8592	0.7918	0.7475
7.1900	1.0000	1.0000	1.0000	1.0000	0.9601	0.8609	0.7933	0.7488
7.2000	1.0000	1.0000	1.0000	1.0000	0.9618	0.8627	0.7948	0.7499
7.2100	1.0000	1.0000	1.0000	1.0000	0.9633	0.8644	0.7963	0.7512
7.2200	1.0000	1.0000	1.0000	1.0000	0.9650	0.8663	0.7978	0.7525
7.2300	1.0000	1.0000	1.0000	1.0000	0.9665	0.8679	0.7993	0.7538
7.2400	1.0000	1.0000	1.0000	1.0000	0.9680	0.8697	0.8007	0.7550
7.2500	1.0000	1.0000	1.0000	1.0000	0.9695	0.8715	0.8022	0.7562
7.2600	1.0000	1.0000	1.0000	1.0000	0.9708	0.8734	0.8037	0.7574
7.2700	1.0000	1.0000	1.0000	1.0000	0.9723	0.8752	0.8053	0.7586
7.2800	1.0000	1.0000	1.0000	1.0000	0.9738	0.8771	0.8068	0.7597
7.2900	1.0000	1.0000	1.0000	1.0000	0.9751	0.8788	0.8083	0.7610
7.3000	1.0000	1.0000	1.0000	1.0000	0.9766	0.8808	0.8098	0.7622
7.3100	1.0000	1.0000	1.0000	1.0000	0.9777	0.8827	0.8113	0.7634
7.3200	1.0000	1.0000	1.0000	1.0000	0.9790	0.8845	0.8127	0.7645
7.3300	1.0000	1.0000	1.0000	1.0000	0.9802	0.8864	0.8141	0.7658
7.3400	1.0000	1.0000	1.0000	1.0000	0.9813	0.8884	0.8157	0.7670
7.3500	1.0000	1.0000	1.0000	1.0000	0.9825	0.8902	0.8172	0.7683
7.3600	1.0000	1.0000	1.0000	1.0000	0.9837	0.8919	0.8186	0.7696
7.3700	1.0000	1.0000	1.0000	1.0000	0.9848	0.8939	0.8202	0.7709
7.3800	1.0000	1.0000	1.0000	1.0000	0.9858	0.8957	0.8217	0.7723
7.3900	1.0000	1.0000	1.0000	1.0000	0.9868	0.8975	0.8232	0.7735
7.4000	1.0000	1.0000	1.0000	1.0000	0.9877	0.8993	0.8248	0.7748
7.4100	1.0000	1.0000	1.0000	1.0000	0.9885	0.9011	0.8264	0.7760
7.4200	1.0000	1.0000	1.0000	1.0000	0.9893	0.9029	0.8278	0.7774
7.4300	1.0000	1.0000	1.0000	1.0000	0.9902	0.9046	0.8293	0.7787
7.4400	1.0000	1.0000	1.0000	1.0000	0.9910	0.9066	0.8309	0.7798
7.4500	1.0000	1.0000	1.0000	1.0000	0.9918	0.9081	0.8325	0.7811
7.4600	1.0000	1.0000	1.0000	1.0000	0.9924	0.9099	0.8340	0.7823
7.4700	1.0000	1.0000	1.0000	1.0000	0.9931	0.9116	0.8356	0.7836
7.4800	1.0000	1.0000	1.0000	1.0000	0.9937	0.9134	0.8371	0.7850
7.4900	1.0000	1.0000	1.0000	1.0000	0.9943	0.9152	0.8386	0.7862
7.5000	1.0000	1.0000	1.0000	1.0000	0.9948	0.9168	0.8401	0.7875
7.5100	1.0000	1.0000	1.0000	1.0000	0.9953	0.9185	0.8416	0.7888
7.5200	1.0000	1.0000	1.0000	1.0000	0.9957	0.9203	0.8429	0.7901
7.5300	1.0000	1.0000	1.0000	1.0000	0.9962	0.9218	0.8445	0.7912
7.5400	1.0000	1.0000	1.0000	1.0000	0.9967	0.9234	0.8461	0.7925
7.5500	1.0000	1.0000	1.0000	1.0000	0.9971	0.9249	0.8476	0.7937
7.5600	1.0000	1.0000	1.0000	1.0000	0.9975	0.9265	0.8492	0.7949
7.5700	1.0000	1.0000	1.0000	1.0000	0.9978	0.9281	0.8509	0.7963
7.5800	1.0000	1.0000	1.0000	1.0000	0.9981	0.9297	0.8526	0.7976
7.5900	1.0000	1.0000	1.0000	1.0000	0.9984	0.9313	0.8540	0.7989
7.6000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9330	0.8555	0.8001
7.6100	1.0000	1.0000	1.0000	1.0000	0.9988	0.9347	0.8571	0.8015
7.6200	1.0000	1.0000	1.0000	1.0000	0.9990	0.9363	0.8587	0.8027
7.6300	1.0000	1.0000	1.0000	1.0000	0.9991	0.9379	0.8602	0.8040
7.6400	1.0000	1.0000	1.0000	1.0000	0.9993	0.9394	0.8617	0.8053
7.6500	1.0000	1.0000	1.0000	1.0000	0.9994	0.9409	0.8632	0.8066
7.6600	1.0000	1.0000	1.0000	1.0000	0.9995	0.9423	0.8649	0.8079
7.6700	1.0000	1.0000	1.0000	1.0000	0.9996	0.9440	0.8663	0.8092
7.6800	1.0000	1.0000	1.0000	1.0000	0.9997	0.9456	0.8679	0.8106
7.6900	1.0000	1.0000	1.0000	1.0000	0.9997	0.9471	0.8694	0.8118
7.7000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9486	0.8709	0.8131
7.7100	1.0000	1.0000	1.0000	1.0000	0.9998	0.9503	0.8724	0.8145
7.7200	1.0000	1.0000	1.0000	1.0000	0.9999	0.9518	0.8739	0.8159
7.7300	1.0000	1.0000	1.0000	1.0000	0.9999	0.9531	0.8754	0.8172
7.7400	1.0000	1.0000	1.0000	1.0000	0.9999	0.9546	0.8768	0.8185
7.7500	1.0000	1.0000	1.0000	1.0000	0.9999	0.9560	0.8784	0.8198
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9574	0.8799	0.8212
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9588	0.8814	0.8225
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9601	0.8830	0.8238
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9615	0.8845	0.8250
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9627	0.8860	0.8263
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9642	0.8875	0.8276
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9656	0.8890	0.8289
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9669	0.8906	0.8301
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9681	0.8921	0.8314
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9695	0.8935	0.8327
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9708	0.8952	0.8340
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9719	0.8968	0.8353
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9732	0.8983	0.8365
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9744	0.8996	0.8378
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9754	0.9011	0.8391
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9765	0.9026	0.8405
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9776	0.9040	0.8417
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9786	0.9055	0.8431
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9795	0.9070	0.8445
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9806	0.9084	0.8460
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9816	0.9098	0.8474
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9826	0.9114	0.8488
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9836	0.9129	0.8502
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9844	0.9142	0.8515
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9853	0.9156	0.8528
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9861	0.9173	0.8542
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9870	0.9188	0.8555
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9878	0.9203	0.8568
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9885	0.9219	0.8580
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9892	0.9234	0.8593
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9899	0.9248	0.8606
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9906	0.9264	0.8619
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9912	0.9277	0.8632
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9918	0.9292	0.8646
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9924	0.9305	0.8661
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.9318	0.8673
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9935	0.9332	0.8686
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9940	0.9347	0.8699
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9945	0.9361	0.8712
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950	0.9375	0.8725
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9954	0.9389	0.8739
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9959	0.9402	0.8752
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963	0.9415	0.8764
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9966	0.9429	0.8778
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.9441	0.8790
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9972	0.9455	0.8803
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976	0.9468	0.8816
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.9480	0.8830
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981	0.9493	0.8845
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9505	0.8859
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9519	0.8871
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9531	0.8885
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9544	0.8898
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9556	0.8913
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9568	0.8926
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9580	0.8938
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9591	0.8951
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9603	0.8964
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9615	0.8978
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9625	0.8991
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9636	0.9004
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9648	0.9017
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9658	0.9030
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9668	0.9045
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9679	0.9059
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9690	0.9071
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9700	0.9085
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9710	0.9099
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9719	0.9111
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9728	0.9124
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9737	0.9139
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9748	0.9151
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9757	0.9163
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9767	0.9177
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9776	0.9190
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9786	0.9203
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9796	0.9215
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9805	0.9227
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9812	0.9238
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9820	0.9251
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9828	0.9263
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9836	0.9277
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9844	0.9288
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9851	0.9300
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9858	0.9313
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9865	0.9325
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9872	0.9337
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9879	0.9350
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9886	0.9363
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9892	0.9374
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9898	0.9387
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9904	0.9399
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910	0.9411
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9915	0.9422
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9920	0.9434
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9925	0.9446
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.9457
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934	0.9468
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9939	0.9480
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.9491
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.9502
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950	0.9513
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9954	0.9524
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9957	0.9536
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961	0.9547
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9964	0.9558
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968	0.9568
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9579
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974	0.9590
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976	0.9600
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9610
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981	0.9622
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9631
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9641
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9650
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9660
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9668
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9677
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9686
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9694
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9704
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9712
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9720
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9729
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9738
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9746
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9756
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9763
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9771
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9779
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9787
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9794
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9802
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9809
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9817
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9823
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9829
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9836
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9842
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9849
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9854
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9860
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9866
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9870
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9877
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9883
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9888
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9894
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9899
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9903
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9908
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9912
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9917
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9922
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9926
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9930
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9938
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9941
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9955
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9966
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9970
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9972
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	4.0420	4.4395	4.4334	4.1983	6.1091	4.5576	8.6890	7.1689	43.6378
2.0000	4.0297	4.4254	4.4854	6.6725	3.8412	4.5816	4.6216	4.8010	37.4585
3.0000	4.0302	4.4263	4.4191	5.7967	6.4834	3.4630	2.8922	6.8539	38.3648
4.0000	4.0296	4.4257	4.7963	6.5046	3.8413	6.4493	3.6708	6.0859	39.8035
5.0000	4.0271	4.4227	5.1324	5.1982	5.8446	3.4517	4.2332	5.4629	37.7728
6.0000	4.0276	5.0429	5.7584	4.1727	3.8311	3.4518	2.8855	7.0514	36.2214
7.0000	4.0300	4.4259	4.4184	6.6023	5.1453	7.6295	2.8918	6.0122	41.1555
8.0000	4.0252	4.4205	4.9046	5.8006	3.8252	3.4415	8.4111	5.9909	40.8196
9.0000	4.0211	4.4106	4.3993	6.3347	3.8134	5.9557	7.0226	2.3559	38.3133
10.0000	4.0208	4.4099	4.3955	4.2938	7.0348	6.1405	7.6808	2.3555	40.3316
11.0000	4.0174	4.9786	5.9584	6.3897	4.9714	3.4172	6.5741	7.6676	43.9744
12.0000	4.0043	4.3915	4.3699	4.1245	3.7741	5.3148	2.8211	2.3088	31.1091
13.0000	4.0180	4.4071	4.3924	4.1483	3.8064	3.4180	2.8555	2.3441	29.3899
14.0000	4.0302	4.4260	4.4183	4.1750	3.8415	3.4627	7.0858	4.7797	36.2191
15.0000	4.0368	4.4315	4.4211	5.8165	3.8439	3.4649	4.2118	6.0637	36.2901
16.0000	4.0394	4.4370	4.4299	6.4819	5.2814	6.9362	7.1570	7.6071	46.3698
17.0000	4.0235	4.4743	4.4044	4.1606	3.8192	4.7312	7.4910	2.3669	35.4710
18.0000	4.0270	4.4224	4.4084	5.8806	5.3823	5.2863	2.8799	8.6961	40.9830
19.0000	4.0225	4.5199	4.4035	4.2383	3.8183	3.4343	2.8675	4.8788	32.1831
20.0000	4.0310	4.4267	4.4188	4.1750	3.8417	3.4628	4.7637	4.7535	33.8731
21.0000	4.0409	4.4383	4.6805	4.1951	3.8552	6.2261	2.9146	2.4144	32.7651
22.0000	4.0482	5.0168	4.8811	4.2101	5.2647	7.7332	7.5231	8.8013	47.4786
23.0000	4.0300	4.4263	4.4186	4.1748	6.0918	7.4428	3.0880	2.3909	36.0632
24.0000	4.0366	4.4316	4.4215	4.1847	3.8441	3.4648	7.8645	6.1344	38.3821
25.0000	4.0318	4.4285	4.4209	5.7087	5.0166	3.4641	2.9024	8.6134	38.5863
26.0000	4.0306	4.4276	4.4199	5.3546	5.9361	3.6395	6.1470	8.3143	42.2696
27.0000	4.0581	4.4208	5.5462	4.1626	3.8211	7.1174	2.8787	5.7158	37.7207
28.0000	4.0245	4.4212	5.5648	4.1628	3.8252	4.6509	2.8789	8.4524	37.9808
29.0000	4.0240	5.1102	4.4072	4.1628	3.8212	7.3333	2.8789	6.4195	38.1570
30.0000	4.0237	4.4210	4.4066	4.1624	5.2526	3.4407	2.8787	2.3676	30.9533
31.0000	4.0379	5.1125	5.4432	4.1869	6.5636	3.4750	6.3400	8.8175	43.9765
32.0000	4.0251	4.9475	4.4083	4.3044	4.4997	3.4461	7.7115	2.3684	35.7110
33.0000	4.0284	4.4254	4.4178	5.5065	3.8330	3.4531	7.9704	8.2394	41.8741
34.0000	4.0230	5.2416	5.6323	6.2097	3.8198	6.8762	2.8686	5.8094	40.4806
35.0000	4.0191	4.4097	4.3953	4.1506	3.8086	7.1957	7.3880	4.2746	39.6416
36.0000	4.0163	4.4065	4.5006	5.6924	4.3584	7.3771	5.2182	2.3433	37.9128
37.0000	4.0166	4.7294	4.4508	5.1665	3.8063	5.3026	2.8456	2.3433	32.6612
38.0000	4.0240	4.4200	5.9102	6.1562	5.0532	6.6217	2.8740	8.9874	44.0467
39.0000	4.0153	4.5817	4.3910	4.8630	6.0934	4.3803	5.9181	6.5821	40.8247
40.0000	4.0068	4.7546	5.4870	4.4370	6.5351	3.3995	2.8326	6.3977	37.8504
41.0000	4.0071	4.3952	4.3801	4.1349	3.7855	4.5198	4.8520	2.3202	32.3948
42.0000	4.0190	4.4088	4.3947	4.5352	3.8084	4.1260	8.7589	8.0895	42.1406
43.0000	4.0087	4.3969	4.3819	4.1367	5.9640	4.8538	2.8338	2.3213	32.8972
44.0000	4.0196	4.4101	4.7336	6.7641	3.8095	3.4285	2.8571	5.1086	35.1311
45.0000	4.0240	4.9421	4.4066	4.1622	3.8210	6.0378	2.8738	2.3674	32.6350
46.0000	4.0317	4.4284	5.5573	4.1839	3.8439	3.4641	8.0796	4.4368	38.0256
47.0000	4.0315	4.7566	4.4211	4.1838	7.6792	5.0745	2.9024	2.3917	35.4409
48.0000	4.0393	4.4372	4.4311	4.5972	5.3513	7.9250	2.9141	4.6833	38.3785
49.0000	4.0387	4.5739	5.7131	4.8970	3.8542	7.5594	2.9137	2.4035	35.9535
50.0000	4.0415	4.7887	5.3232	4.1971	7.2566	3.4861	2.9205	2.4151	34.4288
51.0000	4.0468	4.4504	5.4221	6.5539	6.9948	3.4990	2.9381	2.4382	36.3432
52.0000	4.0489	4.4529	4.4479	5.9525	3.8797	5.4970	2.9492	6.1912	37.4193
53.0000	4.0499	5.1149	4.5794	5.3911	7.1764	3.5105	2.9498	2.4502	35.2221
54.0000	4.0538	4.4584	5.4747	5.5371	4.4578	4.9164	2.9621	7.4475	39.3078
55.0000	4.0521	4.4560	5.4941	6.5754	6.2879	3.5124	4.8428	4.2123	39.4331
56.0000	4.0501	4.4537	4.8139	4.2196	4.1757	5.3386	3.5173	2.4502	33.0191
57.0000	4.0700	4.4670	5.9548	4.2340	3.9029	3.5342	2.9739	2.4746	31.6115
58.0000	4.0712	4.4828	5.1291	6.9642	3.9277	3.5596	3.0087	6.7516	37.8949
59.0000	4.0711	4.7054	4.4857	5.5768	3.9319	3.5599	5.6652	2.5107	34.5067
60.0000	4.0766	4.9316	5.2362	4.2707	5.1146	7.4707	3.0268	2.5806	36.7078
61.0000	4.0831	4.4963	4.6604	4.2728	3.9509	3.5837	3.0330	8.5958	36.6760
62.0000	4.0853	4.4985	4.5084	5.4465	3.9608	3.8153	3.6817	8.4992	38.4957
63.0000	4.0846	4.4978	4.9029	4.6967	4.9861	7.6295	7.5023	2.5462	40.8461
64.0000	4.0765	4.4881	4.4971	6.2218	3.9486	3.5815	3.0266	8.7270	38.5672
65.0000	4.0896	4.4874	4.4963	4.2695	4.5333	3.5765	8.8166	3.5581	37.8273
66.0000	4.0761	4.4879	4.4968	4.2698	5.9053	8.2925	3.0217	6.2344	40.7845
67.0000	4.0718	4.4836	4.4863	5.5256	3.9366	3.5691	6.0809	2.5108	34.6647
68.0000	4.0768	5.0745	4.8565	4.2710	3.9493	7.8404	7.8782	2.5340	40.4806
69.0000	4.0733	4.4852	4.4913	4.2601	7.3526	6.6416	3.0197	2.5218	36.8457
70.0000	4.0750	4.4869	4.4964	6.0644	3.9399	3.5717	5.1282	9.6326	41.3951
71.0000	4.0701	4.4818	4.4849	4.2570	6.5770	3.5587	3.0081	8.6944	39.1320
72.0000	4.0685	4.4802	4.4831	6.2813	7.2773	3.5574	7.6242	2.4988	40.2708
73.0000	4.0651	4.8881	5.3744	4.2448	3.9146	4.3869	2.9860	8.5121	38.3721
74.0000	4.0646	4.4711	5.6353	4.2442	3.9140	3.9472	4.5687	3.4864	34.3315
75.0000	4.0702	4.4822	4.4850	4.2570	6.2716	6.2250	3.0082	2.5098	35.3090
76.0000	4.0744	4.9207	4.4956	4.2648	3.9389	3.9904	3.0206	7.9316	36.6370
77.0000	4.0768	4.7232	4.4980	4.2707	3.9488	7.6245	7.0298	2.5337	38.7055
78.0000	4.0758	4.4878	5.5631	5.6367	7.1793	6.2227	7.6322	3.6906	44.4881
79.0000	4.0663	4.4720	5.2414	6.0011	6.9608	5.2512	4.0070	2.4923	38.4921
80.0000	4.1096	4.9208	4.4734	5.0371	3.9146	6.9336	2.9861	4.1508	36.5259
81.0000	4.0680	5.2111	4.4820	4.2474	3.9245	5.7178	6.2140	4.2446	38.1094
82.0000	4.0675	4.6800	5.0106	4.2472	7.0391	6.6313	2.9970	2.4982	37.1710
83.0000	4.0687	4.4772	5.0975	4.7818	6.5144	7.2053	6.2425	6.9986	45.3860
84.0000	4.0538	4.4573	4.4592	4.2235	3.8917	3.5223	2.9623	2.4625	30.0326
85.0000	4.0694	4.4809	5.1170	4.3467	3.9264	7.8148	5.2942	2.5097	37.5591
86.0000	4.0703	4.4817	4.4853	4.2576	4.1140	5.7184	3.0086	6.9662	37.1021
87.0000	4.0716	4.4834	5.8846	5.4148	3.9365	7.2301	3.0096	8.4721	42.5027
88.0000	4.0654	4.4712	5.6266	5.3561	5.9723	5.7347	7.9592	2.4870	41.6724
89.0000	4.0599	4.4653	5.8267	6.3014	3.9017	3.5238	8.7600	8.3326	45.1714
90.0000	4.0455	4.4433	5.1056	6.7979	6.3048	7.0581	2.9376	7.7342	44.4270
91.0000	4.0319	5.0811	4.4205	5.1396	3.8437	3.4639	4.2897	2.3919	32.6622
92.0000	4.0440	4.4419	5.3855	4.1986	5.8364	7.9633	2.9270	8.7938	43.5905
93.0000	4.0317	4.4274	5.4108	4.1831	3.8432	6.1961	2.9027	8.2389	39.2339
94.0000	4.0297	4.4254	5.6840	5.9806	6.6783	3.4531	2.8921	2.3904	35.5337
95.0000	4.0371	5.0247	5.6689	6.4552	3.8447	6.1247	8.1621	7.9712	47.2886
96.0000	4.0192	4.5488	4.7740	4.1498	5.4496	4.4215	4.0142	2.3448	33.7220
97.0000	4.0255	4.7639	4.4066	5.4951	7.4668	5.4707	2.8800	2.3681	36.8769
98.0000	4.0268	4.4224	4.4082	4.1715	3.8311	5.6218	2.8903	8.5279	37.9000
99.0000	4.0269	4.4223	4.4084	4.9996	5.5621	7.1003	8.4075	2.3790	41.3060
100.0000	4.0219	5.0210	4.4032	5.5625	6.8766	3.4296	5.3770	4.7088	39.4006


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0013	0.0021	0.0035	0.0050	0.0064	0.0093	0.0128	0.0179
0.0200	0.0026	0.0044	0.0069	0.0096	0.0128	0.0184	0.0250	0.0358
0.0300	0.0039	0.0068	0.0107	0.0148	0.0197	0.0273	0.0374	0.0529
0.0400	0.0053	0.0093	0.0143	0.0196	0.0261	0.0362	0.0496	0.0698
0.0500	0.0065	0.0116	0.0178	0.0245	0.0327	0.0450	0.0612	0.0872
0.0600	0.0078	0.0141	0.0214	0.0296	0.0394	0.0542	0.0730	0.1040
0.0700	0.0092	0.0165	0.0250	0.0345	0.0458	0.0632	0.0851	0.1210
0.0800	0.0106	0.0189	0.0286	0.0395	0.0524	0.0723	0.0970	0.1372
0.0900	0.0120	0.0214	0.0322	0.0443	0.0588	0.0813	0.1088	0.1540
0.1000	0.0134	0.0237	0.0358	0.0491	0.0652	0.0901	0.1207	0.1703
0.1100	0.0148	0.0261	0.0394	0.0539	0.0722	0.0989	0.1326	0.1864
0.1200	0.0161	0.0284	0.0431	0.0591	0.0788	0.1081	0.1446	0.2026
0.1300	0.0175	0.0309	0.0467	0.0641	0.0854	0.1169	0.1568	0.2186
0.1400	0.0188	0.0333	0.0504	0.0691	0.0924	0.1260	0.1684	0.2346
0.1500	0.0202	0.0359	0.0538	0.0742	0.0991	0.1350	0.1803	0.2501
0.1600	0.0218	0.0383	0.0575	0.0793	0.1058	0.1439	0.1922	0.2653
0.1700	0.0234	0.0410	0.0611	0.0844	0.1127	0.1524	0.2038	0.2812
0.1800	0.0248	0.0435	0.0651	0.0897	0.1196	0.1612	0.2151	0.2964
0.1900	0.0264	0.0460	0.0689	0.0950	0.1265	0.1704	0.2270	0.3113
0.2000	0.0278	0.0487	0.0726	0.1003	0.1335	0.1793	0.2388	0.3256
0.2100	0.0291	0.0513	0.0763	0.1056	0.1404	0.1883	0.2499	0.3401
0.2200	0.0307	0.0540	0.0802	0.1106	0.1473	0.1975	0.2613	0.3537
0.2300	0.0321	0.0564	0.0840	0.1157	0.1543	0.2065	0.2729	0.3668
0.2400	0.0337	0.0592	0.0879	0.1207	0.1612	0.2152	0.2845	0.3790
0.2500	0.0353	0.0620	0.0919	0.1261	0.1679	0.2241	0.2955	0.3899
0.2600	0.0368	0.0648	0.0958	0.1317	0.1749	0.2327	0.3067	0.3983
0.2700	0.0385	0.0673	0.0997	0.1370	0.1820	0.2417	0.3179	0.4039
0.2800	0.0399	0.0703	0.1040	0.1426	0.1889	0.2506	0.3286	0.4078
0.2900	0.0416	0.0730	0.1080	0.1482	0.1959	0.2596	0.3391	0.4111
0.3000	0.0432	0.0757	0.1123	0.1537	0.2032	0.2683	0.3500	0.4141
0.3100	0.0449	0.0785	0.1164	0.1592	0.2099	0.2772	0.3612	0.4172
0.3200	0.0465	0.0813	0.1207	0.1647	0.2170	0.2859	0.3717	0.4203
0.3300	0.0482	0.0841	0.1249	0.1702	0.2240	0.2945	0.3822	0.4234
0.3400	0.0498	0.0870	0.1290	0.1754	0.2312	0.3030	0.3922	0.4266
0.3500	0.0514	0.0898	0.1333	0.1808	0.2380	0.3117	0.4015	0.4298
0.3600	0.0530	0.0926	0.1375	0.1864	0.2451	0.3202	0.4092	0.4333
0.3700	0.0547	0.0955	0.1418	0.1920	0.2520	0.3289	0.4149	0.4366
0.3800	0.0563	0.0986	0.1460	0.1973	0.2592	0.3377	0.4189	0.4399
0.3900	0.0580	0.1014	0.1504	0.2030	0.2661	0.3463	0.4224	0.4429
0.4000	0.0598	0.1044	0.1545	0.2084	0.2730	0.3550	0.4254	0.4462
0.4100	0.0616	0.1074	0.1589	0.2138	0.2802	0.3633	0.4287	0.4496
0.4200	0.0634	0.1105	0.1632	0.2195	0.2875	0.3718	0.4319	0.4528
0.4300	0.0652	0.1135	0.1675	0.2248	0.2945	0.3801	0.4351	0.4563
0.4400	0.0670	0.1166	0.1720	0.2304	0.3013	0.3886	0.4384	0.4594
0.4500	0.0687	0.1195	0.1765	0.2359	0.3084	0.3966	0.4416	0.4626
0.4600	0.0704	0.1227	0.1807	0.2419	0.3155	0.4054	0.4448	0.4660
0.4700	0.0723	0.1257	0.1851	0.2479	0.3226	0.4136	0.4484	0.4695
0.4800	0.0741	0.1288	0.1892	0.2534	0.3299	0.4211	0.4515	0.4728
0.4900	0.0760	0.1320	0.1935	0.2590	0.3373	0.4274	0.4549	0.4761
0.5000	0.0779	0.1352	0.1982	0.2646	0.3443	0.4325	0.4584	0.4794
0.5100	0.0797	0.1385	0.2028	0.2703	0.3514	0.4363	0.4615	0.4828
0.5200	0.0817	0.1418	0.2073	0.2762	0.3583	0.4397	0.4649	0.4861
0.5300	0.0838	0.1450	0.2117	0.2817	0.3653	0.4430	0.4684	0.4895
0.5400	0.0857	0.1482	0.2162	0.2875	0.3722	0.4461	0.4717	0.4928
0.5500	0.0878	0.1514	0.2210	0.2935	0.3792	0.4492	0.4751	0.4961
0.5600	0.0897	0.1550	0.2255	0.2993	0.3863	0.4524	0.4786	0.4997
0.5700	0.0918	0.1583	0.2301	0.3054	0.3934	0.4556	0.4820	0.5030
0.5800	0.0937	0.1619	0.2346	0.3113	0.4003	0.4590	0.4853	0.5065
0.5900	0.0958	0.1652	0.2395	0.3169	0.4070	0.4622	0.4887	0.5100
0.6000	0.0977	0.1687	0.2442	0.3226	0.4141	0.4656	0.4924	0.5137
0.6100	0.1000	0.1721	0.2489	0.3286	0.4209	0.4689	0.4959	0.5172
0.6200	0.1021	0.1754	0.2536	0.3344	0.4276	0.4724	0.4993	0.5208
0.6300	0.1041	0.1788	0.2583	0.3402	0.4345	0.4758	0.5026	0.5243
0.6400	0.1063	0.1822	0.2630	0.3462	0.4409	0.4791	0.5061	0.5279
0.6500	0.1084	0.1858	0.2677	0.3522	0.4470	0.4824	0.5095	0.5315
0.6600	0.1103	0.1892	0.2724	0.3585	0.4521	0.4858	0.5128	0.5350
0.6700	0.1122	0.1925	0.2773	0.3643	0.4563	0.4893	0.5164	0.5386
0.6800	0.1142	0.1963	0.2822	0.3703	0.4598	0.4927	0.5199	0.5420
0.6900	0.1164	0.1999	0.2868	0.3762	0.4633	0.4962	0.5234	0.5456
0.7000	0.1186	0.2037	0.2917	0.3822	0.4668	0.4998	0.5267	0.5492
0.7100	0.1207	0.2072	0.2964	0.3883	0.4705	0.5030	0.5301	0.5529
0.7200	0.1229	0.2110	0.3009	0.3941	0.4738	0.5067	0.5336	0.5565
0.7300	0.1251	0.2146	0.3056	0.3998	0.4773	0.5100	0.5371	0.5600
0.7400	0.1275	0.2183	0.3105	0.4057	0.4808	0.5137	0.5407	0.5638
0.7500	0.1296	0.2221	0.3153	0.4117	0.4841	0.5172	0.5443	0.5674
0.7600	0.1320	0.2261	0.3204	0.4179	0.4875	0.5208	0.5480	0.5712
0.7700	0.1342	0.2299	0.3252	0.4238	0.4909	0.5242	0.5515	0.5747
0.7800	0.1368	0.2339	0.3302	0.4299	0.4944	0.5276	0.5549	0.5784
0.7900	0.1391	0.2375	0.3355	0.4356	0.4977	0.5310	0.5584	0.5822
0.8000	0.1415	0.2413	0.3404	0.4414	0.5014	0.5345	0.5619	0.5859
0.8100	0.1439	0.2452	0.3455	0.4470	0.5048	0.5380	0.5657	0.5896
0.8200	0.1462	0.2491	0.3507	0.4531	0.5084	0.5414	0.5695	0.5934
0.8300	0.1486	0.2532	0.3557	0.4587	0.5117	0.5452	0.5731	0.5972
0.8400	0.1509	0.2571	0.3607	0.4645	0.5151	0.5490	0.5769	0.6009
0.8500	0.1534	0.2607	0.3658	0.4702	0.5187	0.5526	0.5806	0.6047
0.8600	0.1557	0.2644	0.3709	0.4760	0.5223	0.5561	0.5844	0.6086
0.8700	0.1581	0.2684	0.3760	0.4811	0.5259	0.5597	0.5879	0.6124
0.8800	0.1607	0.2724	0.3811	0.4860	0.5295	0.5635	0.5918	0.6161
0.8900	0.1634	0.2764	0.3862	0.4902	0.5331	0.5672	0.5953	0.6199
0.9000	0.1663	0.2806	0.3912	0.4942	0.5368	0.5708	0.5990	0.6238
0.9100	0.1687	0.2847	0.3964	0.4979	0.5403	0.5745	0.6027	0.6275
0.9200	0.1712	0.2886	0.4014	0.5014	0.5441	0.5781	0.6064	0.6311
0.9300	0.1738	0.2925	0.4066	0.5050	0.5476	0.5817	0.6099	0.6351
0.9400	0.1765	0.2965	0.4115	0.5086	0.5513	0.5853	0.6136	0.6388
0.9500	0.1792	0.3006	0.4166	0.5119	0.5549	0.5889	0.6170	0.6426
0.9600	0.1817	0.3046	0.4218	0.5154	0.5584	0.5927	0.6207	0.6462
0.9700	0.1843	0.3085	0.4268	0.5188	0.5619	0.5964	0.6243	0.6500
0.9800	0.1871	0.3128	0.4320	0.5224	0.5655	0.6001	0.6283	0.6538
0.9900	0.1899	0.3168	0.4371	0.5260	0.5691	0.6039	0.6322	0.6574
1.0000	0.1926	0.3210	0.4419	0.5297	0.5727	0.6076	0.6359	0.6610
1.0100	0.1954	0.3255	0.4470	0.5333	0.5765	0.6111	0.6397	0.6648
1.0200	0.1982	0.3294	0.4521	0.5367	0.5802	0.6147	0.6434	0.6686
1.0300	0.2011	0.3337	0.4574	0.5403	0.5838	0.6182	0.6471	0.6723
1.0400	0.2037	0.3377	0.4626	0.5438	0.5874	0.6219	0.6506	0.6761
1.0500	0.2066	0.3421	0.4674	0.5471	0.5910	0.6258	0.6543	0.6796
1.0600	0.2094	0.3465	0.4729	0.5506	0.5947	0.6295	0.6581	0.6832
1.0700	0.2124	0.3508	0.4778	0.5542	0.5984	0.6330	0.6616	0.6868
1.0800	0.2151	0.3552	0.4829	0.5578	0.6021	0.6367	0.6655	0.6903
1.0900	0.2180	0.3594	0.4880	0.5615	0.6058	0.6403	0.6695	0.6939
1.1000	0.2209	0.3636	0.4930	0.5649	0.6094	0.6440	0.6731	0.6973
1.1100	0.2237	0.3681	0.4983	0.5687	0.6131	0.6475	0.6765	0.7009
1.1200	0.2266	0.3724	0.5035	0.5724	0.6169	0.6513	0.6801	0.7043
1.1300	0.2296	0.3765	0.5085	0.5760	0.6206	0.6549	0.6837	0.7079
1.1400	0.2326	0.3808	0.5138	0.5795	0.6242	0.6587	0.6875	0.7116
1.1500	0.2355	0.3855	0.5190	0.5832	0.6278	0.6624	0.6911	0.7151
1.1600	0.2384	0.3899	0.5242	0.5868	0.6314	0.6662	0.6947	0.7185
1.1700	0.2415	0.3943	0.5294	0.5903	0.6350	0.6697	0.6980	0.7221
1.1800	0.2446	0.3989	0.5343	0.5941	0.6387	0.6735	0.7015	0.7255
1.1900	0.2478	0.4033	0.5391	0.5976	0.6424	0.6772	0.7049	0.7290
1.2000	0.2508	0.4077	0.5437	0.6014	0.6461	0.6808	0.7086	0.7326
1.2100	0.2538	0.4120	0.5481	0.6051	0.6499	0.6844	0.7120	0.7362
1.2200	0.2569	0.4163	0.5519	0.6087	0.6536	0.6882	0.7156	0.7396
1.2300	0.2601	0.4206	0.5557	0.6124	0.6573	0.6919	0.7192	0.7431
1.2400	0.2633	0.4249	0.5595	0.6161	0.6610	0.6954	0.7227	0.7465
1.2500	0.2665	0.4293	0.5632	0.6196	0.6647	0.6991	0.7261	0.7499
1.2600	0.2696	0.4335	0.5668	0.6236	0.6684	0.7028	0.7298	0.7532
1.2700	0.2728	0.4378	0.5705	0.6272	0.6721	0.7064	0.7334	0.7568
1.2800	0.2760	0.4423	0.5741	0.6311	0.6757	0.7100	0.7370	0.7601
1.2900	0.2793	0.4470	0.5778	0.6345	0.6795	0.7136	0.7405	0.7637
1.3000	0.2827	0.4515	0.5815	0.6382	0.6829	0.7172	0.7440	0.7672
1.3100	0.2858	0.4560	0.5850	0.6418	0.6865	0.7207	0.7472	0.7708
1.3200	0.2891	0.4607	0.5888	0.6455	0.6902	0.7244	0.7510	0.7740
1.3300	0.2923	0.4654	0.5924	0.6492	0.6939	0.7279	0.7545	0.7776
1.3400	0.2958	0.4700	0.5961	0.6530	0.6974	0.7316	0.7579	0.7808
1.3500	0.2992	0.4745	0.5998	0.6569	0.7008	0.7351	0.7611	0.7842
1.3600	0.3024	0.4792	0.6034	0.6607	0.7044	0.7385	0.7645	0.7876
1.3700	0.3057	0.4839	0.6070	0.6644	0.7080	0.7421	0.7678	0.7909
1.3800	0.3092	0.4883	0.6106	0.6682	0.7116	0.7456	0.7713	0.7941
1.3900	0.3126	0.4929	0.6144	0.6721	0.7152	0.7489	0.7746	0.7971
1.4000	0.3161	0.4973	0.6180	0.6758	0.7187	0.7523	0.7778	0.8001
1.4100	0.3194	0.5020	0.6216	0.6796	0.7224	0.7557	0.7813	0.8035
1.4200	0.3228	0.5067	0.6252	0.6833	0.7258	0.7592	0.7845	0.8068
1.4300	0.3263	0.5115	0.6289	0.6868	0.7293	0.7625	0.7878	0.8100
1.4400	0.3298	0.5163	0.6325	0.6904	0.7328	0.7660	0.7911	0.8133
1.4500	0.3334	0.5209	0.6363	0.6940	0.7364	0.7691	0.7944	0.8163
1.4600	0.3371	0.5256	0.6399	0.6976	0.7399	0.7724	0.7976	0.8193
1.4700	0.3407	0.5303	0.6438	0.7013	0.7432	0.7758	0.8011	0.8225
1.4800	0.3443	0.5352	0.6475	0.7050	0.7468	0.7793	0.8043	0.8257
1.4900	0.3478	0.5399	0.6511	0.7087	0.7503	0.7825	0.8074	0.8287
1.5000	0.3512	0.5445	0.6547	0.7125	0.7539	0.7858	0.8107	0.8316
1.5100	0.3550	0.5493	0.6583	0.7160	0.7573	0.7892	0.8138	0.8344
1.5200	0.3585	0.5539	0.6618	0.7197	0.7608	0.7925	0.8169	0.8374
1.5300	0.3620	0.5586	0.6654	0.7232	0.7640	0.7956	0.8199	0.8404
1.5400	0.3659	0.5632	0.6691	0.7268	0.7676	0.7990	0.8231	0.8435
1.5500	0.3697	0.5681	0.6729	0.7304	0.7711	0.8022	0.8262	0.8463
1.5600	0.3732	0.5726	0.6766	0.7339	0.7743	0.8052	0.8293	0.8490
1.5700	0.3770	0.5771	0.6803	0.7374	0.7777	0.8085	0.8323	0.8516
1.5800	0.3808	0.5813	0.6838	0.7408	0.7809	0.8118	0.8354	0.8544
1.5900	0.3845	0.5861	0.6874	0.7444	0.7843	0.8147	0.8382	0.8571
1.6000	0.3882	0.5907	0.6911	0.7480	0.7875	0.8180	0.8411	0.8598
1.6100	0.3919	0.5952	0.6946	0.7513	0.7908	0.8211	0.8439	0.8625
1.6200	0.3957	0.5998	0.6982	0.7550	0.7942	0.8241	0.8469	0.8652
1.6300	0.3995	0.6044	0.7016	0.7583	0.7975	0.8271	0.8497	0.8679
1.6400	0.4032	0.6089	0.7054	0.7616	0.8006	0.8301	0.8525	0.8705
1.6500	0.4070	0.6134	0.7091	0.7651	0.8040	0.8330	0.8553	0.8732
1.6600	0.4110	0.6180	0.7128	0.7685	0.8071	0.8357	0.8581	0.8758
1.6700	0.4148	0.6225	0.7165	0.7718	0.8105	0.8384	0.8609	0.8784
1.6800	0.4186	0.6271	0.7202	0.7753	0.8139	0.8413	0.8635	0.8808
1.6900	0.4226	0.6316	0.7236	0.7788	0.8171	0.8441	0.8662	0.8833
1.7000	0.4263	0.6358	0.7270	0.7821	0.8201	0.8469	0.8689	0.8858
1.7100	0.4305	0.6404	0.7305	0.7853	0.8231	0.8499	0.8714	0.8883
1.7200	0.4345	0.6448	0.7339	0.7885	0.8265	0.8525	0.8739	0.8906
1.7300	0.4382	0.6492	0.7374	0.7918	0.8295	0.8554	0.8765	0.8931
1.7400	0.4421	0.6534	0.7407	0.7948	0.8324	0.8583	0.8790	0.8953
1.7500	0.4461	0.6577	0.7441	0.7981	0.8354	0.8610	0.8816	0.8978
1.7600	0.4502	0.6617	0.7474	0.8014	0.8385	0.8639	0.8839	0.9001
1.7700	0.4542	0.6656	0.7507	0.8047	0.8414	0.8666	0.8864	0.9025
1.7800	0.4583	0.6693	0.7540	0.8077	0.8443	0.8692	0.8889	0.9047
1.7900	0.4625	0.6731	0.7574	0.8109	0.8472	0.8720	0.8914	0.9069
1.8000	0.4666	0.6767	0.7607	0.8139	0.8500	0.8747	0.8936	0.9091
1.8100	0.4706	0.6805	0.7641	0.8170	0.8530	0.8774	0.8961	0.9114
1.8200	0.4746	0.6843	0.7676	0.8201	0.8557	0.8798	0.8983	0.9135
1.8300	0.4787	0.6881	0.7709	0.8231	0.8586	0.8824	0.9005	0.9156
1.8400	0.4828	0.6917	0.7741	0.8261	0.8612	0.8850	0.9028	0.9177
1.8500	0.4866	0.6952	0.7773	0.8292	0.8638	0.8875	0.9051	0.9197
1.8600	0.4907	0.6988	0.7807	0.8321	0.8664	0.8900	0.9072	0.9217
1.8700	0.4946	0.7023	0.7841	0.8349	0.8691	0.8924	0.9095	0.9238
1.8800	0.4988	0.7063	0.7874	0.8378	0.8718	0.8948	0.9116	0.9257
1.8900	0.5031	0.7099	0.7907	0.8407	0.8745	0.8971	0.9137	0.9277
1.9000	0.5072	0.7135	0.7942	0.8434	0.8770	0.8995	0.9158	0.9294
1.9100	0.5113	0.7172	0.7970	0.8463	0.8795	0.9019	0.9178	0.9313
1.9200	0.5153	0.7207	0.8001	0.8491	0.8820	0.9040	0.9199	0.9331
1.9300	0.5196	0.7243	0.8035	0.8520	0.8844	0.9062	0.9217	0.9349
1.9400	0.5237	0.7278	0.8066	0.8550	0.8867	0.9084	0.9239	0.9367
1.9500	0.5277	0.7314	0.8098	0.8579	0.8891	0.9105	0.9259	0.9385
1.9600	0.5318	0.7349	0.8131	0.8607	0.8916	0.9127	0.9279	0.9404
1.9700	0.5357	0.7384	0.8164	0.8634	0.8940	0.9149	0.9300	0.9420
1.9800	0.5399	0.7418	0.8193	0.8662	0.8964	0.9169	0.9319	0.9438
1.9900	0.5441	0.7451	0.8221	0.8687	0.8989	0.9188	0.9336	0.9454
2.0000	0.5482	0.7486	0.8250	0.8713	0.9013	0.9210	0.9353	0.9470
2.0100	0.5526	0.7521	0.8281	0.8741	0.9036	0.9230	0.9370	0.9486
2.0200	0.5567	0.7552	0.8310	0.8767	0.9058	0.9249	0.9387	0.9501
2.0300	0.5610	0.7585	0.8340	0.8794	0.9080	0.9268	0.9403	0.9516
2.0400	0.5652	0.7617	0.8368	0.8818	0.9103	0.9286	0.9421	0.9531
2.0500	0.5694	0.7651	0.8397	0.8841	0.9125	0.9305	0.9436	0.9545
2.0600	0.5735	0.7688	0.8425	0.8867	0.9146	0.9323	0.9452	0.9560
2.0700	0.5776	0.7721	0.8455	0.8892	0.9168	0.9342	0.9468	0.9573
2.0800	0.5816	0.7755	0.8484	0.8916	0.9189	0.9358	0.9484	0.9586
2.0900	0.5857	0.7787	0.8513	0.8939	0.9210	0.9377	0.9499	0.9600
2.1000	0.5899	0.7819	0.8541	0.8963	0.9229	0.9395	0.9513	0.9613
2.1100	0.5940	0.7851	0.8570	0.8987	0.9250	0.9411	0.9528	0.9626
2.1200	0.5981	0.7884	0.8599	0.9009	0.9269	0.9428	0.9543	0.9638
2.1300	0.6020	0.7917	0.8629	0.9033	0.9290	0.9444	0.9557	0.9650
2.1400	0.6062	0.7947	0.8657	0.9055	0.9308	0.9459	0.9570	0.9661
2.1500	0.6103	0.7980	0.8684	0.9078	0.9328	0.9474	0.9583	0.9672
2.1600	0.6145	0.8012	0.8711	0.9102	0.9346	0.9489	0.9595	0.9683
2.1700	0.6185	0.8044	0.8738	0.9125	0.9363	0.9504	0.9608	0.9693
2.1800	0.6223	0.8077	0.8766	0.9147	0.9381	0.9518	0.9621	0.9703
2.1900	0.6265	0.8108	0.8792	0.9169	0.9397	0.9533	0.9633	0.9714
2.2000	0.6306	0.8138	0.8818	0.9190	0.9414	0.9547	0.9645	0.9725
2.2100	0.6345	0.8169	0.8841	0.9210	0.9430	0.9560	0.9655	0.9735
2.2200	0.6387	0.8198	0.8867	0.9229	0.9446	0.9574	0.9665	0.9743
2.2300	0.6429	0.8228	0.8890	0.9250	0.9463	0.9587	0.9676	0.9752
2.2400	0.6470	0.8261	0.8915	0.9269	0.9477	0.9600	0.9687	0.9761
2.2500	0.6511	0.8291	0.8938	0.9287	0.9492	0.9614	0.9698	0.9770
2.2600	0.6552	0.8324	0.8963	0.9306	0.9507	0.9628	0.9709	0.9778
2.2700	0.6594	0.8353	0.8985	0.9323	0.9522	0.9640	0.9720	0.9787
2.2800	0.6632	0.8384	0.9010	0.9342	0.9536	0.9652	0.9729	0.9794
2.2900	0.6674	0.8410	0.9033	0.9359	0.9551	0.9664	0.9739	0.9801
2.3000	0.6715	0.8439	0.9055	0.9378	0.9565	0.9676	0.9748	0.9809
2.3100	0.6758	0.8470	0.9075	0.9394	0.9578	0.9687	0.9758	0.9816
2.3200	0.6799	0.8500	0.9098	0.9411	0.9592	0.9697	0.9767	0.9823
2.3300	0.6841	0.8530	0.9120	0.9429	0.9605	0.9708	0.9776	0.9830
2.3400	0.6882	0.8558	0.9140	0.9446	0.9619	0.9719	0.9784	0.9836
2.3500	0.6921	0.8586	0.9162	0.9462	0.9632	0.9728	0.9792	0.9842
2.3600	0.6962	0.8613	0.9183	0.9479	0.9643	0.9738	0.9800	0.9849
2.3700	0.7002	0.8640	0.9204	0.9494	0.9655	0.9747	0.9808	0.9855
2.3800	0.7040	0.8667	0.9224	0.9509	0.9667	0.9757	0.9815	0.9861
2.3900	0.7080	0.8695	0.9243	0.9522	0.9678	0.9766	0.9822	0.9868
2.4000	0.7118	0.8721	0.9262	0.9537	0.9689	0.9775	0.9829	0.9873
2.4100	0.7157	0.8748	0.9281	0.9551	0.9699	0.9783	0.9835	0.9878
2.4200	0.7196	0.8774	0.9299	0.9564	0.9710	0.9790	0.9842	0.9883
2.4300	0.7235	0.8801	0.9317	0.9578	0.9720	0.9800	0.9848	0.9888
2.4400	0.7273	0.8828	0.9335	0.9590	0.9730	0.9808	0.9855	0.9893
2.4500	0.7310	0.8855	0.9353	0.9604	0.9740	0.9815	0.9861	0.9897
2.4600	0.7352	0.8878	0.9372	0.9617	0.9749	0.9822	0.9867	0.9902
2.4700	0.7389	0.8902	0.9389	0.9630	0.9759	0.9830	0.9873	0.9907
2.4800	0.7427	0.8926	0.9406	0.9642	0.9768	0.9837	0.9878	0.9912
2.4900	0.7465	0.8949	0.9422	0.9654	0.9776	0.9844	0.9883	0.9916
2.5000	0.7502	0.8972	0.9439	0.9665	0.9785	0.9850	0.9888	0.9920
2.5100	0.7539	0.8996	0.9456	0.9675	0.9794	0.9856	0.9893	0.9924
2.5200	0.7575	0.9019	0.9471	0.9686	0.9802	0.9861	0.9898	0.9927
2.5300	0.7612	0.9043	0.9485	0.9696	0.9810	0.9868	0.9903	0.9931
2.5400	0.7650	0.9064	0.9501	0.9708	0.9817	0.9873	0.9908	0.9934
2.5500	0.7688	0.9087	0.9516	0.9718	0.9824	0.9879	0.9911	0.9938
2.5600	0.7725	0.9109	0.9531	0.9728	0.9831	0.9884	0.9915	0.9941
2.5700	0.7763	0.9129	0.9545	0.9737	0.9839	0.9889	0.9918	0.9944
2.5800	0.7800	0.9152	0.9559	0.9747	0.9846	0.9894	0.9922	0.9947
2.5900	0.7835	0.9172	0.9574	0.9755	0.9851	0.9899	0.9926	0.9950
2.6000	0.7870	0.9192	0.9589	0.9764	0.9856	0.9903	0.9931	0.9952
2.6100	0.7906	0.9210	0.9602	0.9772	0.9863	0.9907	0.9934	0.9955
2.6200	0.7939	0.9230	0.9614	0.9782	0.9869	0.9912	0.9938	0.9958
2.6300	0.7974	0.9249	0.9627	0.9789	0.9874	0.9915	0.9940	0.9960
2.6400	0.8009	0.9269	0.9637	0.9798	0.9880	0.9918	0.9943	0.9962
2.6500	0.8044	0.9288	0.9650	0.9805	0.9886	0.9922	0.9946	0.9964
2.6600	0.8079	0.9305	0.9661	0.9813	0.9891	0.9926	0.9949	0.9966
2.6700	0.8113	0.9324	0.9673	0.9820	0.9896	0.9930	0.9951	0.9967
2.6800	0.8143	0.9342	0.9683	0.9828	0.9901	0.9933	0.9954	0.9969
2.6900	0.8177	0.9360	0.9695	0.9835	0.9905	0.9937	0.9956	0.9972
2.7000	0.8211	0.9377	0.9706	0.9842	0.9909	0.9940	0.9959	0.9973
2.7100	0.8243	0.9393	0.9715	0.9849	0.9913	0.9943	0.9961	0.9975
2.7200	0.8275	0.9410	0.9725	0.9856	0.9917	0.9947	0.9963	0.9976
2.7300	0.8310	0.9426	0.9735	0.9862	0.9921	0.9949	0.9965	0.9978
2.7400	0.8342	0.9442	0.9744	0.9867	0.9925	0.9951	0.9966	0.9979
2.7500	0.8374	0.9459	0.9754	0.9872	0.9929	0.9954	0.9968	0.9980
2.7600	0.8407	0.9473	0.9763	0.9878	0.9932	0.9957	0.9970	0.9982
2.7700	0.8439	0.9488	0.9772	0.9883	0.9935	0.9959	0.9972	0.9983
2.7800	0.8471	0.9503	0.9780	0.9888	0.9938	0.9962	0.9973	0.9984
2.7900	0.8503	0.9517	0.9788	0.9893	0.9942	0.9964	0.9975	0.9985
2.8000	0.8535	0.9533	0.9797	0.9897	0.9945	0.9966	0.9976	0.9986
2.8100	0.8565	0.9547	0.9804	0.9901	0.9947	0.9968	0.9978	0.9987
2.8200	0.8593	0.9560	0.9811	0.9906	0.9950	0.9970	0.9979	0.9988
2.8300	0.8622	0.9575	0.9819	0.9910	0.9953	0.9971	0.9981	0.9988
2.8400	0.8652	0.9590	0.9826	0.9915	0.9955	0.9973	0.9982	0.9989
2.8500	0.8680	0.9603	0.9833	0.9919	0.9957	0.9974	0.9983	0.9990
2.8600	0.8708	0.9617	0.9839	0.9923	0.9959	0.9976	0.9984	0.9990
2.8700	0.8736	0.9629	0.9846	0.9927	0.9961	0.9977	0.9985	0.9991
2.8800	0.8763	0.9641	0.9852	0.9930	0.9964	0.9978	0.9986	0.9992
2.8900	0.8791	0.9653	0.9858	0.9934	0.9965	0.9980	0.9987	0.9992
2.9000	0.8818	0.9664	0.9864	0.9936	0.9967	0.9981	0.9988	0.9993
2.9100	0.8845	0.9675	0.9869	0.9939	0.9969	0.9983	0.9988	0.9993
2.9200	0.8873	0.9686	0.9874	0.9942	0.9971	0.9984	0.9989	0.9994
2.9300	0.8898	0.9696	0.9879	0.9946	0.9973	0.9985	0.9990	0.9994
2.9400	0.8924	0.9707	0.9885	0.9948	0.9975	0.9986	0.9991	0.9995
2.9500	0.8950	0.9717	0.9890	0.9950	0.9976	0.9987	0.9992	0.9995
2.9600	0.8974	0.9727	0.9895	0.9952	0.9978	0.9988	0.9992	0.9995
2.9700	0.8999	0.9737	0.9899	0.9955	0.9979	0.9989	0.9993	0.9996
2.9800	0.9022	0.9746	0.9903	0.9958	0.9981	0.9990	0.9994	0.9996
2.9900	0.9044	0.9757	0.9908	0.9960	0.9981	0.9990	0.9994	0.9996
3.0000	0.9068	0.9765	0.9912	0.9962	0.9982	0.9991	0.9994	0.9996
3.0100	0.9092	0.9773	0.9916	0.9964	0.9983	0.9991	0.9995	0.9997
3.0200	0.9114	0.9783	0.9920	0.9966	0.9985	0.9992	0.9995	0.9997
3.0300	0.9135	0.9791	0.9924	0.9968	0.9985	0.9993	0.9996	0.9998
3.0400	0.9156	0.9799	0.9927	0.9969	0.9986	0.9993	0.9996	0.9998
3.0500	0.9177	0.9806	0.9931	0.9971	0.9987	0.9993	0.9996	0.9998
3.0600	0.9198	0.9815	0.9934	0.9973	0.9988	0.9994	0.9996	0.9998
3.0700	0.9218	0.9822	0.9937	0.9974	0.9989	0.9994	0.9997	0.9998
3.0800	0.9238	0.9829	0.9940	0.9976	0.9990	0.9995	0.9997	0.9998
3.0900	0.9260	0.9836	0.9943	0.9977	0.9991	0.9995	0.9997	0.9999
3.1000	0.9281	0.9843	0.9946	0.9979	0.9991	0.9995	0.9998	0.9999
3.1100	0.9299	0.9849	0.9949	0.9980	0.9992	0.9996	0.9998	0.9999
3.1200	0.9317	0.9856	0.9952	0.9981	0.9993	0.9996	0.9998	0.9999
3.1300	0.9337	0.9862	0.9954	0.9982	0.9993	0.9996	0.9998	0.9999
3.1400	0.9355	0.9867	0.9957	0.9983	0.9994	0.9996	0.9998	0.9999
3.1500	0.9373	0.9873	0.9959	0.9984	0.9994	0.9997	0.9999	0.9999
3.1600	0.9392	0.9879	0.9961	0.9985	0.9995	0.9997	0.9999	0.9999
3.1700	0.9408	0.9884	0.9964	0.9986	0.9995	0.9997	0.9999	0.9999
3.1800	0.9425	0.9888	0.9966	0.9987	0.9996	0.9997	0.9999	0.9999
3.1900	0.9443	0.9893	0.9967	0.9988	0.9996	0.9998	0.9999	1.0000
3.2000	0.9461	0.9898	0.9969	0.9988	0.9996	0.9998	0.9999	1.0000
3.2100	0.9475	0.9902	0.9971	0.9989	0.9996	0.9998	0.9999	1.0000
3.2200	0.9492	0.9908	0.9972	0.9990	0.9997	0.9998	0.9999	1.0000
3.2300	0.9508	0.9911	0.9973	0.9991	0.9997	0.9998	0.9999	1.0000
3.2400	0.9522	0.9915	0.9975	0.9991	0.9997	0.9998	0.9999	1.0000
3.2500	0.9537	0.9919	0.9976	0.9992	0.9997	0.9999	0.9999	1.0000
3.2600	0.9552	0.9923	0.9978	0.9992	0.9998	0.9999	0.9999	1.0000
3.2700	0.9567	0.9927	0.9979	0.9993	0.9998	0.9999	1.0000	1.0000
3.2800	0.9580	0.9931	0.9981	0.9993	0.9998	0.9999	1.0000	1.0000
3.2900	0.9593	0.9935	0.9982	0.9994	0.9998	0.9999	1.0000	1.0000
3.3000	0.9606	0.9937	0.9983	0.9994	0.9998	0.9999	1.0000	1.0000
3.3100	0.9617	0.9941	0.9984	0.9995	0.9998	0.9999	1.0000	1.0000
3.3200	0.9630	0.9943	0.9985	0.9995	0.9998	0.9999	1.0000	1.0000
3.3300	0.9642	0.9946	0.9986	0.9996	0.9999	0.9999	1.0000	1.0000
3.3400	0.9653	0.9949	0.9987	0.9996	0.9999	0.9999	1.0000	1.0000
3.3500	0.9665	0.9951	0.9987	0.9996	0.9999	0.9999	1.0000	1.0000
3.3600	0.9677	0.9954	0.9988	0.9996	0.9999	0.9999	1.0000	1.0000
3.3700	0.9688	0.9957	0.9989	0.9996	0.9999	1.0000	1.0000	1.0000
3.3800	0.9699	0.9959	0.9990	0.9997	0.9999	1.0000	1.0000	1.0000
3.3900	0.9710	0.9961	0.9991	0.9997	0.9999	1.0000	1.0000	1.0000
3.4000	0.9720	0.9963	0.9991	0.9997	0.9999	1.0000	1.0000	1.0000
3.4100	0.9730	0.9965	0.9992	0.9997	0.9999	1.0000	1.0000	1.0000
3.4200	0.9739	0.9967	0.9993	0.9997	0.9999	1.0000	1.0000	1.0000
3.4300	0.9749	0.9969	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000
3.4400	0.9758	0.9971	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000
3.4500	0.9767	0.9972	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000
3.4600	0.9775	0.9974	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000
3.4700	0.9783	0.9976	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
3.4800	0.9792	0.9978	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
3.4900	0.9799	0.9979	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.5000	0.9806	0.9981	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.5100	0.9815	0.9982	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.5200	0.9822	0.9983	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.5300	0.9829	0.9984	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.5400	0.9836	0.9986	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.5500	0.9843	0.9987	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.5600	0.9850	0.9988	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
3.5700	0.9856	0.9988	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
3.5800	0.9862	0.9989	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.5900	0.9868	0.9990	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.6000	0.9873	0.9990	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.6100	0.9878	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6200	0.9883	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6300	0.9889	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6400	0.9895	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6500	0.9899	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6600	0.9903	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6700	0.9908	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6800	0.9912	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.6900	0.9916	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7000	0.9920	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7100	0.9924	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7200	0.9927	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7300	0.9931	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7400	0.9934	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7500	0.9938	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7600	0.9941	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.7700	0.9944	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.7800	0.9947	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.7900	0.9949	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8000	0.9952	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8100	0.9955	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8200	0.9957	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8300	0.9959	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8400	0.9962	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8500	0.9963	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8600	0.9966	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8700	0.9968	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8800	0.9970	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.8900	0.9971	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9000	0.9973	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9100	0.9975	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9200	0.9977	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9300	0.9978	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9400	0.9979	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9500	0.9981	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9600	0.9982	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9700	0.9983	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9800	0.9984	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9900	0.9985	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0000	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0100	0.9987	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0200	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0300	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0400	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0500	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0600	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0700	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0800	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0900	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1000	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1100	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1200	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1300	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1400	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1500	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1600	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1700	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1800	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1900	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2000	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2100	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2200	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2300	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2400	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2500	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2600	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2700	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2800	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2900	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3300	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.4736	0.8753	0.4762	0.4536	1.4478	0.7317	2.5010	1.2132	1.0000	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524
2.0000	1.8146	0.8429	1.2356	2.6715	0.0111	0.7396	0.6719	0.6379	11.0000	1.7364	1.0614	1.0806	0.4910	0.2836	0.6384	0.2358	0.2955	0.7279
3.0000	1.0954	1.2048	0.1587	1.6529	1.6783	0.3054	0.1441	1.1182	21.0000	2.1052	1.3022	1.0743	0.4032	0.2791	0.4049	0.2397	0.2902	0.7624
4.0000	0.2076	1.5893	1.4209	2.3799	0.3256	1.3309	0.4920	0.9108	31.0000	2.0795	1.2793	0.9508	0.5136	0.3404	0.3992	0.3988	0.3339	0.7869
5.0000	2.0046	0.2001	1.6722	1.2935	1.3234	0.0510	0.5950	0.7700	41.0000	2.1186	1.1969	0.9199	0.6146	0.3725	0.4784	0.4023	0.3249	0.8035
6.0000	2.5665	2.8374	2.4212	0.1896	0.2886	0.4349	0.0490	1.1812	51.0000	2.1012	1.2703	0.9483	0.6162	0.4625	0.4570	0.3857	0.2757	0.8146
7.0000	1.3948	1.3955	0.6502	2.5401	1.0372	2.0433	0.0893	0.8930	61.0000	2.1163	1.3223	0.9488	0.6535	0.4663	0.4719	0.3710	0.2979	0.8310
8.0000	0.4192	1.6540	1.4986	1.6619	0.5701	0.0426	2.2208	0.8896	71.0000	2.1093	1.3898	0.9816	0.7072	0.5282	0.4592	0.3913	0.3507	0.8647
9.0000	1.4150	0.9200	1.0438	2.1696	0.5833	1.1424	1.3668	0.2598	81.0000	2.1794	1.4745	0.9785	0.7381	0.5276	0.4522	0.4429	0.3532	0.8933
10.0000	2.9709	0.4999	1.1819	0.9175	2.1599	1.2113	1.6877	0.2417	91.0000	2.1900	1.5015	1.0008	0.7852	0.5638	0.4875	0.5001	0.3643	0.9242
11.0000	1.7578	2.6861	2.9066	2.2484	0.9828	0.2452	1.1981	1.4091	101.0000	2.1412	1.5749	1.0378	0.8169	0.6294	0.5008	0.5115	0.3659	0.9473
12.0000	2.2975	0.3081	0.6147	0.7154	0.0017	0.9407	0.2074	0.0853	111.0000	2.1674	1.5603	1.0661	0.8206	0.6630	0.5415	0.4939	0.3628	0.9594
13.0000	1.7269	0.4238	0.6740	0.1503	0.3542	0.3355	0.0481	0.0474	121.0000	2.1905	1.5941	1.0941	0.8371	0.6904	0.5521	0.5379	0.3706	0.9833
14.0000	0.6376	0.3684	0.6736	0.1934	0.5613	0.2689	1.3869	0.6339	131.0000	2.2012	1.6176	1.1133	0.8540	0.6834	0.5928	0.5385	0.3835	0.9980
15.0000	0.3958	1.0040	0.1311	1.6662	0.3380	0.4066	0.5899	0.9045	141.0000	2.2152	1.6421	1.1525	0.8451	0.6997	0.6007	0.5215	0.3887	1.0082
16.0000	1.9838	0.6256	0.5946	2.3356	1.0840	1.5620	1.4137	1.3716	151.0000	2.2310	1.6416	1.1619	0.8331	0.7181	0.5998	0.5353	0.3883	1.0136
17.0000	2.1042	1.8086	1.0018	0.1614	0.5129	0.7780	1.5822	0.0470	161.0000	2.2444	1.6422	1.1743	0.8189	0.7355	0.6092	0.5516	0.3849	1.0201
18.0000	0.6929	0.4822	0.8897	1.7220	1.1265	0.9254	0.0050	1.9310	171.0000	2.2458	1.6494	1.2033	0.8224	0.7431	0.6150	0.5611	0.3853	1.0282
19.0000	2.1544	1.8632	0.7525	0.8978	0.0475	0.0765	0.2934	0.6543	181.0000	2.2257	1.6566	1.2199	0.8178	0.7670	0.6150	0.5441	0.4001	1.0308
20.0000	2.7500	1.2449	0.3818	0.3421	0.6030	0.3164	0.7018	0.6291	191.0000	2.2438	1.6885	1.2311	0.8319	0.7688	0.6194	0.5500	0.4115	1.0431
21.0000	3.0825	1.3462	1.3433	0.7019	0.5585	1.2351	0.0910	0.1650	201.0000	2.2518	1.6927	1.2353	0.8343	0.7774	0.6285	0.5480	0.4270	1.0494
22.0000	2.8150	2.6979	1.4663	0.4539	1.0736	2.1138	1.5789	1.9780	211.0000	2.2782	1.7252	1.2469	0.8619	0.8000	0.6383	0.5597	0.4388	1.0686
23.0000	2.4138	0.4661	0.5813	0.8385	1.4449	1.8911	0.3959	0.2133	221.0000	2.2772	1.7257	1.2675	0.9016	0.8259	0.6391	0.5874	0.4303	1.0818
24.0000	2.7895	0.8434	0.8349	0.4174	0.1245	0.3786	1.7843	0.9218	231.0000	2.3013	1.7414	1.2945	0.9432	0.8292	0.6594	0.6024	0.4471	1.1023
25.0000	3.2134	0.8602	0.3836	1.5902	0.9917	0.0192	0.2647	1.8689	241.0000	2.3028	1.7957	1.3127	0.9346	0.8556	0.6591	0.5985	0.4602	1.1149
26.0000	0.9007	0.5259	0.3263	1.3740	1.3645	0.5363	1.0516	1.6957	251.0000	2.3106	1.8265	1.3248	0.9569	0.8616	0.6836	0.6079	0.4860	1.1322
27.0000	3.5590	1.2831	2.1047	0.7061	0.4811	1.6768	0.2557	0.8261	261.0000	2.3342	1.8351	1.3745	0.9652	0.8880	0.6803	0.6257	0.4972	1.1500
28.0000	1.7160	0.2762	2.1285	0.6755	0.5055	0.7577	0.0986	1.7801	271.0000	2.3386	1.8419	1.3844	0.9884	0.8909	0.7108	0.6251	0.4839	1.1580
29.0000	1.5628	3.0871	0.1882	0.8507	0.3449	1.8182	0.2685	0.9981	281.0000	2.3278	1.8191	1.3890	0.9881	0.9280	0.7269	0.6035	0.4957	1.1598
30.0000	1.5592	0.8716	1.1490	0.1845	1.0783	0.4155	0.2356	0.2408	291.0000	2.3285	1.7961	1.3925	0.9841	0.9208	0.7387	0.5745	0.5095	1.1556
31.0000	1.1900	3.0475	1.9641	0.3132	1.7284	0.4741	1.1100	2.0043	301.0000	2.3707	1.7586	1.3775	0.9874	0.9017	0.7479	0.5715	0.4971	1.1515
32.0000	0.5659	2.5739	0.4305	0.9192	0.8325	0.3759	1.6995	0.1366	311.0000	2.3968	1.7533	1.3594	0.9810	0.8910	0.7348	0.5846	0.5132	1.1518
33.0000	2.8065	1.0034	0.9180	1.4628	0.1480	0.4169	1.8580	1.6589	321.0000	2.3727	1.7429	1.3394	0.9921	0.8806	0.7255	0.5732	0.5109	1.1422
34.0000	2.7925	3.8827	2.2262	2.0232	0.0195	1.5407	0.0508	0.8479	331.0000	2.3743	1.7249	1.3440	0.9995	0.8879	0.7177	0.5519	0.5155	1.1395
35.0000	0.2037	0.6520	0.3851	0.6794	0.4044	1.7317	1.5335	0.5465	341.0000	2.4117	1.6989	1.3310	1.0172	0.8743	0.7263	0.5651	0.5216	1.1433
36.0000	2.6763	1.3872	1.2516	1.5933	0.7951	1.8599	0.8080	0.2125	351.0000	2.3859	1.7039	1.3464	1.0439	0.8670	0.7238	0.5513	0.5303	1.1441
37.0000	0.9091	2.1639	1.2243	1.2843	0.3470	0.9337	0.2471	0.0079	361.0000	2.3910	1.6832	1.3445	1.0738	0.8635	0.7225	0.5434	0.5313	1.1442
38.0000	2.5639	0.3656	2.7457	1.9667	1.0071	1.4126	0.0026	2.1553	371.0000	2.3870	1.6807	1.3081	1.0860	0.8470	0.7109	0.5469	0.5337	1.1375
39.0000	0.8850	1.9505	0.2251	1.1423	1.4570	0.6962	0.9910	1.0468	381.0000	2.4136	1.6546	1.2939	1.1168	0.8496	0.7110	0.5681	0.5245	1.1415
40.0000	1.7674	2.2170	2.0531	0.9727	1.7347	0.4112	0.2118	0.9981	391.0000	2.4173	1.6207	1.2978	1.1144	0.8782	0.7129	0.5770	0.5043	1.1403
41.0000	2.1506	1.7239	0.6314	0.6791	0.0092	0.7299	0.7258	0.2508	401.0000	2.4367	1.6250	1.2933	1.1226	0.8764	0.6813	0.5824	0.4887	1.1383
42.0000	3.1069	0.1515	0.2909	1.0064	0.5096	0.6386	2.6558	1.5939	411.0000	2.4445	1.6195	1.3011	1.1278	0.8909	0.6782	0.6077	0.4981	1.1460
43.0000	0.0630	0.5915	0.6089	0.2321	1.3913	0.8121	0.0862	0.2254	421.0000	2.4453	1.6365	1.2777	1.1370	0.8916	0.6984	0.6003	0.5044	1.1489
44.0000	1.3762	0.5093	1.3874	2.9194	0.3270	0.3801	0.0289	0.6994	431.0000	2.4700	1.6485	1.2923	1.1184	0.9108	0.6860	0.5731	0.4936	1.1491
45.0000	2.0375	2.5670	0.2042	0.5657	0.2660	1.1706	0.0204	0.1862	441.0000	2.4685	1.6482	1.2859	1.1243	0.9136	0.7033	0.5897	0.4998	1.1542
46.0000	1.5600	1.6992	2.1061	0.6257	0.6301	0.3322	1.9308	0.5721	451.0000	2.4786	1.6475	1.2780	1.1074	0.9126	0.6828	0.6002	0.4938	1.1501
47.0000	1.5847	2.1799	1.1300	0.2502	3.2919	0.8644	0.1690	0.1972	461.0000	2.4651	1.6280	1.2520	1.1259	0.9064	0.6819	0.5931	0.4935	1.1433
48.0000	2.3829	1.3656	0.8189	1.0232	1.1097	2.3322	0.0486	0.6152	471.0000	2.4242	1.6305	1.2531	1.1233	0.9076	0.6800	0.5899	0.5036	1.1390
49.0000	1.2664	1.9124	2.3256	1.1470	0.4676	1.9762	0.2020	0.1819	481.0000	2.4278	1.6318	1.2717	1.1223	0.8995	0.6662	0.6026	0.4804	1.1378
50.0000	2.8278	2.2225	1.8330	0.5737	2.3921	0.0765	0.1139	0.1030	491.0000	2.4573	1.6515	1.2936	1.1176	0.9129	0.6608	0.6034	0.4735	1.1463
51.0000	1.2426	1.6522	1.9285	2.4249	2.0767	0.4571	0.1396	0.1239	501.0000	2.4284	1.6568	1.3127	1.1161	0.9247	0.6322	0.6034	0.4710	1.1432
52.0000	2.3193	0.3544	0.0890	1.7566	0.2880	0.9803	0.0976	0.9312	511.0000	2.4052	1.6718	1.3392	1.1233	0.9399	0.6365	0.6080	0.4628	1.1483
53.0000	1.1260	3.0058	1.2775	1.3831	2.2702	0.2321	0.0709	0.0986	521.0000	2.4185	1.6546	1.3375	1.1360	0.9507	0.6550	0.6177	0.4589	1.1536
54.0000	1.2793	1.6418	1.9761	1.4642	0.8129	0.8168	0.0923	1.3019	531.0000	2.4154	1.6450	1.3281	1.1202	0.9530	0.6607	0.6394	0.4519	1.1517
55.0000	2.0829	0.9719	2.0013	2.4459	1.5385	0.0534	0.7141	0.5309	541.0000	2.3861	1.6621	1.3288	1.1197	0.9558	0.6559	0.6302	0.4438	1.1478
56.0000	0.4837	0.9088	1.4196	0.4353	0.7377	0.9331	0.4634	0.0591	551.0000	2.4305	1.6612	1.3038	1.0992	0.9617	0.6624	0.6330	0.4415	1.1492
57.0000	3.4225	1.7264	2.7524	0.1513	0.6418	0.2130	0.0863	0.2368	561.0000	2.3969	1.6719	1.3196	1.1261	0.9640	0.6626	0.6485	0.4590	1.1561
58.0000	0.5649	0.5233	1.6324	3.3216	0.1479	0.1397	0.3684	1.0727	571.0000	2.3848	1.6760	1.3396	1.1295	0.9750	0.6744	0.6350	0.4735	1.1610
59.0000	0.3548	2.0461	1.1738	1.4776	0.0817	0.0604	0.9034	0.1243	581.0000	2.3473	1.6803	1.3598	1.1202	0.9475	0.6656	0.6316	0.4649	1.1522
60.0000	1.5051	2.4235	1.7164	0.3048	1.0095	1.8596	0.0964	0.2892	591.0000	2.3313	1.6832	1.3560	1.1404	0.9234	0.6727	0.6202	0.4865	1.1517
61.0000	2.1411	1.2792	1.3083	0.2960	0.2836	0.0917	0.1241	1.8081	601.0000	2.2958	1.6701	1.3465	1.1432	0.9354	0.7120	0.6315	0.4748	1.1512
62.0000	1.3739	1.3194	0.5563	1.3947	0.5295	0.5634	0.4872	1.7499	611.0000	2.3188	1.6574	1.3311	1.1323	0.9386	0.7193	0.6172	0.4633	1.1472
63.0000	2.7169	1.0812	1.4585	1.0459	0.9651	1.9765	1.5416	0.0541	621.0000	2.3150	1.6361	1.3587	1.1414	0.9462	0.7283	0.6153	0.4784	1.1524
64.0000	1.3258	1.0353	0.3299	1.9670	0.4272	0.3685	0.0215	1.8928	631.0000	2.2937	1.6516	1.3561	1.1381	0.9474	0.7219	0.6310	0.4668	1.1508
65.0000	3.4623	0.9284	0.6552	0.6543	0.8289	0.0510	2.5868	0.4252	641.0000	2.2844	1.6160	1.3735	1.1643	0.9280	0.6993	0.6204	0.4605	1.1433
66.0000	1.8321	1.7014	0.2484	0.8255	1.3241	2.7698	0.1134	0.9335	651.0000	2.3017	1.6149	1.3979	1.1893	0.9232	0.7083	0.6095	0.4756	1.1526
67.0000	1.5518	1.3455	0.3570	1.4469	0.4968	0.4685	1.0172	0.1601	661.0000	2.3059	1.6371	1.3841	1.1777	0.9083	0.7053	0.6067	0.4623	1.1484
68.0000	2.3024	2.7770	1.4301	0.5974	0.3095	2.1717	1.7489	0.0657	671.0000	2.3528	1.6102	1.3826	1.1547	0.9100	0.6982	0.6182	0.4545	1.1476
69.0000	1.8213	0.1844	0.7300	0.8830	2.4579	1.3911	0.1149	0.2734	681.0000	2.3472	1.6176	1.3730	1.1578	0.9131	0.7414	0.6063	0.4669	1.1529
70.0000	2.1272	0.3142	1.1754	1.8237	0.3860	0.3340	0.7720	2.7761	691.0000	2.3238	1.6079	1.3431	1.1508	0.9081	0.7149	0.6167	0.4880	1.1441
71.0000	2.2714	1.2694	0.5988	0.7024	1.7069	0.1136	0.2792	1.8799	701.0000	2.3616	1.5993	1.3329	1.1390	0.8898	0.7313	0.6294	0.5065	1.1487
72.0000	1.9821	0.2354	1.0883	2.0399	2.3651	0.3163	1.6145	0.0709	711.0000	2.3325	1.6079	1.3086	1.1529	0.8733	0.7412	0.6154	0.5005	1.1415
73.0000	0.9676	2.3626	1.8589	0.7624	0.5038	0.6875	0.1397	1.7759	721.0000	2.3464	1.6271	1.3369	1.1284	0.8708	0.7422	0.5940	0.5027	1.1436
74.0000	1.1519	1.5973	2.1649	0.6677	0.5582	0.5931	0.6548	0.4159	731.0000	2.3344	1.6706	1.3385	1.1373	0.8811	0.7427	0.5978	0.5142	1.1521
75.0000	0.6898	1.1926	0.8190	0.4521	1.5167	1.2193	0.1266	0.1261	741.0000	2.3202	1.6429	1.3410	1.1236	0.8823	0.7380	0.6008	0.5154	1.1455
76.0000	2.0751	2.4063	0.8083	0.5005	0.0477	0.6000	0.3358	1.4798	751.0000	2.2879	1.6414	1.3629	1.1316	0.8880	0.7430	0.6226	0.5262	1.1505
77.0000	2.4418	2.0626	0.3873	0.3490	0.5941	1.9781	1.3361	0.0272	761.0000	2.3338	1.6427	1.3400	1.0943	0.8923	0.7530	0.6176	0.5070	1.1476
78.0000	0.1647	1.2351	2.0527	1.5111	2.2289	1.2154	1.6117	0.4451	771.0000	2.3518	1.6335	1.3433	1.1057	0.9153	0.7601	0.6170	0.4988	1.1532
79.0000	2.7198	1.3806	1.7322	1.7815	2.0189	0.9038	0.5469	0.1632	781.0000	2.4044	1.6328	1.3065	1.0882	0.9223	0.7721	0.6228	0.5290	1.1598
80.0000	3.7164	2.4294	0.5480	1.1978	0.6037	1.5406	0.0047	0.5193	791.0000	2.3989	1.6456	1.3276	1.0711	0.9023	0.7711	0.6261	0.5156	1.1573
81.0000	2.3501	3.3576	0.4412	0.7304	0.6411	1.0430	1.0584	0.5344	801.0000	2.3877	1.6354	1.3653	1.0621	0.9035	0.7517	0.6222	0.5327	1.1576
82.0000	1.9186	2.0164	1.5445	0.0985	2.0930	1.3907	0.0539	0.2307	811.0000	2.3710	1.6557	1.3620	1.0658	0.8835	0.7284	0.6144	0.5440	1.1531
83.0000	2.5274	0.6576	1.6092	1.0854	1.6664	1.6921	1.0665	1.1468	821.0000	2.3564	1.6597	1.3406	1.0451	0.8673	0.7426	0.6230	0.5303	1.1456
84.0000	1.4419	1.3953	1.0643	0.7079	0.1875	0.2837	0.0992	0.0890	831.0000	2.3460	1.6412	1.3179	1.0490	0.8708	0.7420	0.6401	0.5407	1.1435
85.0000	1.9989	0.8092	1.6238	0.9208	0.5306	2.1603	0.8120	0.2795	841.0000	2.3575	1.6756	1.3350	1.0185	0.8744	0.7540	0.6500	0.5370	1.1503
86.0000	0.6257	0.0409	0.7667	0.0128	0.7175	1.0420	0.1361	1.1360	851.0000	2.3596	1.6243	1.3271	1.0198	0.8890	0.7469	0.6476	0.5359	1.1438
87.0000	2.3717	1.3151	2.5615	1.3834	0.0038	1.7043	0.2310	1.7450	861.0000	2.3497	1.6189	1.3320	0.9999	0.9115	0.7529	0.6566	0.5557	1.1472
88.0000	1.3433	1.4867	2.1520	1.3560	1.3634	1.0496	1.8128	0.2169	871.0000	2.3371	1.6372	1.3116	0.9948	0.9093	0.7642	0.6715	0.5606	1.1483
89.0000	2.2814	0.5399	2.4821	2.0753	0.1834	0.0664	2.5534	1.6829	881.0000	2.3325	1.6239	1.3355	0.9870	0.8943	0.7281	0.6951	0.5576	1.1443
90.0000	0.1260	0.0161	1.6354	2.9155	1.5545	1.6249	0.3041	1.4174	891.0000	2.3464	1.6168	1.3570	1.0065	0.8970	0.7567	0.6911	0.5420	1.1517
91.0000	2.0393	2.9465	1.0728	1.2615	0.5153	0.3632	0.6048	0.2391	901.0000	2.3333	1.6187	1.3685	0.9986	0.9028	0.7817	0.6934	0.5240	1.1526
92.0000	2.5122	0.8161	1.8949	0.4121	1.3109	2.3691	0.2165	1.9793	911.0000	2.3408	1.6247	1.4126	0.9844	0.9056	0.7729	0.6987	0.5406	1.1601
93.0000	2.3339	1.5098	1.9337	0.1690	0.6110	1.2266	0.0171	1.6559	921.0000	2.3381	1.6066	1.3825	0.9926	0.9201	0.7556	0.7244	0.5445	1.1581
94.0000	3.1314	0.8439	2.2928	1.7994	1.8193	0.3650	0.2523	0.1642	931.0000	2.3405	1.5841	1.4085	0.9825	0.9111	0.7407	0.7187	0.5380	1.1530
95.0000	0.6829	2.7598	2.2623	2.3030	0.4464	1.1984	1.9897	1.5256	941.0000	2.3101	1.6064	1.4108	1.0150	0.9152	0.7424	0.7256	0.5346	1.1575
96.0000	2.7847	1.9026	1.4148	0.6308	1.1565	0.7048	0.5551	0.2522	951.0000	2.3228	1.6208	1.3978	1.0265	0.9015	0.7475	0.7000	0.5460	1.1579
97.0000	1.3922	2.2051	0.4866	1.4595	2.7762	0.9806	0.2886	0.2213	961.0000	2.3303	1.6347	1.4195	1.0186	0.9109	0.7461	0.6836	0.5593	1.1629
98.0000	2.3341	1.5444	0.0922	0.7184	0.1445	1.0270	0.0168	1.8228	971.0000	2.3256	1.6426	1.4307	0.9956	0.8947	0.7229	0.7025	0.5552	1.1587
99.0000	1.6133	1.0048	1.0994	1.1979	1.1983	1.6647	2.2121	0.1576	981.0000	2.3158	1.6573	1.4372	1.0016	0.8866	0.7191	0.6990	0.5526	1.1587
100.0000	1.8178	2.7907	0.5680	1.5038	1.9977	0.4303	0.8445	0.6227	991.0000	2.3443	1.6651	1.3822	1.0175	0.8991	0.7159	0.6898	0.5581	1.1590


==> Data-n8/pf_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0774	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0775	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0776	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0777	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0780	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0781	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0785	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0787	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0788	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0790	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0791	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0793	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0795	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0796	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0797	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0798	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0799	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0802	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0804	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0805	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0806	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0808	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0809	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0810	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0813	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0815	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0816	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0818	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0821	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0822	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0823	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0824	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0826	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0827	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0829	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0830	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0831	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0834	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0835	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0837	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0838	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0841	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0843	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0844	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0847	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0848	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0849	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0850	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0852	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0853	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0855	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0856	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0858	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0859	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0861	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0862	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0864	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0867	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0869	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0870	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0872	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0873	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0875	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0876	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0879	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0881	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0882	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0884	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0886	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0888	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0889	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0890	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0892	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0894	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0895	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0897	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0899	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0899	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0902	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0904	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0905	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0907	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0909	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0911	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0912	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0914	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0916	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0917	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0919	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0920	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0922	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0923	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0924	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0926	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0928	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0930	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0932	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0933	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0935	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0937	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0939	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0940	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0942	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0944	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0947	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0949	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0951	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0953	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0954	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0956	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0958	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0959	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0961	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0963	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0965	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0967	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0969	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0971	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0973	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0975	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0977	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0979	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0980	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0982	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0984	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0987	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0989	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0990	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0993	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0995	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0997	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0999	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.1001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.1004	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.1005	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.1007	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.1009	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.1011	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.1013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5600	0.1015	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5700	0.1017	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5800	0.1019	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5900	0.1021	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6000	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6100	0.1026	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6200	0.1028	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6300	0.1030	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6400	0.1032	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6500	0.1034	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6600	0.1036	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6700	0.1038	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6800	0.1040	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6900	0.1042	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7000	0.1044	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7100	0.1046	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7200	0.1048	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7300	0.1050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7400	0.1053	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7500	0.1055	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7600	0.1057	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7700	0.1059	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7800	0.1061	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7900	0.1063	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8000	0.1065	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8100	0.1068	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8200	0.1070	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8300	0.1072	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8400	0.1074	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8500	0.1077	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8600	0.1079	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8700	0.1081	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8800	0.1083	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8900	0.1086	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9000	0.1088	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9100	0.1090	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9200	0.1093	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9300	0.1094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9400	0.1097	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9500	0.1099	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9600	0.1101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9700	0.1104	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9800	0.1106	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9900	0.1108	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.1109	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0100	0.1112	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0200	0.1114	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0300	0.1116	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0400	0.1118	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0500	0.1120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0600	0.1123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0700	0.1125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0800	0.1127	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0900	0.1130	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1000	0.1132	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1100	0.1134	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1200	0.1137	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1300	0.1139	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1400	0.1141	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1500	0.1144	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1600	0.1147	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1700	0.1149	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1800	0.1152	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1900	0.1154	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2000	0.1157	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2100	0.1159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2200	0.1162	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2300	0.1165	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2400	0.1168	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2500	0.1171	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2600	0.1173	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2700	0.1175	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2800	0.1179	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2900	0.1182	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3000	0.1184	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3100	0.1187	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3200	0.1190	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3300	0.1193	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3400	0.1195	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3500	0.1199	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3600	0.1202	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3700	0.1205	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3800	0.1208	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3900	0.1211	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4000	0.1213	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4100	0.1217	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4200	0.1219	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4300	0.1222	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4400	0.1225	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4500	0.1228	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4600	0.1230	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4700	0.1233	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4800	0.1237	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4900	0.1241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5000	0.1244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5100	0.1246	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5200	0.1249	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5300	0.1252	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5400	0.1255	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5500	0.1258	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5600	0.1262	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5700	0.1264	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5800	0.1267	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5900	0.1270	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6000	0.1274	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6100	0.1277	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6200	0.1280	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6300	0.1283	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6400	0.1287	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6500	0.1290	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6600	0.1293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6700	0.1296	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6800	0.1299	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6900	0.1303	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7000	0.1306	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7100	0.1309	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7200	0.1313	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7300	0.1317	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7400	0.1320	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7500	0.1323	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7600	0.1326	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7700	0.1330	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7800	0.1334	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7900	0.1337	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8000	0.1342	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8100	0.1346	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8200	0.1349	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8300	0.1352	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8400	0.1356	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8500	0.1360	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8600	0.1364	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8700	0.1369	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8800	0.1373	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8900	0.1377	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9000	0.1380	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9100	0.1384	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9200	0.1388	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9300	0.1393	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9400	0.1396	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9500	0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9600	0.1404	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9700	0.1408	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9800	0.1412	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9900	0.1415	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.1419	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0100	0.1423	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0200	0.1427	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0300	0.1431	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0400	0.1435	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0500	0.1439	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0600	0.1442	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0700	0.1446	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0800	0.1450	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0900	0.1455	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1000	0.1459	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1100	0.1463	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1200	0.1468	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1300	0.1473	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1400	0.1477	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1500	0.1481	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1600	0.1485	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1700	0.1489	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1800	0.1494	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1900	0.1498	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2000	0.1502	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2100	0.1508	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2200	0.1513	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2300	0.1517	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2400	0.1522	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2500	0.1526	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2600	0.1531	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2700	0.1535	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2800	0.1540	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2900	0.1544	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3000	0.1548	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3100	0.1552	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3200	0.1557	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3300	0.1562	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3400	0.1566	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3500	0.1571	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3600	0.1576	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3700	0.1580	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3800	0.1585	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3900	0.1590	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4000	0.1596	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4100	0.1601	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4200	0.1606	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4300	0.1612	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4400	0.1617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4500	0.1624	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4600	0.1629	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4700	0.1635	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4800	0.1642	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4900	0.1647	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5000	0.1653	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5100	0.1658	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5200	0.1663	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5300	0.1669	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5400	0.1675	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5500	0.1680	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5600	0.1686	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5700	0.1691	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5800	0.1697	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5900	0.1703	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6000	0.1708	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6100	0.1714	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6200	0.1720	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6300	0.1726	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6400	0.1731	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6500	0.1737	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6600	0.1743	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6700	0.1749	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6800	0.1756	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6900	0.1762	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7000	0.1769	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7100	0.1776	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7200	0.1783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7300	0.1789	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7400	0.1795	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7500	0.1801	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7600	0.1808	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7700	0.1815	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7800	0.1821	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7900	0.1827	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8000	0.1833	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8100	0.1839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8200	0.1846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8300	0.1853	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8400	0.1860	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8500	0.1867	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8600	0.1874	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8700	0.1882	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8800	0.1889	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8900	0.1896	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9000	0.1903	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9100	0.1910	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9200	0.1917	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9300	0.1925	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9400	0.1933	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9500	0.1940	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9600	0.1949	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9700	0.1956	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9800	0.1964	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9900	0.1971	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.1979	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0100	0.1987	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0200	0.1995	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0300	0.2005	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0400	0.2012	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0500	0.2020	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0600	0.2028	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0700	0.2036	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0800	0.2044	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0900	0.2052	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1000	0.2060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1100	0.2069	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1200	0.2077	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1300	0.2086	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1400	0.2094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1500	0.2102	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1600	0.2111	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1700	0.2120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1800	0.2130	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1900	0.2139	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2000	0.2149	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2100	0.2159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2200	0.2168	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2300	0.2177	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2400	0.2186	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2500	0.2195	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2600	0.2205	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2700	0.2215	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2800	0.2225	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2900	0.2234	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3000	0.2244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3100	0.2254	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3200	0.2263	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3300	0.2274	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3400	0.2284	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3500	0.2296	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3600	0.2305	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3700	0.2315	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3800	0.2325	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3900	0.2336	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4000	0.2347	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4100	0.2360	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4200	0.2370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4300	0.2381	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4400	0.2391	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4500	0.2403	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4600	0.2415	0.0010	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4700	0.2426	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4800	0.2439	0.0072	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4900	0.2450	0.0183	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5000	0.2461	0.0297	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5100	0.2473	0.0597	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5200	0.2486	0.0949	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5300	0.2497	0.1254	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5400	0.2509	0.1886	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5500	0.2521	0.2256	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5600	0.2535	0.2665	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5700	0.2548	0.3087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5800	0.2561	0.3261	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5900	0.2574	0.3466	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6000	0.2588	0.3599	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6100	0.2601	0.3665	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6200	0.2614	0.3730	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6300	0.2628	0.3768	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6400	0.2644	0.3801	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6500	0.2658	0.3833	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6600	0.2671	0.3863	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6700	0.2685	0.3893	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6800	0.2698	0.3923	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6900	0.2713	0.3955	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7000	0.2727	0.3986	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7100	0.2741	0.4017	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7200	0.2756	0.4048	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7300	0.2770	0.4079	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7400	0.2786	0.4113	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7500	0.2801	0.4143	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7600	0.2817	0.4177	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7700	0.2834	0.4209	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7800	0.2851	0.4241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7900	0.2868	0.4276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8000	0.2885	0.4312	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8100	0.2900	0.4348	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8200	0.2917	0.4384	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8300	0.2933	0.4422	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8400	0.2951	0.4459	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8500	0.2967	0.4498	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8600	0.2984	0.4539	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8700	0.3001	0.4580	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8800	0.3019	0.4623	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8900	0.3037	0.4665	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9000	0.3056	0.4709	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9100	0.3074	0.4752	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9200	0.3092	0.4798	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9300	0.3111	0.4842	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9400	0.3131	0.4888	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000
4.9500	0.3152	0.4934	0.0000	0.0001	0.0005	0.0004	0.0000	0.0000
4.9600	0.3171	0.4982	0.0000	0.0008	0.0033	0.0018	0.0003	0.0007
4.9700	0.3190	0.5030	0.0006	0.0041	0.0146	0.0037	0.0034	0.0037
4.9800	0.3210	0.5081	0.0061	0.0172	0.0217	0.0163	0.0172	0.0093
4.9900	0.3230	0.5131	0.0192	0.0348	0.0591	0.0463	0.0420	0.0315
5.0000	0.3251	0.5185	0.0464	0.0662	0.1270	0.1045	0.0876	0.0600
5.0100	0.3271	0.5237	0.1158	0.1570	0.2364	0.1375	0.1867	0.1327
5.0200	0.3294	0.5294	0.2158	0.2958	0.3428	0.2493	0.3138	0.2422
5.0300	0.3315	0.5347	0.3132	0.4738	0.4250	0.3973	0.4259	0.3495
5.0400	0.3336	0.5404	0.4934	0.6557	0.5870	0.5739	0.6090	0.5195
5.0500	0.3360	0.5458	0.6738	0.6884	0.7337	0.6382	0.7647	0.6292
5.0600	0.3382	0.5516	0.7149	0.8199	0.8456	0.7844	0.8274	0.7782
5.0700	0.3404	0.5575	0.8426	0.9116	0.8972	0.8861	0.9151	0.8684
5.0800	0.3426	0.5634	0.9248	0.9628	0.9353	0.9468	0.9624	0.9292
5.0900	0.3449	0.5696	0.9685	0.9870	0.9722	0.9622	0.9763	0.9702
5.1000	0.3472	0.5758	0.9892	0.9947	0.9897	0.9847	0.9910	0.9840
5.1100	0.3496	0.5823	0.9969	0.9960	0.9964	0.9951	0.9967	0.9948
5.1200	0.3520	0.5888	0.9985	0.9988	0.9984	0.9990	0.9985	0.9982
5.1300	0.3545	0.5952	0.9993	0.9997	0.9995	0.9996	0.9995	0.9995
5.1400	0.3571	0.6020	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
5.1500	0.3598	0.6088	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.1600	0.3624	0.6155	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.1700	0.3650	0.6226	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.1800	0.3677	0.6298	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.1900	0.3702	0.6370	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2000	0.3728	0.6447	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2100	0.3755	0.6523	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2200	0.3782	0.6601	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2300	0.3811	0.6682	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2400	0.3840	0.6764	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2500	0.3869	0.6848	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2600	0.3898	0.6934	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2700	0.3928	0.7022	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2800	0.3959	0.7110	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2900	0.3990	0.7202	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3000	0.4022	0.7292	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3100	0.4054	0.7381	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3200	0.4086	0.7475	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3300	0.4119	0.7567	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3400	0.4153	0.7661	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3500	0.4187	0.7761	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3600	0.4221	0.7861	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3700	0.4256	0.7961	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3800	0.4292	0.8065	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3900	0.4328	0.8170	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4000	0.4363	0.8275	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4100	0.4404	0.8382	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4200	0.4442	0.8493	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4300	0.4481	0.8599	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4400	0.4520	0.8709	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4500	0.4562	0.8816	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4600	0.4602	0.8921	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4700	0.4643	0.9027	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4800	0.4684	0.9124	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4900	0.4728	0.9226	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5000	0.4770	0.9321	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5100	0.4816	0.9416	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5200	0.4862	0.9501	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5300	0.4908	0.9587	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5400	0.4953	0.9662	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5500	0.4999	0.9731	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5600	0.5048	0.9791	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5700	0.5098	0.9844	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5800	0.5147	0.9885	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5900	0.5197	0.9921	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6000	0.5251	0.9948	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6100	0.5306	0.9966	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6200	0.5362	0.9979	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6300	0.5420	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6400	0.5475	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6500	0.5531	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6600	0.5592	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6700	0.5653	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6800	0.5712	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6900	0.5773	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7000	0.5837	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7100	0.5899	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7200	0.5961	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7300	0.6027	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7400	0.6094	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7500	0.6163	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7600	0.6235	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7700	0.6304	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7800	0.6377	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7900	0.6453	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8000	0.6531	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8100	0.6608	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8200	0.6689	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8300	0.6769	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8400	0.6854	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8500	0.6938	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8600	0.7023	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8700	0.7114	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8800	0.7206	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8900	0.7295	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9000	0.7385	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9100	0.7478	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9200	0.7578	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9300	0.7672	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9400	0.7771	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9500	0.7871	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9600	0.7973	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9700	0.8082	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9800	0.8187	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9900	0.8291	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0000	0.8398	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0100	0.8506	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0200	0.8614	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0300	0.8718	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0400	0.8825	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0500	0.8931	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0600	0.9034	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0700	0.9133	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0800	0.9233	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0900	0.9326	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1000	0.9415	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1100	0.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1200	0.9578	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1300	0.9650	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1400	0.9717	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1500	0.9777	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1600	0.9828	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1700	0.9870	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1800	0.9905	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1900	0.9934	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2000	0.9956	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2100	0.9970	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2200	0.9981	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2300	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2400	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2500	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2600	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.9262	4.5325	5.0215	5.0155	5.0107	5.0624	5.0280	5.0345	40.6313
2.0000	5.5125	4.5319	5.0179	5.0141	5.0097	5.0610	5.0267	5.0332	40.2070
3.0000	4.2709	4.7291	5.0178	5.0139	5.0091	5.0606	5.0258	5.0326	39.1598
4.0000	0.0031	5.1111	5.0217	5.0150	5.0112	5.0621	5.0273	5.0342	35.2857
5.0000	5.6824	4.5470	5.0336	5.0237	5.0273	5.0713	5.0366	5.0430	40.4647
6.0000	5.9739	5.5306	5.0326	5.0223	5.0266	5.0702	5.0357	5.0419	41.7339
7.0000	4.9762	4.9554	5.0289	5.0187	5.0155	5.0671	5.0321	5.0383	40.1323
8.0000	0.0031	5.1604	5.0281	5.0188	5.0155	5.0669	5.0323	5.0378	35.3627
9.0000	5.0246	4.5505	5.0371	5.0270	5.0315	5.0753	5.0414	5.0502	39.8378
10.0000	6.0988	4.5507	5.0373	5.0271	5.0319	5.0762	5.0413	5.0504	40.9137
11.0000	5.4769	5.5095	5.0355	5.0250	5.0302	5.0742	5.0393	5.0487	41.2394
12.0000	5.8628	4.5473	5.0329	5.0224	5.0272	5.0715	5.0364	5.0425	40.6429
13.0000	5.4395	4.5430	5.0311	5.0208	5.0259	5.0705	5.0350	5.0410	40.2067
14.0000	1.7891	4.5430	5.0309	5.0204	5.0261	5.0700	5.0348	5.0409	36.5553
15.0000	0.0031	4.5522	5.0377	5.0275	5.0330	5.0768	5.0419	5.0517	34.8238
16.0000	5.6852	4.5671	5.0479	5.0379	5.0430	5.0933	5.0541	5.0617	40.5903
17.0000	5.7700	5.2672	5.0473	5.0365	5.0421	5.0923	5.0505	5.0604	41.3663
18.0000	2.2961	4.5640	5.0447	5.0333	5.0392	5.0830	5.0475	5.0574	37.1651
19.0000	5.8042	5.2938	5.0502	5.0392	5.0448	5.0947	5.0576	5.0633	41.4478
20.0000	6.0535	4.8108	5.0473	5.0360	5.0417	5.0916	5.0503	5.0600	41.1912
21.0000	6.1315	4.9225	5.0451	5.0337	5.0399	5.0866	5.0481	5.0576	41.3649
22.0000	6.0638	5.5190	5.0427	5.0312	5.0373	5.0809	5.0453	5.0548	41.8751
23.0000	5.9204	4.5527	5.0388	5.0275	5.0335	5.0769	5.0419	5.0512	40.7429
24.0000	6.0499	4.5510	5.0372	5.0263	5.0320	5.0750	5.0402	5.0493	40.8610
25.0000	6.1429	4.5499	5.0358	5.0247	5.0302	5.0730	5.0386	5.0459	40.9408
26.0000	3.5511	4.5484	5.0341	5.0231	5.0288	5.0713	5.0364	5.0421	38.3354
27.0000	6.1936	4.8466	5.0376	5.0261	5.0319	5.0751	5.0398	5.0487	41.2994
28.0000	5.4277	4.5495	5.0354	5.0234	5.0292	5.0725	5.0371	5.0421	40.2168
29.0000	5.2417	5.5692	5.0347	5.0230	5.0289	5.0718	5.0368	5.0416	41.0476
30.0000	5.2342	4.5476	5.0321	5.0209	5.0268	5.0695	5.0349	5.0390	40.0050
31.0000	4.5403	5.5613	5.0326	5.0209	5.0270	5.0692	5.0351	5.0388	40.3250
32.0000	1.0161	5.4838	5.0317	5.0205	5.0260	5.0684	5.0344	5.0381	36.7190
33.0000	6.0538	4.5515	5.0376	5.0269	5.0319	5.0746	5.0404	5.0456	40.8622
34.0000	6.0489	5.6368	5.0362	5.0252	5.0302	5.0731	5.0384	5.0423	41.9310
35.0000	0.0031	4.5462	5.0323	5.0211	5.0266	5.0692	5.0341	5.0381	34.7707
36.0000	6.0214	4.9646	5.0421	5.0308	5.0373	5.0791	5.0446	5.0517	41.2716
37.0000	3.6055	5.3887	5.0398	5.0284	5.0349	5.0762	5.0418	5.0492	39.2645
38.0000	5.9812	4.5537	5.0410	5.0294	5.0361	5.0771	5.0430	5.0506	40.8121
39.0000	3.4938	5.3151	5.0394	5.0277	5.0348	5.0754	5.0416	5.0496	39.0774
40.0000	5.4919	5.4066	5.0405	5.0290	5.0363	5.0769	5.0438	5.0507	41.1757
41.0000	5.7866	5.2171	5.0385	5.0265	5.0337	5.0744	5.0412	5.0463	41.2641
42.0000	6.1230	4.5489	5.0356	5.0239	5.0308	5.0719	5.0388	5.0417	40.9146
43.0000	0.0031	4.5471	5.0340	5.0222	5.0297	5.0701	5.0370	5.0400	34.7832
44.0000	4.9629	4.5623	5.0445	5.0322	5.0398	5.0802	5.0465	5.0535	39.8218
45.0000	5.7189	5.4960	5.0450	5.0329	5.0400	5.0805	5.0472	5.0539	41.5145
46.0000	5.2458	5.2029	5.0418	5.0292	5.0371	5.0774	5.0446	5.0507	40.7296
47.0000	5.2767	5.3930	5.0407	5.0278	5.0358	5.0757	5.0436	5.0493	40.9428
48.0000	5.9032	4.9334	5.0384	5.0259	5.0339	5.0739	5.0412	5.0436	41.0936
49.0000	4.7263	5.2946	5.0362	5.0241	5.0309	5.0716	5.0393	5.0416	40.2646
50.0000	6.0561	5.3993	5.0356	5.0234	5.0302	5.0705	5.0391	5.0409	41.6950
51.0000	4.6642	5.1586	5.0318	5.0199	5.0269	5.0666	5.0359	5.0376	40.0414
52.0000	5.8637	4.5390	5.0314	5.0198	5.0262	5.0668	5.0360	5.0377	40.6206
53.0000	4.3602	5.5509	5.0299	5.0182	5.0173	5.0657	5.0351	5.0368	40.1140
54.0000	4.7405	5.1487	5.0300	5.0175	5.0171	5.0652	5.0351	5.0362	40.0903
55.0000	5.7267	4.5370	5.0296	5.0171	5.0164	5.0651	5.0352	5.0362	40.4633
56.0000	0.0031	4.5361	5.0285	5.0160	5.0154	5.0642	5.0347	5.0351	34.7331
57.0000	6.1777	5.2102	5.0384	5.0257	5.0327	5.0749	5.0448	5.0489	41.6532
58.0000	0.9493	4.5482	5.0349	5.0226	5.0294	5.0714	5.0415	5.0423	35.7396
59.0000	0.0031	5.3500	5.0426	5.0312	5.0376	5.0800	5.0501	5.0544	35.6490
60.0000	5.1690	5.4692	5.0507	5.0387	5.0463	5.0949	5.0634	5.0625	40.9946
61.0000	5.7865	4.8395	5.0486	5.0364	5.0446	5.0932	5.0612	5.0606	40.9707
62.0000	4.9435	4.8832	5.0464	5.0348	5.0426	5.0909	5.0596	5.0587	40.1598
63.0000	6.0384	4.5643	5.0460	5.0348	5.0425	5.0910	5.0595	5.0580	40.9345
64.0000	4.8512	4.5627	5.0444	5.0328	5.0408	5.0830	5.0578	5.0558	39.7285
65.0000	6.1932	4.5633	5.0448	5.0333	5.0413	5.0831	5.0580	5.0568	41.0737
66.0000	5.5463	5.1991	5.0431	5.0309	5.0394	5.0812	5.0540	5.0543	41.0483
67.0000	5.2252	4.9083	5.0411	5.0289	5.0372	5.0795	5.0488	5.0522	40.4211
68.0000	5.8655	5.5281	5.0406	5.0280	5.0362	5.0780	5.0483	5.0511	41.6758
69.0000	5.5281	4.5502	5.0376	5.0244	5.0328	5.0746	5.0447	5.0461	40.3384
70.0000	5.7620	4.5492	5.0368	5.0239	5.0324	5.0735	5.0437	5.0458	40.5673
71.0000	5.8437	4.8148	5.0358	5.0228	5.0309	5.0722	5.0430	5.0429	40.9062
72.0000	5.6594	4.5474	5.0340	5.0208	5.0293	5.0705	5.0411	5.0405	40.4429
73.0000	3.8168	5.4341	5.0334	5.0200	5.0281	5.0701	5.0404	5.0392	39.4820
74.0000	4.4311	5.1222	5.0342	5.0205	5.0285	5.0710	5.0409	5.0404	39.7888
75.0000	2.2121	4.7133	5.0342	5.0208	5.0289	5.0713	5.0415	5.0403	37.1625
76.0000	5.7321	5.4519	5.0393	5.0263	5.0344	5.0768	5.0469	5.0495	41.4572
77.0000	5.9254	5.3484	5.0364	5.0235	5.0312	5.0736	5.0442	5.0431	41.5259
78.0000	0.0031	4.7683	5.0335	5.0206	5.0286	5.0705	5.0412	5.0397	35.0054
79.0000	6.0348	4.9479	5.0434	5.0305	5.0382	5.0798	5.0506	5.0535	41.2786
80.0000	6.2167	5.4585	5.0405	5.0278	5.0353	5.0770	5.0477	5.0509	41.9545
81.0000	5.8849	5.5977	5.0364	5.0235	5.0310	5.0730	5.0438	5.0435	41.7337
82.0000	5.6085	5.3279	5.0330	5.0199	5.0275	5.0691	5.0408	5.0399	41.1667
83.0000	5.9521	4.5376	5.0309	5.0176	5.0214	5.0666	5.0383	5.0375	40.7019
84.0000	5.0479	4.9480	5.0294	5.0167	5.0160	5.0650	5.0374	5.0363	40.1967
85.0000	5.6648	4.5360	5.0288	5.0162	5.0153	5.0643	5.0368	5.0356	40.3978
86.0000	1.6204	4.5353	5.0280	5.0155	5.0149	5.0637	5.0364	5.0352	36.3494
87.0000	5.8914	4.8666	5.0349	5.0225	5.0293	5.0703	5.0433	5.0423	41.0006
88.0000	4.8729	5.0343	5.0330	5.0211	5.0274	5.0682	5.0417	5.0401	40.1387
89.0000	5.8460	4.5431	5.0322	5.0206	5.0276	5.0675	5.0415	5.0394	40.6179
90.0000	0.0031	4.5392	5.0307	5.0193	5.0262	5.0662	5.0399	5.0383	34.7630
91.0000	5.7159	5.5567	5.0404	5.0290	5.0367	5.0769	5.0495	5.0518	41.5569
92.0000	5.9589	4.5518	5.0370	5.0252	5.0332	5.0733	5.0464	5.0483	40.7742
93.0000	5.8811	5.0645	5.0355	5.0236	5.0319	5.0720	5.0449	5.0432	41.1966
94.0000	6.1264	4.5480	5.0329	5.0214	5.0293	5.0690	5.0426	5.0404	40.9101
95.0000	2.1871	5.5180	5.0309	5.0201	5.0276	5.0671	5.0414	5.0383	37.9305
96.0000	6.0476	5.2935	5.0343	5.0236	5.0311	5.0710	5.0454	5.0423	41.5888
97.0000	4.9773	5.3931	5.0307	5.0200	5.0280	5.0676	5.0418	5.0388	40.5972
98.0000	5.8745	5.0864	5.0293	5.0188	5.0265	5.0663	5.0404	5.0375	41.1797
99.0000	5.3018	4.5373	5.0271	5.0162	5.0162	5.0638	5.0382	5.0352	40.0360
100.0000	5.5238	5.5191	5.0276	5.0162	5.0166	5.0636	5.0386	5.0348	41.2403


==> Data-n8/pf_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0779	0.0010	0.0010	0.0010	0.0010	0.0009	0.0011	0.0010
0.0200	0.0785	0.0021	0.0020	0.0020	0.0020	0.0019	0.0021	0.0019
0.0300	0.0793	0.0032	0.0031	0.0031	0.0029	0.0031	0.0030	0.0030
0.0400	0.0800	0.0044	0.0041	0.0043	0.0039	0.0041	0.0041	0.0040
0.0500	0.0809	0.0055	0.0051	0.0053	0.0049	0.0053	0.0052	0.0051
0.0600	0.0817	0.0067	0.0062	0.0062	0.0060	0.0063	0.0064	0.0062
0.0700	0.0825	0.0079	0.0073	0.0073	0.0070	0.0074	0.0075	0.0072
0.0800	0.0833	0.0092	0.0085	0.0082	0.0081	0.0086	0.0086	0.0082
0.0900	0.0841	0.0104	0.0096	0.0093	0.0091	0.0098	0.0096	0.0093
0.1000	0.0849	0.0117	0.0108	0.0103	0.0102	0.0109	0.0108	0.0105
0.1100	0.0857	0.0128	0.0119	0.0115	0.0112	0.0120	0.0120	0.0115
0.1200	0.0865	0.0142	0.0132	0.0128	0.0123	0.0131	0.0131	0.0126
0.1300	0.0874	0.0155	0.0143	0.0141	0.0135	0.0140	0.0142	0.0138
0.1400	0.0882	0.0167	0.0154	0.0152	0.0146	0.0152	0.0153	0.0150
0.1500	0.0891	0.0180	0.0165	0.0163	0.0158	0.0163	0.0164	0.0161
0.1600	0.0899	0.0192	0.0176	0.0175	0.0171	0.0176	0.0176	0.0173
0.1700	0.0910	0.0206	0.0188	0.0187	0.0181	0.0187	0.0188	0.0184
0.1800	0.0917	0.0218	0.0200	0.0197	0.0194	0.0199	0.0200	0.0195
0.1900	0.0925	0.0231	0.0212	0.0209	0.0206	0.0210	0.0212	0.0207
0.2000	0.0934	0.0243	0.0224	0.0219	0.0217	0.0222	0.0224	0.0219
0.2100	0.0943	0.0256	0.0236	0.0231	0.0229	0.0235	0.0234	0.0231
0.2200	0.0952	0.0268	0.0249	0.0244	0.0240	0.0246	0.0246	0.0244
0.2300	0.0961	0.0282	0.0261	0.0257	0.0251	0.0258	0.0258	0.0257
0.2400	0.0971	0.0295	0.0274	0.0270	0.0264	0.0271	0.0270	0.0267
0.2500	0.0980	0.0308	0.0285	0.0282	0.0276	0.0283	0.0282	0.0282
0.2600	0.0989	0.0322	0.0298	0.0295	0.0288	0.0295	0.0295	0.0295
0.2700	0.1000	0.0335	0.0310	0.0307	0.0301	0.0307	0.0308	0.0308
0.2800	0.1009	0.0350	0.0323	0.0320	0.0313	0.0319	0.0321	0.0320
0.2900	0.1019	0.0364	0.0337	0.0333	0.0326	0.0332	0.0333	0.0333
0.3000	0.1029	0.0377	0.0349	0.0346	0.0338	0.0345	0.0346	0.0345
0.3100	0.1039	0.0392	0.0362	0.0360	0.0350	0.0359	0.0359	0.0358
0.3200	0.1048	0.0407	0.0375	0.0374	0.0364	0.0373	0.0372	0.0371
0.3300	0.1058	0.0423	0.0387	0.0386	0.0377	0.0385	0.0385	0.0383
0.3400	0.1067	0.0436	0.0401	0.0399	0.0391	0.0398	0.0398	0.0395
0.3500	0.1077	0.0450	0.0415	0.0412	0.0404	0.0412	0.0412	0.0409
0.3600	0.1087	0.0466	0.0428	0.0426	0.0416	0.0424	0.0425	0.0423
0.3700	0.1097	0.0481	0.0442	0.0438	0.0430	0.0438	0.0439	0.0436
0.3800	0.1107	0.0496	0.0456	0.0452	0.0444	0.0453	0.0452	0.0450
0.3900	0.1115	0.0512	0.0470	0.0466	0.0458	0.0467	0.0466	0.0464
0.4000	0.1124	0.0527	0.0484	0.0478	0.0471	0.0481	0.0480	0.0477
0.4100	0.1134	0.0543	0.0498	0.0492	0.0485	0.0495	0.0495	0.0491
0.4200	0.1145	0.0557	0.0511	0.0506	0.0500	0.0510	0.0509	0.0505
0.4300	0.1155	0.0573	0.0524	0.0519	0.0513	0.0524	0.0523	0.0519
0.4400	0.1166	0.0590	0.0538	0.0534	0.0527	0.0539	0.0536	0.0534
0.4500	0.1177	0.0606	0.0552	0.0548	0.0542	0.0554	0.0550	0.0549
0.4600	0.1188	0.0623	0.0567	0.0563	0.0556	0.0569	0.0565	0.0563
0.4700	0.1200	0.0639	0.0581	0.0579	0.0571	0.0583	0.0579	0.0578
0.4800	0.1211	0.0656	0.0594	0.0595	0.0585	0.0598	0.0593	0.0593
0.4900	0.1222	0.0673	0.0610	0.0609	0.0600	0.0614	0.0608	0.0606
0.5000	0.1233	0.0689	0.0627	0.0624	0.0615	0.0628	0.0621	0.0622
0.5100	0.1245	0.0707	0.0643	0.0638	0.0631	0.0644	0.0636	0.0637
0.5200	0.1256	0.0723	0.0658	0.0653	0.0645	0.0660	0.0651	0.0653
0.5300	0.1268	0.0741	0.0674	0.0668	0.0659	0.0677	0.0667	0.0668
0.5400	0.1279	0.0757	0.0689	0.0686	0.0676	0.0694	0.0681	0.0683
0.5500	0.1291	0.0774	0.0704	0.0702	0.0691	0.0710	0.0696	0.0698
0.5600	0.1302	0.0791	0.0721	0.0719	0.0708	0.0726	0.0712	0.0714
0.5700	0.1314	0.0809	0.0736	0.0733	0.0726	0.0742	0.0728	0.0731
0.5800	0.1327	0.0827	0.0752	0.0750	0.0742	0.0759	0.0746	0.0748
0.5900	0.1340	0.0845	0.0769	0.0765	0.0757	0.0774	0.0763	0.0764
0.6000	0.1352	0.0863	0.0786	0.0781	0.0773	0.0790	0.0779	0.0782
0.6100	0.1366	0.0881	0.0802	0.0798	0.0789	0.0808	0.0795	0.0798
0.6200	0.1379	0.0899	0.0817	0.0815	0.0804	0.0824	0.0811	0.0815
0.6300	0.1393	0.0918	0.0834	0.0831	0.0822	0.0841	0.0828	0.0834
0.6400	0.1407	0.0935	0.0851	0.0850	0.0839	0.0858	0.0845	0.0850
0.6500	0.1419	0.0954	0.0868	0.0867	0.0858	0.0875	0.0863	0.0867
0.6600	0.1431	0.0975	0.0886	0.0885	0.0875	0.0892	0.0881	0.0884
0.6700	0.1444	0.0994	0.0904	0.0903	0.0891	0.0910	0.0899	0.0902
0.6800	0.1456	0.1013	0.0921	0.0921	0.0911	0.0927	0.0914	0.0920
0.6900	0.1471	0.1032	0.0940	0.0938	0.0928	0.0945	0.0932	0.0937
0.7000	0.1485	0.1051	0.0959	0.0958	0.0946	0.0963	0.0949	0.0954
0.7100	0.1498	0.1070	0.0974	0.0975	0.0965	0.0981	0.0966	0.0972
0.7200	0.1512	0.1091	0.0994	0.0994	0.0983	0.0999	0.0984	0.0990
0.7300	0.1526	0.1111	0.1012	0.1013	0.1000	0.1016	0.1002	0.1009
0.7400	0.1539	0.1130	0.1032	0.1032	0.1018	0.1035	0.1020	0.1026
0.7500	0.1553	0.1150	0.1051	0.1049	0.1037	0.1055	0.1036	0.1044
0.7600	0.1567	0.1170	0.1069	0.1069	0.1056	0.1075	0.1055	0.1063
0.7700	0.1580	0.1191	0.1090	0.1087	0.1074	0.1094	0.1074	0.1083
0.7800	0.1595	0.1212	0.1110	0.1104	0.1094	0.1114	0.1094	0.1102
0.7900	0.1610	0.1234	0.1129	0.1122	0.1113	0.1133	0.1113	0.1122
0.8000	0.1626	0.1255	0.1150	0.1142	0.1131	0.1151	0.1133	0.1141
0.8100	0.1643	0.1276	0.1170	0.1161	0.1150	0.1171	0.1152	0.1160
0.8200	0.1659	0.1297	0.1190	0.1180	0.1171	0.1192	0.1172	0.1180
0.8300	0.1673	0.1319	0.1210	0.1200	0.1192	0.1213	0.1191	0.1200
0.8400	0.1688	0.1342	0.1231	0.1219	0.1212	0.1232	0.1211	0.1220
0.8500	0.1703	0.1363	0.1252	0.1239	0.1232	0.1252	0.1232	0.1239
0.8600	0.1718	0.1386	0.1272	0.1258	0.1253	0.1271	0.1254	0.1258
0.8700	0.1734	0.1407	0.1292	0.1281	0.1274	0.1292	0.1274	0.1280
0.8800	0.1750	0.1430	0.1315	0.1301	0.1296	0.1314	0.1295	0.1302
0.8900	0.1767	0.1453	0.1334	0.1323	0.1316	0.1335	0.1316	0.1322
0.9000	0.1784	0.1475	0.1357	0.1344	0.1338	0.1357	0.1337	0.1343
0.9100	0.1799	0.1498	0.1376	0.1365	0.1358	0.1377	0.1358	0.1365
0.9200	0.1816	0.1522	0.1399	0.1386	0.1379	0.1398	0.1379	0.1386
0.9300	0.1832	0.1546	0.1420	0.1409	0.1402	0.1419	0.1402	0.1410
0.9400	0.1847	0.1571	0.1443	0.1431	0.1424	0.1441	0.1423	0.1429
0.9500	0.1865	0.1596	0.1465	0.1453	0.1445	0.1463	0.1445	0.1451
0.9600	0.1883	0.1621	0.1487	0.1476	0.1466	0.1483	0.1467	0.1473
0.9700	0.1898	0.1646	0.1510	0.1500	0.1489	0.1504	0.1490	0.1494
0.9800	0.1917	0.1670	0.1533	0.1523	0.1513	0.1524	0.1512	0.1517
0.9900	0.1934	0.1695	0.1554	0.1545	0.1535	0.1545	0.1535	0.1540
1.0000	0.1952	0.1719	0.1576	0.1569	0.1556	0.1568	0.1559	0.1562
1.0100	0.1970	0.1743	0.1599	0.1591	0.1578	0.1591	0.1582	0.1583
1.0200	0.1987	0.1766	0.1622	0.1614	0.1601	0.1614	0.1604	0.1606
1.0300	0.2006	0.1789	0.1645	0.1638	0.1624	0.1637	0.1624	0.1628
1.0400	0.2025	0.1815	0.1669	0.1661	0.1648	0.1661	0.1647	0.1651
1.0500	0.2042	0.1841	0.1694	0.1685	0.1671	0.1684	0.1672	0.1673
1.0600	0.2058	0.1867	0.1718	0.1707	0.1695	0.1710	0.1696	0.1697
1.0700	0.2078	0.1893	0.1743	0.1730	0.1718	0.1735	0.1721	0.1721
1.0800	0.2096	0.1918	0.1766	0.1752	0.1742	0.1759	0.1745	0.1746
1.0900	0.2114	0.1944	0.1790	0.1776	0.1766	0.1783	0.1768	0.1771
1.1000	0.2135	0.1972	0.1813	0.1799	0.1791	0.1809	0.1792	0.1795
1.1100	0.2154	0.2000	0.1838	0.1824	0.1816	0.1832	0.1816	0.1820
1.1200	0.2174	0.2026	0.1862	0.1849	0.1840	0.1857	0.1840	0.1844
1.1300	0.2192	0.2053	0.1884	0.1873	0.1865	0.1879	0.1867	0.1868
1.1400	0.2213	0.2080	0.1908	0.1899	0.1891	0.1904	0.1893	0.1893
1.1500	0.2230	0.2110	0.1933	0.1923	0.1915	0.1932	0.1917	0.1919
1.1600	0.2249	0.2138	0.1959	0.1947	0.1940	0.1957	0.1943	0.1946
1.1700	0.2269	0.2165	0.1984	0.1973	0.1966	0.1984	0.1968	0.1971
1.1800	0.2289	0.2192	0.2011	0.1999	0.1992	0.2010	0.1995	0.1997
1.1900	0.2309	0.2220	0.2037	0.2024	0.2020	0.2037	0.2021	0.2024
1.2000	0.2328	0.2250	0.2064	0.2049	0.2045	0.2063	0.2047	0.2049
1.2100	0.2349	0.2281	0.2089	0.2074	0.2070	0.2089	0.2073	0.2075
1.2200	0.2370	0.2311	0.2115	0.2099	0.2095	0.2116	0.2101	0.2102
1.2300	0.2391	0.2340	0.2142	0.2127	0.2120	0.2142	0.2127	0.2130
1.2400	0.2412	0.2368	0.2170	0.2152	0.2148	0.2168	0.2154	0.2156
1.2500	0.2433	0.2397	0.2197	0.2180	0.2176	0.2195	0.2181	0.2183
1.2600	0.2454	0.2426	0.2225	0.2205	0.2205	0.2222	0.2207	0.2209
1.2700	0.2475	0.2456	0.2252	0.2232	0.2233	0.2249	0.2237	0.2237
1.2800	0.2496	0.2487	0.2279	0.2257	0.2260	0.2277	0.2264	0.2265
1.2900	0.2518	0.2518	0.2306	0.2285	0.2288	0.2305	0.2292	0.2290
1.3000	0.2538	0.2548	0.2334	0.2312	0.2316	0.2330	0.2319	0.2319
1.3100	0.2561	0.2579	0.2362	0.2341	0.2343	0.2360	0.2348	0.2347
1.3200	0.2582	0.2610	0.2390	0.2371	0.2371	0.2388	0.2375	0.2377
1.3300	0.2605	0.2638	0.2420	0.2397	0.2399	0.2417	0.2403	0.2406
1.3400	0.2628	0.2669	0.2448	0.2429	0.2427	0.2444	0.2431	0.2435
1.3500	0.2651	0.2698	0.2477	0.2457	0.2454	0.2473	0.2461	0.2463
1.3600	0.2673	0.2731	0.2507	0.2487	0.2482	0.2501	0.2489	0.2492
1.3700	0.2695	0.2763	0.2535	0.2517	0.2512	0.2529	0.2519	0.2522
1.3800	0.2719	0.2795	0.2565	0.2545	0.2541	0.2558	0.2546	0.2551
1.3900	0.2741	0.2827	0.2595	0.2573	0.2572	0.2589	0.2577	0.2580
1.4000	0.2765	0.2858	0.2626	0.2599	0.2602	0.2620	0.2606	0.2610
1.4100	0.2788	0.2890	0.2654	0.2630	0.2632	0.2651	0.2635	0.2640
1.4200	0.2813	0.2924	0.2683	0.2660	0.2663	0.2681	0.2666	0.2670
1.4300	0.2838	0.2954	0.2713	0.2689	0.2692	0.2711	0.2696	0.2700
1.4400	0.2860	0.2987	0.2745	0.2718	0.2721	0.2741	0.2727	0.2730
1.4500	0.2885	0.3019	0.2774	0.2749	0.2750	0.2771	0.2758	0.2760
1.4600	0.2909	0.3051	0.2806	0.2780	0.2783	0.2801	0.2790	0.2793
1.4700	0.2933	0.3083	0.2835	0.2810	0.2814	0.2831	0.2820	0.2826
1.4800	0.2956	0.3116	0.2866	0.2839	0.2845	0.2862	0.2852	0.2857
1.4900	0.2983	0.3151	0.2896	0.2871	0.2878	0.2893	0.2885	0.2887
1.5000	0.3006	0.3182	0.2927	0.2902	0.2908	0.2925	0.2917	0.2918
1.5100	0.3032	0.3218	0.2959	0.2935	0.2939	0.2955	0.2948	0.2950
1.5200	0.3057	0.3254	0.2989	0.2967	0.2971	0.2986	0.2980	0.2982
1.5300	0.3082	0.3286	0.3019	0.3000	0.3001	0.3018	0.3010	0.3014
1.5400	0.3107	0.3321	0.3050	0.3031	0.3033	0.3049	0.3043	0.3048
1.5500	0.3134	0.3354	0.3080	0.3065	0.3065	0.3079	0.3075	0.3080
1.5600	0.3158	0.3390	0.3114	0.3099	0.3097	0.3111	0.3107	0.3112
1.5700	0.3183	0.3424	0.3147	0.3131	0.3129	0.3143	0.3139	0.3146
1.5800	0.3210	0.3458	0.3180	0.3163	0.3162	0.3176	0.3172	0.3177
1.5900	0.3237	0.3494	0.3215	0.3195	0.3197	0.3211	0.3205	0.3210
1.6000	0.3263	0.3528	0.3248	0.3229	0.3231	0.3244	0.3237	0.3244
1.6100	0.3288	0.3559	0.3277	0.3261	0.3265	0.3279	0.3271	0.3278
1.6200	0.3316	0.3590	0.3312	0.3295	0.3301	0.3312	0.3304	0.3311
1.6300	0.3345	0.3619	0.3347	0.3330	0.3334	0.3346	0.3336	0.3344
1.6400	0.3371	0.3646	0.3383	0.3361	0.3369	0.3380	0.3370	0.3377
1.6500	0.3399	0.3676	0.3418	0.3395	0.3404	0.3415	0.3403	0.3410
1.6600	0.3426	0.3706	0.3452	0.3429	0.3438	0.3450	0.3437	0.3442
1.6700	0.3452	0.3735	0.3487	0.3463	0.3473	0.3483	0.3471	0.3477
1.6800	0.3479	0.3764	0.3522	0.3499	0.3506	0.3517	0.3508	0.3510
1.6900	0.3507	0.3792	0.3556	0.3533	0.3540	0.3552	0.3544	0.3544
1.7000	0.3537	0.3825	0.3591	0.3570	0.3576	0.3587	0.3580	0.3580
1.7100	0.3565	0.3854	0.3626	0.3607	0.3611	0.3621	0.3616	0.3616
1.7200	0.3593	0.3884	0.3661	0.3642	0.3646	0.3655	0.3649	0.3654
1.7300	0.3622	0.3913	0.3696	0.3676	0.3680	0.3688	0.3683	0.3690
1.7400	0.3651	0.3943	0.3732	0.3710	0.3714	0.3723	0.3718	0.3727
1.7500	0.3680	0.3975	0.3769	0.3747	0.3749	0.3759	0.3755	0.3763
1.7600	0.3709	0.4006	0.3805	0.3784	0.3782	0.3791	0.3792	0.3799
1.7700	0.3739	0.4037	0.3841	0.3819	0.3818	0.3826	0.3827	0.3835
1.7800	0.3768	0.4068	0.3877	0.3856	0.3858	0.3864	0.3862	0.3871
1.7900	0.3798	0.4097	0.3914	0.3893	0.3893	0.3899	0.3899	0.3908
1.8000	0.3828	0.4126	0.3951	0.3928	0.3929	0.3937	0.3935	0.3944
1.8100	0.3858	0.4157	0.3987	0.3964	0.3965	0.3976	0.3973	0.3979
1.8200	0.3888	0.4189	0.4023	0.3999	0.4003	0.4011	0.4010	0.4014
1.8300	0.3918	0.4218	0.4058	0.4036	0.4039	0.4047	0.4049	0.4050
1.8400	0.3948	0.4247	0.4096	0.4073	0.4076	0.4084	0.4084	0.4086
1.8500	0.3979	0.4278	0.4132	0.4113	0.4113	0.4121	0.4120	0.4122
1.8600	0.4009	0.4310	0.4170	0.4150	0.4149	0.4159	0.4159	0.4160
1.8700	0.4039	0.4339	0.4207	0.4187	0.4185	0.4196	0.4198	0.4198
1.8800	0.4069	0.4372	0.4244	0.4226	0.4223	0.4232	0.4236	0.4233
1.8900	0.4100	0.4405	0.4282	0.4264	0.4258	0.4272	0.4271	0.4270
1.9000	0.4133	0.4437	0.4321	0.4300	0.4294	0.4310	0.4310	0.4308
1.9100	0.4164	0.4470	0.4357	0.4339	0.4333	0.4348	0.4347	0.4349
1.9200	0.4195	0.4502	0.4393	0.4376	0.4370	0.4385	0.4386	0.4387
1.9300	0.4226	0.4536	0.4432	0.4412	0.4409	0.4424	0.4424	0.4424
1.9400	0.4257	0.4570	0.4469	0.4449	0.4446	0.4461	0.4462	0.4461
1.9500	0.4289	0.4604	0.4505	0.4487	0.4486	0.4497	0.4501	0.4499
1.9600	0.4320	0.4640	0.4543	0.4526	0.4524	0.4534	0.4540	0.4539
1.9700	0.4353	0.4673	0.4581	0.4563	0.4563	0.4573	0.4579	0.4576
1.9800	0.4386	0.4707	0.4618	0.4600	0.4602	0.4610	0.4617	0.4615
1.9900	0.4420	0.4740	0.4658	0.4639	0.4642	0.4649	0.4657	0.4653
2.0000	0.4451	0.4775	0.4698	0.4676	0.4682	0.4689	0.4697	0.4693
2.0100	0.4484	0.4810	0.4738	0.4713	0.4722	0.4728	0.4736	0.4732
2.0200	0.4519	0.4844	0.4776	0.4750	0.4761	0.4766	0.4774	0.4771
2.0300	0.4554	0.4877	0.4813	0.4792	0.4801	0.4805	0.4813	0.4808
2.0400	0.4587	0.4912	0.4852	0.4835	0.4842	0.4843	0.4854	0.4846
2.0500	0.4620	0.4945	0.4891	0.4875	0.4881	0.4883	0.4893	0.4884
2.0600	0.4654	0.4981	0.4929	0.4913	0.4919	0.4923	0.4934	0.4923
2.0700	0.4689	0.5015	0.4969	0.4954	0.4958	0.4964	0.4974	0.4962
2.0800	0.4723	0.5050	0.5008	0.4995	0.4999	0.5003	0.5012	0.5001
2.0900	0.4754	0.5086	0.5049	0.5037	0.5040	0.5043	0.5051	0.5041
2.1000	0.4790	0.5123	0.5089	0.5077	0.5079	0.5081	0.5089	0.5081
2.1100	0.4825	0.5160	0.5129	0.5116	0.5116	0.5121	0.5129	0.5120
2.1200	0.4859	0.5195	0.5167	0.5154	0.5158	0.5161	0.5168	0.5162
2.1300	0.4893	0.5232	0.5209	0.5196	0.5196	0.5200	0.5206	0.5203
2.1400	0.4925	0.5266	0.5250	0.5234	0.5239	0.5241	0.5246	0.5242
2.1500	0.4960	0.5303	0.5287	0.5276	0.5279	0.5280	0.5286	0.5283
2.1600	0.4995	0.5340	0.5328	0.5316	0.5320	0.5320	0.5325	0.5322
2.1700	0.5031	0.5376	0.5370	0.5356	0.5359	0.5359	0.5365	0.5363
2.1800	0.5064	0.5412	0.5410	0.5396	0.5403	0.5398	0.5405	0.5402
2.1900	0.5100	0.5449	0.5449	0.5435	0.5443	0.5438	0.5445	0.5443
2.2000	0.5135	0.5487	0.5491	0.5475	0.5484	0.5481	0.5486	0.5483
2.2100	0.5173	0.5523	0.5532	0.5512	0.5524	0.5522	0.5526	0.5524
2.2200	0.5207	0.5559	0.5572	0.5553	0.5562	0.5562	0.5565	0.5564
2.2300	0.5240	0.5596	0.5614	0.5594	0.5603	0.5602	0.5604	0.5604
2.2400	0.5274	0.5631	0.5654	0.5635	0.5643	0.5642	0.5644	0.5646
2.2500	0.5308	0.5668	0.5696	0.5675	0.5684	0.5685	0.5686	0.5687
2.2600	0.5345	0.5705	0.5736	0.5717	0.5724	0.5726	0.5728	0.5730
2.2700	0.5381	0.5739	0.5777	0.5758	0.5766	0.5765	0.5769	0.5769
2.2800	0.5417	0.5776	0.5817	0.5797	0.5806	0.5808	0.5811	0.5811
2.2900	0.5451	0.5812	0.5857	0.5836	0.5847	0.5845	0.5852	0.5853
2.3000	0.5487	0.5847	0.5899	0.5877	0.5886	0.5888	0.5892	0.5893
2.3100	0.5526	0.5885	0.5939	0.5918	0.5928	0.5930	0.5932	0.5936
2.3200	0.5561	0.5922	0.5981	0.5959	0.5968	0.5969	0.5973	0.5976
2.3300	0.5598	0.5959	0.6022	0.6000	0.6010	0.6011	0.6014	0.6018
2.3400	0.5635	0.5994	0.6062	0.6039	0.6051	0.6052	0.6054	0.6060
2.3500	0.5674	0.6032	0.6101	0.6080	0.6090	0.6092	0.6094	0.6103
2.3600	0.5710	0.6069	0.6141	0.6120	0.6133	0.6133	0.6135	0.6144
2.3700	0.5746	0.6107	0.6183	0.6161	0.6173	0.6171	0.6174	0.6187
2.3800	0.5781	0.6144	0.6221	0.6200	0.6213	0.6213	0.6214	0.6228
2.3900	0.5815	0.6180	0.6262	0.6242	0.6253	0.6253	0.6256	0.6271
2.4000	0.5850	0.6215	0.6303	0.6283	0.6295	0.6293	0.6298	0.6313
2.4100	0.5888	0.6251	0.6343	0.6324	0.6333	0.6334	0.6339	0.6355
2.4200	0.5924	0.6288	0.6383	0.6364	0.6375	0.6374	0.6382	0.6394
2.4300	0.5959	0.6326	0.6426	0.6404	0.6414	0.6413	0.6422	0.6433
2.4400	0.5995	0.6360	0.6465	0.6443	0.6455	0.6453	0.6462	0.6475
2.4500	0.6030	0.6398	0.6505	0.6485	0.6495	0.6493	0.6502	0.6516
2.4600	0.6065	0.6436	0.6544	0.6526	0.6535	0.6533	0.6542	0.6557
2.4700	0.6104	0.6473	0.6584	0.6566	0.6577	0.6572	0.6582	0.6596
2.4800	0.6139	0.6511	0.6623	0.6609	0.6619	0.6615	0.6624	0.6638
2.4900	0.6176	0.6546	0.6662	0.6650	0.6658	0.6655	0.6665	0.6678
2.5000	0.6211	0.6583	0.6703	0.6691	0.6698	0.6694	0.6705	0.6719
2.5100	0.6247	0.6621	0.6746	0.6733	0.6738	0.6735	0.6743	0.6761
2.5200	0.6283	0.6658	0.6783	0.6774	0.6778	0.6774	0.6783	0.6798
2.5300	0.6319	0.6693	0.6823	0.6814	0.6816	0.6815	0.6823	0.6838
2.5400	0.6354	0.6729	0.6862	0.6854	0.6856	0.6854	0.6863	0.6880
2.5500	0.6391	0.6765	0.6900	0.6892	0.6894	0.6894	0.6902	0.6917
2.5600	0.6429	0.6803	0.6940	0.6933	0.6936	0.6935	0.6942	0.6955
2.5700	0.6466	0.6840	0.6979	0.6971	0.6972	0.6974	0.6978	0.6994
2.5800	0.6501	0.6879	0.7017	0.7012	0.7009	0.7014	0.7015	0.7033
2.5900	0.6539	0.6914	0.7057	0.7051	0.7047	0.7054	0.7054	0.7069
2.6000	0.6574	0.6950	0.7097	0.7091	0.7087	0.7093	0.7091	0.7107
2.6100	0.6611	0.6987	0.7136	0.7132	0.7126	0.7130	0.7131	0.7146
2.6200	0.6649	0.7023	0.7177	0.7170	0.7164	0.7170	0.7169	0.7183
2.6300	0.6685	0.7059	0.7214	0.7209	0.7202	0.7207	0.7207	0.7221
2.6400	0.6723	0.7095	0.7253	0.7247	0.7241	0.7247	0.7244	0.7257
2.6500	0.6762	0.7135	0.7289	0.7285	0.7279	0.7284	0.7282	0.7295
2.6600	0.6801	0.7169	0.7326	0.7324	0.7317	0.7325	0.7322	0.7335
2.6700	0.6836	0.7204	0.7364	0.7361	0.7355	0.7363	0.7360	0.7374
2.6800	0.6872	0.7240	0.7399	0.7398	0.7392	0.7401	0.7399	0.7409
2.6900	0.6909	0.7276	0.7436	0.7436	0.7430	0.7439	0.7438	0.7445
2.7000	0.6944	0.7311	0.7472	0.7473	0.7468	0.7474	0.7472	0.7482
2.7100	0.6982	0.7348	0.7507	0.7512	0.7506	0.7510	0.7510	0.7517
2.7200	0.7015	0.7382	0.7544	0.7548	0.7542	0.7546	0.7548	0.7556
2.7300	0.7051	0.7415	0.7578	0.7587	0.7578	0.7582	0.7585	0.7594
2.7400	0.7085	0.7451	0.7614	0.7622	0.7615	0.7619	0.7621	0.7632
2.7500	0.7121	0.7485	0.7652	0.7657	0.7653	0.7655	0.7655	0.7669
2.7600	0.7157	0.7518	0.7686	0.7693	0.7688	0.7691	0.7690	0.7705
2.7700	0.7193	0.7551	0.7723	0.7730	0.7724	0.7724	0.7726	0.7742
2.7800	0.7229	0.7584	0.7757	0.7768	0.7762	0.7760	0.7762	0.7778
2.7900	0.7264	0.7617	0.7792	0.7802	0.7796	0.7796	0.7797	0.7814
2.8000	0.7299	0.7650	0.7828	0.7837	0.7831	0.7833	0.7834	0.7848
2.8100	0.7335	0.7684	0.7862	0.7872	0.7867	0.7869	0.7868	0.7885
2.8200	0.7371	0.7717	0.7898	0.7907	0.7900	0.7905	0.7902	0.7918
2.8300	0.7405	0.7752	0.7934	0.7942	0.7937	0.7938	0.7938	0.7953
2.8400	0.7438	0.7786	0.7967	0.7975	0.7970	0.7971	0.7974	0.7986
2.8500	0.7475	0.7818	0.7998	0.8009	0.8005	0.8006	0.8007	0.8020
2.8600	0.7509	0.7850	0.8035	0.8044	0.8042	0.8040	0.8042	0.8054
2.8700	0.7542	0.7882	0.8068	0.8077	0.8075	0.8075	0.8077	0.8088
2.8800	0.7576	0.7914	0.8103	0.8109	0.8111	0.8108	0.8111	0.8122
2.8900	0.7610	0.7946	0.8135	0.8143	0.8144	0.8140	0.8143	0.8155
2.9000	0.7645	0.7978	0.8170	0.8174	0.8179	0.8175	0.8177	0.8187
2.9100	0.7679	0.8011	0.8201	0.8207	0.8211	0.8208	0.8210	0.8220
2.9200	0.7713	0.8044	0.8233	0.8239	0.8244	0.8239	0.8243	0.8254
2.9300	0.7747	0.8074	0.8262	0.8271	0.8276	0.8271	0.8275	0.8284
2.9400	0.7781	0.8106	0.8295	0.8302	0.8309	0.8303	0.8308	0.8316
2.9500	0.7817	0.8136	0.8325	0.8334	0.8341	0.8333	0.8340	0.8349
2.9600	0.7849	0.8167	0.8355	0.8364	0.8373	0.8360	0.8370	0.8381
2.9700	0.7882	0.8196	0.8387	0.8394	0.8405	0.8392	0.8401	0.8411
2.9800	0.7914	0.8226	0.8417	0.8423	0.8435	0.8422	0.8432	0.8444
2.9900	0.7946	0.8257	0.8445	0.8452	0.8464	0.8451	0.8461	0.8471
3.0000	0.7978	0.8288	0.8476	0.8482	0.8497	0.8481	0.8492	0.8499
3.0100	0.8010	0.8319	0.8507	0.8513	0.8527	0.8512	0.8521	0.8528
3.0200	0.8042	0.8350	0.8539	0.8544	0.8556	0.8539	0.8551	0.8558
3.0300	0.8075	0.8381	0.8568	0.8575	0.8584	0.8570	0.8579	0.8586
3.0400	0.8106	0.8410	0.8599	0.8606	0.8613	0.8600	0.8607	0.8614
3.0500	0.8137	0.8439	0.8629	0.8633	0.8639	0.8628	0.8638	0.8641
3.0600	0.8166	0.8469	0.8658	0.8662	0.8667	0.8657	0.8665	0.8670
3.0700	0.8199	0.8499	0.8688	0.8691	0.8696	0.8686	0.8692	0.8697
3.0800	0.8229	0.8528	0.8717	0.8717	0.8723	0.8713	0.8718	0.8727
3.0900	0.8260	0.8557	0.8745	0.8746	0.8750	0.8743	0.8745	0.8754
3.1000	0.8292	0.8584	0.8774	0.8772	0.8777	0.8770	0.8773	0.8781
3.1100	0.8321	0.8612	0.8801	0.8800	0.8803	0.8798	0.8799	0.8807
3.1200	0.8350	0.8638	0.8826	0.8826	0.8830	0.8824	0.8826	0.8834
3.1300	0.8381	0.8665	0.8852	0.8851	0.8855	0.8851	0.8850	0.8858
3.1400	0.8412	0.8693	0.8878	0.8877	0.8880	0.8877	0.8877	0.8883
3.1500	0.8441	0.8719	0.8903	0.8902	0.8905	0.8902	0.8902	0.8908
3.1600	0.8472	0.8746	0.8928	0.8928	0.8931	0.8929	0.8927	0.8934
3.1700	0.8501	0.8773	0.8953	0.8952	0.8957	0.8953	0.8951	0.8960
3.1800	0.8531	0.8799	0.8978	0.8976	0.8981	0.8978	0.8975	0.8984
3.1900	0.8559	0.8826	0.9003	0.8999	0.9006	0.9001	0.8998	0.9009
3.2000	0.8587	0.8853	0.9026	0.9024	0.9030	0.9025	0.9021	0.9032
3.2100	0.8614	0.8878	0.9049	0.9048	0.9055	0.9048	0.9046	0.9056
3.2200	0.8641	0.8900	0.9074	0.9072	0.9077	0.9072	0.9069	0.9080
3.2300	0.8669	0.8925	0.9095	0.9096	0.9100	0.9093	0.9092	0.9102
3.2400	0.8696	0.8948	0.9118	0.9119	0.9123	0.9117	0.9115	0.9125
3.2500	0.8724	0.8972	0.9139	0.9144	0.9145	0.9138	0.9137	0.9145
3.2600	0.8748	0.8997	0.9161	0.9166	0.9169	0.9161	0.9158	0.9167
3.2700	0.8772	0.9019	0.9184	0.9189	0.9191	0.9182	0.9179	0.9188
3.2800	0.8799	0.9043	0.9204	0.9209	0.9211	0.9203	0.9200	0.9210
3.2900	0.8825	0.9065	0.9225	0.9230	0.9230	0.9224	0.9221	0.9232
3.3000	0.8850	0.9086	0.9245	0.9251	0.9253	0.9243	0.9242	0.9252
3.3100	0.8876	0.9107	0.9264	0.9270	0.9275	0.9263	0.9263	0.9273
3.3200	0.8900	0.9129	0.9284	0.9289	0.9295	0.9283	0.9285	0.9291
3.3300	0.8924	0.9149	0.9302	0.9309	0.9314	0.9303	0.9305	0.9310
3.3400	0.8949	0.9171	0.9322	0.9327	0.9333	0.9322	0.9324	0.9329
3.3500	0.8973	0.9191	0.9342	0.9347	0.9351	0.9341	0.9343	0.9348
3.3600	0.8996	0.9211	0.9360	0.9365	0.9370	0.9359	0.9360	0.9366
3.3700	0.9018	0.9229	0.9378	0.9382	0.9387	0.9378	0.9377	0.9386
3.3800	0.9041	0.9248	0.9398	0.9400	0.9405	0.9395	0.9394	0.9404
3.3900	0.9063	0.9268	0.9414	0.9418	0.9422	0.9413	0.9412	0.9422
3.4000	0.9085	0.9286	0.9431	0.9436	0.9439	0.9430	0.9428	0.9439
3.4100	0.9107	0.9304	0.9448	0.9453	0.9456	0.9446	0.9446	0.9455
3.4200	0.9127	0.9323	0.9464	0.9470	0.9471	0.9463	0.9462	0.9472
3.4300	0.9147	0.9342	0.9480	0.9487	0.9487	0.9478	0.9477	0.9488
3.4400	0.9168	0.9359	0.9496	0.9502	0.9503	0.9493	0.9493	0.9505
3.4500	0.9188	0.9377	0.9513	0.9517	0.9518	0.9508	0.9508	0.9519
3.4600	0.9207	0.9392	0.9526	0.9531	0.9532	0.9522	0.9523	0.9535
3.4700	0.9227	0.9408	0.9541	0.9546	0.9549	0.9537	0.9538	0.9549
3.4800	0.9246	0.9425	0.9556	0.9560	0.9562	0.9551	0.9553	0.9565
3.4900	0.9267	0.9442	0.9572	0.9574	0.9576	0.9566	0.9567	0.9578
3.5000	0.9285	0.9457	0.9587	0.9589	0.9590	0.9580	0.9581	0.9592
3.5100	0.9303	0.9473	0.9601	0.9602	0.9604	0.9593	0.9594	0.9606
3.5200	0.9321	0.9488	0.9613	0.9615	0.9618	0.9606	0.9606	0.9620
3.5300	0.9338	0.9502	0.9626	0.9628	0.9631	0.9622	0.9619	0.9633
3.5400	0.9356	0.9516	0.9637	0.9641	0.9642	0.9635	0.9633	0.9644
3.5500	0.9373	0.9532	0.9650	0.9652	0.9656	0.9646	0.9644	0.9656
3.5600	0.9390	0.9546	0.9661	0.9665	0.9668	0.9659	0.9656	0.9667
3.5700	0.9408	0.9560	0.9672	0.9675	0.9680	0.9672	0.9666	0.9678
3.5800	0.9424	0.9575	0.9685	0.9685	0.9691	0.9684	0.9676	0.9689
3.5900	0.9440	0.9589	0.9696	0.9697	0.9701	0.9695	0.9688	0.9700
3.6000	0.9456	0.9602	0.9707	0.9709	0.9711	0.9706	0.9700	0.9712
3.6100	0.9472	0.9616	0.9716	0.9719	0.9722	0.9716	0.9710	0.9722
3.6200	0.9487	0.9628	0.9727	0.9729	0.9733	0.9727	0.9722	0.9733
3.6300	0.9502	0.9640	0.9736	0.9739	0.9742	0.9736	0.9732	0.9741
3.6400	0.9517	0.9653	0.9745	0.9747	0.9752	0.9746	0.9742	0.9750
3.6500	0.9532	0.9663	0.9755	0.9756	0.9761	0.9756	0.9751	0.9760
3.6600	0.9546	0.9673	0.9766	0.9766	0.9771	0.9766	0.9761	0.9768
3.6700	0.9561	0.9684	0.9774	0.9775	0.9780	0.9775	0.9770	0.9777
3.6800	0.9574	0.9695	0.9783	0.9784	0.9789	0.9783	0.9779	0.9786
3.6900	0.9586	0.9705	0.9791	0.9792	0.9798	0.9791	0.9787	0.9794
3.7000	0.9599	0.9716	0.9799	0.9801	0.9805	0.9799	0.9795	0.9802
3.7100	0.9612	0.9726	0.9807	0.9808	0.9813	0.9808	0.9803	0.9809
3.7200	0.9624	0.9735	0.9815	0.9815	0.9820	0.9816	0.9811	0.9816
3.7300	0.9636	0.9745	0.9822	0.9823	0.9828	0.9824	0.9819	0.9824
3.7400	0.9648	0.9755	0.9829	0.9831	0.9835	0.9831	0.9826	0.9831
3.7500	0.9659	0.9765	0.9836	0.9838	0.9842	0.9837	0.9832	0.9837
3.7600	0.9670	0.9773	0.9843	0.9846	0.9849	0.9844	0.9839	0.9844
3.7700	0.9682	0.9782	0.9850	0.9852	0.9855	0.9851	0.9846	0.9850
3.7800	0.9692	0.9791	0.9856	0.9859	0.9861	0.9857	0.9852	0.9856
3.7900	0.9702	0.9798	0.9861	0.9865	0.9867	0.9863	0.9858	0.9862
3.8000	0.9713	0.9806	0.9867	0.9870	0.9873	0.9869	0.9865	0.9868
3.8100	0.9724	0.9814	0.9872	0.9876	0.9878	0.9875	0.9871	0.9874
3.8200	0.9734	0.9822	0.9877	0.9882	0.9884	0.9880	0.9876	0.9880
3.8300	0.9743	0.9829	0.9883	0.9886	0.9889	0.9886	0.9882	0.9885
3.8400	0.9753	0.9836	0.9888	0.9891	0.9895	0.9892	0.9887	0.9890
3.8500	0.9761	0.9843	0.9894	0.9895	0.9899	0.9896	0.9892	0.9894
3.8600	0.9770	0.9849	0.9898	0.9900	0.9904	0.9900	0.9897	0.9900
3.8700	0.9778	0.9856	0.9903	0.9905	0.9909	0.9905	0.9902	0.9904
3.8800	0.9786	0.9861	0.9907	0.9909	0.9912	0.9909	0.9907	0.9908
3.8900	0.9794	0.9868	0.9912	0.9914	0.9917	0.9913	0.9911	0.9913
3.9000	0.9802	0.9872	0.9916	0.9919	0.9920	0.9917	0.9914	0.9917
3.9100	0.9809	0.9878	0.9920	0.9922	0.9925	0.9920	0.9918	0.9922
3.9200	0.9818	0.9884	0.9923	0.9926	0.9928	0.9924	0.9922	0.9926
3.9300	0.9825	0.9888	0.9927	0.9929	0.9932	0.9928	0.9926	0.9930
3.9400	0.9832	0.9893	0.9930	0.9933	0.9935	0.9932	0.9930	0.9933
3.9500	0.9839	0.9898	0.9933	0.9936	0.9939	0.9936	0.9934	0.9936
3.9600	0.9845	0.9902	0.9937	0.9939	0.9942	0.9939	0.9937	0.9940
3.9700	0.9852	0.9906	0.9940	0.9942	0.9944	0.9942	0.9940	0.9943
3.9800	0.9858	0.9911	0.9943	0.9945	0.9947	0.9945	0.9944	0.9946
3.9900	0.9864	0.9915	0.9946	0.9947	0.9950	0.9948	0.9946	0.9949
4.0000	0.9869	0.9919	0.9949	0.9950	0.9952	0.9951	0.9948	0.9951
4.0100	0.9875	0.9923	0.9952	0.9952	0.9955	0.9953	0.9951	0.9954
4.0200	0.9881	0.9927	0.9955	0.9955	0.9957	0.9956	0.9954	0.9956
4.0300	0.9885	0.9931	0.9957	0.9957	0.9960	0.9959	0.9957	0.9959
4.0400	0.9891	0.9934	0.9960	0.9960	0.9962	0.9961	0.9959	0.9961
4.0500	0.9896	0.9938	0.9962	0.9962	0.9964	0.9963	0.9962	0.9963
4.0600	0.9901	0.9940	0.9964	0.9964	0.9966	0.9966	0.9963	0.9965
4.0700	0.9905	0.9943	0.9966	0.9966	0.9968	0.9968	0.9965	0.9967
4.0800	0.9909	0.9946	0.9967	0.9968	0.9969	0.9970	0.9967	0.9969
4.0900	0.9914	0.9948	0.9969	0.9969	0.9972	0.9971	0.9969	0.9971
4.1000	0.9918	0.9951	0.9971	0.9971	0.9974	0.9972	0.9971	0.9973
4.1100	0.9921	0.9954	0.9972	0.9973	0.9975	0.9974	0.9972	0.9975
4.1200	0.9925	0.9956	0.9974	0.9974	0.9977	0.9975	0.9974	0.9976
4.1300	0.9929	0.9959	0.9975	0.9976	0.9978	0.9977	0.9975	0.9978
4.1400	0.9933	0.9961	0.9977	0.9977	0.9979	0.9978	0.9977	0.9979
4.1500	0.9936	0.9963	0.9978	0.9979	0.9981	0.9979	0.9978	0.9980
4.1600	0.9940	0.9965	0.9980	0.9980	0.9982	0.9981	0.9980	0.9982
4.1700	0.9942	0.9967	0.9981	0.9981	0.9983	0.9983	0.9981	0.9983
4.1800	0.9945	0.9969	0.9982	0.9982	0.9984	0.9984	0.9982	0.9984
4.1900	0.9948	0.9970	0.9983	0.9983	0.9985	0.9985	0.9983	0.9985
4.2000	0.9951	0.9972	0.9984	0.9984	0.9986	0.9986	0.9985	0.9986
4.2100	0.9954	0.9974	0.9985	0.9985	0.9987	0.9987	0.9986	0.9987
4.2200	0.9956	0.9976	0.9986	0.9986	0.9988	0.9988	0.9987	0.9988
4.2300	0.9958	0.9978	0.9987	0.9987	0.9989	0.9989	0.9987	0.9988
4.2400	0.9960	0.9979	0.9988	0.9988	0.9990	0.9990	0.9988	0.9989
4.2500	0.9962	0.9980	0.9989	0.9989	0.9990	0.9990	0.9989	0.9990
4.2600	0.9965	0.9982	0.9990	0.9990	0.9991	0.9991	0.9989	0.9991
4.2700	0.9966	0.9983	0.9990	0.9990	0.9992	0.9991	0.9990	0.9991
4.2800	0.9969	0.9984	0.9991	0.9991	0.9992	0.9992	0.9991	0.9992
4.2900	0.9970	0.9985	0.9992	0.9992	0.9993	0.9992	0.9992	0.9992
4.3000	0.9972	0.9987	0.9992	0.9992	0.9993	0.9993	0.9993	0.9993
4.3100	0.9974	0.9988	0.9993	0.9993	0.9994	0.9993	0.9993	0.9993
4.3200	0.9976	0.9988	0.9993	0.9993	0.9994	0.9994	0.9994	0.9994
4.3300	0.9977	0.9989	0.9994	0.9994	0.9995	0.9994	0.9994	0.9994
4.3400	0.9978	0.9990	0.9994	0.9994	0.9995	0.9995	0.9995	0.9995
4.3500	0.9980	0.9990	0.9995	0.9995	0.9996	0.9995	0.9995	0.9995
4.3600	0.9981	0.9991	0.9995	0.9995	0.9996	0.9995	0.9996	0.9995
4.3700	0.9982	0.9991	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996
4.3800	0.9984	0.9992	0.9996	0.9996	0.9997	0.9996	0.9996	0.9996
4.3900	0.9985	0.9993	0.9996	0.9996	0.9997	0.9996	0.9996	0.9996
4.4000	0.9986	0.9993	0.9996	0.9996	0.9997	0.9997	0.9997	0.9997
4.4100	0.9987	0.9994	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.4200	0.9988	0.9994	0.9997	0.9997	0.9998	0.9997	0.9997	0.9997
4.4300	0.9988	0.9995	0.9997	0.9997	0.9998	0.9997	0.9998	0.9997
4.4400	0.9989	0.9995	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998
4.4500	0.9990	0.9995	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.4600	0.9990	0.9996	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.4700	0.9991	0.9996	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.4800	0.9991	0.9996	0.9998	0.9998	0.9998	0.9998	0.9999	0.9998
4.4900	0.9992	0.9997	0.9998	0.9998	0.9999	0.9998	0.9999	0.9999
4.5000	0.9992	0.9997	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999
4.5100	0.9993	0.9997	0.9999	0.9998	0.9999	0.9999	0.9999	0.9999
4.5200	0.9994	0.9997	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5300	0.9994	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5400	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5500	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5600	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5700	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5800	0.9996	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.5900	0.9996	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.6000	0.9997	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.6100	0.9997	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6200	0.9997	0.9999	0.9999	0.9999	1.0000	0.9999	1.0000	1.0000
4.6300	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8291	1.3501	1.1225	1.3199	2.6634	2.1027	3.8361	2.6590	2.0410	1.9981	2.0285	1.9937	2.0192	2.0216	2.0146	2.0025	2.0149
2.0000	2.0831	1.3109	2.2182	3.7248	0.0704	2.1112	2.1155	2.1383	2.0258	2.0219	2.0376	2.0126	2.0174	2.0175	2.0168	2.0153	2.0206
3.0000	1.1344	1.7904	0.4613	2.7478	2.8808	1.4187	1.0596	2.5724	2.0354	2.0204	2.0266	2.0095	2.0158	2.0224	2.0229	2.0196	2.0216
4.0000	0.0002	2.3034	2.3856	3.4415	1.2558	2.6472	1.9592	2.3829	2.0404	2.0205	2.0218	2.0141	2.0203	2.0197	2.0212	2.0099	2.0210
5.0000	2.3089	0.3754	2.6190	2.4183	2.5536	0.3790	2.0505	2.2581	2.0444	2.0191	2.0244	2.0186	2.0216	2.0177	2.0193	2.0087	2.0217
6.0000	2.9353	3.5905	3.3286	0.6957	1.1616	1.7582	0.4787	2.6331	2.0397	2.0182	2.0238	2.0161	2.0195	2.0152	2.0206	2.0126	2.0207
7.0000	1.5574	2.0543	1.4177	3.5978	2.2902	3.3237	0.7597	2.3675	2.0388	2.0204	2.0208	2.0142	2.0224	2.0141	2.0216	2.0172	2.0212
8.0000	0.0004	2.3861	2.4586	2.7584	1.7980	0.3255	3.5668	2.3654	2.0390	2.0167	2.0208	2.0153	2.0229	2.0137	2.0207	2.0151	2.0205
9.0000	1.5881	1.4145	1.9906	3.2432	1.8286	2.4777	2.7529	1.8063	2.0351	2.0173	2.0222	2.0193	2.0219	2.0123	2.0182	2.0149	2.0201
10.0000	3.3699	0.8495	2.1716	2.0843	3.3475	2.5411	3.0563	1.7388	2.0366	2.0148	2.0181	2.0184	2.0206	2.0130	2.0192	2.0125	2.0192
11.0000	2.0207	3.4425	3.8033	3.3197	2.2469	1.2458	2.5964	2.8500	2.0346	2.0140	2.0192	2.0186	2.0206	2.0154	2.0204	2.0121	2.0194
12.0000	2.6464	0.5580	1.3696	1.8066	0.0114	2.2967	1.3557	0.9383	2.0340	2.0119	2.0184	2.0186	2.0189	2.0148	2.0184	2.0113	2.0183
13.0000	1.9822	0.7362	1.4600	0.5794	1.3366	1.5147	0.4752	0.6069	2.0346	2.0111	2.0204	2.0191	2.0197	2.0142	2.0207	2.0125	2.0190
14.0000	0.3336	0.6494	1.4549	0.7063	1.7793	1.3110	2.7684	2.1361	2.0343	2.0123	2.0206	2.0204	2.0195	2.0176	2.0209	2.0118	2.0197
15.0000	0.0004	1.5157	0.3913	2.7625	1.2900	1.6884	2.0458	2.3797	2.0362	2.0119	2.0213	2.0220	2.0191	2.0184	2.0210	2.0148	2.0206
16.0000	2.2850	1.0260	1.3289	3.4020	2.3361	2.8681	2.7961	2.8130	2.0333	2.0109	2.0196	2.0197	2.0196	2.0188	2.0218	2.0153	2.0199
17.0000	2.4271	2.5659	1.9350	0.6142	1.6908	2.1520	2.9572	0.6001	2.0325	2.0123	2.0201	2.0204	2.0207	2.0177	2.0212	2.0162	2.0201
18.0000	0.4510	0.8237	1.7791	2.8174	2.3759	2.2809	0.0598	3.3475	2.0333	2.0122	2.0186	2.0205	2.0206	2.0170	2.0205	2.0165	2.0199
19.0000	2.4848	2.6212	1.5813	2.0690	0.2786	0.5353	1.6507	2.1599	2.0326	2.0105	2.0186	2.0194	2.0193	2.0166	2.0208	2.0172	2.0194
20.0000	3.1350	1.8522	0.9529	1.0879	1.8611	1.4546	2.1460	2.1352	2.0327	2.0105	2.0188	2.0178	2.0193	2.0167	2.0207	2.0166	2.0191
21.0000	3.4837	1.9887	2.3181	1.7722	1.7732	2.5614	0.7678	1.3880	2.0330	2.0117	2.0191	2.0199	2.0212	2.0179	2.0224	2.0170	2.0203
22.0000	3.1990	3.4490	2.4275	1.3208	2.3237	3.3910	2.9482	3.3883	2.0337	2.0116	2.0200	2.0194	2.0218	2.0170	2.0228	2.0183	2.0206
23.0000	2.7695	0.7982	1.3075	1.9912	2.6667	3.1793	1.8797	1.6131	2.0341	2.0127	2.0200	2.0196	2.0223	2.0177	2.0223	2.0194	2.0210
24.0000	3.1734	1.3137	1.6972	1.2496	0.6246	1.6185	3.1455	2.3951	2.0335	2.0140	2.0200	2.0202	2.0227	2.0191	2.0218	2.0194	2.0213
25.0000	3.6205	1.3355	0.9547	2.6911	2.2514	0.1573	1.5438	3.2842	2.0323	2.0135	2.0199	2.0199	2.0228	2.0179	2.0209	2.0200	2.0209
26.0000	0.8275	0.8845	0.8409	2.4910	2.5909	1.9364	2.4580	3.1176	2.0327	2.0127	2.0194	2.0203	2.0225	2.0174	2.0212	2.0197	2.0208
27.0000	3.9719	1.9048	3.0269	1.7844	1.6230	2.9758	1.5197	2.3101	2.0331	2.0126	2.0192	2.0205	2.0229	2.0183	2.0215	2.0195	2.0210
28.0000	1.9675	0.5036	3.0490	1.7331	1.6724	2.1302	0.8197	3.1999	2.0325	2.0126	2.0195	2.0210	2.0227	2.0188	2.0216	2.0198	2.0211
29.0000	1.7773	3.8413	0.5363	2.0115	1.3111	3.1097	1.5627	2.4650	2.0333	2.0128	2.0183	2.0208	2.0225	2.0198	2.0215	2.0207	2.0212
30.0000	1.7724	1.3510	2.1262	0.6819	2.3303	1.7145	1.4474	1.7290	2.0327	2.0131	2.0190	2.0198	2.0211	2.0204	2.0218	2.0213	2.0211
31.0000	1.2730	3.7988	2.8902	1.0169	2.9305	1.8420	2.5104	3.4130	2.0324	2.0138	2.0193	2.0213	2.0211	2.0202	2.0224	2.0215	2.0215
32.0000	0.1757	3.3272	1.0446	2.0834	2.1109	1.6146	3.0650	1.2504	2.0326	2.0144	2.0188	2.0213	2.0212	2.0203	2.0231	2.0214	2.0216
33.0000	3.1934	1.5159	1.8158	2.5739	0.7162	1.7158	3.2169	3.0837	2.0319	2.0142	2.0189	2.0213	2.0218	2.0209	2.0232	2.0205	2.0216
34.0000	3.1797	4.6374	3.1429	3.1020	0.1217	2.8470	0.4954	2.3290	2.0320	2.0149	2.0195	2.0212	2.0215	2.0211	2.0234	2.0203	2.0217
35.0000	0.0002	1.0632	0.9607	1.7417	1.4560	3.0280	2.9087	2.0614	2.0311	2.0147	2.0197	2.0218	2.0213	2.0209	2.0236	2.0206	2.0217
36.0000	3.0580	2.0501	2.2395	2.6986	2.0819	3.1529	2.2422	1.6260	2.0317	2.0144	2.0193	2.0217	2.0209	2.0212	2.0237	2.0201	2.0216
37.0000	0.8460	2.9210	2.2147	2.4131	1.3201	2.2893	1.4988	0.1279	2.0315	2.0148	2.0197	2.0221	2.0209	2.0208	2.0238	2.0197	2.0217
38.0000	2.9347	0.6468	3.6454	3.0487	2.2679	2.7273	0.0312	3.5640	2.0305	2.0149	2.0199	2.0222	2.0205	2.0212	2.0236	2.0196	2.0215
39.0000	0.8057	2.7077	0.6254	2.2849	2.6813	2.0788	2.4070	2.5132	2.0307	2.0148	2.0198	2.0217	2.0201	2.0215	2.0235	2.0201	2.0215
40.0000	2.0354	2.9757	2.9816	2.1351	2.9436	1.7151	1.3714	2.4698	2.0308	2.0152	2.0201	2.0219	2.0202	2.0213	2.0236	2.0200	2.0217
41.0000	2.4816	2.4795	1.3957	1.7451	0.0595	2.1091	2.1697	1.7851	2.0313	2.0151	2.0199	2.0212	2.0200	2.0217	2.0237	2.0200	2.0216
42.0000	3.5124	0.2909	0.7704	2.1623	1.6845	2.0272	3.9945	3.0233	2.0310	2.0152	2.0203	2.0215	2.0196	2.0212	2.0236	2.0197	2.0215
43.0000	0.0001	0.9815	1.3583	0.8191	2.6200	2.1805	0.7512	1.6848	2.0306	2.0152	2.0202	2.0218	2.0196	2.0212	2.0233	2.0200	2.0215
44.0000	1.5378	0.8645	2.3614	3.9734	1.2695	1.6315	0.3090	2.1986	2.0308	2.0146	2.0198	2.0221	2.0193	2.0211	2.0228	2.0192	2.0212
45.0000	2.3496	3.3232	0.5755	1.5432	1.1018	2.5037	0.2256	1.5029	2.0312	2.0149	2.0194	2.0217	2.0198	2.0208	2.0233	2.0194	2.0213
46.0000	1.7734	2.4425	3.0273	1.6450	1.9097	1.4962	3.2871	2.0833	2.0316	2.0149	2.0196	2.0215	2.0196	2.0203	2.0227	2.0200	2.0213
47.0000	1.8043	2.9333	2.1003	0.8614	4.4532	2.2239	1.1757	1.5438	2.0318	2.0147	2.0199	2.0213	2.0196	2.0201	2.0232	2.0206	2.0214
48.0000	2.7327	2.0134	1.6724	2.1740	2.3574	3.6036	0.4722	2.1191	2.0317	2.0154	2.0204	2.0214	2.0201	2.0205	2.0233	2.0206	2.0217
49.0000	1.3818	2.6643	3.2354	2.2843	1.5875	3.2589	1.3111	1.4695	2.0313	2.0153	2.0204	2.0211	2.0202	2.0210	2.0232	2.0203	2.0216
50.0000	3.2123	2.9735	2.7668	1.5496	3.5678	0.5270	0.8991	1.0335	2.0314	2.0153	2.0206	2.0211	2.0209	2.0218	2.0227	2.0199	2.0217
51.0000	1.3457	2.3776	2.8546	3.4831	3.2609	1.7975	1.0288	1.1568	2.0312	2.0150	2.0202	2.0216	2.0213	2.0221	2.0229	2.0199	2.0218
52.0000	2.6587	0.6244	0.2744	2.8430	1.1512	2.3234	0.8000	2.3987	2.0310	2.0148	2.0195	2.0219	2.0212	2.0221	2.0227	2.0202	2.0217
53.0000	1.1765	3.7537	2.2541	2.4951	3.4452	1.1821	0.6305	0.9946	2.0311	2.0144	2.0197	2.0216	2.0211	2.0217	2.0222	2.0204	2.0215
54.0000	1.3946	2.3626	2.8975	2.5687	2.0869	2.1757	0.7660	2.7395	2.0307	2.0147	2.0197	2.0213	2.0208	2.0218	2.0221	2.0202	2.0214
55.0000	2.3917	1.4692	2.9217	3.5016	2.7466	0.3886	2.1501	2.0413	2.0308	2.0148	2.0198	2.0215	2.0210	2.0219	2.0224	2.0198	2.0215
56.0000	0.0005	1.3907	2.3819	1.2791	2.0218	2.2801	1.9324	0.6939	2.0309	2.0148	2.0194	2.0216	2.0212	2.0215	2.0224	2.0200	2.0215
57.0000	3.8286	2.4662	3.6444	0.5740	1.9173	1.1136	0.7275	1.6792	2.0315	2.0152	2.0193	2.0216	2.0212	2.0215	2.0220	2.0198	2.0215
58.0000	0.1630	0.8735	2.5743	4.3572	0.7033	0.8248	1.8284	2.5249	2.0319	2.0150	2.0198	2.0218	2.0211	2.0211	2.0221	2.0197	2.0216
59.0000	0.0003	2.7924	2.1442	2.5806	0.4354	0.4275	2.3185	1.1413	2.0321	2.0154	2.0201	2.0214	2.0209	2.0213	2.0224	2.0197	2.0217
60.0000	1.6944	3.1702	2.6539	0.9865	2.2622	3.1434	0.7818	1.8346	2.0318	2.0155	2.0201	2.0211	2.0207	2.0210	2.0224	2.0192	2.0215
61.0000	2.4546	1.8846	2.2798	0.9649	1.1293	0.5984	0.9336	3.2195	2.0323	2.0151	2.0200	2.0208	2.0209	2.0208	2.0218	2.0194	2.0214
62.0000	1.5196	1.9389	1.2524	2.5029	1.6945	1.9541	1.9514	3.1628	2.0318	2.0149	2.0200	2.0211	2.0205	2.0208	2.0217	2.0191	2.0213
63.0000	3.0862	1.6002	2.4148	2.1878	2.2211	3.2539	2.9088	0.6331	2.0322	2.0145	2.0198	2.0215	2.0205	2.0206	2.0216	2.0194	2.0213
64.0000	1.4565	1.5460	0.8396	3.0396	1.4820	1.5674	0.2268	3.3007	2.0315	2.0148	2.0199	2.0218	2.0207	2.0206	2.0215	2.0190	2.0212
65.0000	3.8666	1.4140	1.4147	1.6783	2.1014	0.3689	3.9188	1.9494	2.0316	2.0151	2.0197	2.0216	2.0207	2.0206	2.0215	2.0193	2.0212
66.0000	2.0967	2.4322	0.6672	1.9526	2.5471	4.0250	0.8779	2.3988	2.0317	2.0151	2.0196	2.0218	2.0209	2.0208	2.0216	2.0195	2.0214
67.0000	1.7533	1.9767	0.8946	2.5518	1.6325	1.8087	2.4213	1.3338	2.0316	2.0150	2.0197	2.0217	2.0210	2.0209	2.0217	2.0197	2.0214
68.0000	2.6352	3.5215	2.3887	1.5788	1.1977	3.4406	3.1045	0.7341	2.0317	2.0152	2.0198	2.0219	2.0212	2.0208	2.0219	2.0199	2.0216
69.0000	2.0832	0.3442	1.5298	2.0399	3.6257	2.6974	0.8856	1.7973	2.0315	2.0153	2.0199	2.0220	2.0217	2.0207	2.0219	2.0198	2.0216
70.0000	2.4381	0.5588	2.1431	2.9022	1.3884	1.4769	2.1989	4.1603	2.0316	2.0155	2.0202	2.0219	2.0220	2.0204	2.0215	2.0198	2.0216
71.0000	2.6013	1.8714	1.3250	1.7592	2.9045	0.7073	1.5643	3.2871	2.0321	2.0149	2.0196	2.0218	2.0219	2.0210	2.0216	2.0197	2.0216
72.0000	2.2726	0.4309	2.0325	3.1086	3.5360	1.4308	2.9772	0.7819	2.0321	2.0150	2.0195	2.0215	2.0214	2.0207	2.0216	2.0196	2.0214
73.0000	0.9290	3.1084	2.7862	1.8576	1.6500	2.0612	1.0196	3.1878	2.0318	2.0149	2.0198	2.0218	2.0216	2.0206	2.0214	2.0196	2.0214
74.0000	1.2118	2.3052	3.0761	1.7035	1.7581	1.9796	2.0970	1.9409	2.0323	2.0149	2.0199	2.0214	2.0220	2.0206	2.0214	2.0199	2.0215
75.0000	0.4317	1.7626	1.6622	1.3074	2.7253	2.5383	0.9491	1.1501	2.0320	2.0147	2.0199	2.0214	2.0221	2.0208	2.0213	2.0196	2.0215
76.0000	2.3795	3.1512	1.6455	1.4017	0.2715	1.9846	1.7347	2.9056	2.0315	2.0147	2.0202	2.0216	2.0221	2.0206	2.0211	2.0196	2.0214
77.0000	2.7882	2.8064	0.9512	1.0870	1.8196	3.2531	2.7136	0.3634	2.0315	2.0149	2.0202	2.0214	2.0222	2.0205	2.0212	2.0193	2.0214
78.0000	0.0001	1.8216	2.9667	2.6088	3.4023	2.5333	2.9728	1.9636	2.0312	2.0150	2.0201	2.0215	2.0223	2.0208	2.0213	2.0195	2.0215
79.0000	3.0929	2.0266	2.6694	2.8656	3.2041	2.2541	2.0044	1.3548	2.0313	2.0149	2.0198	2.0217	2.0220	2.0207	2.0209	2.0196	2.0213
80.0000	4.1221	3.1767	1.2433	2.3257	1.8455	2.8398	0.0537	2.0318	2.0312	2.0146	2.0196	2.0213	2.0221	2.0207	2.0214	2.0197	2.0213
81.0000	2.6894	4.1035	1.0541	1.8067	1.9110	2.3780	2.4589	2.0431	2.0310	2.0148	2.0196	2.0218	2.0222	2.0207	2.0216	2.0199	2.0214
82.0000	2.1986	2.7616	2.4938	0.3983	3.2729	2.6974	0.5020	1.6463	2.0311	2.0151	2.0197	2.0218	2.0221	2.0207	2.0214	2.0198	2.0215
83.0000	2.8822	1.0597	2.5526	2.2223	2.8648	2.9803	2.4650	2.5930	2.0311	2.0149	2.0199	2.0217	2.0221	2.0209	2.0215	2.0197	2.0215
84.0000	1.6135	2.0465	2.0048	1.7737	0.8455	1.3430	0.8073	0.9253	2.0311	2.0147	2.0196	2.0215	2.0219	2.0214	2.0217	2.0197	2.0215
85.0000	2.2908	1.2593	2.5654	2.0765	1.6994	3.4287	2.2344	1.8208	2.0308	2.0148	2.0196	2.0217	2.0219	2.0214	2.0219	2.0195	2.0214
86.0000	0.2972	0.0811	1.5845	0.0589	2.0008	2.3748	0.9962	2.5822	2.0310	2.0147	2.0196	2.0216	2.0220	2.0210	2.0217	2.0193	2.0214
87.0000	2.7119	1.9339	3.4559	2.4922	0.0240	2.9919	1.3981	3.1571	2.0309	2.0148	2.0195	2.0216	2.0222	2.0212	2.0216	2.0191	2.0213
88.0000	1.4802	2.1641	3.0634	2.4683	2.5837	2.3837	3.1670	1.5949	2.0310	2.0149	2.0193	2.0214	2.0221	2.0210	2.0216	2.0193	2.0213
89.0000	2.6143	0.8987	3.3815	3.1443	0.8315	0.4652	3.8866	3.1000	2.0311	2.0150	2.0199	2.0216	2.0219	2.0210	2.0214	2.0195	2.0214
90.0000	0.0001	0.0326	2.5812	3.9620	2.7650	2.9211	1.6618	2.8502	2.0314	2.0150	2.0197	2.0216	2.0218	2.0210	2.0216	2.0194	2.0214
91.0000	2.3492	3.7002	2.0255	2.3893	1.6894	1.5792	2.0601	1.7161	2.0315	2.0153	2.0200	2.0216	2.0221	2.0208	2.0217	2.0195	2.0215
92.0000	2.8735	1.2770	2.8249	1.2360	2.5402	3.6385	1.3653	3.3894	2.0313	2.0154	2.0197	2.0216	2.0222	2.0207	2.0217	2.0194	2.0215
93.0000	2.6805	2.2045	2.8630	0.6338	1.8739	2.5521	0.1905	3.0798	2.0309	2.0155	2.0199	2.0218	2.0222	2.0206	2.0219	2.0194	2.0215
94.0000	3.5352	1.3148	3.2047	2.8874	3.0184	1.5850	1.5047	1.3890	2.0310	2.0154	2.0201	2.0218	2.0223	2.0210	2.0221	2.0195	2.0217
95.0000	0.4257	3.5115	3.1743	3.3676	1.5430	2.5249	3.3427	2.9546	2.0308	2.0154	2.0201	2.0218	2.0221	2.0208	2.0221	2.0199	2.0216
96.0000	3.1724	2.6584	2.3848	1.6595	2.4031	2.0848	2.0188	1.7808	2.0311	2.0153	2.0199	2.0218	2.0221	2.0209	2.0222	2.0199	2.0217
97.0000	1.5557	2.9588	1.1462	2.5706	3.9454	2.3282	1.6292	1.6517	2.0308	2.0155	2.0200	2.0218	2.0221	2.0210	2.0221	2.0200	2.0217
98.0000	2.6808	2.2488	0.2856	1.8015	0.7028	2.3696	0.1879	3.2395	2.0306	2.0153	2.0200	2.0221	2.0225	2.0207	2.0225	2.0201	2.0217
99.0000	1.8392	1.5157	2.0606	2.3305	2.4368	2.9617	3.5589	1.3586	2.0307	2.0153	2.0201	2.0223	2.0226	2.0206	2.0226	2.0199	2.0217
100.0000	2.0900	3.5444	1.2864	2.6116	3.1882	1.7516	2.2724	2.1271	2.0304	2.0154	2.0202	2.0222	2.0226	2.0205	2.0223	2.0199	2.0217


==> Data-n8/pf_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0770	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0771	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0774	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0775	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0776	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0780	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0781	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0782	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0784	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0787	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0788	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0789	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0790	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0793	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0794	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0796	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0797	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0798	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0799	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0802	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0803	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0805	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0806	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0808	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0809	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0810	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0813	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0814	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0815	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0817	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0820	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0821	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0822	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0824	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0825	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0827	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0828	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0830	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0831	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0833	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0835	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0836	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0837	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0841	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0842	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0844	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0847	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0848	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0849	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0850	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0852	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0853	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0854	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0856	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0857	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0859	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0860	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0862	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0863	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0867	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0868	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0870	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0871	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0873	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0874	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0876	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0879	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0880	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0882	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0884	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0885	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0887	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0889	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0890	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0892	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0894	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0895	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0896	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0898	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0901	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0903	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0905	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0907	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0909	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0910	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0912	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0914	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0915	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0917	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0918	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0920	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0921	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0922	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0924	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0926	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0927	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0929	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0931	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0933	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0935	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0936	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0938	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0940	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0941	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0943	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0947	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0948	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0950	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0952	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0954	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0956	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0958	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0959	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0961	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0963	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0965	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0966	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0968	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0971	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0973	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0975	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0977	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0978	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0980	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0982	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0984	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0986	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0988	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0990	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0992	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0994	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.0997	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.0998	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.1001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.1003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.1005	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.1007	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.1009	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5600	0.1010	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5700	0.1013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5800	0.1014	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5900	0.1017	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6000	0.1019	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6100	0.1021	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6200	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6300	0.1026	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6400	0.1028	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6500	0.1030	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6600	0.1032	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6700	0.1034	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6800	0.1036	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6900	0.1038	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7000	0.1040	0.0006	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7100	0.1041	0.0013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7200	0.1043	0.0020	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7300	0.1045	0.0037	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7400	0.1048	0.0062	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7500	0.1049	0.0094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7600	0.1052	0.0125	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7700	0.1054	0.0186	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7800	0.1057	0.0255	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7900	0.1059	0.0320	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8000	0.1061	0.0417	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8100	0.1063	0.0512	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8200	0.1065	0.0602	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8300	0.1067	0.0689	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8400	0.1069	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8500	0.1071	0.0858	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8600	0.1073	0.0919	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8700	0.1077	0.0975	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8800	0.1078	0.1016	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8900	0.1081	0.1052	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9000	0.1083	0.1081	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9100	0.1085	0.1098	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9200	0.1088	0.1114	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9300	0.1090	0.1124	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9400	0.1092	0.1130	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9500	0.1094	0.1137	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9600	0.1096	0.1141	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9700	0.1098	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9800	0.1101	0.1149	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9900	0.1102	0.1151	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.1105	0.1154	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0100	0.1107	0.1157	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0200	0.1109	0.1159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0300	0.1111	0.1162	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0400	0.1114	0.1165	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0500	0.1116	0.1168	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0600	0.1117	0.1171	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0700	0.1120	0.1173	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0800	0.1122	0.1176	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0900	0.1124	0.1179	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1000	0.1126	0.1182	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1100	0.1129	0.1184	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1200	0.1131	0.1186	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1300	0.1134	0.1190	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1400	0.1136	0.1192	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1500	0.1138	0.1195	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1600	0.1140	0.1198	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1700	0.1143	0.1202	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1800	0.1146	0.1205	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1900	0.1149	0.1207	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2000	0.1151	0.1211	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2100	0.1154	0.1214	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2200	0.1156	0.1217	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2300	0.1158	0.1220	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2400	0.1161	0.1223	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2500	0.1164	0.1226	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2600	0.1167	0.1229	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2700	0.1169	0.1232	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2800	0.1172	0.1235	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2900	0.1175	0.1238	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3000	0.1178	0.1241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3100	0.1180	0.1244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3200	0.1183	0.1247	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3300	0.1186	0.1250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3400	0.1189	0.1253	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3500	0.1192	0.1257	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3600	0.1195	0.1260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3700	0.1198	0.1264	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3800	0.1201	0.1267	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3900	0.1205	0.1270	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4000	0.1208	0.1274	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4100	0.1210	0.1276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4200	0.1213	0.1279	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4300	0.1215	0.1282	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4400	0.1219	0.1285	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4500	0.1222	0.1289	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4600	0.1224	0.1292	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4700	0.1227	0.1295	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4800	0.1229	0.1298	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4900	0.1233	0.1302	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5000	0.1236	0.1305	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5100	0.1239	0.1309	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5200	0.1242	0.1312	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5300	0.1245	0.1316	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5400	0.1248	0.1320	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5500	0.1251	0.1323	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5600	0.1254	0.1327	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5700	0.1257	0.1330	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5800	0.1260	0.1334	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5900	0.1264	0.1338	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6000	0.1267	0.1342	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6100	0.1269	0.1345	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6200	0.1272	0.1348	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6300	0.1276	0.1352	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6400	0.1279	0.1356	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6500	0.1283	0.1359	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6600	0.1286	0.1363	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6700	0.1289	0.1367	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6800	0.1292	0.1371	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6900	0.1296	0.1375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7000	0.1299	0.1379	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7100	0.1302	0.1383	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7200	0.1305	0.1386	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7300	0.1309	0.1391	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7400	0.1312	0.1395	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7500	0.1315	0.1398	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7600	0.1319	0.1402	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7700	0.1322	0.1406	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7800	0.1326	0.1410	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7900	0.1329	0.1414	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8000	0.1333	0.1417	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8100	0.1337	0.1421	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8200	0.1341	0.1425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8300	0.1344	0.1430	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8400	0.1348	0.1434	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8500	0.1352	0.1438	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8600	0.1356	0.1443	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8700	0.1359	0.1447	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8800	0.1363	0.1452	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8900	0.1367	0.1456	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9000	0.1372	0.1459	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9100	0.1376	0.1463	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9200	0.1379	0.1467	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9300	0.1383	0.1472	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9400	0.1387	0.1476	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9500	0.1391	0.1481	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9600	0.1395	0.1485	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9700	0.1399	0.1489	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9800	0.1403	0.1494	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9900	0.1407	0.1498	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.1411	0.1502	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0100	0.1415	0.1508	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0200	0.1418	0.1513	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0300	0.1422	0.1518	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0400	0.1425	0.1522	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0500	0.1429	0.1526	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0600	0.1433	0.1531	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0700	0.1437	0.1536	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0800	0.1441	0.1541	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0900	0.1446	0.1546	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1000	0.1450	0.1551	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1100	0.1454	0.1556	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1200	0.1458	0.1562	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1300	0.1462	0.1567	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1400	0.1467	0.1572	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1500	0.1471	0.1577	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1600	0.1475	0.1583	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1700	0.1480	0.1588	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1800	0.1484	0.1593	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1900	0.1489	0.1598	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2000	0.1493	0.1604	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2100	0.1497	0.1609	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2200	0.1502	0.1615	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2300	0.1506	0.1620	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2400	0.1511	0.1626	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2500	0.1516	0.1631	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2600	0.1521	0.1637	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2700	0.1525	0.1642	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2800	0.1529	0.1647	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2900	0.1533	0.1653	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3000	0.1538	0.1658	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3100	0.1543	0.1664	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3200	0.1547	0.1670	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3300	0.1552	0.1676	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3400	0.1556	0.1682	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3500	0.1560	0.1687	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3600	0.1565	0.1693	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3700	0.1570	0.1699	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3800	0.1575	0.1705	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3900	0.1579	0.1710	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4000	0.1584	0.1715	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4100	0.1589	0.1721	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4200	0.1594	0.1726	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4300	0.1599	0.1733	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4400	0.1604	0.1738	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4500	0.1610	0.1744	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4600	0.1615	0.1750	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4700	0.1622	0.1756	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4800	0.1628	0.1763	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4900	0.1634	0.1768	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5000	0.1640	0.1773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5100	0.1646	0.1780	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5200	0.1652	0.1786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5300	0.1657	0.1792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5400	0.1662	0.1797	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5500	0.1668	0.1804	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5600	0.1673	0.1812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5700	0.1679	0.1819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5800	0.1685	0.1825	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5900	0.1691	0.1832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6000	0.1695	0.1838	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6100	0.1701	0.1845	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6200	0.1707	0.1852	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6300	0.1712	0.1859	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6400	0.1718	0.1865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6500	0.1723	0.1873	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6600	0.1729	0.1880	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6700	0.1735	0.1886	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6800	0.1741	0.1894	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6900	0.1748	0.1901	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7000	0.1754	0.1909	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7100	0.1762	0.1916	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7200	0.1769	0.1924	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7300	0.1775	0.1930	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7400	0.1781	0.1937	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7500	0.1788	0.1945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7600	0.1795	0.1953	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7700	0.1800	0.1961	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7800	0.1806	0.1969	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7900	0.1812	0.1978	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8000	0.1819	0.1987	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8100	0.1826	0.1995	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8200	0.1832	0.2003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8300	0.1838	0.2011	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8400	0.1844	0.2019	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8500	0.1852	0.2027	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8600	0.1858	0.2035	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8700	0.1865	0.2043	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8800	0.1872	0.2051	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8900	0.1880	0.2060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9000	0.1887	0.2069	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9100	0.1894	0.2078	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9200	0.1902	0.2087	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9300	0.1909	0.2095	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9400	0.1916	0.2104	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9500	0.1923	0.2114	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9600	0.1931	0.2123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9700	0.1938	0.2133	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9800	0.1945	0.2142	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9900	0.1953	0.2151	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.1960	0.2161	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0100	0.1969	0.2170	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0200	0.1977	0.2180	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0300	0.1985	0.2190	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0400	0.1994	0.2199	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0500	0.2002	0.2208	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0600	0.2011	0.2218	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0700	0.2018	0.2229	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0800	0.2027	0.2239	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0900	0.2034	0.2250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1000	0.2043	0.2260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1100	0.2050	0.2271	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1200	0.2058	0.2282	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1300	0.2066	0.2294	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1400	0.2075	0.2304	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1500	0.2084	0.2315	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1600	0.2092	0.2325	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1700	0.2100	0.2337	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1800	0.2109	0.2347	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1900	0.2119	0.2358	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2000	0.2128	0.2370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2100	0.2137	0.2380	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2200	0.2146	0.2392	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2300	0.2156	0.2403	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2400	0.2165	0.2414	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2500	0.2174	0.2425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2600	0.2184	0.2437	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2700	0.2194	0.2450	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2800	0.2203	0.2463	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2900	0.2212	0.2476	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3000	0.2222	0.2488	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3100	0.2232	0.2501	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3200	0.2242	0.2513	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3300	0.2251	0.2525	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3400	0.2261	0.2538	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3500	0.2271	0.2551	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3600	0.2282	0.2565	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3700	0.2292	0.2579	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3800	0.2303	0.2591	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3900	0.2313	0.2603	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4000	0.2323	0.2617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4100	0.2334	0.2630	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4200	0.2345	0.2644	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4300	0.2356	0.2658	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4400	0.2368	0.2672	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4500	0.2378	0.2686	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000
4.4600	0.2389	0.2700	0.0005	0.0000	0.0000	0.0000	0.0000	0.0000
4.4700	0.2400	0.2715	0.0009	0.0000	0.0000	0.0000	0.0000	0.0000
4.4800	0.2412	0.2729	0.0028	0.0000	0.0000	0.0000	0.0000	0.0000
4.4900	0.2423	0.2743	0.0068	0.0000	0.0000	0.0000	0.0000	0.0000
4.5000	0.2435	0.2760	0.0112	0.0000	0.0000	0.0000	0.0000	0.0000
4.5100	0.2447	0.2776	0.0234	0.0000	0.0000	0.0000	0.0000	0.0000
4.5200	0.2459	0.2792	0.0389	0.0000	0.0000	0.0000	0.0000	0.0000
4.5300	0.2471	0.2807	0.0540	0.0000	0.0000	0.0000	0.0000	0.0000
4.5400	0.2483	0.2824	0.0917	0.0000	0.0000	0.0000	0.0000	0.0000
4.5500	0.2494	0.2840	0.1198	0.0000	0.0000	0.0000	0.0000	0.0000
4.5600	0.2507	0.2855	0.1562	0.0000	0.0000	0.0000	0.0000	0.0000
4.5700	0.2518	0.2871	0.2069	0.0000	0.0000	0.0000	0.0000	0.0000
4.5800	0.2530	0.2887	0.2335	0.0000	0.0000	0.0000	0.0000	0.0000
4.5900	0.2544	0.2904	0.2730	0.0000	0.0000	0.0000	0.0000	0.0000
4.6000	0.2557	0.2922	0.3057	0.0000	0.0000	0.0000	0.0000	0.0000
4.6100	0.2571	0.2939	0.3225	0.0000	0.0000	0.0000	0.0000	0.0000
4.6200	0.2584	0.2958	0.3458	0.0000	0.0000	0.0000	0.0000	0.0000
4.6300	0.2597	0.2973	0.3577	0.0000	0.0000	0.0000	0.0000	0.0000
4.6400	0.2611	0.2990	0.3666	0.0000	0.0000	0.0000	0.0000	0.0000
4.6500	0.2626	0.3008	0.3744	0.0000	0.0000	0.0000	0.0000	0.0000
4.6600	0.2639	0.3024	0.3786	0.0000	0.0000	0.0000	0.0000	0.0000
4.6700	0.2654	0.3042	0.3832	0.0000	0.0000	0.0000	0.0000	0.0000
4.6800	0.2667	0.3060	0.3870	0.0000	0.0000	0.0000	0.0000	0.0000
4.6900	0.2681	0.3078	0.3903	0.0000	0.0000	0.0000	0.0000	0.0000
4.7000	0.2695	0.3098	0.3932	0.0000	0.0000	0.0000	0.0000	0.0000
4.7100	0.2710	0.3118	0.3962	0.0000	0.0000	0.0000	0.0000	0.0000
4.7200	0.2723	0.3138	0.3993	0.0000	0.0000	0.0000	0.0000	0.0000
4.7300	0.2738	0.3159	0.4024	0.0000	0.0000	0.0000	0.0000	0.0000
4.7400	0.2751	0.3178	0.4056	0.0000	0.0000	0.0000	0.0000	0.0000
4.7500	0.2767	0.3197	0.4088	0.0000	0.0000	0.0000	0.0000	0.0000
4.7600	0.2782	0.3216	0.4121	0.0000	0.0000	0.0000	0.0000	0.0000
4.7700	0.2798	0.3237	0.4154	0.0000	0.0000	0.0000	0.0000	0.0000
4.7800	0.2812	0.3259	0.4186	0.0000	0.0000	0.0000	0.0000	0.0000
4.7900	0.2829	0.3279	0.4220	0.0000	0.0000	0.0000	0.0000	0.0000
4.8000	0.2846	0.3300	0.4255	0.0000	0.0000	0.0000	0.0000	0.0000
4.8100	0.2863	0.3323	0.4290	0.0000	0.0000	0.0000	0.0000	0.0000
4.8200	0.2879	0.3346	0.4326	0.0000	0.0000	0.0000	0.0000	0.0000
4.8300	0.2896	0.3369	0.4363	0.0000	0.0000	0.0000	0.0000	0.0000
4.8400	0.2912	0.3390	0.4400	0.0000	0.0000	0.0000	0.0000	0.0000
4.8500	0.2928	0.3413	0.4437	0.0000	0.0000	0.0000	0.0000	0.0000
4.8600	0.2945	0.3437	0.4473	0.0000	0.0000	0.0000	0.0000	0.0000
4.8700	0.2962	0.3459	0.4513	0.0000	0.0000	0.0000	0.0000	0.0000
4.8800	0.2980	0.3482	0.4550	0.0000	0.0000	0.0000	0.0000	0.0000
4.8900	0.2998	0.3506	0.4589	0.0000	0.0000	0.0000	0.0000	0.0000
4.9000	0.3015	0.3531	0.4630	0.0000	0.0000	0.0000	0.0000	0.0000
4.9100	0.3033	0.3556	0.4671	0.0000	0.0000	0.0000	0.0000	0.0000
4.9200	0.3051	0.3582	0.4714	0.0004	0.0000	0.0000	0.0000	0.0000
4.9300	0.3069	0.3608	0.4757	0.0016	0.0000	0.0000	0.0000	0.0000
4.9400	0.3088	0.3633	0.4800	0.0040	0.0000	0.0000	0.0000	0.0000
4.9500	0.3107	0.3659	0.4845	0.0118	0.0001	0.0001	0.0001	0.0000
4.9600	0.3126	0.3687	0.4891	0.0190	0.0005	0.0007	0.0005	0.0004
4.9700	0.3146	0.3714	0.4938	0.0491	0.0024	0.0024	0.0020	0.0015
4.9800	0.3167	0.3742	0.4986	0.1003	0.0100	0.0078	0.0077	0.0052
4.9900	0.3186	0.3769	0.5033	0.1423	0.0215	0.0090	0.0147	0.0136
5.0000	0.3206	0.3796	0.5082	0.2378	0.0432	0.0246	0.0265	0.0187
5.0100	0.3226	0.3826	0.5133	0.3147	0.0919	0.0592	0.0632	0.0451
5.0200	0.3246	0.3854	0.5183	0.4153	0.1571	0.1188	0.1272	0.0950
5.0300	0.3266	0.3885	0.5234	0.5329	0.2208	0.2067	0.2288	0.1758
5.0400	0.3287	0.3914	0.5290	0.5866	0.3443	0.3268	0.3643	0.2913
5.0500	0.3309	0.3944	0.5344	0.6750	0.4849	0.3494	0.3942	0.3218
5.0600	0.3332	0.3976	0.5399	0.7352	0.5218	0.4804	0.5397	0.4607
5.0700	0.3355	0.4006	0.5455	0.7641	0.6572	0.6278	0.6845	0.6113
5.0800	0.3378	0.4036	0.5515	0.7981	0.7751	0.7586	0.8028	0.7426
5.0900	0.3399	0.4068	0.5573	0.8175	0.8656	0.8544	0.8889	0.8461
5.1000	0.3420	0.4101	0.5629	0.8334	0.9258	0.9203	0.9366	0.8898
5.1100	0.3443	0.4133	0.5690	0.8476	0.9632	0.9360	0.9478	0.9266
5.1200	0.3466	0.4166	0.5751	0.8595	0.9750	0.9623	0.9749	0.9644
5.1300	0.3491	0.4198	0.5815	0.8710	0.9831	0.9829	0.9887	0.9837
5.1400	0.3514	0.4231	0.5876	0.8822	0.9928	0.9936	0.9950	0.9928
5.1500	0.3541	0.4266	0.5945	0.8928	0.9974	0.9978	0.9977	0.9966
5.1600	0.3565	0.4302	0.6011	0.9035	0.9993	0.9992	0.9989	0.9976
5.1700	0.3592	0.4336	0.6077	0.9140	0.9998	0.9996	0.9993	0.9991
5.1800	0.3617	0.4372	0.6148	0.9239	0.9999	0.9998	0.9997	0.9996
5.1900	0.3643	0.4410	0.6219	0.9339	1.0000	1.0000	0.9998	0.9998
5.2000	0.3669	0.4449	0.6292	0.9430	1.0000	1.0000	0.9999	0.9999
5.2100	0.3695	0.4487	0.6364	0.9517	1.0000	1.0000	1.0000	0.9999
5.2200	0.3721	0.4526	0.6437	0.9596	1.0000	1.0000	1.0000	1.0000
5.2300	0.3749	0.4569	0.6513	0.9671	1.0000	1.0000	1.0000	1.0000
5.2400	0.3776	0.4610	0.6593	0.9738	1.0000	1.0000	1.0000	1.0000
5.2500	0.3804	0.4652	0.6672	0.9796	1.0000	1.0000	1.0000	1.0000
5.2600	0.3832	0.4694	0.6749	0.9847	1.0000	1.0000	1.0000	1.0000
5.2700	0.3861	0.4738	0.6831	0.9889	1.0000	1.0000	1.0000	1.0000
5.2800	0.3891	0.4781	0.6915	0.9920	1.0000	1.0000	1.0000	1.0000
5.2900	0.3922	0.4826	0.7003	0.9946	1.0000	1.0000	1.0000	1.0000
5.3000	0.3953	0.4871	0.7093	0.9966	1.0000	1.0000	1.0000	1.0000
5.3100	0.3982	0.4917	0.7181	0.9978	1.0000	1.0000	1.0000	1.0000
5.3200	0.4014	0.4967	0.7270	0.9986	1.0000	1.0000	1.0000	1.0000
5.3300	0.4047	0.5015	0.7361	0.9993	1.0000	1.0000	1.0000	1.0000
5.3400	0.4080	0.5065	0.7456	0.9996	1.0000	1.0000	1.0000	1.0000
5.3500	0.4112	0.5116	0.7549	0.9998	1.0000	1.0000	1.0000	1.0000
5.3600	0.4146	0.5168	0.7647	0.9999	1.0000	1.0000	1.0000	1.0000
5.3700	0.4178	0.5220	0.7746	1.0000	1.0000	1.0000	1.0000	1.0000
5.3800	0.4213	0.5275	0.7846	1.0000	1.0000	1.0000	1.0000	1.0000
5.3900	0.4248	0.5330	0.7945	1.0000	1.0000	1.0000	1.0000	1.0000
5.4000	0.4283	0.5384	0.8043	1.0000	1.0000	1.0000	1.0000	1.0000
5.4100	0.4320	0.5440	0.8148	1.0000	1.0000	1.0000	1.0000	1.0000
5.4200	0.4357	0.5497	0.8256	1.0000	1.0000	1.0000	1.0000	1.0000
5.4300	0.4396	0.5556	0.8360	1.0000	1.0000	1.0000	1.0000	1.0000
5.4400	0.4433	0.5615	0.8468	1.0000	1.0000	1.0000	1.0000	1.0000
5.4500	0.4474	0.5677	0.8578	1.0000	1.0000	1.0000	1.0000	1.0000
5.4600	0.4514	0.5737	0.8685	1.0000	1.0000	1.0000	1.0000	1.0000
5.4700	0.4555	0.5802	0.8793	1.0000	1.0000	1.0000	1.0000	1.0000
5.4800	0.4594	0.5866	0.8900	1.0000	1.0000	1.0000	1.0000	1.0000
5.4900	0.4633	0.5931	0.9004	1.0000	1.0000	1.0000	1.0000	1.0000
5.5000	0.4673	0.5998	0.9107	1.0000	1.0000	1.0000	1.0000	1.0000
5.5100	0.4715	0.6066	0.9206	1.0000	1.0000	1.0000	1.0000	1.0000
5.5200	0.4759	0.6133	0.9305	1.0000	1.0000	1.0000	1.0000	1.0000
5.5300	0.4805	0.6203	0.9401	1.0000	1.0000	1.0000	1.0000	1.0000
5.5400	0.4849	0.6275	0.9492	1.0000	1.0000	1.0000	1.0000	1.0000
5.5500	0.4896	0.6348	0.9573	1.0000	1.0000	1.0000	1.0000	1.0000
5.5600	0.4942	0.6422	0.9645	1.0000	1.0000	1.0000	1.0000	1.0000
5.5700	0.4988	0.6498	0.9714	1.0000	1.0000	1.0000	1.0000	1.0000
5.5800	0.5035	0.6574	0.9773	1.0000	1.0000	1.0000	1.0000	1.0000
5.5900	0.5085	0.6655	0.9825	1.0000	1.0000	1.0000	1.0000	1.0000
5.6000	0.5136	0.6740	0.9869	1.0000	1.0000	1.0000	1.0000	1.0000
5.6100	0.5186	0.6822	0.9907	1.0000	1.0000	1.0000	1.0000	1.0000
5.6200	0.5239	0.6906	0.9935	1.0000	1.0000	1.0000	1.0000	1.0000
5.6300	0.5295	0.6990	0.9956	1.0000	1.0000	1.0000	1.0000	1.0000
5.6400	0.5349	0.7080	0.9971	1.0000	1.0000	1.0000	1.0000	1.0000
5.6500	0.5404	0.7170	0.9982	1.0000	1.0000	1.0000	1.0000	1.0000
5.6600	0.5461	0.7259	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000
5.6700	0.5520	0.7352	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000
5.6800	0.5578	0.7444	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
5.6900	0.5639	0.7538	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
5.7000	0.5700	0.7631	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
5.7100	0.5761	0.7727	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7200	0.5823	0.7828	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7300	0.5885	0.7927	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7400	0.5950	0.8027	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7500	0.6013	0.8133	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7600	0.6079	0.8240	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7700	0.6149	0.8346	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7800	0.6218	0.8454	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7900	0.6288	0.8563	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8000	0.6361	0.8668	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8100	0.6435	0.8774	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8200	0.6513	0.8879	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8300	0.6591	0.8985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8400	0.6670	0.9087	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8500	0.6752	0.9188	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8600	0.6835	0.9281	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8700	0.6919	0.9372	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8800	0.7006	0.9457	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8900	0.7093	0.9542	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9000	0.7183	0.9618	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9100	0.7273	0.9689	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9200	0.7367	0.9751	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9300	0.7462	0.9805	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9400	0.7554	0.9852	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9500	0.7651	0.9891	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9600	0.7749	0.9922	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9700	0.7850	0.9946	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9800	0.7950	0.9963	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9900	0.8053	0.9976	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0000	0.8162	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0100	0.8270	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0200	0.8373	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0300	0.8479	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0400	0.8583	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0500	0.8690	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0600	0.8795	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0700	0.8899	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0800	0.9004	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0900	0.9105	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1000	0.9202	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1100	0.9298	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1200	0.9387	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1300	0.9470	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1400	0.9548	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1500	0.9622	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1600	0.9688	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1700	0.9751	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1800	0.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1900	0.9847	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2000	0.9885	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2100	0.9916	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2200	0.9939	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2300	0.9958	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2400	0.9972	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2500	0.9982	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2600	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2700	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2800	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2900	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.9514	4.4576	4.5472	4.9990	5.0367	5.0841	5.0536	5.0604	40.1901
2.0000	5.5384	4.3711	5.0757	5.2326	5.0362	5.0833	5.0529	5.0597	40.4500
3.0000	4.2957	5.0949	4.5431	5.0121	5.0347	5.0819	5.0510	5.0582	39.1716
4.0000	0.0031	5.4767	5.1795	5.1902	5.0366	5.0832	5.0522	5.0594	36.0809
5.0000	5.7044	1.8234	5.3013	5.0045	5.0433	5.0904	5.0596	5.0663	38.0933
6.0000	6.0015	5.8997	5.5138	5.0128	5.0471	5.0938	5.0631	5.0697	42.7016
7.0000	5.0008	5.3216	4.5513	5.2189	5.0411	5.0884	5.0573	5.0638	40.3433
8.0000	0.0031	5.5256	5.2219	5.0198	5.0403	5.0874	5.0566	5.0625	36.0171
9.0000	5.0464	4.5958	4.9036	5.1624	5.0474	5.0942	5.0642	5.0696	39.9836
10.0000	6.1196	2.6566	5.0519	5.0123	5.0471	5.0944	5.0634	5.0691	39.1144
11.0000	5.5019	5.8763	5.5870	5.1787	5.0487	5.0958	5.0647	5.0707	42.4237
12.0000	5.8842	1.8205	4.5526	5.0028	5.0429	5.0902	5.0590	5.0654	37.5175
13.0000	5.4686	1.8818	4.5620	5.0124	5.0476	5.0953	5.0636	5.0700	37.2013
14.0000	1.8255	1.8420	4.5671	5.0179	5.0611	5.1007	5.0693	5.0758	33.5592
15.0000	0.0031	4.7991	4.5843	5.0470	5.0739	5.1228	5.0824	5.0888	34.8014
16.0000	5.7289	3.5411	4.5990	5.2232	5.0838	5.1331	5.0920	5.1068	39.5080
17.0000	5.8160	5.6555	4.8821	5.0468	5.0848	5.1339	5.0928	5.1074	41.8193
18.0000	2.3406	2.5207	4.7053	5.0727	5.0807	5.1296	5.0885	5.0991	35.0371
19.0000	5.8539	5.6858	4.6111	5.0524	5.0904	5.1393	5.0979	5.1133	41.6441
20.0000	6.1024	5.2020	4.6023	5.0485	5.0867	5.1355	5.0948	5.1092	41.3814
21.0000	6.1795	5.3127	5.1825	5.0455	5.0842	5.1329	5.0919	5.1061	42.1352
22.0000	6.1094	5.9065	5.2404	5.0411	5.0796	5.1283	5.0872	5.0933	42.6859
23.0000	5.9635	2.3538	4.5848	5.0302	5.0738	5.1223	5.0817	5.0876	38.2977
24.0000	6.0988	4.4108	4.5956	5.0389	5.0770	5.1252	5.0847	5.0905	40.5217
25.0000	6.1923	4.4593	4.5895	5.0324	5.0755	5.1235	5.0835	5.0894	40.6453
26.0000	3.6009	2.8825	4.5854	5.0311	5.0744	5.1221	5.0816	5.0877	36.4657
27.0000	6.2479	5.2423	5.4742	5.0429	5.0812	5.1296	5.0886	5.0942	42.4008
28.0000	5.4786	1.8686	5.4747	5.0323	5.0757	5.1243	5.0832	5.0885	38.2260
29.0000	5.2973	5.9659	4.5957	5.0409	5.0792	5.1273	5.0866	5.0918	41.2847
30.0000	5.2889	4.4959	5.0433	5.0355	5.0763	5.1243	5.0841	5.0884	40.2366
31.0000	4.5939	5.9561	5.4284	5.0320	5.0757	5.1231	5.0834	5.0875	41.3801
32.0000	1.0666	5.8757	4.5838	5.0292	5.0723	5.1199	5.0802	5.0842	36.9119
33.0000	6.1037	4.8050	4.7478	5.0403	5.0777	5.1256	5.0857	5.0895	41.0753
34.0000	6.0978	6.0273	5.4972	5.1512	5.0752	5.1232	5.0830	5.0872	43.1422
35.0000	0.0031	3.6760	4.5807	5.0257	5.0688	5.1165	5.0758	5.0801	33.6265
36.0000	6.0695	5.3547	5.1291	5.0428	5.0817	5.1286	5.0886	5.0923	41.9873
37.0000	3.6514	5.7765	5.1079	5.0359	5.0775	5.1239	5.0839	5.0879	39.9449
38.0000	6.0250	1.8652	5.5900	5.1375	5.0770	5.1231	5.0834	5.0876	38.9889
39.0000	3.5418	5.7048	4.5945	5.0395	5.0790	5.1248	5.0853	5.0899	39.2596
40.0000	5.5391	5.7958	5.4583	5.0403	5.0800	5.1256	5.0870	5.0905	42.2166
41.0000	5.8307	5.6031	4.5853	5.0300	5.0748	5.1206	5.0819	5.0854	41.4119
42.0000	6.1664	1.8572	4.5821	5.0269	5.0714	5.1175	5.0790	5.0821	37.9827
43.0000	0.0031	3.3553	4.5859	5.0309	5.0760	5.1215	5.0829	5.0862	33.3417
44.0000	5.0170	2.7761	5.2132	5.3031	5.0890	5.1345	5.0952	5.1069	38.7350
45.0000	5.7754	5.8944	4.6113	5.0515	5.0910	5.1366	5.0978	5.1092	41.7671
46.0000	5.3012	5.6003	5.4798	5.0470	5.0873	5.1328	5.0944	5.1052	41.8481
47.0000	5.3288	5.7870	5.0291	5.0430	5.0834	5.1284	5.0908	5.0931	41.5835
48.0000	5.9534	5.3253	4.5951	5.0395	5.0798	5.1250	5.0867	5.0894	41.2942
49.0000	4.7755	5.6854	5.5183	5.0317	5.0762	5.1220	5.0841	5.0867	41.3799
50.0000	6.1020	5.7869	5.3832	5.0284	5.0728	5.1181	5.0813	5.0833	42.6561
51.0000	4.7072	5.5431	5.4066	5.2180	5.0671	5.1073	5.0757	5.0777	41.2028
52.0000	5.9033	1.8425	4.5700	5.0636	5.0637	5.1001	5.0731	5.0750	37.6913
53.0000	4.4069	5.9387	5.1253	5.0238	5.0678	5.1140	5.0779	5.0798	40.8342
54.0000	4.7850	5.5346	5.4197	5.0214	5.0659	5.1024	5.0761	5.0775	41.0826
55.0000	5.7682	4.7101	5.4240	5.2168	5.0628	5.0999	5.0739	5.0752	41.4308
56.0000	0.0031	4.5587	5.1943	5.0151	5.0594	5.0965	5.0709	5.0716	35.0698
57.0000	6.2150	5.5897	5.5810	5.0238	5.0684	5.1156	5.0801	5.0808	42.7544
58.0000	0.9833	2.8068	5.2939	5.3070	5.0624	5.1002	5.0741	5.0752	34.7030
59.0000	0.0031	5.7288	5.0508	5.0285	5.0725	5.1199	5.0845	5.0854	36.1733
60.0000	5.2036	5.8472	5.3453	5.0399	5.0799	5.1273	5.0916	5.0922	41.8270
61.0000	5.8186	5.2148	5.1475	5.0304	5.0762	5.1236	5.0873	5.0883	41.5869
62.0000	4.9735	5.2564	4.5822	5.0272	5.0725	5.1196	5.0841	5.0848	40.2004
63.0000	6.0680	4.9216	5.2224	5.0267	5.0721	5.1193	5.0837	5.0837	41.5976
64.0000	4.8785	4.8360	4.5784	5.1246	5.0686	5.1157	5.0802	5.0797	39.7618
65.0000	6.2200	4.6059	4.5784	5.0231	5.0687	5.1155	5.0800	5.0803	40.7719
66.0000	5.5735	5.5693	4.5744	5.0210	5.0670	5.1138	5.0788	5.0781	41.0760
67.0000	5.2520	5.2780	4.5695	5.0187	5.0645	5.1071	5.0757	5.0756	40.4412
68.0000	5.8919	5.8973	5.1997	5.0175	5.0632	5.1006	5.0748	5.0743	42.3194
69.0000	5.5524	1.8315	4.5646	5.0123	5.0508	5.0956	5.0696	5.0694	37.2463
70.0000	5.7939	1.8421	5.0403	5.0800	5.0638	5.1005	5.0747	5.0752	38.0706
71.0000	5.8816	5.1946	4.5783	5.0214	5.0670	5.1133	5.0787	5.0789	41.0139
72.0000	5.6966	1.8460	4.9523	5.1383	5.0649	5.1018	5.0763	5.0759	37.9520
73.0000	3.8599	5.8189	5.3851	5.0227	5.0685	5.1155	5.0803	5.0794	40.4302
74.0000	4.4714	5.5044	5.4707	5.0210	5.0666	5.1142	5.0786	5.0784	40.8053
75.0000	2.2494	5.0926	4.5737	5.0189	5.0645	5.1074	5.0768	5.0759	37.2592
76.0000	5.7688	5.8310	4.5807	5.0240	5.0696	5.1171	5.0818	5.0809	41.5540
77.0000	5.9616	5.7268	4.5777	5.0208	5.0660	5.1135	5.0786	5.0777	41.6227
78.0000	0.0031	5.1459	5.4361	5.0175	5.0630	5.1006	5.0752	5.0739	35.9151
79.0000	6.0677	5.3236	5.3425	5.0760	5.0705	5.1170	5.0824	5.0819	42.1615
80.0000	6.2469	5.8313	4.5743	5.0202	5.0653	5.1074	5.0773	5.0771	41.9999
81.0000	5.9147	5.9698	4.5674	5.0157	5.0606	5.0983	5.0730	5.0730	41.7725
82.0000	5.6379	5.6993	5.2499	5.0092	5.0494	5.0941	5.0698	5.0691	41.8787
83.0000	5.9792	3.6463	5.2738	5.0025	5.0452	5.0898	5.0654	5.0649	40.1671
84.0000	5.0759	5.3177	4.9150	5.0023	5.0442	5.0889	5.0652	5.0644	40.5735
85.0000	5.6914	4.2525	5.2770	5.0007	5.0424	5.0871	5.0635	5.0626	40.4772
86.0000	1.6463	1.8164	4.5516	4.9995	5.0414	5.0859	5.0626	5.0616	33.2653
87.0000	5.9249	5.2421	5.5448	5.0177	5.0620	5.0987	5.0756	5.0748	42.0406
88.0000	4.9032	5.4067	5.4573	5.0138	5.0501	5.0940	5.0714	5.0701	41.0666
89.0000	5.8735	2.9377	5.5234	5.1385	5.0481	5.0910	5.0689	5.0671	39.7483
90.0000	0.0031	1.8277	5.2883	5.2673	5.0480	5.0911	5.0687	5.0674	32.6616
91.0000	5.7500	5.9334	4.9496	5.0246	5.0698	5.1150	5.0822	5.0811	42.0058
92.0000	5.9915	4.3094	5.3928	5.0196	5.0652	5.1010	5.0779	5.0764	41.0338
93.0000	5.9125	5.4382	5.4027	5.0171	5.0629	5.0986	5.0755	5.0741	42.0815
94.0000	6.1551	4.3913	5.4893	5.0702	5.0507	5.0935	5.0710	5.0690	41.3902
95.0000	2.2140	5.8871	5.4787	5.1844	5.0476	5.0901	5.0684	5.0655	39.0357
96.0000	6.0712	5.6598	5.1884	5.0083	5.0485	5.0915	5.0698	5.0669	42.2044
97.0000	4.9989	5.7572	4.5508	5.0005	5.0438	5.0865	5.0645	5.0618	40.5641
98.0000	5.8959	5.4502	4.5493	4.9992	5.0422	5.0849	5.0630	5.0604	41.1452
99.0000	5.3230	4.7696	4.9551	4.9965	5.0390	5.0822	5.0606	5.0579	40.2839
100.0000	5.5439	5.8814	4.5469	4.9956	5.0385	5.0812	5.0602	5.0566	41.2041


==> Data-n8/pf_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0776	0.0026	0.0011	0.0010	0.0010	0.0009	0.0011	0.0010
0.0200	0.0783	0.0055	0.0023	0.0021	0.0020	0.0019	0.0021	0.0019
0.0300	0.0790	0.0083	0.0034	0.0031	0.0029	0.0030	0.0030	0.0030
0.0400	0.0797	0.0113	0.0045	0.0043	0.0039	0.0041	0.0041	0.0040
0.0500	0.0805	0.0142	0.0056	0.0053	0.0049	0.0053	0.0052	0.0051
0.0600	0.0814	0.0172	0.0068	0.0063	0.0059	0.0063	0.0064	0.0062
0.0700	0.0822	0.0201	0.0082	0.0073	0.0069	0.0074	0.0074	0.0072
0.0800	0.0830	0.0230	0.0094	0.0082	0.0080	0.0085	0.0085	0.0082
0.0900	0.0838	0.0259	0.0106	0.0093	0.0091	0.0098	0.0096	0.0093
0.1000	0.0846	0.0287	0.0119	0.0103	0.0101	0.0108	0.0108	0.0104
0.1100	0.0854	0.0316	0.0133	0.0116	0.0112	0.0120	0.0119	0.0115
0.1200	0.0862	0.0345	0.0145	0.0129	0.0123	0.0130	0.0130	0.0126
0.1300	0.0871	0.0375	0.0157	0.0141	0.0134	0.0140	0.0142	0.0137
0.1400	0.0879	0.0406	0.0169	0.0152	0.0145	0.0151	0.0152	0.0149
0.1500	0.0888	0.0435	0.0181	0.0164	0.0157	0.0163	0.0164	0.0160
0.1600	0.0897	0.0466	0.0194	0.0175	0.0170	0.0175	0.0175	0.0172
0.1700	0.0906	0.0497	0.0208	0.0188	0.0181	0.0187	0.0187	0.0183
0.1800	0.0914	0.0529	0.0220	0.0197	0.0193	0.0198	0.0199	0.0195
0.1900	0.0922	0.0558	0.0234	0.0209	0.0205	0.0209	0.0211	0.0206
0.2000	0.0931	0.0590	0.0247	0.0220	0.0216	0.0221	0.0223	0.0218
0.2100	0.0940	0.0622	0.0260	0.0232	0.0228	0.0233	0.0234	0.0231
0.2200	0.0949	0.0654	0.0274	0.0245	0.0239	0.0245	0.0245	0.0242
0.2300	0.0958	0.0687	0.0287	0.0258	0.0250	0.0257	0.0257	0.0256
0.2400	0.0967	0.0719	0.0301	0.0271	0.0263	0.0269	0.0269	0.0266
0.2500	0.0977	0.0752	0.0314	0.0283	0.0275	0.0282	0.0280	0.0281
0.2600	0.0986	0.0784	0.0328	0.0297	0.0287	0.0294	0.0293	0.0294
0.2700	0.0996	0.0816	0.0343	0.0308	0.0300	0.0305	0.0306	0.0307
0.2800	0.1006	0.0850	0.0356	0.0322	0.0312	0.0318	0.0320	0.0319
0.2900	0.1015	0.0882	0.0369	0.0334	0.0324	0.0331	0.0332	0.0331
0.3000	0.1026	0.0915	0.0383	0.0347	0.0337	0.0344	0.0344	0.0344
0.3100	0.1036	0.0949	0.0397	0.0361	0.0349	0.0357	0.0358	0.0357
0.3200	0.1044	0.0984	0.0413	0.0375	0.0362	0.0371	0.0371	0.0370
0.3300	0.1054	0.1017	0.0427	0.0388	0.0376	0.0383	0.0384	0.0381
0.3400	0.1064	0.1051	0.0442	0.0400	0.0390	0.0396	0.0397	0.0394
0.3500	0.1073	0.1082	0.0456	0.0414	0.0402	0.0410	0.0411	0.0407
0.3600	0.1083	0.1105	0.0471	0.0427	0.0414	0.0423	0.0424	0.0421
0.3700	0.1094	0.1120	0.0487	0.0439	0.0429	0.0436	0.0438	0.0434
0.3800	0.1103	0.1131	0.0501	0.0453	0.0442	0.0450	0.0451	0.0447
0.3900	0.1112	0.1142	0.0515	0.0467	0.0456	0.0466	0.0465	0.0462
0.4000	0.1121	0.1153	0.0529	0.0479	0.0469	0.0479	0.0479	0.0475
0.4100	0.1131	0.1164	0.0545	0.0494	0.0483	0.0493	0.0493	0.0489
0.4200	0.1140	0.1174	0.0560	0.0507	0.0498	0.0508	0.0507	0.0503
0.4300	0.1151	0.1185	0.0575	0.0521	0.0511	0.0522	0.0521	0.0517
0.4400	0.1162	0.1196	0.0590	0.0536	0.0525	0.0537	0.0534	0.0532
0.4500	0.1173	0.1208	0.0605	0.0550	0.0540	0.0552	0.0548	0.0546
0.4600	0.1184	0.1220	0.0623	0.0565	0.0554	0.0566	0.0562	0.0561
0.4700	0.1195	0.1232	0.0640	0.0581	0.0569	0.0581	0.0577	0.0575
0.4800	0.1207	0.1243	0.0657	0.0597	0.0583	0.0596	0.0591	0.0590
0.4900	0.1218	0.1254	0.0673	0.0610	0.0597	0.0611	0.0605	0.0604
0.5000	0.1228	0.1267	0.0689	0.0626	0.0613	0.0625	0.0619	0.0619
0.5100	0.1242	0.1278	0.0706	0.0640	0.0628	0.0641	0.0633	0.0635
0.5200	0.1252	0.1290	0.0723	0.0654	0.0642	0.0657	0.0648	0.0650
0.5300	0.1263	0.1301	0.0739	0.0671	0.0657	0.0674	0.0664	0.0666
0.5400	0.1275	0.1313	0.0757	0.0688	0.0673	0.0691	0.0678	0.0680
0.5500	0.1287	0.1326	0.0774	0.0704	0.0688	0.0708	0.0693	0.0695
0.5600	0.1299	0.1339	0.0793	0.0720	0.0705	0.0723	0.0709	0.0711
0.5700	0.1310	0.1351	0.0808	0.0735	0.0723	0.0740	0.0725	0.0727
0.5800	0.1322	0.1364	0.0825	0.0752	0.0739	0.0756	0.0743	0.0745
0.5900	0.1335	0.1377	0.0844	0.0768	0.0754	0.0771	0.0760	0.0760
0.6000	0.1348	0.1390	0.0861	0.0783	0.0770	0.0787	0.0776	0.0778
0.6100	0.1361	0.1403	0.0880	0.0800	0.0786	0.0804	0.0792	0.0796
0.6200	0.1375	0.1415	0.0899	0.0818	0.0801	0.0821	0.0808	0.0812
0.6300	0.1388	0.1429	0.0917	0.0833	0.0818	0.0838	0.0825	0.0830
0.6400	0.1402	0.1442	0.0936	0.0852	0.0835	0.0855	0.0841	0.0846
0.6500	0.1414	0.1456	0.0956	0.0870	0.0854	0.0871	0.0859	0.0864
0.6600	0.1426	0.1469	0.0973	0.0888	0.0872	0.0888	0.0877	0.0881
0.6700	0.1439	0.1482	0.0993	0.0906	0.0888	0.0906	0.0896	0.0898
0.6800	0.1452	0.1496	0.1013	0.0924	0.0908	0.0923	0.0911	0.0916
0.6900	0.1466	0.1509	0.1033	0.0942	0.0925	0.0941	0.0928	0.0934
0.7000	0.1480	0.1524	0.1053	0.0961	0.0941	0.0958	0.0946	0.0951
0.7100	0.1493	0.1539	0.1073	0.0978	0.0961	0.0977	0.0963	0.0968
0.7200	0.1507	0.1554	0.1094	0.0998	0.0979	0.0995	0.0981	0.0986
0.7300	0.1521	0.1569	0.1115	0.1016	0.0996	0.1013	0.0999	0.1005
0.7400	0.1534	0.1584	0.1135	0.1035	0.1014	0.1031	0.1016	0.1022
0.7500	0.1547	0.1599	0.1156	0.1053	0.1033	0.1050	0.1033	0.1040
0.7600	0.1562	0.1614	0.1178	0.1073	0.1052	0.1070	0.1051	0.1058
0.7700	0.1575	0.1630	0.1199	0.1090	0.1070	0.1090	0.1070	0.1078
0.7800	0.1589	0.1645	0.1220	0.1107	0.1089	0.1110	0.1089	0.1099
0.7900	0.1603	0.1659	0.1243	0.1126	0.1109	0.1129	0.1109	0.1117
0.8000	0.1619	0.1676	0.1265	0.1145	0.1127	0.1147	0.1128	0.1136
0.8100	0.1637	0.1692	0.1284	0.1165	0.1145	0.1167	0.1148	0.1155
0.8200	0.1653	0.1707	0.1308	0.1184	0.1165	0.1187	0.1167	0.1175
0.8300	0.1668	0.1721	0.1329	0.1203	0.1187	0.1209	0.1186	0.1196
0.8400	0.1682	0.1736	0.1351	0.1222	0.1206	0.1227	0.1207	0.1215
0.8500	0.1697	0.1752	0.1373	0.1243	0.1227	0.1247	0.1227	0.1234
0.8600	0.1713	0.1767	0.1395	0.1262	0.1248	0.1267	0.1248	0.1254
0.8700	0.1727	0.1781	0.1418	0.1285	0.1268	0.1287	0.1270	0.1275
0.8800	0.1744	0.1797	0.1441	0.1306	0.1290	0.1309	0.1289	0.1297
0.8900	0.1760	0.1814	0.1465	0.1327	0.1311	0.1330	0.1310	0.1316
0.9000	0.1778	0.1831	0.1487	0.1348	0.1332	0.1351	0.1332	0.1338
0.9100	0.1793	0.1848	0.1511	0.1370	0.1352	0.1371	0.1352	0.1359
0.9200	0.1810	0.1864	0.1534	0.1391	0.1373	0.1394	0.1374	0.1381
0.9300	0.1826	0.1882	0.1557	0.1414	0.1395	0.1414	0.1396	0.1404
0.9400	0.1842	0.1899	0.1578	0.1436	0.1418	0.1434	0.1418	0.1425
0.9500	0.1859	0.1915	0.1603	0.1458	0.1439	0.1456	0.1440	0.1446
0.9600	0.1876	0.1932	0.1628	0.1481	0.1461	0.1478	0.1461	0.1467
0.9700	0.1893	0.1949	0.1652	0.1504	0.1483	0.1498	0.1484	0.1488
0.9800	0.1910	0.1967	0.1677	0.1527	0.1506	0.1519	0.1506	0.1511
0.9900	0.1928	0.1987	0.1702	0.1550	0.1529	0.1540	0.1529	0.1534
1.0000	0.1945	0.2005	0.1728	0.1574	0.1550	0.1563	0.1553	0.1557
1.0100	0.1964	0.2022	0.1753	0.1597	0.1572	0.1585	0.1576	0.1577
1.0200	0.1981	0.2041	0.1777	0.1619	0.1594	0.1608	0.1598	0.1600
1.0300	0.2000	0.2059	0.1801	0.1643	0.1618	0.1630	0.1618	0.1622
1.0400	0.2019	0.2078	0.1826	0.1666	0.1641	0.1654	0.1641	0.1644
1.0500	0.2036	0.2097	0.1851	0.1690	0.1664	0.1678	0.1666	0.1667
1.0600	0.2053	0.2118	0.1875	0.1713	0.1688	0.1703	0.1689	0.1691
1.0700	0.2071	0.2136	0.1899	0.1735	0.1712	0.1729	0.1714	0.1715
1.0800	0.2089	0.2155	0.1925	0.1758	0.1736	0.1753	0.1738	0.1739
1.0900	0.2108	0.2174	0.1950	0.1781	0.1759	0.1776	0.1761	0.1763
1.1000	0.2127	0.2193	0.1977	0.1804	0.1783	0.1802	0.1785	0.1788
1.1100	0.2147	0.2213	0.2005	0.1829	0.1809	0.1825	0.1809	0.1813
1.1200	0.2166	0.2233	0.2031	0.1854	0.1833	0.1850	0.1834	0.1838
1.1300	0.2186	0.2253	0.2059	0.1878	0.1858	0.1873	0.1859	0.1861
1.1400	0.2205	0.2274	0.2085	0.1904	0.1883	0.1897	0.1885	0.1886
1.1500	0.2224	0.2296	0.2113	0.1929	0.1909	0.1923	0.1909	0.1912
1.1600	0.2242	0.2317	0.2139	0.1953	0.1933	0.1949	0.1936	0.1938
1.1700	0.2263	0.2337	0.2168	0.1979	0.1959	0.1977	0.1961	0.1964
1.1800	0.2282	0.2358	0.2196	0.2005	0.1985	0.2003	0.1987	0.1989
1.1900	0.2301	0.2378	0.2224	0.2030	0.2011	0.2029	0.2014	0.2016
1.2000	0.2322	0.2398	0.2252	0.2056	0.2038	0.2055	0.2039	0.2041
1.2100	0.2341	0.2419	0.2281	0.2080	0.2062	0.2082	0.2065	0.2068
1.2200	0.2362	0.2441	0.2308	0.2106	0.2087	0.2108	0.2093	0.2095
1.2300	0.2383	0.2461	0.2338	0.2134	0.2113	0.2134	0.2120	0.2121
1.2400	0.2404	0.2485	0.2366	0.2159	0.2141	0.2160	0.2147	0.2148
1.2500	0.2424	0.2507	0.2396	0.2186	0.2167	0.2187	0.2173	0.2174
1.2600	0.2446	0.2529	0.2425	0.2212	0.2196	0.2214	0.2198	0.2201
1.2700	0.2468	0.2551	0.2454	0.2239	0.2223	0.2241	0.2229	0.2229
1.2800	0.2488	0.2574	0.2483	0.2265	0.2252	0.2268	0.2257	0.2256
1.2900	0.2510	0.2596	0.2515	0.2291	0.2281	0.2295	0.2284	0.2282
1.3000	0.2530	0.2618	0.2544	0.2319	0.2307	0.2322	0.2312	0.2310
1.3100	0.2554	0.2638	0.2575	0.2348	0.2334	0.2351	0.2340	0.2338
1.3200	0.2574	0.2661	0.2605	0.2378	0.2362	0.2379	0.2367	0.2367
1.3300	0.2597	0.2682	0.2636	0.2405	0.2391	0.2408	0.2395	0.2398
1.3400	0.2620	0.2705	0.2666	0.2436	0.2419	0.2436	0.2423	0.2426
1.3500	0.2643	0.2730	0.2696	0.2464	0.2446	0.2464	0.2452	0.2455
1.3600	0.2665	0.2753	0.2728	0.2495	0.2474	0.2493	0.2480	0.2483
1.3700	0.2688	0.2779	0.2759	0.2524	0.2502	0.2520	0.2509	0.2513
1.3800	0.2710	0.2802	0.2791	0.2553	0.2531	0.2549	0.2537	0.2541
1.3900	0.2733	0.2826	0.2823	0.2579	0.2561	0.2578	0.2568	0.2572
1.4000	0.2756	0.2850	0.2852	0.2607	0.2591	0.2610	0.2597	0.2600
1.4100	0.2780	0.2874	0.2884	0.2638	0.2622	0.2642	0.2626	0.2628
1.4200	0.2803	0.2898	0.2916	0.2667	0.2653	0.2672	0.2656	0.2660
1.4300	0.2829	0.2923	0.2948	0.2697	0.2682	0.2701	0.2687	0.2691
1.4400	0.2851	0.2946	0.2978	0.2727	0.2711	0.2731	0.2717	0.2720
1.4500	0.2876	0.2971	0.3010	0.2757	0.2740	0.2762	0.2749	0.2750
1.4600	0.2900	0.2996	0.3041	0.2788	0.2772	0.2791	0.2780	0.2783
1.4700	0.2924	0.3021	0.3072	0.2817	0.2805	0.2821	0.2810	0.2815
1.4800	0.2948	0.3046	0.3105	0.2848	0.2835	0.2851	0.2842	0.2846
1.4900	0.2972	0.3070	0.3140	0.2879	0.2866	0.2883	0.2874	0.2878
1.5000	0.2998	0.3095	0.3172	0.2912	0.2898	0.2915	0.2905	0.2907
1.5100	0.3022	0.3120	0.3209	0.2943	0.2928	0.2945	0.2939	0.2939
1.5200	0.3047	0.3146	0.3242	0.2975	0.2960	0.2976	0.2970	0.2972
1.5300	0.3074	0.3172	0.3274	0.3008	0.2991	0.3007	0.3000	0.3004
1.5400	0.3098	0.3197	0.3308	0.3040	0.3022	0.3039	0.3031	0.3037
1.5500	0.3124	0.3224	0.3343	0.3074	0.3054	0.3069	0.3064	0.3069
1.5600	0.3149	0.3253	0.3380	0.3108	0.3085	0.3100	0.3097	0.3101
1.5700	0.3173	0.3279	0.3415	0.3140	0.3118	0.3132	0.3128	0.3134
1.5800	0.3200	0.3306	0.3450	0.3171	0.3151	0.3165	0.3161	0.3166
1.5900	0.3227	0.3332	0.3486	0.3204	0.3185	0.3199	0.3193	0.3198
1.6000	0.3254	0.3359	0.3521	0.3237	0.3220	0.3233	0.3226	0.3233
1.6100	0.3278	0.3388	0.3553	0.3271	0.3254	0.3267	0.3260	0.3267
1.6200	0.3306	0.3414	0.3584	0.3304	0.3289	0.3299	0.3292	0.3299
1.6300	0.3334	0.3441	0.3613	0.3338	0.3322	0.3335	0.3324	0.3331
1.6400	0.3362	0.3468	0.3643	0.3370	0.3357	0.3368	0.3359	0.3366
1.6500	0.3387	0.3497	0.3671	0.3404	0.3391	0.3404	0.3393	0.3398
1.6600	0.3416	0.3526	0.3700	0.3439	0.3426	0.3439	0.3426	0.3431
1.6700	0.3442	0.3555	0.3731	0.3473	0.3461	0.3471	0.3460	0.3464
1.6800	0.3469	0.3584	0.3761	0.3508	0.3495	0.3504	0.3496	0.3499
1.6900	0.3498	0.3613	0.3790	0.3543	0.3529	0.3540	0.3532	0.3532
1.7000	0.3526	0.3642	0.3820	0.3580	0.3563	0.3575	0.3567	0.3569
1.7100	0.3555	0.3669	0.3852	0.3616	0.3599	0.3610	0.3603	0.3603
1.7200	0.3583	0.3699	0.3879	0.3651	0.3633	0.3643	0.3638	0.3641
1.7300	0.3611	0.3730	0.3911	0.3686	0.3669	0.3677	0.3671	0.3677
1.7400	0.3640	0.3758	0.3942	0.3721	0.3702	0.3711	0.3707	0.3714
1.7500	0.3669	0.3786	0.3972	0.3757	0.3736	0.3747	0.3742	0.3750
1.7600	0.3700	0.3818	0.4002	0.3794	0.3770	0.3780	0.3779	0.3786
1.7700	0.3729	0.3849	0.4032	0.3829	0.3805	0.3813	0.3815	0.3822
1.7800	0.3756	0.3877	0.4062	0.3866	0.3844	0.3851	0.3848	0.3859
1.7900	0.3787	0.3908	0.4093	0.3904	0.3880	0.3887	0.3887	0.3895
1.8000	0.3817	0.3937	0.4124	0.3939	0.3916	0.3923	0.3923	0.3931
1.8100	0.3847	0.3969	0.4154	0.3974	0.3952	0.3963	0.3958	0.3967
1.8200	0.3877	0.3999	0.4186	0.4010	0.3990	0.3999	0.3998	0.4002
1.8300	0.3908	0.4031	0.4219	0.4047	0.4026	0.4033	0.4035	0.4037
1.8400	0.3936	0.4063	0.4250	0.4086	0.4063	0.4071	0.4071	0.4073
1.8500	0.3967	0.4092	0.4282	0.4123	0.4098	0.4107	0.4107	0.4109
1.8600	0.3998	0.4121	0.4315	0.4160	0.4136	0.4147	0.4146	0.4146
1.8700	0.4029	0.4151	0.4347	0.4197	0.4173	0.4181	0.4184	0.4183
1.8800	0.4058	0.4184	0.4378	0.4236	0.4208	0.4218	0.4223	0.4219
1.8900	0.4090	0.4212	0.4409	0.4274	0.4245	0.4258	0.4259	0.4256
1.9000	0.4122	0.4242	0.4441	0.4312	0.4281	0.4297	0.4296	0.4295
1.9100	0.4153	0.4272	0.4475	0.4349	0.4320	0.4334	0.4334	0.4334
1.9200	0.4184	0.4303	0.4505	0.4386	0.4357	0.4372	0.4371	0.4374
1.9300	0.4214	0.4334	0.4537	0.4422	0.4395	0.4411	0.4410	0.4412
1.9400	0.4246	0.4366	0.4569	0.4459	0.4432	0.4447	0.4448	0.4447
1.9500	0.4277	0.4398	0.4601	0.4498	0.4472	0.4484	0.4487	0.4486
1.9600	0.4309	0.4431	0.4635	0.4537	0.4511	0.4520	0.4525	0.4525
1.9700	0.4342	0.4463	0.4669	0.4574	0.4550	0.4559	0.4565	0.4563
1.9800	0.4375	0.4496	0.4704	0.4611	0.4588	0.4597	0.4603	0.4601
1.9900	0.4408	0.4529	0.4738	0.4650	0.4627	0.4636	0.4643	0.4638
2.0000	0.4440	0.4563	0.4771	0.4687	0.4667	0.4673	0.4683	0.4678
2.0100	0.4473	0.4596	0.4804	0.4724	0.4707	0.4713	0.4722	0.4719
2.0200	0.4507	0.4632	0.4837	0.4762	0.4746	0.4751	0.4761	0.4756
2.0300	0.4542	0.4666	0.4871	0.4804	0.4787	0.4790	0.4798	0.4795
2.0400	0.4574	0.4701	0.4905	0.4846	0.4827	0.4829	0.4840	0.4833
2.0500	0.4608	0.4734	0.4938	0.4885	0.4866	0.4869	0.4879	0.4870
2.0600	0.4642	0.4768	0.4973	0.4925	0.4905	0.4908	0.4919	0.4909
2.0700	0.4676	0.4802	0.5008	0.4965	0.4944	0.4950	0.4960	0.4948
2.0800	0.4711	0.4837	0.5043	0.5007	0.4984	0.4989	0.4999	0.4987
2.0900	0.4742	0.4869	0.5079	0.5048	0.5023	0.5029	0.5037	0.5026
2.1000	0.4777	0.4904	0.5114	0.5088	0.5064	0.5067	0.5075	0.5066
2.1100	0.4811	0.4939	0.5148	0.5128	0.5103	0.5107	0.5113	0.5106
2.1200	0.4847	0.4972	0.5182	0.5166	0.5143	0.5147	0.5153	0.5147
2.1300	0.4881	0.5009	0.5219	0.5208	0.5181	0.5187	0.5192	0.5189
2.1400	0.4913	0.5042	0.5255	0.5246	0.5223	0.5225	0.5230	0.5227
2.1500	0.4946	0.5078	0.5288	0.5289	0.5263	0.5266	0.5270	0.5269
2.1600	0.4983	0.5115	0.5325	0.5329	0.5304	0.5306	0.5310	0.5308
2.1700	0.5017	0.5154	0.5361	0.5368	0.5345	0.5344	0.5351	0.5347
2.1800	0.5053	0.5189	0.5397	0.5408	0.5386	0.5383	0.5390	0.5387
2.1900	0.5086	0.5225	0.5432	0.5448	0.5427	0.5422	0.5429	0.5428
2.2000	0.5123	0.5259	0.5468	0.5485	0.5468	0.5465	0.5470	0.5468
2.2100	0.5160	0.5296	0.5505	0.5525	0.5509	0.5507	0.5512	0.5508
2.2200	0.5195	0.5331	0.5541	0.5566	0.5548	0.5547	0.5550	0.5549
2.2300	0.5228	0.5370	0.5577	0.5605	0.5589	0.5587	0.5590	0.5589
2.2400	0.5262	0.5405	0.5614	0.5647	0.5628	0.5627	0.5629	0.5631
2.2500	0.5296	0.5442	0.5651	0.5687	0.5669	0.5670	0.5670	0.5671
2.2600	0.5332	0.5479	0.5687	0.5730	0.5710	0.5710	0.5713	0.5713
2.2700	0.5368	0.5516	0.5724	0.5770	0.5750	0.5750	0.5753	0.5753
2.2800	0.5404	0.5551	0.5761	0.5809	0.5790	0.5792	0.5795	0.5796
2.2900	0.5438	0.5588	0.5796	0.5848	0.5831	0.5832	0.5837	0.5835
2.3000	0.5475	0.5624	0.5834	0.5889	0.5871	0.5871	0.5878	0.5878
2.3100	0.5511	0.5660	0.5869	0.5932	0.5911	0.5914	0.5917	0.5920
2.3200	0.5548	0.5697	0.5907	0.5973	0.5954	0.5954	0.5958	0.5962
2.3300	0.5586	0.5733	0.5943	0.6012	0.5995	0.5995	0.5999	0.6002
2.3400	0.5622	0.5768	0.5980	0.6052	0.6036	0.6035	0.6039	0.6044
2.3500	0.5660	0.5805	0.6017	0.6092	0.6076	0.6077	0.6080	0.6088
2.3600	0.5696	0.5841	0.6053	0.6132	0.6116	0.6118	0.6120	0.6129
2.3700	0.5733	0.5878	0.6089	0.6173	0.6158	0.6155	0.6159	0.6171
2.3800	0.5769	0.5915	0.6125	0.6213	0.6197	0.6196	0.6197	0.6212
2.3900	0.5804	0.5951	0.6162	0.6257	0.6238	0.6238	0.6238	0.6253
2.4000	0.5838	0.5987	0.6198	0.6296	0.6280	0.6277	0.6283	0.6297
2.4100	0.5874	0.6024	0.6235	0.6335	0.6318	0.6318	0.6324	0.6340
2.4200	0.5910	0.6062	0.6270	0.6375	0.6359	0.6358	0.6367	0.6379
2.4300	0.5946	0.6101	0.6309	0.6415	0.6398	0.6398	0.6407	0.6418
2.4400	0.5983	0.6137	0.6344	0.6455	0.6438	0.6436	0.6448	0.6460
2.4500	0.6017	0.6173	0.6381	0.6498	0.6479	0.6477	0.6487	0.6500
2.4600	0.6052	0.6207	0.6420	0.6539	0.6519	0.6518	0.6527	0.6541
2.4700	0.6090	0.6242	0.6457	0.6580	0.6560	0.6558	0.6567	0.6582
2.4800	0.6127	0.6280	0.6494	0.6622	0.6604	0.6599	0.6609	0.6622
2.4900	0.6163	0.6318	0.6528	0.6662	0.6642	0.6639	0.6650	0.6662
2.5000	0.6199	0.6354	0.6564	0.6703	0.6682	0.6679	0.6691	0.6704
2.5100	0.6233	0.6391	0.6601	0.6745	0.6722	0.6719	0.6729	0.6744
2.5200	0.6269	0.6428	0.6636	0.6786	0.6762	0.6759	0.6768	0.6783
2.5300	0.6305	0.6465	0.6672	0.6826	0.6800	0.6799	0.6807	0.6824
2.5400	0.6341	0.6502	0.6711	0.6865	0.6840	0.6839	0.6848	0.6863
2.5500	0.6377	0.6539	0.6748	0.6904	0.6880	0.6878	0.6888	0.6903
2.5600	0.6415	0.6575	0.6784	0.6945	0.6920	0.6920	0.6926	0.6940
2.5700	0.6453	0.6613	0.6822	0.6983	0.6958	0.6960	0.6964	0.6978
2.5800	0.6489	0.6651	0.6856	0.7023	0.6994	0.6999	0.7000	0.7018
2.5900	0.6525	0.6686	0.6893	0.7063	0.7032	0.7038	0.7040	0.7054
2.6000	0.6561	0.6722	0.6928	0.7104	0.7071	0.7078	0.7076	0.7092
2.6100	0.6598	0.6758	0.6964	0.7144	0.7110	0.7114	0.7115	0.7131
2.6200	0.6636	0.6795	0.7000	0.7182	0.7149	0.7154	0.7154	0.7169
2.6300	0.6672	0.6833	0.7036	0.7221	0.7188	0.7193	0.7193	0.7207
2.6400	0.6710	0.6871	0.7072	0.7259	0.7225	0.7232	0.7230	0.7243
2.6500	0.6747	0.6907	0.7108	0.7298	0.7265	0.7270	0.7268	0.7280
2.6600	0.6787	0.6942	0.7146	0.7335	0.7302	0.7309	0.7306	0.7319
2.6700	0.6824	0.6979	0.7184	0.7373	0.7340	0.7348	0.7345	0.7358
2.6800	0.6859	0.7016	0.7219	0.7410	0.7377	0.7385	0.7383	0.7395
2.6900	0.6895	0.7051	0.7255	0.7446	0.7414	0.7423	0.7423	0.7431
2.7000	0.6931	0.7088	0.7287	0.7485	0.7453	0.7459	0.7458	0.7469
2.7100	0.6968	0.7128	0.7322	0.7523	0.7490	0.7497	0.7495	0.7503
2.7200	0.7004	0.7162	0.7357	0.7558	0.7528	0.7531	0.7534	0.7541
2.7300	0.7039	0.7196	0.7391	0.7595	0.7564	0.7567	0.7571	0.7580
2.7400	0.7073	0.7233	0.7424	0.7628	0.7600	0.7605	0.7606	0.7616
2.7500	0.7108	0.7269	0.7460	0.7660	0.7639	0.7641	0.7641	0.7654
2.7600	0.7144	0.7304	0.7491	0.7695	0.7674	0.7676	0.7676	0.7691
2.7700	0.7180	0.7340	0.7525	0.7728	0.7710	0.7711	0.7711	0.7728
2.7800	0.7216	0.7375	0.7558	0.7764	0.7748	0.7746	0.7747	0.7764
2.7900	0.7251	0.7409	0.7591	0.7797	0.7782	0.7781	0.7783	0.7800
2.8000	0.7286	0.7445	0.7625	0.7830	0.7817	0.7817	0.7819	0.7834
2.8100	0.7322	0.7477	0.7658	0.7863	0.7853	0.7855	0.7853	0.7870
2.8200	0.7358	0.7511	0.7692	0.7894	0.7886	0.7890	0.7889	0.7905
2.8300	0.7392	0.7544	0.7726	0.7928	0.7921	0.7924	0.7923	0.7939
2.8400	0.7427	0.7577	0.7759	0.7960	0.7957	0.7958	0.7960	0.7973
2.8500	0.7461	0.7609	0.7792	0.7992	0.7992	0.7992	0.7995	0.8007
2.8600	0.7498	0.7644	0.7825	0.8024	0.8028	0.8028	0.8029	0.8040
2.8700	0.7530	0.7676	0.7858	0.8056	0.8060	0.8061	0.8063	0.8076
2.8800	0.7564	0.7710	0.7891	0.8088	0.8097	0.8094	0.8097	0.8108
2.8900	0.7598	0.7745	0.7924	0.8117	0.8130	0.8128	0.8130	0.8143
2.9000	0.7632	0.7779	0.7956	0.8149	0.8164	0.8161	0.8165	0.8174
2.9100	0.7668	0.7812	0.7986	0.8179	0.8199	0.8196	0.8197	0.8208
2.9200	0.7702	0.7843	0.8017	0.8210	0.8230	0.8227	0.8231	0.8240
2.9300	0.7734	0.7875	0.8051	0.8240	0.8263	0.8259	0.8261	0.8273
2.9400	0.7769	0.7907	0.8082	0.8270	0.8296	0.8290	0.8293	0.8302
2.9500	0.7805	0.7940	0.8115	0.8300	0.8329	0.8321	0.8327	0.8336
2.9600	0.7838	0.7972	0.8147	0.8330	0.8360	0.8350	0.8360	0.8368
2.9700	0.7870	0.8006	0.8179	0.8359	0.8392	0.8379	0.8389	0.8400
2.9800	0.7903	0.8037	0.8209	0.8387	0.8423	0.8409	0.8420	0.8430
2.9900	0.7934	0.8069	0.8238	0.8415	0.8452	0.8439	0.8450	0.8460
3.0000	0.7967	0.8099	0.8267	0.8443	0.8483	0.8469	0.8480	0.8487
3.0100	0.7998	0.8130	0.8296	0.8472	0.8515	0.8499	0.8509	0.8516
3.0200	0.8031	0.8161	0.8326	0.8500	0.8544	0.8529	0.8538	0.8546
3.0300	0.8063	0.8190	0.8354	0.8529	0.8573	0.8557	0.8568	0.8574
3.0400	0.8096	0.8219	0.8384	0.8561	0.8602	0.8587	0.8596	0.8602
3.0500	0.8126	0.8251	0.8413	0.8588	0.8629	0.8617	0.8626	0.8631
3.0600	0.8156	0.8281	0.8440	0.8616	0.8656	0.8646	0.8654	0.8659
3.0700	0.8188	0.8313	0.8468	0.8643	0.8684	0.8674	0.8681	0.8687
3.0800	0.8220	0.8344	0.8499	0.8669	0.8712	0.8702	0.8708	0.8714
3.0900	0.8249	0.8374	0.8528	0.8698	0.8739	0.8730	0.8734	0.8744
3.1000	0.8279	0.8405	0.8557	0.8723	0.8767	0.8760	0.8762	0.8770
3.1100	0.8310	0.8433	0.8585	0.8750	0.8794	0.8786	0.8788	0.8796
3.1200	0.8339	0.8463	0.8613	0.8776	0.8818	0.8814	0.8815	0.8824
3.1300	0.8369	0.8493	0.8641	0.8801	0.8845	0.8841	0.8840	0.8848
3.1400	0.8400	0.8523	0.8669	0.8826	0.8869	0.8866	0.8866	0.8872
3.1500	0.8431	0.8551	0.8699	0.8851	0.8896	0.8892	0.8892	0.8898
3.1600	0.8461	0.8579	0.8726	0.8875	0.8921	0.8919	0.8917	0.8924
3.1700	0.8490	0.8607	0.8752	0.8900	0.8946	0.8944	0.8941	0.8950
3.1800	0.8521	0.8634	0.8780	0.8924	0.8971	0.8968	0.8966	0.8975
3.1900	0.8548	0.8660	0.8807	0.8947	0.8995	0.8992	0.8990	0.8999
3.2000	0.8576	0.8687	0.8830	0.8970	0.9019	0.9016	0.9012	0.9023
3.2100	0.8604	0.8715	0.8855	0.8993	0.9045	0.9038	0.9036	0.9046
3.2200	0.8631	0.8741	0.8880	0.9016	0.9068	0.9062	0.9059	0.9070
3.2300	0.8659	0.8767	0.8904	0.9039	0.9090	0.9084	0.9082	0.9093
3.2400	0.8686	0.8794	0.8927	0.9063	0.9113	0.9107	0.9106	0.9115
3.2500	0.8714	0.8821	0.8952	0.9085	0.9137	0.9130	0.9128	0.9137
3.2600	0.8740	0.8849	0.8975	0.9109	0.9158	0.9151	0.9149	0.9159
3.2700	0.8764	0.8873	0.8999	0.9131	0.9182	0.9173	0.9170	0.9180
3.2800	0.8789	0.8896	0.9022	0.9154	0.9203	0.9194	0.9192	0.9201
3.2900	0.8815	0.8920	0.9044	0.9176	0.9223	0.9216	0.9212	0.9223
3.3000	0.8841	0.8943	0.9066	0.9196	0.9244	0.9236	0.9234	0.9244
3.3100	0.8866	0.8967	0.9088	0.9216	0.9265	0.9255	0.9255	0.9265
3.3200	0.8891	0.8992	0.9110	0.9235	0.9286	0.9275	0.9276	0.9284
3.3300	0.8915	0.9014	0.9131	0.9257	0.9305	0.9295	0.9297	0.9303
3.3400	0.8940	0.9038	0.9151	0.9274	0.9326	0.9314	0.9316	0.9321
3.3500	0.8965	0.9061	0.9173	0.9293	0.9344	0.9334	0.9335	0.9340
3.3600	0.8987	0.9081	0.9193	0.9312	0.9362	0.9353	0.9353	0.9359
3.3700	0.9011	0.9102	0.9214	0.9329	0.9380	0.9370	0.9370	0.9378
3.3800	0.9033	0.9123	0.9234	0.9347	0.9398	0.9388	0.9387	0.9397
3.3900	0.9055	0.9145	0.9253	0.9364	0.9415	0.9406	0.9405	0.9415
3.4000	0.9077	0.9167	0.9271	0.9383	0.9432	0.9423	0.9422	0.9432
3.4100	0.9099	0.9187	0.9290	0.9399	0.9449	0.9440	0.9439	0.9448
3.4200	0.9119	0.9206	0.9307	0.9417	0.9465	0.9455	0.9456	0.9465
3.4300	0.9140	0.9225	0.9327	0.9434	0.9480	0.9472	0.9471	0.9482
3.4400	0.9160	0.9243	0.9345	0.9451	0.9496	0.9487	0.9487	0.9498
3.4500	0.9179	0.9264	0.9362	0.9468	0.9512	0.9502	0.9503	0.9513
3.4600	0.9200	0.9283	0.9381	0.9483	0.9527	0.9516	0.9517	0.9529
3.4700	0.9220	0.9300	0.9399	0.9499	0.9542	0.9531	0.9532	0.9544
3.4800	0.9239	0.9320	0.9415	0.9513	0.9557	0.9546	0.9546	0.9559
3.4900	0.9259	0.9338	0.9432	0.9527	0.9570	0.9560	0.9562	0.9573
3.5000	0.9279	0.9355	0.9448	0.9541	0.9584	0.9575	0.9575	0.9587
3.5100	0.9297	0.9374	0.9463	0.9555	0.9598	0.9588	0.9589	0.9601
3.5200	0.9314	0.9389	0.9478	0.9568	0.9612	0.9601	0.9602	0.9615
3.5300	0.9332	0.9405	0.9494	0.9583	0.9625	0.9615	0.9614	0.9628
3.5400	0.9349	0.9422	0.9511	0.9595	0.9638	0.9629	0.9627	0.9640
3.5500	0.9367	0.9439	0.9524	0.9609	0.9650	0.9642	0.9640	0.9651
3.5600	0.9384	0.9454	0.9539	0.9621	0.9663	0.9654	0.9651	0.9662
3.5700	0.9401	0.9470	0.9553	0.9634	0.9674	0.9667	0.9662	0.9673
3.5800	0.9418	0.9485	0.9568	0.9646	0.9687	0.9679	0.9672	0.9685
3.5900	0.9434	0.9500	0.9582	0.9657	0.9696	0.9691	0.9683	0.9696
3.6000	0.9450	0.9513	0.9597	0.9668	0.9707	0.9702	0.9695	0.9707
3.6100	0.9467	0.9529	0.9608	0.9678	0.9718	0.9712	0.9706	0.9718
3.6200	0.9482	0.9543	0.9621	0.9689	0.9728	0.9722	0.9717	0.9728
3.6300	0.9496	0.9557	0.9633	0.9701	0.9739	0.9732	0.9727	0.9738
3.6400	0.9512	0.9572	0.9645	0.9712	0.9748	0.9742	0.9738	0.9747
3.6500	0.9527	0.9586	0.9656	0.9721	0.9757	0.9752	0.9747	0.9756
3.6600	0.9541	0.9600	0.9666	0.9731	0.9767	0.9762	0.9757	0.9765
3.6700	0.9555	0.9614	0.9678	0.9740	0.9776	0.9771	0.9767	0.9774
3.6800	0.9569	0.9625	0.9689	0.9749	0.9785	0.9779	0.9775	0.9782
3.6900	0.9581	0.9638	0.9701	0.9758	0.9794	0.9788	0.9783	0.9791
3.7000	0.9594	0.9650	0.9710	0.9766	0.9802	0.9796	0.9792	0.9798
3.7100	0.9607	0.9661	0.9721	0.9776	0.9810	0.9804	0.9800	0.9806
3.7200	0.9620	0.9672	0.9730	0.9785	0.9817	0.9813	0.9808	0.9813
3.7300	0.9632	0.9683	0.9739	0.9793	0.9824	0.9820	0.9816	0.9821
3.7400	0.9644	0.9693	0.9748	0.9801	0.9832	0.9828	0.9823	0.9828
3.7500	0.9655	0.9703	0.9758	0.9808	0.9840	0.9834	0.9830	0.9834
3.7600	0.9666	0.9714	0.9767	0.9815	0.9846	0.9842	0.9836	0.9841
3.7700	0.9677	0.9724	0.9776	0.9823	0.9853	0.9849	0.9843	0.9848
3.7800	0.9688	0.9734	0.9784	0.9831	0.9858	0.9855	0.9849	0.9854
3.7900	0.9699	0.9743	0.9792	0.9837	0.9864	0.9860	0.9856	0.9860
3.8000	0.9709	0.9753	0.9800	0.9845	0.9870	0.9866	0.9863	0.9866
3.8100	0.9720	0.9763	0.9808	0.9851	0.9876	0.9873	0.9869	0.9872
3.8200	0.9730	0.9772	0.9816	0.9857	0.9882	0.9878	0.9874	0.9877
3.8300	0.9740	0.9781	0.9823	0.9864	0.9887	0.9884	0.9880	0.9883
3.8400	0.9750	0.9789	0.9829	0.9869	0.9893	0.9889	0.9884	0.9888
3.8500	0.9758	0.9796	0.9836	0.9874	0.9898	0.9894	0.9890	0.9892
3.8600	0.9767	0.9805	0.9843	0.9880	0.9903	0.9898	0.9895	0.9897
3.8700	0.9775	0.9812	0.9850	0.9885	0.9907	0.9903	0.9900	0.9902
3.8800	0.9784	0.9820	0.9856	0.9889	0.9911	0.9907	0.9905	0.9907
3.8900	0.9792	0.9827	0.9861	0.9894	0.9915	0.9912	0.9909	0.9911
3.9000	0.9799	0.9835	0.9866	0.9898	0.9919	0.9916	0.9913	0.9915
3.9100	0.9806	0.9841	0.9872	0.9903	0.9923	0.9919	0.9917	0.9920
3.9200	0.9815	0.9848	0.9877	0.9908	0.9926	0.9922	0.9920	0.9925
3.9300	0.9822	0.9855	0.9882	0.9912	0.9931	0.9926	0.9925	0.9928
3.9400	0.9829	0.9860	0.9887	0.9917	0.9934	0.9930	0.9929	0.9932
3.9500	0.9837	0.9866	0.9893	0.9921	0.9937	0.9934	0.9933	0.9935
3.9600	0.9844	0.9871	0.9897	0.9924	0.9940	0.9938	0.9936	0.9938
3.9700	0.9850	0.9877	0.9901	0.9928	0.9944	0.9941	0.9939	0.9942
3.9800	0.9855	0.9882	0.9906	0.9931	0.9946	0.9944	0.9942	0.9944
3.9900	0.9862	0.9887	0.9910	0.9934	0.9949	0.9947	0.9945	0.9947
4.0000	0.9868	0.9892	0.9915	0.9937	0.9952	0.9949	0.9948	0.9950
4.0100	0.9873	0.9896	0.9919	0.9940	0.9954	0.9952	0.9950	0.9953
4.0200	0.9879	0.9901	0.9922	0.9943	0.9956	0.9956	0.9953	0.9955
4.0300	0.9884	0.9906	0.9925	0.9946	0.9959	0.9958	0.9956	0.9958
4.0400	0.9888	0.9910	0.9929	0.9948	0.9961	0.9960	0.9958	0.9960
4.0500	0.9894	0.9914	0.9932	0.9951	0.9963	0.9962	0.9961	0.9962
4.0600	0.9900	0.9918	0.9936	0.9954	0.9965	0.9964	0.9963	0.9964
4.0700	0.9904	0.9922	0.9939	0.9956	0.9967	0.9967	0.9964	0.9966
4.0800	0.9908	0.9926	0.9941	0.9958	0.9969	0.9969	0.9966	0.9969
4.0900	0.9912	0.9930	0.9945	0.9960	0.9971	0.9971	0.9968	0.9971
4.1000	0.9916	0.9933	0.9947	0.9962	0.9973	0.9972	0.9970	0.9973
4.1100	0.9920	0.9937	0.9950	0.9964	0.9974	0.9973	0.9972	0.9974
4.1200	0.9924	0.9940	0.9953	0.9966	0.9976	0.9975	0.9973	0.9976
4.1300	0.9928	0.9943	0.9956	0.9968	0.9978	0.9976	0.9975	0.9977
4.1400	0.9932	0.9945	0.9958	0.9970	0.9979	0.9978	0.9976	0.9979
4.1500	0.9935	0.9948	0.9960	0.9972	0.9980	0.9979	0.9977	0.9980
4.1600	0.9938	0.9951	0.9962	0.9973	0.9982	0.9980	0.9979	0.9981
4.1700	0.9941	0.9953	0.9965	0.9974	0.9983	0.9982	0.9981	0.9982
4.1800	0.9944	0.9956	0.9966	0.9976	0.9984	0.9983	0.9982	0.9983
4.1900	0.9947	0.9958	0.9968	0.9978	0.9984	0.9984	0.9983	0.9984
4.2000	0.9950	0.9960	0.9969	0.9979	0.9985	0.9985	0.9984	0.9986
4.2100	0.9953	0.9963	0.9972	0.9980	0.9986	0.9986	0.9985	0.9987
4.2200	0.9955	0.9965	0.9973	0.9981	0.9987	0.9987	0.9986	0.9987
4.2300	0.9957	0.9967	0.9974	0.9982	0.9988	0.9988	0.9987	0.9988
4.2400	0.9959	0.9969	0.9975	0.9983	0.9989	0.9989	0.9988	0.9989
4.2500	0.9961	0.9970	0.9977	0.9984	0.9990	0.9990	0.9988	0.9990
4.2600	0.9964	0.9972	0.9979	0.9985	0.9991	0.9990	0.9989	0.9990
4.2700	0.9966	0.9974	0.9980	0.9986	0.9991	0.9991	0.9990	0.9991
4.2800	0.9968	0.9975	0.9981	0.9987	0.9992	0.9992	0.9991	0.9991
4.2900	0.9970	0.9977	0.9983	0.9988	0.9993	0.9992	0.9992	0.9992
4.3000	0.9971	0.9979	0.9983	0.9989	0.9993	0.9993	0.9992	0.9993
4.3100	0.9973	0.9980	0.9984	0.9990	0.9994	0.9993	0.9993	0.9993
4.3200	0.9975	0.9981	0.9985	0.9990	0.9994	0.9994	0.9994	0.9994
4.3300	0.9977	0.9983	0.9986	0.9991	0.9995	0.9994	0.9994	0.9994
4.3400	0.9978	0.9984	0.9987	0.9991	0.9995	0.9995	0.9995	0.9994
4.3500	0.9979	0.9985	0.9988	0.9992	0.9996	0.9995	0.9995	0.9995
4.3600	0.9981	0.9986	0.9989	0.9993	0.9996	0.9995	0.9995	0.9995
4.3700	0.9982	0.9987	0.9990	0.9993	0.9996	0.9996	0.9996	0.9996
4.3800	0.9983	0.9988	0.9990	0.9993	0.9996	0.9996	0.9996	0.9996
4.3900	0.9984	0.9989	0.9991	0.9994	0.9997	0.9996	0.9996	0.9996
4.4000	0.9986	0.9990	0.9992	0.9994	0.9997	0.9996	0.9997	0.9997
4.4100	0.9986	0.9990	0.9992	0.9995	0.9997	0.9997	0.9997	0.9997
4.4200	0.9988	0.9991	0.9993	0.9995	0.9997	0.9997	0.9997	0.9997
4.4300	0.9988	0.9991	0.9993	0.9996	0.9998	0.9997	0.9997	0.9997
4.4400	0.9989	0.9992	0.9994	0.9996	0.9998	0.9997	0.9998	0.9998
4.4500	0.9990	0.9993	0.9994	0.9996	0.9998	0.9998	0.9998	0.9998
4.4600	0.9990	0.9993	0.9995	0.9996	0.9998	0.9998	0.9998	0.9998
4.4700	0.9991	0.9994	0.9995	0.9997	0.9998	0.9998	0.9998	0.9998
4.4800	0.9991	0.9994	0.9996	0.9997	0.9998	0.9998	0.9999	0.9998
4.4900	0.9992	0.9995	0.9996	0.9997	0.9998	0.9998	0.9999	0.9999
4.5000	0.9992	0.9995	0.9996	0.9997	0.9999	0.9999	0.9999	0.9999
4.5100	0.9993	0.9995	0.9996	0.9998	0.9999	0.9999	0.9999	0.9999
4.5200	0.9994	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5300	0.9994	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5400	0.9994	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5500	0.9995	0.9997	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5600	0.9995	0.9997	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999
4.5700	0.9995	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999
4.5800	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.5900	0.9996	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.6000	0.9996	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.6100	0.9997	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.6200	0.9997	0.9998	0.9999	0.9999	1.0000	0.9999	1.0000	1.0000
4.6300	0.9997	0.9998	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6400	0.9997	0.9998	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6500	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6600	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6700	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6800	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6900	0.9998	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8331	1.3378	1.0567	1.3175	2.6682	2.1064	3.8411	2.6638	2.0450	1.9882	2.0269	1.9969	2.0232	2.0256	2.0186	2.0064	2.0164
2.0000	2.0873	1.2847	2.2285	3.7665	0.0708	2.1151	2.1201	2.1430	2.0293	2.0145	2.0359	2.0157	2.0210	2.0210	2.0203	2.0189	2.0221
3.0000	1.1383	1.8529	0.4257	2.7475	2.8856	1.4219	1.0629	2.5771	2.0391	2.0129	2.0247	2.0127	2.0196	2.0261	2.0266	2.0233	2.0231
4.0000	0.0002	2.3658	2.4137	3.4748	1.2594	2.6510	1.9635	2.3874	2.0440	2.0131	2.0201	2.0172	2.0240	2.0234	2.0248	2.0135	2.0225
5.0000	2.3124	0.1678	2.6671	2.4148	2.5566	0.3802	2.0545	2.2622	2.0479	2.0121	2.0231	2.0216	2.0252	2.0213	2.0229	2.0122	2.0233
6.0000	2.9397	3.6534	3.4168	0.6948	1.1644	1.7620	0.4808	2.6382	2.0432	2.0113	2.0225	2.0191	2.0232	2.0188	2.0242	2.0162	2.0223
7.0000	1.5613	2.1167	1.3430	3.6359	2.2948	3.3278	0.7624	2.3721	2.0423	2.0138	2.0195	2.0172	2.0260	2.0177	2.0251	2.0208	2.0228
8.0000	0.0004	2.4484	2.4932	2.7586	1.8021	0.3266	3.5715	2.3698	2.0425	2.0099	2.0196	2.0183	2.0266	2.0173	2.0243	2.0187	2.0222
9.0000	1.5915	1.4220	1.9675	3.2687	1.8312	2.4811	2.7571	1.8095	2.0387	2.0105	2.0211	2.0224	2.0255	2.0158	2.0217	2.0185	2.0218
10.0000	3.3732	0.5774	2.1742	2.0818	3.3504	2.5444	3.0605	1.7418	2.0402	2.0081	2.0169	2.0215	2.0243	2.0166	2.0228	2.0161	2.0208
11.0000	2.0246	3.5050	3.9050	3.3488	2.2501	1.2488	2.6011	2.8541	2.0382	2.0073	2.0181	2.0217	2.0243	2.0191	2.0240	2.0157	2.0210
12.0000	2.6498	0.2617	1.2957	1.8033	0.0114	2.3000	1.3591	0.9410	2.0376	2.0052	2.0173	2.0217	2.0226	2.0184	2.0220	2.0150	2.0200
13.0000	1.9868	0.3720	1.3857	0.5786	1.3398	1.5186	0.4774	0.6096	2.0382	2.0044	2.0195	2.0222	2.0234	2.0179	2.0243	2.0161	2.0207
14.0000	0.3393	0.3153	1.3816	0.7060	1.7851	1.3154	2.7748	2.1422	2.0378	2.0057	2.0197	2.0235	2.0232	2.0212	2.0245	2.0155	2.0214
15.0000	0.0004	1.5571	0.3617	2.7661	1.2959	1.6958	2.0528	2.3863	2.0397	2.0052	2.0205	2.0252	2.0228	2.0220	2.0246	2.0184	2.0223
16.0000	2.2918	0.8703	1.2613	3.4370	2.3434	2.8755	2.8031	2.8213	2.0369	2.0044	2.0188	2.0228	2.0233	2.0224	2.0254	2.0189	2.0216
17.0000	2.4344	2.6318	1.9066	0.6151	1.6976	2.1592	2.9651	0.6043	2.0360	2.0059	2.0193	2.0235	2.0244	2.0212	2.0248	2.0198	2.0218
18.0000	0.4580	0.5343	1.7215	2.8247	2.3833	2.2891	0.0603	3.3554	2.0368	2.0059	2.0177	2.0236	2.0243	2.0206	2.0241	2.0201	2.0216
19.0000	2.4927	2.6876	1.5098	2.0712	0.2808	0.5389	1.6571	2.1686	2.0361	2.0041	2.0177	2.0225	2.0229	2.0202	2.0244	2.0208	2.0211
20.0000	3.1427	1.9186	0.8972	1.0896	1.8686	1.4612	2.1537	2.1438	2.0362	2.0042	2.0180	2.0208	2.0230	2.0203	2.0243	2.0202	2.0209
21.0000	3.4913	2.0549	2.3424	1.7742	1.7805	2.5698	0.7724	1.3952	2.0365	2.0056	2.0183	2.0229	2.0249	2.0214	2.0259	2.0206	2.0220
22.0000	3.2061	3.5148	2.4627	1.3222	2.3313	3.4000	2.9560	3.3956	2.0372	2.0056	2.0193	2.0224	2.0254	2.0205	2.0264	2.0218	2.0223
23.0000	2.7763	0.4895	1.2395	1.9917	2.6741	3.1878	1.8864	1.6188	2.0376	2.0067	2.0193	2.0226	2.0259	2.0212	2.0258	2.0230	2.0227
24.0000	3.1812	1.2909	1.6229	1.2514	0.6287	1.6264	3.1540	2.4025	2.0369	2.0081	2.0192	2.0232	2.0262	2.0225	2.0253	2.0229	2.0230
25.0000	3.6283	1.3208	0.8987	2.6925	2.2595	0.1587	1.5507	3.2925	2.0357	2.0075	2.0191	2.0229	2.0263	2.0214	2.0244	2.0235	2.0226
26.0000	0.8354	0.6424	0.7889	2.4925	2.5993	1.9449	2.4662	3.1262	2.0362	2.0066	2.0187	2.0233	2.0261	2.0210	2.0248	2.0232	2.0225
27.0000	3.9805	1.9719	3.1061	1.7872	1.6308	2.9859	1.5272	2.3182	2.0366	2.0064	2.0185	2.0235	2.0265	2.0219	2.0250	2.0230	2.0227
28.0000	1.9756	0.2382	3.1288	1.7346	1.6799	2.1391	0.8248	3.2087	2.0360	2.0065	2.0187	2.0240	2.0262	2.0223	2.0252	2.0233	2.0228
29.0000	1.7860	3.9087	0.4994	2.0146	1.3184	3.1201	1.5705	2.4741	2.0367	2.0068	2.0175	2.0238	2.0260	2.0233	2.0250	2.0242	2.0229
30.0000	1.7810	1.3425	2.1281	0.6834	2.3392	1.7233	1.4549	1.7370	2.0361	2.0071	2.0182	2.0228	2.0246	2.0239	2.0253	2.0248	2.0228
31.0000	1.2815	3.8659	2.9619	1.0183	2.9396	1.8510	2.5192	3.4223	2.0358	2.0079	2.0185	2.0243	2.0246	2.0237	2.0259	2.0249	2.0232
32.0000	0.1837	3.3939	0.9852	2.0849	2.1189	1.6227	3.0736	1.2569	2.0360	2.0086	2.0181	2.0242	2.0247	2.0238	2.0265	2.0248	2.0233
33.0000	3.2013	1.5584	1.7665	2.5763	0.7209	1.7240	3.2255	3.0919	2.0353	2.0084	2.0181	2.0243	2.0253	2.0244	2.0266	2.0239	2.0233
34.0000	3.1874	4.7038	3.2268	3.1257	0.1227	2.8562	0.4989	2.3370	2.0354	2.0091	2.0188	2.0242	2.0250	2.0245	2.0268	2.0237	2.0234
35.0000	0.0002	0.9293	0.9037	1.7425	1.4624	3.0369	2.9165	2.0686	2.0345	2.0089	2.0189	2.0248	2.0248	2.0243	2.0270	2.0240	2.0234
36.0000	3.0656	2.1163	2.2548	2.7008	2.0896	3.1621	2.2499	1.6325	2.0351	2.0086	2.0185	2.0246	2.0244	2.0246	2.0271	2.0235	2.0233
37.0000	0.8532	2.9868	2.2267	2.4145	1.3263	2.2977	1.5053	0.1288	2.0349	2.0091	2.0189	2.0250	2.0244	2.0242	2.0272	2.0232	2.0234
38.0000	2.9416	0.3167	3.7462	3.0690	2.2752	2.7358	0.0314	3.5711	2.0338	2.0092	2.0191	2.0251	2.0240	2.0246	2.0270	2.0230	2.0232
39.0000	0.8133	2.7739	0.5835	2.2870	2.6895	2.0872	2.4149	2.5205	2.0341	2.0091	2.0190	2.0246	2.0236	2.0249	2.0269	2.0235	2.0232
40.0000	2.0429	3.0418	3.0573	2.1371	2.9517	1.7230	1.3777	2.4770	2.0342	2.0095	2.0194	2.0249	2.0237	2.0248	2.0271	2.0234	2.0234
41.0000	2.4886	2.5451	1.3256	1.7457	0.0599	2.1171	2.1768	1.7916	2.0346	2.0094	2.0191	2.0242	2.0234	2.0251	2.0271	2.0234	2.0233
42.0000	3.5192	0.1291	0.7208	2.1628	1.6911	2.0350	4.0023	3.0309	2.0343	2.0095	2.0195	2.0244	2.0230	2.0246	2.0270	2.0231	2.0232
43.0000	0.0001	0.8025	1.2898	0.8201	2.6285	2.1895	0.7560	1.6922	2.0340	2.0095	2.0194	2.0247	2.0231	2.0246	2.0267	2.0234	2.0232
44.0000	1.5463	0.6076	2.3912	4.0249	1.2765	1.6401	0.3116	2.2080	2.0342	2.0089	2.0191	2.0250	2.0228	2.0245	2.0262	2.0227	2.0229
45.0000	2.3585	3.3908	0.5372	1.5461	1.1086	2.5138	0.2276	1.5113	2.0346	2.0093	2.0187	2.0247	2.0233	2.0242	2.0267	2.0229	2.0230
46.0000	1.7821	2.5099	3.1067	1.6479	1.9181	1.5047	3.2966	2.0927	2.0350	2.0093	2.0188	2.0244	2.0231	2.0237	2.0261	2.0234	2.0230
47.0000	1.8125	3.0002	2.0982	0.8631	4.4625	2.2331	1.1821	1.5506	2.0351	2.0091	2.0192	2.0242	2.0231	2.0236	2.0266	2.0240	2.0231
48.0000	2.7406	2.0799	1.5983	2.1764	2.3657	3.6133	0.4756	2.1271	2.0351	2.0099	2.0197	2.0243	2.0235	2.0239	2.0267	2.0240	2.0234
49.0000	1.3895	2.7307	3.3234	2.2856	1.5946	3.2684	1.3176	1.4764	2.0347	2.0097	2.0197	2.0240	2.0236	2.0244	2.0266	2.0237	2.0233
50.0000	3.2196	3.0394	2.8295	1.5503	3.5760	0.5308	0.9041	1.0389	2.0347	2.0097	2.0199	2.0240	2.0244	2.0252	2.0261	2.0232	2.0234
51.0000	1.3525	2.4430	2.9224	3.5206	3.2686	1.8042	1.0338	1.1622	2.0345	2.0093	2.0195	2.0245	2.0248	2.0255	2.0263	2.0233	2.0235
52.0000	2.6650	0.3016	0.2522	2.8512	1.1563	2.3292	0.8041	2.4054	2.0344	2.0092	2.0188	2.0248	2.0247	2.0255	2.0261	2.0236	2.0234
53.0000	1.1839	3.8197	2.2709	2.4961	3.4549	1.1887	0.6344	0.9999	2.0345	2.0087	2.0190	2.0245	2.0246	2.0252	2.0256	2.0238	2.0232
54.0000	1.4016	2.4283	2.9681	2.5695	2.0953	2.1822	0.7703	2.7471	2.0341	2.0091	2.0189	2.0242	2.0243	2.0252	2.0255	2.0237	2.0231
55.0000	2.3983	1.4981	2.9933	3.5395	2.7552	0.3908	2.1569	2.0480	2.0342	2.0092	2.0191	2.0245	2.0245	2.0253	2.0258	2.0232	2.0232
56.0000	0.0005	1.3944	2.4114	1.2790	2.0294	2.2859	1.9385	0.6976	2.0343	2.0091	2.0187	2.0245	2.0247	2.0250	2.0258	2.0234	2.0232
57.0000	3.8345	2.5308	3.7442	0.5738	1.9233	1.1190	0.7312	1.6843	2.0349	2.0096	2.0186	2.0246	2.0247	2.0249	2.0255	2.0232	2.0232
58.0000	0.1684	0.6212	2.6207	4.4116	0.7066	0.8280	1.8338	2.5309	2.0353	2.0093	2.0191	2.0247	2.0246	2.0245	2.0255	2.0231	2.0233
59.0000	0.0003	2.8568	2.1457	2.5801	0.4378	0.4302	2.3246	1.1455	2.0355	2.0098	2.0194	2.0243	2.0244	2.0247	2.0258	2.0231	2.0234
60.0000	1.6999	3.2344	2.7067	0.9867	2.2681	3.1495	0.7848	1.8395	2.0352	2.0099	2.0194	2.0240	2.0242	2.0245	2.0258	2.0226	2.0232
61.0000	2.4596	1.9483	2.2972	0.9641	1.1335	0.6011	0.9367	3.2247	2.0357	2.0094	2.0193	2.0238	2.0244	2.0242	2.0252	2.0228	2.0231
62.0000	1.5244	2.0023	1.1845	2.5015	1.6994	1.9590	1.9556	3.1678	2.0352	2.0092	2.0193	2.0241	2.0240	2.0243	2.0251	2.0225	2.0230
63.0000	3.0909	1.6608	2.4462	2.1864	2.2263	3.2593	2.9133	0.6355	2.0356	2.0088	2.0191	2.0244	2.0240	2.0240	2.0251	2.0228	2.0230
64.0000	1.4608	1.5920	0.7857	3.0568	1.4862	1.5725	0.2277	3.3052	2.0349	2.0091	2.0191	2.0248	2.0241	2.0240	2.0249	2.0224	2.0229
65.0000	3.8709	1.4211	1.3421	1.6766	2.1062	0.3709	3.9231	1.9534	2.0349	2.0095	2.0189	2.0245	2.0241	2.0240	2.0249	2.0227	2.0229
66.0000	2.1010	2.4951	0.6208	1.9509	2.5522	4.0313	0.8807	2.4031	2.0351	2.0095	2.0188	2.0247	2.0244	2.0242	2.0250	2.0229	2.0231
67.0000	1.7575	2.0395	0.8377	2.5500	1.6369	1.8133	2.4261	1.3372	2.0349	2.0094	2.0190	2.0246	2.0245	2.0244	2.0251	2.0231	2.0231
68.0000	2.6393	3.5843	2.4169	1.5771	1.2015	3.4449	3.1095	0.7365	2.0351	2.0096	2.0190	2.0248	2.0247	2.0243	2.0253	2.0233	2.0233
69.0000	2.0871	0.1530	1.4534	2.0378	3.6292	2.7012	0.8885	1.8012	2.0349	2.0097	2.0191	2.0249	2.0251	2.0241	2.0254	2.0232	2.0233
70.0000	2.4431	0.2648	2.1437	2.9127	1.3931	1.4810	2.2043	4.1660	2.0349	2.0099	2.0194	2.0248	2.0254	2.0238	2.0249	2.0232	2.0233
71.0000	2.6073	1.9360	1.2559	1.7589	2.9112	0.7114	1.5699	3.2940	2.0355	2.0093	2.0188	2.0248	2.0254	2.0244	2.0250	2.0231	2.0233
72.0000	2.2785	0.1978	2.0183	3.1307	3.5428	1.4355	2.9838	0.7857	2.0355	2.0094	2.0187	2.0244	2.0249	2.0241	2.0250	2.0230	2.0231
73.0000	0.9358	3.1739	2.8497	1.8581	1.6564	2.0690	1.0247	3.1954	2.0351	2.0092	2.0190	2.0247	2.0251	2.0240	2.0248	2.0230	2.0231
74.0000	1.2181	2.3703	3.1556	1.7036	1.7644	1.9869	2.1036	1.9474	2.0356	2.0093	2.0190	2.0244	2.0254	2.0240	2.0248	2.0233	2.0232
75.0000	0.4376	1.8272	1.5852	1.3071	2.7319	2.5448	0.9533	1.1549	2.0353	2.0091	2.0192	2.0243	2.0255	2.0242	2.0247	2.0230	2.0232
76.0000	2.3853	3.2157	1.5692	1.4014	0.2731	1.9914	1.7404	2.9114	2.0348	2.0091	2.0194	2.0246	2.0256	2.0240	2.0245	2.0230	2.0231
77.0000	2.7939	2.8708	0.8937	1.0866	1.8254	3.2606	2.7200	0.3655	2.0349	2.0093	2.0194	2.0244	2.0256	2.0239	2.0246	2.0227	2.0231
78.0000	0.0001	1.8859	3.0399	2.6082	3.4089	2.5387	2.9792	1.9694	2.0346	2.0094	2.0193	2.0245	2.0258	2.0242	2.0247	2.0229	2.0232
79.0000	3.0981	2.0904	2.7231	2.8741	3.2102	2.2606	2.0098	1.3589	2.0346	2.0093	2.0190	2.0246	2.0255	2.0241	2.0243	2.0230	2.0230
80.0000	4.1268	3.2401	1.1752	2.3244	1.8505	2.8454	0.0540	2.0362	2.0345	2.0089	2.0188	2.0242	2.0256	2.0242	2.0248	2.0231	2.0230
81.0000	2.6941	4.1668	0.9915	1.8054	1.9160	2.3825	2.4642	2.0482	2.0344	2.0092	2.0188	2.0248	2.0256	2.0241	2.0250	2.0233	2.0231
82.0000	2.2033	2.8248	2.5326	0.3976	3.2771	2.7020	0.5043	1.6510	2.0344	2.0095	2.0189	2.0247	2.0256	2.0241	2.0248	2.0232	2.0232
83.0000	2.8865	0.9223	2.5962	2.2196	2.8693	2.9846	2.4699	2.5980	2.0345	2.0092	2.0191	2.0246	2.0255	2.0243	2.0249	2.0232	2.0232
84.0000	1.6179	2.1095	1.9849	1.7713	0.8487	1.3465	0.8103	0.9287	2.0345	2.0091	2.0188	2.0245	2.0254	2.0248	2.0252	2.0231	2.0232
85.0000	2.2950	1.2135	2.6100	2.0738	1.7038	3.4330	2.2391	1.8252	2.0342	2.0092	2.0188	2.0246	2.0254	2.0248	2.0253	2.0229	2.0231
86.0000	0.3013	0.0333	1.5061	0.0587	2.0054	2.3788	0.9994	2.5870	2.0344	2.0090	2.0188	2.0246	2.0255	2.0245	2.0251	2.0227	2.0231
87.0000	2.7172	1.9978	3.5495	2.4913	0.0241	2.9972	1.4029	3.1633	2.0343	2.0091	2.0187	2.0245	2.0257	2.0246	2.0250	2.0225	2.0230
88.0000	1.4850	2.2275	3.1407	2.4670	2.5879	2.3883	3.1726	1.5997	2.0344	2.0092	2.0186	2.0244	2.0255	2.0244	2.0250	2.0228	2.0230
89.0000	2.6187	0.6636	3.4716	3.1665	0.8338	0.4669	3.8919	3.1052	2.0345	2.0094	2.0191	2.0245	2.0253	2.0244	2.0248	2.0229	2.0231
90.0000	0.0001	0.0133	2.6274	4.0093	2.7690	2.9257	1.6664	2.8557	2.0348	2.0093	2.0190	2.0245	2.0253	2.0244	2.0250	2.0228	2.0231
91.0000	2.3546	3.7642	2.0097	2.3885	1.6948	1.5852	2.0658	1.7209	2.0349	2.0096	2.0192	2.0245	2.0255	2.0242	2.0251	2.0229	2.0232
92.0000	2.8786	1.2378	2.8892	1.2352	2.5461	3.6437	1.3699	3.3948	2.0347	2.0098	2.0189	2.0246	2.0257	2.0241	2.0251	2.0228	2.0232
93.0000	2.6855	2.2681	2.9295	0.6332	1.8791	2.5570	0.1916	3.0856	2.0342	2.0099	2.0191	2.0247	2.0256	2.0240	2.0253	2.0228	2.0232
94.0000	3.5398	1.2893	3.2882	2.8966	3.0224	1.5889	1.5091	1.3932	2.0344	2.0097	2.0194	2.0248	2.0258	2.0244	2.0255	2.0229	2.0233
95.0000	0.4300	3.5744	3.2561	3.3987	1.5461	2.5291	3.3479	2.9597	2.0342	2.0098	2.0193	2.0248	2.0256	2.0242	2.0255	2.0233	2.0233
96.0000	3.1761	2.7208	2.4122	1.6571	2.4063	2.0884	2.0230	1.7848	2.0345	2.0097	2.0191	2.0247	2.0256	2.0243	2.0256	2.0233	2.0233
97.0000	1.5591	3.0208	1.0790	2.5670	3.9485	2.3316	1.6328	1.6554	2.0341	2.0099	2.0192	2.0248	2.0256	2.0244	2.0254	2.0234	2.0234
98.0000	2.6842	2.3109	0.2616	1.7982	0.7044	2.3730	0.1887	3.2439	2.0340	2.0097	2.0192	2.0250	2.0260	2.0241	2.0259	2.0235	2.0234
99.0000	1.8426	1.5549	2.0480	2.3270	2.4410	2.9652	3.5632	1.3619	2.0341	2.0096	2.0193	2.0252	2.0261	2.0240	2.0260	2.0233	2.0234
100.0000	2.0932	3.6061	1.2147	2.6077	3.1923	1.7545	2.2763	2.1309	2.0338	2.0098	2.0194	2.0251	2.0260	2.0239	2.0257	2.0233	2.0234


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0819	0.0816	0.0816	0.0822	0.0813	0.0823	0.0000	0.0000
0.0200	0.0820	0.0818	0.0817	0.0824	0.0814	0.0825	0.0000	0.0000
0.0300	0.0821	0.0819	0.0819	0.0825	0.0815	0.0826	0.0000	0.0000
0.0400	0.0823	0.0821	0.0820	0.0827	0.0817	0.0827	0.0000	0.0000
0.0500	0.0824	0.0822	0.0821	0.0828	0.0818	0.0829	0.0000	0.0000
0.0600	0.0825	0.0823	0.0823	0.0829	0.0819	0.0830	0.0000	0.0000
0.0700	0.0827	0.0824	0.0824	0.0831	0.0821	0.0832	0.0000	0.0000
0.0800	0.0828	0.0826	0.0826	0.0832	0.0822	0.0833	0.0000	0.0000
0.0900	0.0829	0.0828	0.0827	0.0833	0.0823	0.0834	0.0000	0.0000
0.1000	0.0831	0.0829	0.0828	0.0835	0.0825	0.0836	0.0000	0.0000
0.1100	0.0832	0.0830	0.0830	0.0836	0.0827	0.0837	0.0000	0.0000
0.1200	0.0833	0.0832	0.0831	0.0837	0.0828	0.0838	0.0000	0.0000
0.1300	0.0835	0.0833	0.0832	0.0839	0.0829	0.0839	0.0000	0.0000
0.1400	0.0836	0.0834	0.0833	0.0840	0.0830	0.0841	0.0000	0.0000
0.1500	0.0837	0.0836	0.0835	0.0842	0.0832	0.0842	0.0000	0.0000
0.1600	0.0839	0.0837	0.0836	0.0843	0.0833	0.0843	0.0000	0.0000
0.1700	0.0840	0.0838	0.0837	0.0844	0.0835	0.0845	0.0000	0.0000
0.1800	0.0841	0.0840	0.0839	0.0846	0.0837	0.0846	0.0000	0.0000
0.1900	0.0842	0.0841	0.0840	0.0847	0.0838	0.0848	0.0000	0.0000
0.2000	0.0844	0.0843	0.0841	0.0849	0.0840	0.0849	0.0000	0.0000
0.2100	0.0845	0.0845	0.0843	0.0851	0.0841	0.0851	0.0000	0.0000
0.2200	0.0846	0.0846	0.0844	0.0853	0.0842	0.0853	0.0000	0.0000
0.2300	0.0848	0.0847	0.0846	0.0854	0.0844	0.0854	0.0000	0.0000
0.2400	0.0850	0.0848	0.0847	0.0856	0.0845	0.0856	0.0000	0.0000
0.2500	0.0852	0.0850	0.0848	0.0857	0.0846	0.0857	0.0000	0.0000
0.2600	0.0853	0.0852	0.0850	0.0859	0.0848	0.0859	0.0000	0.0000
0.2700	0.0854	0.0853	0.0851	0.0860	0.0849	0.0860	0.0000	0.0000
0.2800	0.0856	0.0854	0.0853	0.0862	0.0851	0.0861	0.0000	0.0000
0.2900	0.0857	0.0856	0.0855	0.0863	0.0852	0.0863	0.0000	0.0000
0.3000	0.0858	0.0857	0.0856	0.0865	0.0854	0.0864	0.0000	0.0000
0.3100	0.0860	0.0859	0.0857	0.0866	0.0855	0.0866	0.0000	0.0000
0.3200	0.0861	0.0861	0.0859	0.0868	0.0857	0.0867	0.0000	0.0000
0.3300	0.0863	0.0862	0.0860	0.0869	0.0858	0.0869	0.0000	0.0000
0.3400	0.0864	0.0863	0.0861	0.0870	0.0860	0.0871	0.0000	0.0000
0.3500	0.0866	0.0865	0.0863	0.0872	0.0861	0.0872	0.0000	0.0000
0.3600	0.0867	0.0866	0.0865	0.0873	0.0862	0.0874	0.0000	0.0000
0.3700	0.0869	0.0868	0.0866	0.0875	0.0864	0.0876	0.0000	0.0000
0.3800	0.0871	0.0869	0.0868	0.0876	0.0865	0.0877	0.0000	0.0000
0.3900	0.0872	0.0871	0.0870	0.0878	0.0867	0.0878	0.0000	0.0000
0.4000	0.0874	0.0872	0.0871	0.0879	0.0868	0.0880	0.0000	0.0000
0.4100	0.0876	0.0874	0.0872	0.0881	0.0870	0.0881	0.0000	0.0000
0.4200	0.0878	0.0875	0.0874	0.0882	0.0871	0.0883	0.0000	0.0000
0.4300	0.0879	0.0877	0.0875	0.0884	0.0873	0.0884	0.0000	0.0000
0.4400	0.0881	0.0878	0.0876	0.0885	0.0874	0.0885	0.0000	0.0000
0.4500	0.0883	0.0880	0.0878	0.0887	0.0876	0.0887	0.0000	0.0000
0.4600	0.0884	0.0881	0.0880	0.0888	0.0877	0.0888	0.0000	0.0000
0.4700	0.0886	0.0883	0.0881	0.0890	0.0879	0.0890	0.0000	0.0000
0.4800	0.0887	0.0884	0.0883	0.0891	0.0880	0.0892	0.0000	0.0000
0.4900	0.0888	0.0886	0.0884	0.0893	0.0882	0.0893	0.0000	0.0000
0.5000	0.0890	0.0887	0.0886	0.0895	0.0884	0.0895	0.0000	0.0000
0.5100	0.0892	0.0889	0.0887	0.0896	0.0885	0.0896	0.0000	0.0000
0.5200	0.0894	0.0890	0.0889	0.0898	0.0887	0.0898	0.0000	0.0000
0.5300	0.0895	0.0892	0.0891	0.0899	0.0889	0.0899	0.0000	0.0000
0.5400	0.0897	0.0893	0.0892	0.0901	0.0891	0.0901	0.0000	0.0000
0.5500	0.0899	0.0895	0.0894	0.0902	0.0892	0.0902	0.0000	0.0000
0.5600	0.0900	0.0896	0.0896	0.0904	0.0894	0.0904	0.0000	0.0000
0.5700	0.0902	0.0898	0.0897	0.0906	0.0895	0.0906	0.0000	0.0000
0.5800	0.0904	0.0899	0.0899	0.0907	0.0897	0.0907	0.0000	0.0000
0.5900	0.0905	0.0901	0.0900	0.0909	0.0899	0.0909	0.0000	0.0000
0.6000	0.0907	0.0902	0.0902	0.0911	0.0900	0.0911	0.0000	0.0000
0.6100	0.0908	0.0904	0.0903	0.0912	0.0902	0.0912	0.0000	0.0000
0.6200	0.0910	0.0906	0.0905	0.0914	0.0903	0.0914	0.0000	0.0000
0.6300	0.0912	0.0907	0.0907	0.0915	0.0904	0.0916	0.0000	0.0000
0.6400	0.0913	0.0909	0.0909	0.0917	0.0906	0.0917	0.0000	0.0000
0.6500	0.0914	0.0911	0.0910	0.0919	0.0908	0.0919	0.0000	0.0000
0.6600	0.0916	0.0912	0.0912	0.0920	0.0909	0.0920	0.0000	0.0000
0.6700	0.0918	0.0914	0.0914	0.0922	0.0911	0.0922	0.0000	0.0000
0.6800	0.0919	0.0916	0.0916	0.0924	0.0913	0.0924	0.0000	0.0000
0.6900	0.0921	0.0918	0.0917	0.0926	0.0915	0.0925	0.0000	0.0000
0.7000	0.0922	0.0919	0.0919	0.0927	0.0916	0.0927	0.0000	0.0000
0.7100	0.0924	0.0921	0.0921	0.0929	0.0918	0.0929	0.0000	0.0000
0.7200	0.0925	0.0923	0.0922	0.0930	0.0919	0.0930	0.0000	0.0000
0.7300	0.0927	0.0925	0.0924	0.0932	0.0921	0.0932	0.0000	0.0000
0.7400	0.0929	0.0927	0.0926	0.0934	0.0923	0.0934	0.0000	0.0000
0.7500	0.0931	0.0928	0.0928	0.0935	0.0924	0.0936	0.0000	0.0000
0.7600	0.0932	0.0930	0.0929	0.0937	0.0926	0.0938	0.0000	0.0000
0.7700	0.0934	0.0932	0.0931	0.0938	0.0927	0.0939	0.0000	0.0000
0.7800	0.0936	0.0934	0.0933	0.0940	0.0929	0.0941	0.0000	0.0000
0.7900	0.0938	0.0936	0.0935	0.0942	0.0931	0.0943	0.0000	0.0000
0.8000	0.0939	0.0938	0.0937	0.0944	0.0933	0.0945	0.0000	0.0000
0.8100	0.0941	0.0939	0.0938	0.0945	0.0935	0.0947	0.0000	0.0000
0.8200	0.0943	0.0941	0.0940	0.0947	0.0936	0.0949	0.0000	0.0000
0.8300	0.0944	0.0943	0.0942	0.0949	0.0938	0.0951	0.0000	0.0000
0.8400	0.0946	0.0945	0.0944	0.0950	0.0940	0.0953	0.0000	0.0000
0.8500	0.0948	0.0947	0.0946	0.0952	0.0942	0.0954	0.0000	0.0000
0.8600	0.0949	0.0949	0.0948	0.0954	0.0943	0.0956	0.0000	0.0000
0.8700	0.0951	0.0951	0.0950	0.0956	0.0945	0.0958	0.0000	0.0000
0.8800	0.0953	0.0953	0.0952	0.0957	0.0946	0.0960	0.0000	0.0000
0.8900	0.0955	0.0955	0.0954	0.0959	0.0948	0.0962	0.0000	0.0000
0.9000	0.0957	0.0956	0.0956	0.0962	0.0950	0.0964	0.0000	0.0000
0.9100	0.0959	0.0958	0.0958	0.0964	0.0952	0.0965	0.0000	0.0000
0.9200	0.0961	0.0960	0.0959	0.0966	0.0954	0.0967	0.0000	0.0000
0.9300	0.0962	0.0962	0.0961	0.0967	0.0956	0.0969	0.0000	0.0000
0.9400	0.0964	0.0964	0.0963	0.0969	0.0958	0.0971	0.0000	0.0000
0.9500	0.0966	0.0966	0.0965	0.0971	0.0960	0.0972	0.0000	0.0000
0.9600	0.0968	0.0968	0.0967	0.0973	0.0962	0.0974	0.0000	0.0000
0.9700	0.0970	0.0970	0.0969	0.0975	0.0964	0.0976	0.0000	0.0000
0.9800	0.0972	0.0972	0.0971	0.0977	0.0967	0.0978	0.0000	0.0000
0.9900	0.0974	0.0974	0.0973	0.0979	0.0968	0.0979	0.0000	0.0000
1.0000	0.0976	0.0976	0.0975	0.0981	0.0970	0.0981	0.0000	0.0000
1.0100	0.0978	0.0978	0.0977	0.0983	0.0972	0.0983	0.0000	0.0000
1.0200	0.0980	0.0980	0.0978	0.0985	0.0975	0.0985	0.0000	0.0000
1.0300	0.0982	0.0982	0.0980	0.0987	0.0977	0.0987	0.0000	0.0000
1.0400	0.0984	0.0984	0.0982	0.0989	0.0979	0.0989	0.0000	0.0000
1.0500	0.0986	0.0986	0.0984	0.0991	0.0981	0.0991	0.0000	0.0000
1.0600	0.0988	0.0987	0.0986	0.0993	0.0982	0.0993	0.0000	0.0000
1.0700	0.0990	0.0989	0.0988	0.0995	0.0984	0.0995	0.0000	0.0000
1.0800	0.0992	0.0991	0.0990	0.0997	0.0986	0.0997	0.0000	0.0000
1.0900	0.0994	0.0993	0.0992	0.0999	0.0988	0.0998	0.0000	0.0000
1.1000	0.0997	0.0995	0.0994	0.1002	0.0990	0.1001	0.0000	0.0000
1.1100	0.0998	0.0997	0.0996	0.1003	0.0991	0.1002	0.0000	0.0000
1.1200	0.1000	0.0998	0.0998	0.1005	0.0993	0.1004	0.0000	0.0000
1.1300	0.1002	0.1000	0.1000	0.1007	0.0995	0.1007	0.0000	0.0000
1.1400	0.1004	0.1003	0.1002	0.1009	0.0997	0.1009	0.0000	0.0000
1.1500	0.1007	0.1005	0.1004	0.1011	0.0999	0.1012	0.0000	0.0000
1.1600	0.1009	0.1007	0.1006	0.1013	0.1002	0.1014	0.0000	0.0000
1.1700	0.1011	0.1009	0.1008	0.1015	0.1004	0.1016	0.0000	0.0000
1.1800	0.1013	0.1011	0.1010	0.1017	0.1006	0.1018	0.0000	0.0000
1.1900	0.1015	0.1013	0.1012	0.1019	0.1008	0.1020	0.0000	0.0000
1.2000	0.1017	0.1015	0.1014	0.1021	0.1010	0.1022	0.0000	0.0000
1.2100	0.1019	0.1017	0.1016	0.1023	0.1012	0.1024	0.0000	0.0000
1.2200	0.1021	0.1019	0.1019	0.1026	0.1014	0.1026	0.0000	0.0000
1.2300	0.1023	0.1021	0.1020	0.1028	0.1016	0.1029	0.0000	0.0000
1.2400	0.1026	0.1023	0.1022	0.1030	0.1018	0.1031	0.0000	0.0000
1.2500	0.1028	0.1025	0.1024	0.1032	0.1020	0.1032	0.0000	0.0000
1.2600	0.1030	0.1027	0.1026	0.1034	0.1022	0.1034	0.0000	0.0000
1.2700	0.1032	0.1029	0.1028	0.1036	0.1025	0.1037	0.0000	0.0000
1.2800	0.1034	0.1031	0.1031	0.1039	0.1027	0.1039	0.0000	0.0000
1.2900	0.1037	0.1034	0.1033	0.1041	0.1029	0.1041	0.0000	0.0000
1.3000	0.1039	0.1036	0.1035	0.1043	0.1031	0.1043	0.0000	0.0000
1.3100	0.1041	0.1038	0.1037	0.1044	0.1034	0.1045	0.0000	0.0000
1.3200	0.1043	0.1040	0.1039	0.1046	0.1036	0.1047	0.0000	0.0000
1.3300	0.1045	0.1042	0.1041	0.1049	0.1037	0.1049	0.0000	0.0000
1.3400	0.1047	0.1044	0.1044	0.1051	0.1039	0.1051	0.0000	0.0000
1.3500	0.1049	0.1046	0.1046	0.1053	0.1041	0.1054	0.0000	0.0000
1.3600	0.1052	0.1048	0.1048	0.1055	0.1043	0.1056	0.0000	0.0000
1.3700	0.1054	0.1050	0.1050	0.1058	0.1046	0.1058	0.0000	0.0000
1.3800	0.1056	0.1053	0.1052	0.1060	0.1048	0.1060	0.0000	0.0000
1.3900	0.1058	0.1055	0.1054	0.1063	0.1050	0.1062	0.0000	0.0000
1.4000	0.1061	0.1057	0.1057	0.1065	0.1052	0.1065	0.0000	0.0000
1.4100	0.1063	0.1059	0.1059	0.1067	0.1055	0.1067	0.0000	0.0000
1.4200	0.1066	0.1062	0.1061	0.1069	0.1057	0.1069	0.0000	0.0000
1.4300	0.1068	0.1064	0.1063	0.1071	0.1060	0.1071	0.0000	0.0000
1.4400	0.1070	0.1066	0.1065	0.1073	0.1062	0.1073	0.0000	0.0000
1.4500	0.1072	0.1068	0.1068	0.1075	0.1064	0.1075	0.0000	0.0000
1.4600	0.1074	0.1070	0.1070	0.1077	0.1066	0.1078	0.0000	0.0000
1.4700	0.1077	0.1072	0.1072	0.1080	0.1069	0.1080	0.0000	0.0000
1.4800	0.1080	0.1075	0.1074	0.1082	0.1071	0.1083	0.0000	0.0000
1.4900	0.1082	0.1078	0.1076	0.1085	0.1073	0.1086	0.0000	0.0000
1.5000	0.1085	0.1080	0.1078	0.1087	0.1075	0.1088	0.0000	0.0000
1.5100	0.1087	0.1082	0.1081	0.1089	0.1078	0.1091	0.0000	0.0000
1.5200	0.1089	0.1085	0.1083	0.1092	0.1080	0.1093	0.0000	0.0000
1.5300	0.1091	0.1088	0.1086	0.1094	0.1082	0.1096	0.0000	0.0000
1.5400	0.1093	0.1090	0.1088	0.1097	0.1085	0.1098	0.0000	0.0000
1.5500	0.1096	0.1093	0.1091	0.1100	0.1087	0.1101	0.0000	0.0000
1.5600	0.1098	0.1096	0.1093	0.1102	0.1089	0.1103	0.0000	0.0000
1.5700	0.1101	0.1098	0.1096	0.1104	0.1092	0.1105	0.0000	0.0000
1.5800	0.1103	0.1100	0.1098	0.1106	0.1094	0.1107	0.0000	0.0000
1.5900	0.1105	0.1103	0.1101	0.1109	0.1096	0.1110	0.0000	0.0000
1.6000	0.1107	0.1105	0.1103	0.1111	0.1099	0.1112	0.0000	0.0000
1.6100	0.1109	0.1107	0.1105	0.1114	0.1101	0.1115	0.0000	0.0000
1.6200	0.1111	0.1110	0.1108	0.1116	0.1104	0.1118	0.0000	0.0000
1.6300	0.1114	0.1113	0.1110	0.1118	0.1106	0.1120	0.0000	0.0000
1.6400	0.1115	0.1115	0.1113	0.1121	0.1109	0.1123	0.0000	0.0000
1.6500	0.1118	0.1118	0.1116	0.1123	0.1112	0.1125	0.0000	0.0000
1.6600	0.1120	0.1121	0.1118	0.1126	0.1115	0.1128	0.0000	0.0000
1.6700	0.1123	0.1123	0.1121	0.1129	0.1117	0.1130	0.0000	0.0000
1.6800	0.1125	0.1125	0.1124	0.1131	0.1119	0.1133	0.0000	0.0000
1.6900	0.1127	0.1128	0.1126	0.1133	0.1122	0.1136	0.0000	0.0000
1.7000	0.1129	0.1131	0.1129	0.1136	0.1124	0.1138	0.0000	0.0000
1.7100	0.1132	0.1133	0.1132	0.1139	0.1126	0.1141	0.0000	0.0000
1.7200	0.1134	0.1136	0.1135	0.1141	0.1129	0.1144	0.0000	0.0000
1.7300	0.1137	0.1139	0.1138	0.1143	0.1132	0.1146	0.0000	0.0000
1.7400	0.1139	0.1141	0.1140	0.1146	0.1135	0.1149	0.0000	0.0000
1.7500	0.1141	0.1143	0.1143	0.1148	0.1137	0.1152	0.0000	0.0000
1.7600	0.1144	0.1146	0.1145	0.1151	0.1139	0.1154	0.0000	0.0000
1.7700	0.1146	0.1149	0.1148	0.1153	0.1142	0.1157	0.0000	0.0000
1.7800	0.1149	0.1151	0.1150	0.1156	0.1145	0.1160	0.0000	0.0000
1.7900	0.1152	0.1153	0.1153	0.1158	0.1147	0.1163	0.0000	0.0000
1.8000	0.1154	0.1156	0.1156	0.1161	0.1150	0.1166	0.0000	0.0000
1.8100	0.1157	0.1159	0.1159	0.1164	0.1153	0.1168	0.0000	0.0000
1.8200	0.1160	0.1162	0.1162	0.1166	0.1155	0.1171	0.0000	0.0000
1.8300	0.1163	0.1164	0.1165	0.1169	0.1158	0.1174	0.0000	0.0000
1.8400	0.1165	0.1167	0.1168	0.1171	0.1160	0.1177	0.0000	0.0000
1.8500	0.1168	0.1170	0.1170	0.1174	0.1163	0.1180	0.0000	0.0000
1.8600	0.1171	0.1172	0.1173	0.1176	0.1166	0.1182	0.0000	0.0000
1.8700	0.1174	0.1175	0.1176	0.1179	0.1168	0.1185	0.0000	0.0000
1.8800	0.1176	0.1178	0.1178	0.1182	0.1171	0.1187	0.0000	0.0000
1.8900	0.1179	0.1181	0.1181	0.1185	0.1174	0.1190	0.0000	0.0000
1.9000	0.1182	0.1184	0.1184	0.1187	0.1177	0.1193	0.0000	0.0000
1.9100	0.1185	0.1186	0.1187	0.1190	0.1179	0.1195	0.0000	0.0000
1.9200	0.1187	0.1189	0.1190	0.1193	0.1182	0.1198	0.0000	0.0000
1.9300	0.1190	0.1192	0.1193	0.1196	0.1184	0.1202	0.0000	0.0000
1.9400	0.1193	0.1195	0.1196	0.1198	0.1188	0.1204	0.0000	0.0000
1.9500	0.1196	0.1197	0.1199	0.1201	0.1191	0.1207	0.0000	0.0000
1.9600	0.1199	0.1200	0.1202	0.1205	0.1194	0.1210	0.0000	0.0000
1.9700	0.1202	0.1204	0.1205	0.1208	0.1197	0.1213	0.0000	0.0000
1.9800	0.1205	0.1207	0.1208	0.1210	0.1199	0.1216	0.0000	0.0000
1.9900	0.1208	0.1210	0.1211	0.1213	0.1202	0.1218	0.0000	0.0000
2.0000	0.1211	0.1213	0.1214	0.1216	0.1205	0.1222	0.0000	0.0000
2.0100	0.1214	0.1216	0.1217	0.1219	0.1209	0.1225	0.0000	0.0000
2.0200	0.1216	0.1219	0.1220	0.1222	0.1211	0.1228	0.0000	0.0000
2.0300	0.1220	0.1222	0.1223	0.1225	0.1214	0.1230	0.0000	0.0000
2.0400	0.1223	0.1225	0.1226	0.1228	0.1217	0.1234	0.0000	0.0000
2.0500	0.1226	0.1228	0.1230	0.1231	0.1220	0.1237	0.0000	0.0000
2.0600	0.1229	0.1230	0.1233	0.1234	0.1223	0.1240	0.0000	0.0000
2.0700	0.1232	0.1233	0.1236	0.1237	0.1226	0.1243	0.0000	0.0000
2.0800	0.1235	0.1236	0.1239	0.1240	0.1229	0.1246	0.0000	0.0000
2.0900	0.1238	0.1240	0.1242	0.1243	0.1232	0.1249	0.0000	0.0000
2.1000	0.1242	0.1243	0.1245	0.1246	0.1235	0.1252	0.0000	0.0000
2.1100	0.1244	0.1246	0.1248	0.1249	0.1238	0.1255	0.0000	0.0000
2.1200	0.1248	0.1249	0.1251	0.1252	0.1242	0.1259	0.0000	0.0000
2.1300	0.1251	0.1253	0.1255	0.1255	0.1245	0.1262	0.0000	0.0000
2.1400	0.1254	0.1256	0.1258	0.1258	0.1249	0.1265	0.0000	0.0000
2.1500	0.1257	0.1260	0.1261	0.1262	0.1252	0.1268	0.0000	0.0000
2.1600	0.1260	0.1262	0.1264	0.1265	0.1255	0.1272	0.0000	0.0000
2.1700	0.1263	0.1265	0.1268	0.1268	0.1259	0.1275	0.0000	0.0000
2.1800	0.1266	0.1269	0.1271	0.1271	0.1262	0.1278	0.0000	0.0000
2.1900	0.1270	0.1272	0.1274	0.1275	0.1266	0.1281	0.0000	0.0000
2.2000	0.1273	0.1275	0.1278	0.1278	0.1269	0.1284	0.0000	0.0000
2.2100	0.1276	0.1278	0.1281	0.1281	0.1273	0.1287	0.0000	0.0000
2.2200	0.1279	0.1281	0.1284	0.1284	0.1277	0.1290	0.0000	0.0000
2.2300	0.1282	0.1285	0.1287	0.1287	0.1280	0.1294	0.0000	0.0000
2.2400	0.1286	0.1288	0.1290	0.1290	0.1283	0.1298	0.0000	0.0000
2.2500	0.1289	0.1291	0.1293	0.1294	0.1286	0.1301	0.0000	0.0000
2.2600	0.1292	0.1295	0.1297	0.1298	0.1289	0.1305	0.0000	0.0000
2.2700	0.1296	0.1298	0.1300	0.1301	0.1292	0.1308	0.0000	0.0000
2.2800	0.1299	0.1301	0.1304	0.1305	0.1296	0.1312	0.0000	0.0000
2.2900	0.1302	0.1305	0.1307	0.1308	0.1299	0.1315	0.0000	0.0000
2.3000	0.1306	0.1309	0.1311	0.1312	0.1303	0.1319	0.0000	0.0000
2.3100	0.1309	0.1312	0.1314	0.1316	0.1306	0.1323	0.0000	0.0000
2.3200	0.1312	0.1316	0.1317	0.1320	0.1310	0.1326	0.0000	0.0000
2.3300	0.1315	0.1319	0.1320	0.1323	0.1313	0.1330	0.0000	0.0000
2.3400	0.1319	0.1322	0.1324	0.1327	0.1317	0.1334	0.0000	0.0000
2.3500	0.1322	0.1326	0.1328	0.1330	0.1320	0.1337	0.0000	0.0000
2.3600	0.1326	0.1329	0.1331	0.1334	0.1324	0.1341	0.0000	0.0000
2.3700	0.1330	0.1332	0.1335	0.1338	0.1327	0.1344	0.0000	0.0000
2.3800	0.1334	0.1336	0.1338	0.1341	0.1331	0.1348	0.0000	0.0000
2.3900	0.1337	0.1340	0.1342	0.1345	0.1334	0.1351	0.0000	0.0000
2.4000	0.1341	0.1344	0.1346	0.1349	0.1339	0.1354	0.0000	0.0000
2.4100	0.1345	0.1347	0.1350	0.1352	0.1342	0.1358	0.0000	0.0000
2.4200	0.1348	0.1350	0.1354	0.1356	0.1346	0.1362	0.0000	0.0000
2.4300	0.1352	0.1354	0.1357	0.1360	0.1349	0.1366	0.0000	0.0000
2.4400	0.1356	0.1358	0.1361	0.1363	0.1352	0.1369	0.0000	0.0000
2.4500	0.1360	0.1361	0.1364	0.1367	0.1356	0.1373	0.0000	0.0000
2.4600	0.1364	0.1365	0.1368	0.1370	0.1360	0.1377	0.0000	0.0000
2.4700	0.1368	0.1369	0.1372	0.1374	0.1364	0.1380	0.0000	0.0000
2.4800	0.1372	0.1373	0.1375	0.1377	0.1368	0.1384	0.0000	0.0000
2.4900	0.1375	0.1377	0.1379	0.1382	0.1372	0.1387	0.0000	0.0000
2.5000	0.1379	0.1381	0.1384	0.1386	0.1376	0.1391	0.0000	0.0000
2.5100	0.1383	0.1385	0.1388	0.1389	0.1379	0.1394	0.0000	0.0000
2.5200	0.1387	0.1388	0.1392	0.1394	0.1383	0.1399	0.0000	0.0000
2.5300	0.1391	0.1393	0.1395	0.1398	0.1387	0.1402	0.0000	0.0000
2.5400	0.1395	0.1398	0.1399	0.1402	0.1391	0.1406	0.0000	0.0000
2.5500	0.1399	0.1401	0.1404	0.1405	0.1395	0.1409	0.0000	0.0000
2.5600	0.1403	0.1406	0.1408	0.1409	0.1399	0.1412	0.0000	0.0000
2.5700	0.1407	0.1410	0.1412	0.1413	0.1403	0.1416	0.0000	0.0000
2.5800	0.1410	0.1413	0.1416	0.1417	0.1407	0.1421	0.0000	0.0000
2.5900	0.1414	0.1417	0.1420	0.1421	0.1412	0.1425	0.0000	0.0000
2.6000	0.1418	0.1421	0.1424	0.1425	0.1415	0.1429	0.0000	0.0000
2.6100	0.1423	0.1425	0.1428	0.1429	0.1420	0.1432	0.0000	0.0000
2.6200	0.1427	0.1429	0.1432	0.1433	0.1424	0.1436	0.0000	0.0000
2.6300	0.1431	0.1433	0.1437	0.1437	0.1428	0.1441	0.0000	0.0000
2.6400	0.1435	0.1437	0.1441	0.1441	0.1432	0.1445	0.0000	0.0000
2.6500	0.1439	0.1442	0.1445	0.1446	0.1437	0.1449	0.0000	0.0000
2.6600	0.1444	0.1446	0.1449	0.1451	0.1440	0.1454	0.0000	0.0000
2.6700	0.1448	0.1451	0.1453	0.1455	0.1444	0.1458	0.0000	0.0000
2.6800	0.1453	0.1455	0.1458	0.1459	0.1448	0.1462	0.0000	0.0000
2.6900	0.1457	0.1459	0.1462	0.1464	0.1452	0.1466	0.0000	0.0000
2.7000	0.1462	0.1464	0.1467	0.1469	0.1456	0.1470	0.0000	0.0000
2.7100	0.1467	0.1468	0.1471	0.1474	0.1461	0.1475	0.0000	0.0000
2.7200	0.1471	0.1472	0.1475	0.1478	0.1466	0.1479	0.0000	0.0000
2.7300	0.1475	0.1476	0.1479	0.1483	0.1470	0.1483	0.0000	0.0000
2.7400	0.1480	0.1481	0.1483	0.1487	0.1474	0.1488	0.0000	0.0000
2.7500	0.1485	0.1485	0.1488	0.1492	0.1479	0.1492	0.0000	0.0000
2.7600	0.1489	0.1489	0.1493	0.1496	0.1483	0.1496	0.0000	0.0000
2.7700	0.1494	0.1493	0.1497	0.1500	0.1488	0.1500	0.0000	0.0000
2.7800	0.1499	0.1498	0.1501	0.1505	0.1493	0.1505	0.0000	0.0000
2.7900	0.1503	0.1503	0.1505	0.1510	0.1498	0.1508	0.0000	0.0000
2.8000	0.1507	0.1508	0.1510	0.1514	0.1503	0.1512	0.0000	0.0000
2.8100	0.1512	0.1512	0.1514	0.1518	0.1507	0.1517	0.0000	0.0000
2.8200	0.1517	0.1516	0.1519	0.1522	0.1512	0.1521	0.0000	0.0000
2.8300	0.1522	0.1521	0.1524	0.1527	0.1517	0.1525	0.0000	0.0000
2.8400	0.1526	0.1525	0.1529	0.1532	0.1522	0.1529	0.0000	0.0000
2.8500	0.1531	0.1530	0.1534	0.1537	0.1527	0.1533	0.0000	0.0000
2.8600	0.1535	0.1535	0.1538	0.1542	0.1532	0.1538	0.0000	0.0000
2.8700	0.1540	0.1541	0.1544	0.1547	0.1537	0.1542	0.0000	0.0000
2.8800	0.1544	0.1545	0.1549	0.1551	0.1542	0.1547	0.0000	0.0000
2.8900	0.1549	0.1549	0.1554	0.1556	0.1546	0.1552	0.0000	0.0000
2.9000	0.1553	0.1555	0.1558	0.1561	0.1551	0.1557	0.0000	0.0000
2.9100	0.1558	0.1561	0.1563	0.1565	0.1556	0.1562	0.0000	0.0000
2.9200	0.1563	0.1565	0.1567	0.1570	0.1561	0.1567	0.0000	0.0000
2.9300	0.1568	0.1570	0.1572	0.1576	0.1566	0.1572	0.0000	0.0000
2.9400	0.1573	0.1575	0.1578	0.1581	0.1571	0.1578	0.0000	0.0000
2.9500	0.1578	0.1581	0.1583	0.1586	0.1576	0.1583	0.0000	0.0000
2.9600	0.1582	0.1586	0.1588	0.1590	0.1581	0.1589	0.0000	0.0000
2.9700	0.1587	0.1591	0.1594	0.1595	0.1585	0.1594	0.0000	0.0000
2.9800	0.1592	0.1596	0.1599	0.1600	0.1590	0.1600	0.0000	0.0000
2.9900	0.1597	0.1601	0.1604	0.1604	0.1596	0.1604	0.0000	0.0000
3.0000	0.1602	0.1606	0.1609	0.1610	0.1601	0.1610	0.0000	0.0000
3.0100	0.1606	0.1611	0.1614	0.1615	0.1606	0.1615	0.0000	0.0000
3.0200	0.1612	0.1616	0.1620	0.1619	0.1611	0.1620	0.0000	0.0000
3.0300	0.1617	0.1621	0.1625	0.1625	0.1617	0.1625	0.0000	0.0000
3.0400	0.1622	0.1626	0.1631	0.1630	0.1622	0.1631	0.0000	0.0000
3.0500	0.1627	0.1631	0.1636	0.1635	0.1627	0.1636	0.0000	0.0000
3.0600	0.1633	0.1637	0.1642	0.1641	0.1633	0.1641	0.0000	0.0000
3.0700	0.1639	0.1643	0.1648	0.1647	0.1638	0.1647	0.0000	0.0000
3.0800	0.1645	0.1649	0.1653	0.1653	0.1643	0.1653	0.0000	0.0000
3.0900	0.1651	0.1654	0.1659	0.1658	0.1649	0.1660	0.0000	0.0000
3.1000	0.1656	0.1660	0.1665	0.1664	0.1654	0.1665	0.0000	0.0000
3.1100	0.1661	0.1666	0.1670	0.1669	0.1659	0.1671	0.0000	0.0000
3.1200	0.1666	0.1671	0.1675	0.1674	0.1665	0.1676	0.0000	0.0000
3.1300	0.1671	0.1678	0.1681	0.1680	0.1670	0.1681	0.0000	0.0000
3.1400	0.1677	0.1684	0.1686	0.1685	0.1676	0.1686	0.0000	0.0000
3.1500	0.1683	0.1690	0.1692	0.1690	0.1682	0.1691	0.0000	0.0000
3.1600	0.1689	0.1696	0.1698	0.1696	0.1687	0.1698	0.0000	0.0000
3.1700	0.1695	0.1702	0.1703	0.1702	0.1692	0.1703	0.0000	0.0000
3.1800	0.1700	0.1707	0.1710	0.1709	0.1697	0.1709	0.0000	0.0000
3.1900	0.1706	0.1713	0.1715	0.1714	0.1704	0.1715	0.0000	0.0000
3.2000	0.1712	0.1719	0.1721	0.1720	0.1709	0.1721	0.0000	0.0000
3.2100	0.1718	0.1725	0.1727	0.1726	0.1715	0.1726	0.0000	0.0000
3.2200	0.1724	0.1730	0.1734	0.1733	0.1721	0.1732	0.0000	0.0000
3.2300	0.1731	0.1737	0.1739	0.1738	0.1727	0.1738	0.0000	0.0000
3.2400	0.1737	0.1743	0.1745	0.1745	0.1733	0.1745	0.0000	0.0000
3.2500	0.1744	0.1749	0.1752	0.1751	0.1739	0.1752	0.0000	0.0000
3.2600	0.1750	0.1755	0.1757	0.1757	0.1745	0.1758	0.0000	0.0000
3.2700	0.1756	0.1761	0.1763	0.1763	0.1751	0.1765	0.0000	0.0000
3.2800	0.1763	0.1767	0.1769	0.1769	0.1757	0.1771	0.0000	0.0000
3.2900	0.1769	0.1773	0.1775	0.1775	0.1763	0.1778	0.0000	0.0000
3.3000	0.1776	0.1780	0.1782	0.1781	0.1770	0.1784	0.0000	0.0000
3.3100	0.1783	0.1786	0.1788	0.1787	0.1776	0.1791	0.0000	0.0000
3.3200	0.1789	0.1792	0.1794	0.1793	0.1783	0.1797	0.0000	0.0000
3.3300	0.1796	0.1798	0.1802	0.1800	0.1790	0.1803	0.0000	0.0000
3.3400	0.1802	0.1805	0.1809	0.1806	0.1797	0.1810	0.0000	0.0000
3.3500	0.1809	0.1812	0.1815	0.1813	0.1804	0.1816	0.0000	0.0000
3.3600	0.1816	0.1818	0.1821	0.1819	0.1810	0.1823	0.0000	0.0000
3.3700	0.1822	0.1825	0.1828	0.1826	0.1816	0.1830	0.0000	0.0000
3.3800	0.1829	0.1832	0.1835	0.1832	0.1823	0.1836	0.0000	0.0000
3.3900	0.1836	0.1839	0.1841	0.1838	0.1830	0.1842	0.0000	0.0000
3.4000	0.1842	0.1846	0.1847	0.1845	0.1837	0.1849	0.0000	0.0000
3.4100	0.1849	0.1853	0.1854	0.1852	0.1844	0.1856	0.0000	0.0000
3.4200	0.1857	0.1859	0.1860	0.1858	0.1851	0.1863	0.0000	0.0000
3.4300	0.1864	0.1866	0.1867	0.1865	0.1858	0.1869	0.0000	0.0000
3.4400	0.1870	0.1873	0.1874	0.1871	0.1865	0.1876	0.0000	0.0000
3.4500	0.1877	0.1881	0.1881	0.1878	0.1872	0.1884	0.0000	0.0000
3.4600	0.1883	0.1888	0.1888	0.1885	0.1880	0.1891	0.0000	0.0000
3.4700	0.1891	0.1894	0.1894	0.1893	0.1887	0.1898	0.0000	0.0000
3.4800	0.1897	0.1901	0.1902	0.1900	0.1894	0.1905	0.0000	0.0000
3.4900	0.1904	0.1908	0.1909	0.1908	0.1902	0.1911	0.0000	0.0000
3.5000	0.1912	0.1915	0.1916	0.1916	0.1910	0.1919	0.0000	0.0000
3.5100	0.1919	0.1923	0.1923	0.1923	0.1916	0.1926	0.0000	0.0000
3.5200	0.1927	0.1930	0.1929	0.1930	0.1924	0.1933	0.0000	0.0000
3.5300	0.1934	0.1937	0.1937	0.1938	0.1932	0.1940	0.0000	0.0000
3.5400	0.1941	0.1944	0.1944	0.1945	0.1940	0.1948	0.0000	0.0000
3.5500	0.1948	0.1952	0.1952	0.1954	0.1947	0.1956	0.0000	0.0000
3.5600	0.1956	0.1959	0.1959	0.1961	0.1955	0.1963	0.0000	0.0000
3.5700	0.1964	0.1967	0.1967	0.1969	0.1963	0.1970	0.0000	0.0000
3.5800	0.1972	0.1975	0.1975	0.1977	0.1971	0.1978	0.0000	0.0000
3.5900	0.1980	0.1983	0.1983	0.1985	0.1979	0.1986	0.0000	0.0000
3.6000	0.1988	0.1990	0.1990	0.1994	0.1987	0.1994	0.0000	0.0000
3.6100	0.1996	0.1998	0.1998	0.2002	0.1995	0.2002	0.0000	0.0000
3.6200	0.2004	0.2006	0.2007	0.2010	0.2003	0.2009	0.0000	0.0000
3.6300	0.2012	0.2014	0.2015	0.2019	0.2012	0.2018	0.0000	0.0000
3.6400	0.2020	0.2022	0.2023	0.2026	0.2019	0.2026	0.0000	0.0000
3.6500	0.2028	0.2030	0.2032	0.2033	0.2028	0.2034	0.0000	0.0000
3.6600	0.2037	0.2038	0.2041	0.2041	0.2036	0.2042	0.0000	0.0000
3.6700	0.2045	0.2047	0.2048	0.2049	0.2044	0.2050	0.0000	0.0000
3.6800	0.2052	0.2055	0.2057	0.2058	0.2053	0.2058	0.0000	0.0000
3.6900	0.2060	0.2063	0.2066	0.2067	0.2061	0.2067	0.0000	0.0000
3.7000	0.2069	0.2072	0.2074	0.2074	0.2069	0.2076	0.0000	0.0000
3.7100	0.2076	0.2081	0.2083	0.2082	0.2078	0.2085	0.0000	0.0000
3.7200	0.2085	0.2090	0.2091	0.2090	0.2086	0.2094	0.0000	0.0000
3.7300	0.2094	0.2099	0.2099	0.2099	0.2095	0.2103	0.0000	0.0000
3.7400	0.2103	0.2108	0.2108	0.2108	0.2104	0.2112	0.0000	0.0000
3.7500	0.2112	0.2117	0.2117	0.2117	0.2112	0.2121	0.0000	0.0000
3.7600	0.2121	0.2126	0.2126	0.2126	0.2121	0.2129	0.0000	0.0000
3.7700	0.2130	0.2134	0.2136	0.2135	0.2130	0.2139	0.0000	0.0000
3.7800	0.2139	0.2144	0.2144	0.2144	0.2140	0.2149	0.0000	0.0000
3.7900	0.2148	0.2153	0.2153	0.2154	0.2149	0.2158	0.0000	0.0000
3.8000	0.2158	0.2162	0.2162	0.2163	0.2158	0.2167	0.0000	0.0000
3.8100	0.2167	0.2172	0.2172	0.2172	0.2166	0.2176	0.0000	0.0000
3.8200	0.2176	0.2182	0.2182	0.2181	0.2177	0.2186	0.0000	0.0000
3.8300	0.2185	0.2192	0.2191	0.2190	0.2186	0.2195	0.0000	0.0000
3.8400	0.2195	0.2202	0.2200	0.2200	0.2195	0.2205	0.0000	0.0000
3.8500	0.2206	0.2212	0.2210	0.2210	0.2204	0.2216	0.0000	0.0000
3.8600	0.2216	0.2221	0.2220	0.2219	0.2214	0.2225	0.0000	0.0000
3.8700	0.2225	0.2232	0.2230	0.2229	0.2224	0.2235	0.0000	0.0000
3.8800	0.2236	0.2242	0.2239	0.2239	0.2234	0.2244	0.0000	0.0000
3.8900	0.2245	0.2251	0.2250	0.2248	0.2244	0.2254	0.0000	0.0000
3.9000	0.2256	0.2262	0.2260	0.2257	0.2253	0.2264	0.0000	0.0000
3.9100	0.2265	0.2272	0.2270	0.2267	0.2264	0.2274	0.0000	0.0000
3.9200	0.2275	0.2282	0.2279	0.2278	0.2274	0.2284	0.0000	0.0000
3.9300	0.2286	0.2291	0.2289	0.2289	0.2285	0.2294	0.0000	0.0000
3.9400	0.2296	0.2301	0.2300	0.2300	0.2296	0.2305	0.0000	0.0000
3.9500	0.2307	0.2312	0.2311	0.2311	0.2307	0.2316	0.0000	0.0000
3.9600	0.2317	0.2323	0.2322	0.2322	0.2319	0.2327	0.0000	0.0000
3.9700	0.2328	0.2334	0.2332	0.2334	0.2330	0.2338	0.0000	0.0000
3.9800	0.2338	0.2345	0.2343	0.2345	0.2341	0.2348	0.0000	0.0000
3.9900	0.2350	0.2356	0.2354	0.2356	0.2352	0.2360	0.0000	0.0000
4.0000	0.2360	0.2367	0.2366	0.2368	0.2363	0.2371	0.0000	0.0000
4.0100	0.2372	0.2379	0.2377	0.2378	0.2375	0.2382	0.0000	0.0000
4.0200	0.2383	0.2391	0.2389	0.2389	0.2387	0.2394	0.0000	0.0000
4.0300	0.2394	0.2401	0.2400	0.2401	0.2398	0.2404	0.0000	0.0000
4.0400	0.2405	0.2414	0.2412	0.2412	0.2411	0.2416	0.0000	0.0000
4.0500	0.2417	0.2426	0.2423	0.2423	0.2423	0.2428	0.0000	0.0000
4.0600	0.2429	0.2437	0.2436	0.2433	0.2434	0.2438	0.0000	0.0000
4.0700	0.2441	0.2449	0.2448	0.2445	0.2445	0.2450	0.0000	0.0000
4.0800	0.2453	0.2460	0.2459	0.2457	0.2457	0.2461	0.0000	0.0000
4.0900	0.2465	0.2473	0.2472	0.2469	0.2469	0.2473	0.0000	0.0000
4.1000	0.2478	0.2486	0.2485	0.2482	0.2481	0.2485	0.0000	0.0000
4.1100	0.2490	0.2498	0.2497	0.2495	0.2493	0.2498	0.0000	0.0000
4.1200	0.2503	0.2510	0.2509	0.2506	0.2505	0.2512	0.0000	0.0000
4.1300	0.2516	0.2522	0.2521	0.2518	0.2516	0.2525	0.0000	0.0000
4.1400	0.2529	0.2534	0.2534	0.2530	0.2529	0.2537	0.0000	0.0000
4.1500	0.2540	0.2548	0.2548	0.2543	0.2542	0.2549	0.0000	0.0000
4.1600	0.2553	0.2561	0.2560	0.2556	0.2555	0.2563	0.0000	0.0000
4.1700	0.2566	0.2575	0.2573	0.2569	0.2568	0.2576	0.0000	0.0000
4.1800	0.2579	0.2588	0.2587	0.2582	0.2583	0.2589	0.0000	0.0000
4.1900	0.2592	0.2601	0.2599	0.2596	0.2596	0.2602	0.0000	0.0000
4.2000	0.2604	0.2614	0.2613	0.2609	0.2609	0.2617	0.0000	0.0000
4.2100	0.2619	0.2627	0.2627	0.2623	0.2623	0.2631	0.0000	0.0000
4.2200	0.2632	0.2642	0.2640	0.2636	0.2637	0.2644	0.0000	0.0000
4.2300	0.2646	0.2655	0.2653	0.2651	0.2651	0.2657	0.0000	0.0000
4.2400	0.2661	0.2669	0.2668	0.2665	0.2666	0.2671	0.0000	0.0000
4.2500	0.2675	0.2682	0.2684	0.2678	0.2680	0.2686	0.0000	0.0000
4.2600	0.2690	0.2698	0.2698	0.2694	0.2694	0.2700	0.0000	0.0000
4.2700	0.2705	0.2712	0.2713	0.2708	0.2709	0.2715	0.0000	0.0000
4.2800	0.2720	0.2727	0.2727	0.2723	0.2724	0.2730	0.0000	0.0000
4.2900	0.2735	0.2741	0.2743	0.2737	0.2739	0.2743	0.0000	0.0000
4.3000	0.2751	0.2756	0.2757	0.2751	0.2753	0.2759	0.0000	0.0000
4.3100	0.2767	0.2772	0.2772	0.2767	0.2768	0.2773	0.0000	0.0000
4.3200	0.2781	0.2787	0.2789	0.2783	0.2784	0.2788	0.0000	0.0000
4.3300	0.2797	0.2802	0.2803	0.2797	0.2800	0.2804	0.0000	0.0000
4.3400	0.2811	0.2818	0.2818	0.2813	0.2817	0.2820	0.0000	0.0000
4.3500	0.2826	0.2834	0.2835	0.2829	0.2833	0.2836	0.0000	0.0000
4.3600	0.2842	0.2849	0.2850	0.2845	0.2849	0.2851	0.0000	0.0000
4.3700	0.2858	0.2866	0.2867	0.2863	0.2865	0.2867	0.0000	0.0000
4.3800	0.2876	0.2882	0.2884	0.2878	0.2881	0.2883	0.0000	0.0000
4.3900	0.2892	0.2899	0.2900	0.2896	0.2897	0.2900	0.0000	0.0000
4.4000	0.2909	0.2916	0.2917	0.2913	0.2914	0.2918	0.0000	0.0000
4.4100	0.2926	0.2932	0.2935	0.2929	0.2932	0.2933	0.0000	0.0000
4.4200	0.2943	0.2949	0.2952	0.2946	0.2950	0.2950	0.0000	0.0000
4.4300	0.2961	0.2967	0.2968	0.2963	0.2966	0.2967	0.0000	0.0000
4.4400	0.2978	0.2984	0.2986	0.2981	0.2983	0.2984	0.0000	0.0000
4.4500	0.2996	0.3003	0.3003	0.2999	0.3000	0.3002	0.0000	0.0000
4.4600	0.3013	0.3021	0.3022	0.3015	0.3019	0.3019	0.0000	0.0000
4.4700	0.3032	0.3039	0.3040	0.3035	0.3037	0.3037	0.0000	0.0000
4.4800	0.3051	0.3057	0.3059	0.3054	0.3056	0.3055	0.0000	0.0000
4.4900	0.3069	0.3077	0.3077	0.3073	0.3075	0.3074	0.0000	0.0000
4.5000	0.3089	0.3097	0.3095	0.3091	0.3093	0.3091	0.0000	0.0000
4.5100	0.3108	0.3116	0.3115	0.3111	0.3113	0.3109	0.0000	0.0000
4.5200	0.3128	0.3135	0.3134	0.3129	0.3131	0.3127	0.0000	0.0000
4.5300	0.3148	0.3155	0.3152	0.3149	0.3150	0.3146	0.0000	0.0000
4.5400	0.3167	0.3176	0.3171	0.3168	0.3171	0.3166	0.0000	0.0000
4.5500	0.3187	0.3195	0.3191	0.3188	0.3190	0.3185	0.0000	0.0000
4.5600	0.3208	0.3215	0.3211	0.3208	0.3209	0.3206	0.0000	0.0000
4.5700	0.3229	0.3236	0.3231	0.3229	0.3229	0.3227	0.0000	0.0000
4.5800	0.3251	0.3255	0.3253	0.3249	0.3251	0.3247	0.0000	0.0000
4.5900	0.3272	0.3277	0.3274	0.3270	0.3273	0.3268	0.0000	0.0000
4.6000	0.3293	0.3298	0.3294	0.3292	0.3295	0.3289	0.0000	0.0000
4.6100	0.3316	0.3321	0.3315	0.3313	0.3317	0.3311	0.0000	0.0000
4.6200	0.3338	0.3340	0.3337	0.3337	0.3340	0.3332	0.0000	0.0000
4.6300	0.3361	0.3363	0.3358	0.3358	0.3360	0.3356	0.0000	0.0000
4.6400	0.3384	0.3385	0.3381	0.3382	0.3383	0.3378	0.0000	0.0000
4.6500	0.3406	0.3408	0.3405	0.3404	0.3404	0.3400	0.0000	0.0000
4.6600	0.3428	0.3431	0.3427	0.3427	0.3428	0.3423	0.0000	0.0000
4.6700	0.3450	0.3454	0.3451	0.3453	0.3452	0.3447	0.0000	0.0000
4.6800	0.3473	0.3478	0.3475	0.3476	0.3474	0.3473	0.0000	0.0000
4.6900	0.3499	0.3501	0.3498	0.3501	0.3498	0.3498	0.0000	0.0000
4.7000	0.3523	0.3527	0.3522	0.3524	0.3523	0.3521	0.0000	0.0000
4.7100	0.3547	0.3551	0.3547	0.3548	0.3548	0.3546	0.0000	0.0000
4.7200	0.3572	0.3575	0.3572	0.3574	0.3574	0.3570	0.0000	0.0000
4.7300	0.3598	0.3601	0.3597	0.3599	0.3599	0.3596	0.0000	0.0000
4.7400	0.3623	0.3626	0.3624	0.3624	0.3625	0.3620	0.0000	0.0000
4.7500	0.3649	0.3652	0.3649	0.3649	0.3652	0.3646	0.0000	0.0000
4.7600	0.3674	0.3680	0.3675	0.3677	0.3679	0.3673	0.0000	0.0000
4.7700	0.3701	0.3706	0.3703	0.3707	0.3705	0.3700	0.0000	0.0000
4.7800	0.3729	0.3732	0.3729	0.3734	0.3731	0.3726	0.0000	0.0000
4.7900	0.3757	0.3759	0.3758	0.3762	0.3760	0.3753	0.0000	0.0000
4.8000	0.3787	0.3786	0.3786	0.3790	0.3789	0.3780	0.0000	0.0000
4.8100	0.3816	0.3814	0.3815	0.3819	0.3817	0.3809	0.0000	0.0000
4.8200	0.3845	0.3845	0.3842	0.3847	0.3846	0.3839	0.0000	0.0000
4.8300	0.3874	0.3873	0.3871	0.3877	0.3876	0.3867	0.0000	0.0000
4.8400	0.3904	0.3903	0.3901	0.3906	0.3905	0.3897	0.0000	0.0000
4.8500	0.3935	0.3932	0.3931	0.3935	0.3934	0.3927	0.0000	0.0000
4.8600	0.3965	0.3963	0.3960	0.3964	0.3964	0.3958	0.0000	0.0000
4.8700	0.3997	0.3994	0.3991	0.3994	0.3996	0.3989	0.0000	0.0000
4.8800	0.4028	0.4024	0.4023	0.4026	0.4028	0.4020	0.0000	0.0000
4.8900	0.4058	0.4058	0.4055	0.4058	0.4060	0.4051	0.0000	0.0000
4.9000	0.4092	0.4091	0.4088	0.4090	0.4091	0.4084	0.0000	0.0000
4.9100	0.4125	0.4124	0.4121	0.4123	0.4124	0.4116	0.0000	0.0000
4.9200	0.4158	0.4157	0.4154	0.4155	0.4158	0.4149	0.0000	0.0000
4.9300	0.4190	0.4191	0.4188	0.4190	0.4191	0.4184	0.0000	0.0000
4.9400	0.4223	0.4224	0.4224	0.4224	0.4225	0.4218	0.0000	0.0000
4.9500	0.4258	0.4258	0.4259	0.4260	0.4261	0.4254	0.0000	0.0000
4.9600	0.4294	0.4294	0.4295	0.4295	0.4296	0.4290	0.0000	0.0000
4.9700	0.4332	0.4328	0.4333	0.4331	0.4331	0.4326	0.0000	0.0000
4.9800	0.4369	0.4364	0.4370	0.4369	0.4367	0.4363	0.0000	0.0000
4.9900	0.4406	0.4402	0.4408	0.4405	0.4406	0.4398	0.0000	0.0000
5.0000	0.4442	0.4440	0.4448	0.4442	0.4444	0.4436	0.0000	0.0000
5.0100	0.4480	0.4479	0.4486	0.4481	0.4484	0.4473	0.0000	0.0000
5.0200	0.4520	0.4518	0.4526	0.4521	0.4522	0.4512	0.0000	0.0000
5.0300	0.4560	0.4559	0.4565	0.4561	0.4562	0.4553	0.0000	0.0000
5.0400	0.4603	0.4599	0.4605	0.4603	0.4605	0.4594	0.0000	0.0000
5.0500	0.4645	0.4640	0.4645	0.4642	0.4649	0.4635	0.0000	0.0000
5.0600	0.4687	0.4681	0.4686	0.4684	0.4691	0.4678	0.0000	0.0000
5.0700	0.4728	0.4725	0.4728	0.4727	0.4735	0.4720	0.0000	0.0000
5.0800	0.4772	0.4768	0.4773	0.4772	0.4778	0.4763	0.0000	0.0000
5.0900	0.4819	0.4811	0.4818	0.4815	0.4824	0.4807	0.0000	0.0000
5.1000	0.4866	0.4856	0.4863	0.4861	0.4872	0.4854	0.0000	0.0000
5.1100	0.4911	0.4903	0.4908	0.4908	0.4919	0.4899	0.0000	0.0000
5.1200	0.4957	0.4949	0.4954	0.4954	0.4967	0.4946	0.0000	0.0000
5.1300	0.5007	0.4997	0.5004	0.5002	0.5016	0.4993	0.0000	0.0000
5.1400	0.5055	0.5045	0.5052	0.5053	0.5066	0.5041	0.0000	0.0000
5.1500	0.5106	0.5096	0.5102	0.5102	0.5114	0.5089	0.0000	0.0000
5.1600	0.5157	0.5147	0.5151	0.5153	0.5164	0.5142	0.0000	0.0000
5.1700	0.5209	0.5199	0.5203	0.5203	0.5217	0.5195	0.0000	0.0000
5.1800	0.5263	0.5251	0.5257	0.5254	0.5271	0.5248	0.0000	0.0000
5.1900	0.5317	0.5303	0.5310	0.5308	0.5325	0.5300	0.0000	0.0000
5.2000	0.5373	0.5357	0.5365	0.5362	0.5380	0.5353	0.0000	0.0000
5.2100	0.5428	0.5411	0.5422	0.5417	0.5436	0.5408	0.0000	0.0000
5.2200	0.5483	0.5467	0.5476	0.5471	0.5491	0.5463	0.0000	0.0000
5.2300	0.5542	0.5526	0.5534	0.5530	0.5550	0.5521	0.0000	0.0000
5.2400	0.5602	0.5586	0.5595	0.5588	0.5610	0.5582	0.0000	0.0000
5.2500	0.5661	0.5646	0.5656	0.5649	0.5670	0.5641	0.0000	0.0000
5.2600	0.5720	0.5707	0.5717	0.5711	0.5731	0.5703	0.0000	0.0000
5.2700	0.5781	0.5772	0.5780	0.5773	0.5793	0.5767	0.0000	0.0000
5.2800	0.5846	0.5835	0.5842	0.5837	0.5857	0.5831	0.0000	0.0000
5.2900	0.5913	0.5900	0.5907	0.5904	0.5923	0.5897	0.0000	0.0000
5.3000	0.5978	0.5965	0.5973	0.5970	0.5991	0.5961	0.0000	0.0000
5.3100	0.6045	0.6032	0.6042	0.6038	0.6060	0.6028	0.0000	0.0000
5.3200	0.6113	0.6099	0.6110	0.6106	0.6128	0.6096	0.0000	0.0000
5.3300	0.6183	0.6169	0.6179	0.6176	0.6197	0.6167	0.0000	0.0000
5.3400	0.6255	0.6239	0.6251	0.6248	0.6269	0.6237	0.0000	0.0000
5.3500	0.6328	0.6311	0.6321	0.6321	0.6343	0.6310	0.0000	0.0000
5.3600	0.6404	0.6384	0.6394	0.6397	0.6418	0.6384	0.0000	0.0000
5.3700	0.6479	0.6460	0.6471	0.6472	0.6494	0.6460	0.0000	0.0000
5.3800	0.6556	0.6539	0.6552	0.6549	0.6573	0.6538	0.0000	0.0000
5.3900	0.6633	0.6616	0.6632	0.6629	0.6652	0.6615	0.0000	0.0000
5.4000	0.6714	0.6696	0.6709	0.6713	0.6735	0.6697	0.0000	0.0000
5.4100	0.6797	0.6778	0.6793	0.6796	0.6819	0.6780	0.0000	0.0000
5.4200	0.6879	0.6862	0.6876	0.6881	0.6902	0.6863	0.0000	0.0000
5.4300	0.6963	0.6946	0.6961	0.6966	0.6986	0.6950	0.0000	0.0000
5.4400	0.7048	0.7030	0.7047	0.7057	0.7075	0.7036	0.0000	0.0000
5.4500	0.7137	0.7118	0.7133	0.7145	0.7165	0.7123	0.0000	0.0000
5.4600	0.7225	0.7207	0.7225	0.7235	0.7254	0.7212	0.0000	0.0000
5.4700	0.7316	0.7301	0.7315	0.7326	0.7346	0.7303	0.0000	0.0000
5.4800	0.7407	0.7392	0.7406	0.7419	0.7438	0.7392	0.0000	0.0000
5.4900	0.7500	0.7482	0.7499	0.7512	0.7534	0.7484	0.0000	0.0000
5.5000	0.7596	0.7577	0.7594	0.7607	0.7631	0.7580	0.0000	0.0000
5.5100	0.7693	0.7671	0.7689	0.7704	0.7728	0.7677	0.0000	0.0000
5.5200	0.7789	0.7769	0.7785	0.7800	0.7824	0.7773	0.0000	0.0000
5.5300	0.7885	0.7867	0.7882	0.7896	0.7923	0.7869	0.0000	0.0000
5.5400	0.7984	0.7965	0.7982	0.7996	0.8022	0.7968	0.0000	0.0000
5.5500	0.8080	0.8062	0.8079	0.8096	0.8123	0.8068	0.0000	0.0000
5.5600	0.8180	0.8158	0.8176	0.8196	0.8225	0.8167	0.0000	0.0000
5.5700	0.8280	0.8257	0.8275	0.8296	0.8324	0.8268	0.0000	0.0000
5.5800	0.8378	0.8358	0.8373	0.8395	0.8423	0.8367	0.0000	0.0000
5.5900	0.8477	0.8458	0.8470	0.8492	0.8524	0.8468	0.0000	0.0000
5.6000	0.8575	0.8556	0.8566	0.8592	0.8623	0.8563	0.0000	0.0000
5.6100	0.8671	0.8653	0.8663	0.8689	0.8715	0.8659	0.0000	0.0000
5.6200	0.8766	0.8751	0.8757	0.8785	0.8809	0.8753	0.0000	0.0000
5.6300	0.8855	0.8843	0.8850	0.8879	0.8901	0.8845	0.0000	0.0000
5.6400	0.8941	0.8933	0.8934	0.8968	0.8990	0.8934	0.0000	0.0000
5.6500	0.9028	0.9020	0.9019	0.9053	0.9075	0.9018	0.0000	0.0000
5.6600	0.9108	0.9100	0.9100	0.9135	0.9153	0.9099	0.0000	0.0000
5.6700	0.9185	0.9177	0.9175	0.9211	0.9227	0.9176	0.0000	0.0000
5.6800	0.9257	0.9249	0.9244	0.9281	0.9294	0.9247	0.0000	0.0000
5.6900	0.9322	0.9316	0.9312	0.9346	0.9357	0.9316	0.0000	0.0000
5.7000	0.9383	0.9376	0.9373	0.9408	0.9414	0.9379	0.0000	0.0000
5.7100	0.9440	0.9432	0.9428	0.9463	0.9463	0.9437	0.0000	0.0000
5.7200	0.9490	0.9483	0.9479	0.9511	0.9509	0.9489	0.0000	0.0000
5.7300	0.9536	0.9529	0.9525	0.9555	0.9552	0.9540	0.0000	0.0000
5.7400	0.9579	0.9572	0.9567	0.9596	0.9590	0.9584	0.0000	0.0000
5.7500	0.9617	0.9611	0.9605	0.9633	0.9625	0.9625	0.0000	0.0000
5.7600	0.9651	0.9647	0.9641	0.9666	0.9657	0.9662	0.0000	0.0000
5.7700	0.9683	0.9680	0.9675	0.9698	0.9684	0.9695	0.0000	0.0000
5.7800	0.9713	0.9709	0.9706	0.9725	0.9711	0.9724	0.0000	0.0000
5.7900	0.9740	0.9738	0.9734	0.9751	0.9736	0.9751	0.0000	0.0000
5.8000	0.9764	0.9763	0.9759	0.9775	0.9759	0.9778	0.0000	0.0000
5.8100	0.9787	0.9787	0.9783	0.9798	0.9779	0.9803	0.0000	0.0000
5.8200	0.9807	0.9811	0.9805	0.9820	0.9799	0.9824	0.0000	0.0000
5.8300	0.9826	0.9831	0.9825	0.9839	0.9818	0.9842	0.0000	0.0000
5.8400	0.9845	0.9851	0.9845	0.9857	0.9837	0.9860	0.0000	0.0000
5.8500	0.9860	0.9868	0.9862	0.9873	0.9853	0.9876	0.0000	0.0000
5.8600	0.9875	0.9884	0.9878	0.9888	0.9868	0.9893	0.0000	0.0000
5.8700	0.9890	0.9898	0.9892	0.9902	0.9882	0.9906	0.0000	0.0000
5.8800	0.9904	0.9912	0.9906	0.9916	0.9895	0.9919	0.0000	0.0000
5.8900	0.9916	0.9924	0.9918	0.9927	0.9906	0.9930	0.0000	0.0000
5.9000	0.9927	0.9935	0.9929	0.9938	0.9918	0.9940	0.0000	0.0000
5.9100	0.9937	0.9945	0.9939	0.9947	0.9928	0.9951	0.0001	0.0000
5.9200	0.9946	0.9954	0.9948	0.9955	0.9937	0.9958	0.0001	0.0001
5.9300	0.9954	0.9961	0.9956	0.9962	0.9946	0.9965	0.0002	0.0002
5.9400	0.9961	0.9969	0.9963	0.9969	0.9954	0.9972	0.0003	0.0003
5.9500	0.9968	0.9975	0.9969	0.9976	0.9961	0.9977	0.0004	0.0003
5.9600	0.9973	0.9980	0.9975	0.9981	0.9968	0.9982	0.0007	0.0006
5.9700	0.9978	0.9984	0.9980	0.9985	0.9974	0.9986	0.0011	0.0008
5.9800	0.9982	0.9988	0.9984	0.9988	0.9979	0.9990	0.0013	0.0010
5.9900	0.9986	0.9991	0.9987	0.9991	0.9984	0.9993	0.0020	0.0016
6.0000	0.9989	0.9993	0.9990	0.9993	0.9988	0.9995	0.0025	0.0021
6.0100	0.9992	0.9995	0.9992	0.9995	0.9991	0.9996	0.0029	0.0023
6.0200	0.9993	0.9996	0.9994	0.9997	0.9993	0.9997	0.0040	0.0032
6.0300	0.9995	0.9998	0.9996	0.9998	0.9995	0.9998	0.0052	0.0042
6.0400	0.9997	0.9998	0.9997	0.9999	0.9997	0.9999	0.0061	0.0048
6.0500	0.9997	0.9999	0.9998	0.9999	0.9998	0.9999	0.0088	0.0068
6.0600	0.9998	0.9999	0.9999	1.0000	0.9999	1.0000	0.0108	0.0088
6.0700	0.9999	1.0000	0.9999	1.0000	0.9999	1.0000	0.0120	0.0100
6.0800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	0.0153	0.0128
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0176	0.0148
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0191	0.0163
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0224	0.0196
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0246	0.0214
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0263	0.0229
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0299	0.0263
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0320	0.0281
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0341	0.0300
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0378	0.0338
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0392	0.0355
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0413	0.0378
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0449	0.0409
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0465	0.0423
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0495	0.0450
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0532	0.0484
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0551	0.0499
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0592	0.0537
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0630	0.0576
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0649	0.0594
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0700	0.0641
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0729	0.0671
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0755	0.0698
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0815	0.0749
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0841	0.0773
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0881	0.0815
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0929	0.0871
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.0951	0.0893
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1003	0.0942
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1044	0.0986
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1068	0.1010
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1119	0.1072
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1141	0.1098
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1167	0.1129
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1202	0.1171
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1215	0.1186
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1244	0.1216
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1270	0.1242
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1286	0.1258
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1343	0.1306
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1374	0.1334
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1422	0.1380
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1492	0.1445
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1523	0.1477
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1602	0.1552
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1652	0.1604
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1694	0.1645
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1769	0.1722
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1794	0.1747
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1851	0.1804
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1905	0.1854
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.1940	0.1884
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2029	0.1969
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2061	0.2002
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2132	0.2068
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2198	0.2140
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2231	0.2172
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2324	0.2270
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2361	0.2311
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2427	0.2378
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2504	0.2453
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2539	0.2490
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2652	0.2604
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2696	0.2649
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2777	0.2732
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2857	0.2817
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.2898	0.2856
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3028	0.2984
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3081	0.3033
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3191	0.3135
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3301	0.3243
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3362	0.3304
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3516	0.3438
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3568	0.3480
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3713	0.3600
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3827	0.3700
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.3924	0.3788
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4104	0.3934
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4175	0.3986
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4414	0.4165
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4547	0.4268
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4749	0.4422
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4982	0.4606
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5105	0.4705
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5495	0.5003
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5614	0.5095
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5946	0.5368
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6189	0.5586
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6444	0.5812
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6821	0.6144
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6959	0.6272
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7451	0.6741
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7607	0.6902
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7962	0.7268
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8238	0.7564
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8472	0.7824
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8820	0.8223
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8932	0.8359
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9280	0.8826
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9366	0.8955
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9555	0.9242
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9664	0.9405
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9758	0.9540
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9849	0.9686
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9882	0.9742
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.9869
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958	0.9895
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9948
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9965
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9978
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9986
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9990
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9995
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9996
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	4.3996	5.5045	4.5945	5.4888	5.2494	5.0406	7.0737	7.0771	44.4283
2.0000	2.8114	5.3197	4.6140	5.2022	0.0028	4.6285	7.0701	7.0736	36.7223
3.0000	4.4437	1.2311	3.4814	5.4671	4.8738	5.2160	7.0728	7.0762	38.8622
4.0000	4.8679	4.4520	5.4700	0.0028	0.0028	5.3262	7.0737	7.0771	34.2726
5.0000	5.0182	5.4752	5.6634	0.0028	3.9470	4.6787	7.0856	7.0891	38.9600
6.0000	5.2590	5.3888	0.0028	5.1569	5.5583	5.5296	7.0864	7.0899	41.0718
7.0000	0.7213	5.5978	0.0028	5.6156	5.4239	4.5699	7.0856	7.0891	36.1060
8.0000	5.4336	0.0028	4.9965	3.6590	5.4434	5.4818	7.0887	7.0922	39.1981
9.0000	0.6899	5.5660	5.3941	3.6246	5.6668	5.3555	7.0893	7.0928	40.4790
10.0000	5.1377	5.4508	4.7008	5.3967	2.7308	0.0028	7.0890	7.0925	37.6012
11.0000	4.4410	3.6051	5.1265	4.9837	5.4905	5.1764	7.0909	7.0943	43.0085
12.0000	4.4969	5.5146	5.1242	5.4225	2.3260	5.2999	7.0885	7.0919	42.3646
13.0000	5.5683	0.0028	4.3763	5.6148	0.0028	5.4947	7.0866	7.0900	35.2364
14.0000	5.1107	5.5952	4.5775	5.3641	5.1256	5.1875	7.0904	7.0939	45.1448
15.0000	0.0028	3.4906	5.5408	5.5368	0.0028	5.0311	7.0863	7.0897	33.7810
16.0000	4.8591	2.5596	5.4183	3.4225	4.5426	0.0028	7.0912	7.0947	34.9910
17.0000	5.6187	0.0028	4.1525	4.8313	5.4969	5.1985	7.0990	7.1061	39.5058
18.0000	4.1763	4.1034	5.4838	3.1924	4.9834	5.6484	7.1031	7.1065	41.7971
19.0000	5.5930	5.5550	4.5953	5.5947	5.5675	5.4691	7.0943	7.1051	46.5739
20.0000	4.6960	0.4047	3.3138	0.0028	0.0028	5.3205	7.0890	7.0925	27.9220
21.0000	5.0494	5.4771	4.9943	5.5845	2.9341	3.6214	7.1061	7.1095	41.8763
22.0000	0.0028	0.0028	0.0028	5.2560	4.3408	0.0028	7.1046	7.1080	23.8208
23.0000	5.6524	2.5452	3.6488	4.9492	5.1374	4.9944	7.1250	7.1285	41.1810
24.0000	5.5016	4.6466	0.0028	3.8294	4.2555	4.3756	7.1241	7.1275	36.8633
25.0000	0.0028	5.4495	5.5174	5.0093	4.3587	5.4768	7.1266	7.1301	40.0711
26.0000	5.3907	5.5895	5.2527	5.2881	5.0967	5.0243	7.1266	7.1300	45.8987
27.0000	5.4979	5.6912	1.2334	4.3846	3.7836	5.6589	7.1218	7.1252	40.4966
28.0000	5.6376	5.4006	5.3700	5.3437	5.2754	1.5036	7.1214	7.1248	42.7771
29.0000	5.1133	5.1754	3.4370	3.3074	2.8133	1.2848	7.1118	7.1225	35.3656
30.0000	2.9507	5.7189	2.2203	5.5235	5.6157	5.0709	7.1229	7.1263	41.3492
31.0000	5.3212	4.9319	4.7470	4.4374	4.4458	4.5305	7.1218	7.1252	42.6608
32.0000	5.4274	1.6229	5.3211	4.6908	5.6577	5.6475	7.1123	7.1230	42.6026
33.0000	0.0028	4.7188	5.4944	4.0066	5.1328	3.5222	7.1102	7.1209	37.1088
34.0000	5.1840	2.2031	5.3258	5.0447	5.3023	5.3407	7.1126	7.1233	42.6364
35.0000	5.4223	0.1335	1.9209	0.0028	4.6521	4.3145	7.1105	7.1212	30.6777
36.0000	1.2697	0.0028	5.5939	5.5170	5.4104	5.4300	7.1254	7.1287	37.4779
37.0000	0.0028	3.1549	5.2746	5.3409	4.8364	1.0100	7.1274	7.1344	33.8814
38.0000	5.1555	0.0028	0.0028	5.3151	4.1132	5.3487	7.1397	7.1430	34.2208
39.0000	4.9950	5.3518	5.1059	3.9490	5.6827	5.4131	7.1444	7.1477	44.7897
40.0000	2.4896	1.0854	4.2970	4.4684	5.5143	5.0208	7.1405	7.1438	37.1599
41.0000	5.2252	0.0028	5.5950	5.6152	0.0028	3.4773	7.1429	7.1462	34.2075
42.0000	5.4563	4.3873	3.2090	4.2281	5.6028	5.1393	7.1476	7.1582	42.3286
43.0000	5.6327	4.4605	5.4113	0.0028	4.6918	5.4824	7.1457	7.1563	39.9836
44.0000	4.8263	5.4021	5.1363	5.4992	2.6761	4.3860	7.1457	7.1564	42.2281
45.0000	4.9438	5.0423	4.2525	5.7169	5.0545	5.6387	7.1439	7.1472	44.9396
46.0000	5.0182	5.2580	4.0807	5.6035	4.6413	5.6535	7.1400	7.1431	44.5383
47.0000	4.9638	3.5369	5.5530	4.9204	0.0028	5.0841	7.1288	7.1395	38.3294
48.0000	5.2375	5.0874	4.5131	1.0053	3.9686	4.7190	7.1302	7.1408	38.8018
49.0000	4.1117	4.4190	1.8889	4.4848	4.8235	5.0394	7.1385	7.1418	39.0477
50.0000	4.9883	5.6625	4.6438	5.5972	5.3376	5.2207	7.1393	7.1426	45.7322
51.0000	5.3598	4.5516	2.8103	3.2985	5.5595	0.0028	7.1273	7.1306	35.8405
52.0000	0.2163	4.4260	4.2609	5.5627	0.6567	5.5549	7.1343	7.1413	34.9532
53.0000	5.4614	5.7393	2.0915	0.0028	5.4474	5.6442	7.1421	7.1454	38.6741
54.0000	5.1154	5.6970	4.8709	5.4518	5.6615	2.8234	7.1432	7.1465	43.9096
55.0000	4.3939	5.4752	5.6027	4.9536	5.3516	5.5896	7.1400	7.1433	45.6498
56.0000	0.0028	2.7612	5.4007	4.0657	5.2500	4.9010	7.1280	7.1387	36.6481
57.0000	5.1284	0.0028	5.6365	3.9080	5.3375	5.2033	7.1344	7.1414	39.4924
58.0000	3.8295	5.2721	5.5667	0.0028	0.0028	5.1257	7.1385	7.1419	34.0800
59.0000	5.1984	5.7362	5.2053	4.2610	5.3968	5.5517	7.1434	7.1467	45.6395
60.0000	5.5286	0.0618	5.4856	5.5717	4.8552	5.1733	7.1387	7.1421	40.9570
61.0000	5.4962	3.6069	2.9159	0.0028	4.2306	3.5282	7.1343	7.1413	34.0562
62.0000	5.6977	0.6848	5.3037	5.5193	5.0004	5.5359	7.1429	7.1461	42.0307
63.0000	4.1097	3.0786	5.1431	5.5455	5.3490	3.0364	7.1412	7.1445	40.5480
64.0000	5.4893	5.7024	4.8483	5.5064	5.4914	5.1506	7.1408	7.1440	46.4732
65.0000	4.9373	5.5075	4.9193	5.4393	5.5371	3.1687	7.1282	7.1387	43.7761
66.0000	5.2500	5.4919	4.9063	2.7683	4.3816	5.3501	7.1251	7.1283	42.4015
67.0000	5.3421	5.5840	3.2928	3.6891	4.0056	4.9394	7.1232	7.1264	41.1025
68.0000	5.0315	5.5957	0.0028	5.5185	5.4937	0.0028	7.1223	7.1255	35.8928
69.0000	5.3027	5.3299	5.4170	5.4670	5.3292	1.6363	7.1257	7.1288	42.7365
70.0000	5.0937	5.1900	5.2307	5.1057	5.0488	4.9576	7.1234	7.1266	44.8765
71.0000	3.0056	0.0028	5.5446	5.0945	3.2881	5.3974	7.1121	7.1227	36.5680
72.0000	5.3122	0.0028	5.4303	4.0230	0.0028	4.3371	7.1222	7.1254	33.3559
73.0000	5.2686	4.7771	4.7034	5.4291	3.4522	2.8941	7.1276	7.1345	40.7866
74.0000	5.1807	5.1277	5.6162	0.3110	4.2910	4.7981	7.1270	7.1302	39.5818
75.0000	5.4403	5.5152	0.0028	4.8625	5.3868	5.2561	7.1274	7.1305	40.7216
76.0000	5.3328	5.3952	5.4663	5.4151	5.0787	5.3113	7.1268	7.1300	46.2560
77.0000	5.3565	5.4450	5.6122	5.3069	5.0191	1.6099	7.1217	7.1250	42.5963
78.0000	0.0028	4.1406	2.1292	5.6257	4.6043	4.7900	7.1123	7.1229	35.5279
79.0000	4.8455	0.0028	1.5334	1.8573	2.7684	4.7000	7.1233	7.1265	29.9573
80.0000	0.0028	5.1911	5.3623	4.4876	5.5347	0.0028	7.1388	7.1420	34.8621
81.0000	5.4316	1.9393	5.4485	5.7026	2.7195	5.2335	7.1429	7.1462	40.7642
82.0000	5.6955	5.4946	4.7006	5.4671	5.6237	3.8119	7.1423	7.1456	45.0815
83.0000	5.4001	5.6427	5.6994	5.4562	5.3904	5.3013	7.1345	7.1415	47.1663
84.0000	4.4516	4.9490	5.1974	5.3876	3.1397	5.3770	7.1251	7.1284	42.7557
85.0000	5.2562	4.3474	4.6895	5.1347	5.2693	4.4558	7.1228	7.1261	43.4019
86.0000	5.3580	5.5249	0.0028	5.4510	5.1612	5.2680	7.1127	7.1234	41.0020
87.0000	5.4425	3.8889	5.1265	0.4781	5.4431	5.6797	7.1119	7.1226	40.2934
88.0000	0.0028	5.6234	4.0951	5.4371	0.0028	5.1339	7.1116	7.1224	34.5291
89.0000	5.5715	5.0381	5.3923	5.1733	4.5309	1.1852	7.1234	7.1268	41.1415
90.0000	5.6870	5.4863	4.5749	5.5602	5.3466	4.6453	7.1224	7.1259	45.5486
91.0000	5.3904	3.9746	4.8819	1.4093	4.4975	4.6601	7.1106	7.1214	39.0457
92.0000	4.6061	4.3376	5.5348	5.2420	2.1244	5.4468	7.1114	7.1222	41.5253
93.0000	5.5496	4.9344	5.0831	4.7905	4.8796	5.5776	7.1102	7.1210	45.0460
94.0000	3.0107	5.6453	4.6145	2.0996	3.5209	1.5423	7.1061	7.1096	34.6489
95.0000	4.0351	5.3697	5.2378	5.5149	5.4883	5.3179	7.1103	7.1212	45.1953
96.0000	5.0958	5.6031	4.9148	4.4827	4.0097	5.5282	7.1062	7.1097	43.8501
97.0000	5.3384	0.0028	5.5062	5.0948	4.8435	3.4810	7.1031	7.1066	38.4763
98.0000	4.1307	5.3498	5.4807	4.0255	5.3859	4.5686	7.1043	7.1078	43.1534
99.0000	5.2821	5.6415	4.8180	5.3821	4.9691	0.0028	7.0945	7.1053	40.2952
100.0000	5.5691	5.5568	5.5646	2.6730	4.7902	5.4260	7.0942	7.1051	43.7790


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0825	0.0823	0.0823	0.0829	0.0819	0.0830	0.0075	0.0073
0.0200	0.0833	0.0831	0.0831	0.0837	0.0827	0.0838	0.0148	0.0147
0.0300	0.0840	0.0839	0.0838	0.0845	0.0836	0.0846	0.0221	0.0221
0.0400	0.0848	0.0847	0.0846	0.0854	0.0843	0.0854	0.0294	0.0297
0.0500	0.0856	0.0855	0.0854	0.0863	0.0852	0.0862	0.0368	0.0370
0.0600	0.0865	0.0864	0.0861	0.0871	0.0860	0.0871	0.0442	0.0443
0.0700	0.0874	0.0872	0.0870	0.0879	0.0868	0.0879	0.0516	0.0519
0.0800	0.0883	0.0880	0.0878	0.0887	0.0876	0.0887	0.0590	0.0593
0.0900	0.0891	0.0888	0.0886	0.0895	0.0885	0.0895	0.0664	0.0667
0.1000	0.0900	0.0896	0.0895	0.0904	0.0893	0.0903	0.0739	0.0742
0.1100	0.0908	0.0904	0.0904	0.0912	0.0902	0.0912	0.0814	0.0819
0.1200	0.0917	0.0913	0.0912	0.0921	0.0910	0.0921	0.0889	0.0894
0.1300	0.0925	0.0922	0.0921	0.0929	0.0919	0.0930	0.0965	0.0968
0.1400	0.0933	0.0931	0.0930	0.0937	0.0926	0.0939	0.1039	0.1043
0.1500	0.0942	0.0940	0.0940	0.0946	0.0935	0.0948	0.1116	0.1118
0.1600	0.0951	0.0950	0.0949	0.0955	0.0944	0.0957	0.1193	0.1191
0.1700	0.0960	0.0959	0.0959	0.0965	0.0953	0.0966	0.1270	0.1269
0.1800	0.0969	0.0969	0.0967	0.0973	0.0963	0.0975	0.1344	0.1345
0.1900	0.0979	0.0979	0.0977	0.0983	0.0973	0.0984	0.1421	0.1422
0.2000	0.0988	0.0988	0.0987	0.0993	0.0983	0.0993	0.1498	0.1495
0.2100	0.0998	0.0997	0.0996	0.1003	0.0991	0.1002	0.1572	0.1573
0.2200	0.1008	0.1006	0.1005	0.1012	0.1001	0.1013	0.1646	0.1649
0.2300	0.1017	0.1016	0.1015	0.1022	0.1010	0.1022	0.1724	0.1727
0.2400	0.1028	0.1025	0.1025	0.1032	0.1020	0.1032	0.1803	0.1805
0.2500	0.1038	0.1035	0.1034	0.1041	0.1030	0.1042	0.1879	0.1883
0.2600	0.1047	0.1044	0.1044	0.1051	0.1040	0.1051	0.1958	0.1960
0.2700	0.1057	0.1053	0.1053	0.1061	0.1049	0.1061	0.2035	0.2034
0.2800	0.1068	0.1064	0.1063	0.1071	0.1059	0.1071	0.2112	0.2114
0.2900	0.1078	0.1074	0.1073	0.1081	0.1069	0.1081	0.2188	0.2190
0.3000	0.1089	0.1085	0.1083	0.1091	0.1080	0.1093	0.2262	0.2265
0.3100	0.1098	0.1096	0.1094	0.1102	0.1090	0.1103	0.2340	0.2344
0.3200	0.1107	0.1106	0.1105	0.1112	0.1100	0.1113	0.2416	0.2420
0.3300	0.1117	0.1117	0.1115	0.1123	0.1110	0.1124	0.2493	0.2495
0.3400	0.1126	0.1127	0.1126	0.1133	0.1121	0.1134	0.2569	0.2573
0.3500	0.1136	0.1139	0.1137	0.1143	0.1131	0.1147	0.2646	0.2649
0.3600	0.1146	0.1149	0.1148	0.1153	0.1142	0.1157	0.2721	0.2726
0.3700	0.1157	0.1158	0.1159	0.1164	0.1153	0.1168	0.2799	0.2803
0.3800	0.1168	0.1170	0.1171	0.1175	0.1163	0.1179	0.2875	0.2880
0.3900	0.1179	0.1181	0.1182	0.1185	0.1174	0.1190	0.2951	0.2957
0.4000	0.1190	0.1192	0.1193	0.1196	0.1185	0.1201	0.3028	0.3034
0.4100	0.1202	0.1203	0.1205	0.1207	0.1196	0.1213	0.3105	0.3112
0.4200	0.1213	0.1215	0.1216	0.1218	0.1206	0.1224	0.3180	0.3186
0.4300	0.1224	0.1227	0.1228	0.1230	0.1218	0.1236	0.3255	0.3262
0.4400	0.1236	0.1238	0.1240	0.1241	0.1230	0.1248	0.3332	0.3339
0.4500	0.1248	0.1250	0.1252	0.1253	0.1242	0.1259	0.3408	0.3413
0.4600	0.1260	0.1262	0.1264	0.1264	0.1255	0.1271	0.3484	0.3489
0.4700	0.1271	0.1274	0.1277	0.1276	0.1267	0.1283	0.3558	0.3565
0.4800	0.1283	0.1286	0.1288	0.1288	0.1280	0.1294	0.3635	0.3641
0.4900	0.1295	0.1298	0.1300	0.1300	0.1292	0.1308	0.3709	0.3718
0.5000	0.1307	0.1310	0.1312	0.1313	0.1304	0.1321	0.3784	0.3794
0.5100	0.1319	0.1322	0.1324	0.1326	0.1316	0.1333	0.3859	0.3868
0.5200	0.1332	0.1334	0.1337	0.1339	0.1328	0.1345	0.3936	0.3942
0.5300	0.1344	0.1347	0.1349	0.1351	0.1341	0.1357	0.4012	0.4016
0.5400	0.1357	0.1359	0.1362	0.1364	0.1354	0.1370	0.4087	0.4090
0.5500	0.1370	0.1372	0.1375	0.1377	0.1366	0.1382	0.4165	0.4166
0.5600	0.1383	0.1385	0.1387	0.1390	0.1379	0.1395	0.4239	0.4240
0.5700	0.1396	0.1398	0.1400	0.1403	0.1391	0.1408	0.4313	0.4314
0.5800	0.1409	0.1412	0.1414	0.1415	0.1405	0.1420	0.4386	0.4387
0.5900	0.1422	0.1425	0.1428	0.1429	0.1419	0.1433	0.4461	0.4462
0.6000	0.1435	0.1438	0.1442	0.1443	0.1432	0.1446	0.4534	0.4536
0.6100	0.1450	0.1452	0.1456	0.1456	0.1445	0.1460	0.4605	0.4609
0.6200	0.1465	0.1465	0.1468	0.1470	0.1458	0.1473	0.4678	0.4681
0.6300	0.1479	0.1480	0.1482	0.1484	0.1472	0.1486	0.4753	0.4753
0.6400	0.1493	0.1494	0.1496	0.1499	0.1485	0.1500	0.4824	0.4825
0.6500	0.1506	0.1507	0.1510	0.1513	0.1500	0.1511	0.4897	0.4895
0.6600	0.1519	0.1521	0.1523	0.1526	0.1515	0.1524	0.4969	0.4964
0.6700	0.1533	0.1535	0.1537	0.1540	0.1530	0.1538	0.5040	0.5037
0.6800	0.1547	0.1549	0.1552	0.1554	0.1545	0.1552	0.5111	0.5109
0.6900	0.1561	0.1564	0.1566	0.1569	0.1558	0.1566	0.5182	0.5180
0.7000	0.1575	0.1579	0.1580	0.1583	0.1573	0.1581	0.5253	0.5251
0.7100	0.1589	0.1594	0.1596	0.1599	0.1587	0.1597	0.5323	0.5323
0.7200	0.1603	0.1609	0.1612	0.1612	0.1602	0.1612	0.5392	0.5392
0.7300	0.1618	0.1624	0.1626	0.1626	0.1616	0.1627	0.5462	0.5462
0.7400	0.1633	0.1639	0.1642	0.1641	0.1631	0.1643	0.5530	0.5532
0.7500	0.1650	0.1654	0.1657	0.1656	0.1646	0.1658	0.5596	0.5601
0.7600	0.1665	0.1670	0.1672	0.1672	0.1662	0.1673	0.5664	0.5669
0.7700	0.1681	0.1686	0.1689	0.1687	0.1676	0.1688	0.5733	0.5737
0.7800	0.1696	0.1701	0.1704	0.1702	0.1693	0.1704	0.5800	0.5806
0.7900	0.1711	0.1718	0.1719	0.1717	0.1707	0.1719	0.5868	0.5873
0.8000	0.1727	0.1734	0.1734	0.1733	0.1722	0.1735	0.5933	0.5941
0.8100	0.1743	0.1749	0.1750	0.1749	0.1739	0.1751	0.5998	0.6009
0.8200	0.1760	0.1764	0.1766	0.1765	0.1754	0.1767	0.6064	0.6075
0.8300	0.1777	0.1781	0.1783	0.1780	0.1770	0.1784	0.6127	0.6142
0.8400	0.1794	0.1797	0.1800	0.1797	0.1786	0.1801	0.6192	0.6207
0.8500	0.1811	0.1813	0.1816	0.1813	0.1803	0.1818	0.6259	0.6272
0.8600	0.1826	0.1830	0.1832	0.1829	0.1819	0.1834	0.6325	0.6338
0.8700	0.1843	0.1846	0.1848	0.1845	0.1836	0.1851	0.6388	0.6403
0.8800	0.1859	0.1863	0.1864	0.1861	0.1853	0.1867	0.6452	0.6466
0.8900	0.1875	0.1880	0.1880	0.1878	0.1871	0.1884	0.6514	0.6527
0.9000	0.1893	0.1897	0.1897	0.1895	0.1888	0.1901	0.6577	0.6587
0.9100	0.1911	0.1914	0.1913	0.1912	0.1906	0.1918	0.6638	0.6652
0.9200	0.1928	0.1931	0.1930	0.1930	0.1924	0.1935	0.6699	0.6714
0.9300	0.1945	0.1948	0.1947	0.1948	0.1940	0.1952	0.6760	0.6775
0.9400	0.1961	0.1966	0.1964	0.1965	0.1958	0.1969	0.6816	0.6834
0.9500	0.1978	0.1984	0.1982	0.1983	0.1977	0.1988	0.6874	0.6894
0.9600	0.1995	0.2000	0.2000	0.2001	0.1995	0.2005	0.6934	0.6952
0.9700	0.2014	0.2019	0.2019	0.2018	0.2013	0.2022	0.6992	0.7010
0.9800	0.2032	0.2037	0.2037	0.2036	0.2031	0.2040	0.7050	0.7067
0.9900	0.2052	0.2055	0.2055	0.2055	0.2049	0.2059	0.7108	0.7123
1.0000	0.2070	0.2074	0.2073	0.2074	0.2067	0.2078	0.7164	0.7178
1.0100	0.2088	0.2093	0.2092	0.2092	0.2086	0.2096	0.7220	0.7233
1.0200	0.2106	0.2113	0.2110	0.2109	0.2103	0.2114	0.7276	0.7287
1.0300	0.2125	0.2131	0.2128	0.2127	0.2122	0.2133	0.7330	0.7343
1.0400	0.2145	0.2149	0.2147	0.2146	0.2141	0.2151	0.7384	0.7398
1.0500	0.2163	0.2169	0.2167	0.2164	0.2160	0.2171	0.7438	0.7452
1.0600	0.2182	0.2189	0.2186	0.2184	0.2180	0.2191	0.7492	0.7504
1.0700	0.2202	0.2208	0.2205	0.2203	0.2199	0.2210	0.7543	0.7559
1.0800	0.2220	0.2228	0.2224	0.2221	0.2218	0.2229	0.7597	0.7611
1.0900	0.2239	0.2247	0.2245	0.2241	0.2238	0.2249	0.7648	0.7663
1.1000	0.2259	0.2267	0.2265	0.2260	0.2258	0.2269	0.7699	0.7715
1.1100	0.2278	0.2289	0.2284	0.2281	0.2277	0.2289	0.7750	0.7764
1.1200	0.2299	0.2309	0.2303	0.2300	0.2298	0.2309	0.7801	0.7814
1.1300	0.2318	0.2329	0.2323	0.2320	0.2319	0.2329	0.7852	0.7862
1.1400	0.2338	0.2349	0.2343	0.2341	0.2339	0.2349	0.7902	0.7910
1.1500	0.2359	0.2370	0.2365	0.2363	0.2361	0.2370	0.7950	0.7957
1.1600	0.2380	0.2390	0.2385	0.2384	0.2381	0.2391	0.7999	0.8005
1.1700	0.2401	0.2411	0.2407	0.2405	0.2402	0.2412	0.8046	0.8051
1.1800	0.2423	0.2432	0.2429	0.2426	0.2424	0.2433	0.8090	0.8097
1.1900	0.2444	0.2454	0.2451	0.2448	0.2444	0.2453	0.8135	0.8144
1.2000	0.2465	0.2475	0.2472	0.2469	0.2465	0.2476	0.8181	0.8187
1.2100	0.2486	0.2496	0.2494	0.2490	0.2486	0.2497	0.8223	0.8230
1.2200	0.2508	0.2518	0.2515	0.2512	0.2508	0.2519	0.8265	0.8274
1.2300	0.2529	0.2540	0.2537	0.2533	0.2529	0.2541	0.8309	0.8316
1.2400	0.2551	0.2563	0.2558	0.2555	0.2550	0.2561	0.8352	0.8359
1.2500	0.2573	0.2584	0.2580	0.2575	0.2572	0.2584	0.8394	0.8401
1.2600	0.2595	0.2606	0.2602	0.2597	0.2595	0.2606	0.8434	0.8443
1.2700	0.2618	0.2629	0.2624	0.2619	0.2617	0.2628	0.8474	0.8481
1.2800	0.2640	0.2651	0.2646	0.2642	0.2641	0.2651	0.8511	0.8519
1.2900	0.2663	0.2673	0.2670	0.2665	0.2664	0.2674	0.8550	0.8557
1.3000	0.2685	0.2694	0.2691	0.2688	0.2687	0.2698	0.8589	0.8593
1.3100	0.2709	0.2718	0.2715	0.2711	0.2709	0.2720	0.8627	0.8631
1.3200	0.2732	0.2741	0.2739	0.2735	0.2733	0.2743	0.8663	0.8669
1.3300	0.2756	0.2765	0.2763	0.2758	0.2755	0.2765	0.8700	0.8707
1.3400	0.2781	0.2788	0.2787	0.2781	0.2780	0.2789	0.8736	0.8743
1.3500	0.2804	0.2812	0.2812	0.2805	0.2803	0.2813	0.8770	0.8777
1.3600	0.2828	0.2837	0.2835	0.2827	0.2828	0.2837	0.8805	0.8811
1.3700	0.2852	0.2861	0.2857	0.2852	0.2853	0.2862	0.8840	0.8844
1.3800	0.2876	0.2887	0.2882	0.2875	0.2878	0.2885	0.8872	0.8879
1.3900	0.2898	0.2910	0.2906	0.2899	0.2901	0.2908	0.8903	0.8909
1.4000	0.2922	0.2933	0.2930	0.2923	0.2926	0.2932	0.8935	0.8940
1.4100	0.2946	0.2959	0.2955	0.2949	0.2951	0.2957	0.8966	0.8972
1.4200	0.2971	0.2983	0.2980	0.2975	0.2974	0.2981	0.8996	0.9002
1.4300	0.2996	0.3010	0.3005	0.3001	0.3000	0.3005	0.9025	0.9033
1.4400	0.3021	0.3034	0.3029	0.3024	0.3023	0.3030	0.9055	0.9063
1.4500	0.3047	0.3059	0.3054	0.3051	0.3049	0.3055	0.9085	0.9091
1.4600	0.3073	0.3083	0.3078	0.3076	0.3074	0.3079	0.9113	0.9119
1.4700	0.3100	0.3110	0.3104	0.3102	0.3099	0.3104	0.9141	0.9145
1.4800	0.3125	0.3136	0.3130	0.3128	0.3126	0.3129	0.9168	0.9172
1.4900	0.3151	0.3162	0.3157	0.3155	0.3150	0.3155	0.9196	0.9197
1.5000	0.3178	0.3187	0.3182	0.3180	0.3176	0.3181	0.9221	0.9223
1.5100	0.3204	0.3214	0.3209	0.3204	0.3202	0.3208	0.9245	0.9248
1.5200	0.3230	0.3240	0.3235	0.3231	0.3229	0.3234	0.9270	0.9275
1.5300	0.3256	0.3268	0.3263	0.3257	0.3255	0.3260	0.9294	0.9298
1.5400	0.3282	0.3294	0.3288	0.3283	0.3281	0.3286	0.9316	0.9322
1.5500	0.3311	0.3320	0.3313	0.3310	0.3308	0.3313	0.9339	0.9344
1.5600	0.3338	0.3348	0.3341	0.3338	0.3335	0.3341	0.9363	0.9367
1.5700	0.3366	0.3376	0.3370	0.3365	0.3363	0.3369	0.9385	0.9388
1.5800	0.3395	0.3403	0.3398	0.3391	0.3391	0.3396	0.9406	0.9410
1.5900	0.3422	0.3430	0.3426	0.3419	0.3419	0.3423	0.9427	0.9432
1.6000	0.3451	0.3458	0.3452	0.3448	0.3446	0.3452	0.9446	0.9452
1.6100	0.3479	0.3487	0.3481	0.3475	0.3474	0.3479	0.9464	0.9470
1.6200	0.3507	0.3514	0.3509	0.3503	0.3500	0.3506	0.9483	0.9489
1.6300	0.3536	0.3542	0.3537	0.3532	0.3529	0.3533	0.9503	0.9509
1.6400	0.3563	0.3570	0.3565	0.3560	0.3557	0.3562	0.9519	0.9528
1.6500	0.3591	0.3598	0.3593	0.3588	0.3586	0.3590	0.9537	0.9545
1.6600	0.3619	0.3628	0.3622	0.3617	0.3613	0.3619	0.9555	0.9563
1.6700	0.3648	0.3658	0.3650	0.3646	0.3642	0.3647	0.9571	0.9579
1.6800	0.3677	0.3688	0.3679	0.3676	0.3671	0.3676	0.9587	0.9595
1.6900	0.3705	0.3717	0.3707	0.3704	0.3700	0.3704	0.9603	0.9611
1.7000	0.3736	0.3746	0.3737	0.3733	0.3728	0.3734	0.9618	0.9625
1.7100	0.3765	0.3775	0.3767	0.3763	0.3758	0.3762	0.9633	0.9640
1.7200	0.3796	0.3804	0.3796	0.3792	0.3786	0.3791	0.9648	0.9654
1.7300	0.3826	0.3833	0.3827	0.3822	0.3816	0.3820	0.9662	0.9667
1.7400	0.3856	0.3863	0.3855	0.3853	0.3847	0.3850	0.9674	0.9680
1.7500	0.3885	0.3891	0.3887	0.3884	0.3877	0.3880	0.9689	0.9693
1.7600	0.3916	0.3920	0.3917	0.3913	0.3906	0.3910	0.9702	0.9706
1.7700	0.3947	0.3951	0.3947	0.3942	0.3938	0.3940	0.9715	0.9719
1.7800	0.3977	0.3982	0.3977	0.3972	0.3969	0.3970	0.9727	0.9730
1.7900	0.4007	0.4012	0.4006	0.4001	0.3999	0.4002	0.9739	0.9742
1.8000	0.4038	0.4043	0.4038	0.4032	0.4030	0.4032	0.9750	0.9753
1.8100	0.4068	0.4074	0.4070	0.4063	0.4061	0.4063	0.9760	0.9764
1.8200	0.4098	0.4106	0.4099	0.4094	0.4091	0.4093	0.9770	0.9773
1.8300	0.4129	0.4136	0.4129	0.4125	0.4121	0.4125	0.9780	0.9784
1.8400	0.4161	0.4166	0.4161	0.4156	0.4152	0.4157	0.9790	0.9793
1.8500	0.4192	0.4197	0.4191	0.4187	0.4183	0.4189	0.9799	0.9803
1.8600	0.4223	0.4229	0.4222	0.4219	0.4214	0.4220	0.9808	0.9812
1.8700	0.4255	0.4261	0.4253	0.4251	0.4247	0.4252	0.9817	0.9820
1.8800	0.4286	0.4295	0.4285	0.4283	0.4278	0.4284	0.9825	0.9828
1.8900	0.4317	0.4325	0.4318	0.4314	0.4308	0.4317	0.9833	0.9836
1.9000	0.4350	0.4356	0.4351	0.4347	0.4339	0.4349	0.9841	0.9843
1.9100	0.4383	0.4388	0.4383	0.4378	0.4370	0.4381	0.9849	0.9849
1.9200	0.4415	0.4419	0.4414	0.4411	0.4404	0.4413	0.9856	0.9857
1.9300	0.4446	0.4451	0.4447	0.4443	0.4436	0.4445	0.9863	0.9864
1.9400	0.4479	0.4483	0.4480	0.4474	0.4469	0.4477	0.9870	0.9871
1.9500	0.4513	0.4517	0.4514	0.4506	0.4501	0.4510	0.9876	0.9877
1.9600	0.4546	0.4550	0.4547	0.4539	0.4534	0.4543	0.9882	0.9883
1.9700	0.4579	0.4583	0.4579	0.4572	0.4567	0.4574	0.9888	0.9889
1.9800	0.4612	0.4617	0.4613	0.4604	0.4600	0.4607	0.9894	0.9895
1.9900	0.4645	0.4650	0.4647	0.4637	0.4634	0.4638	0.9899	0.9900
2.0000	0.4679	0.4683	0.4680	0.4672	0.4669	0.4672	0.9905	0.9905
2.0100	0.4711	0.4715	0.4715	0.4704	0.4702	0.4706	0.9910	0.9910
2.0200	0.4746	0.4750	0.4749	0.4737	0.4738	0.4739	0.9914	0.9915
2.0300	0.4779	0.4783	0.4781	0.4769	0.4773	0.4774	0.9919	0.9920
2.0400	0.4813	0.4818	0.4814	0.4803	0.4806	0.4807	0.9924	0.9924
2.0500	0.4847	0.4853	0.4846	0.4838	0.4842	0.4843	0.9928	0.9928
2.0600	0.4880	0.4887	0.4880	0.4874	0.4875	0.4874	0.9932	0.9932
2.0700	0.4914	0.4922	0.4913	0.4907	0.4909	0.4910	0.9936	0.9935
2.0800	0.4948	0.4957	0.4948	0.4942	0.4943	0.4945	0.9940	0.9939
2.0900	0.4984	0.4992	0.4982	0.4975	0.4978	0.4980	0.9944	0.9942
2.1000	0.5017	0.5027	0.5015	0.5012	0.5012	0.5015	0.9947	0.9945
2.1100	0.5054	0.5058	0.5051	0.5047	0.5049	0.5050	0.9950	0.9949
2.1200	0.5089	0.5093	0.5085	0.5082	0.5082	0.5084	0.9953	0.9952
2.1300	0.5125	0.5128	0.5120	0.5117	0.5118	0.5120	0.9955	0.9955
2.1400	0.5161	0.5162	0.5155	0.5153	0.5153	0.5156	0.9958	0.9957
2.1500	0.5196	0.5198	0.5191	0.5188	0.5188	0.5190	0.9960	0.9960
2.1600	0.5231	0.5233	0.5227	0.5222	0.5223	0.5226	0.9962	0.9962
2.1700	0.5267	0.5269	0.5262	0.5258	0.5259	0.5260	0.9965	0.9965
2.1800	0.5302	0.5306	0.5298	0.5294	0.5294	0.5294	0.9967	0.9967
2.1900	0.5336	0.5343	0.5334	0.5328	0.5330	0.5330	0.9969	0.9969
2.2000	0.5372	0.5378	0.5369	0.5365	0.5365	0.5365	0.9971	0.9971
2.2100	0.5410	0.5415	0.5405	0.5400	0.5401	0.5399	0.9972	0.9973
2.2200	0.5446	0.5450	0.5441	0.5435	0.5436	0.5436	0.9974	0.9975
2.2300	0.5480	0.5487	0.5477	0.5470	0.5472	0.5471	0.9976	0.9977
2.2400	0.5515	0.5523	0.5513	0.5505	0.5508	0.5508	0.9978	0.9978
2.2500	0.5552	0.5559	0.5549	0.5541	0.5544	0.5543	0.9980	0.9979
2.2600	0.5590	0.5595	0.5585	0.5577	0.5580	0.5580	0.9981	0.9981
2.2700	0.5626	0.5631	0.5621	0.5612	0.5617	0.5616	0.9982	0.9982
2.2800	0.5662	0.5668	0.5659	0.5647	0.5653	0.5652	0.9983	0.9983
2.2900	0.5701	0.5704	0.5696	0.5683	0.5689	0.5688	0.9985	0.9985
2.3000	0.5736	0.5740	0.5731	0.5719	0.5724	0.5726	0.9986	0.9986
2.3100	0.5772	0.5778	0.5769	0.5755	0.5760	0.5763	0.9987	0.9987
2.3200	0.5808	0.5813	0.5804	0.5792	0.5797	0.5798	0.9988	0.9988
2.3300	0.5843	0.5849	0.5839	0.5827	0.5833	0.5836	0.9989	0.9989
2.3400	0.5879	0.5885	0.5876	0.5864	0.5868	0.5871	0.9990	0.9990
2.3500	0.5915	0.5922	0.5913	0.5902	0.5905	0.5908	0.9990	0.9991
2.3600	0.5952	0.5958	0.5952	0.5939	0.5941	0.5943	0.9991	0.9991
2.3700	0.5987	0.5995	0.5989	0.5975	0.5977	0.5979	0.9992	0.9992
2.3800	0.6024	0.6030	0.6025	0.6013	0.6014	0.6015	0.9992	0.9993
2.3900	0.6059	0.6067	0.6060	0.6050	0.6051	0.6052	0.9993	0.9993
2.4000	0.6096	0.6104	0.6096	0.6087	0.6087	0.6090	0.9993	0.9994
2.4100	0.6133	0.6141	0.6133	0.6125	0.6124	0.6126	0.9994	0.9994
2.4200	0.6170	0.6178	0.6169	0.6161	0.6161	0.6163	0.9994	0.9995
2.4300	0.6206	0.6214	0.6204	0.6198	0.6197	0.6199	0.9995	0.9995
2.4400	0.6241	0.6251	0.6241	0.6234	0.6234	0.6237	0.9995	0.9996
2.4500	0.6277	0.6287	0.6276	0.6271	0.6271	0.6273	0.9996	0.9996
2.4600	0.6313	0.6324	0.6314	0.6307	0.6307	0.6310	0.9996	0.9996
2.4700	0.6350	0.6359	0.6351	0.6343	0.6344	0.6346	0.9996	0.9996
2.4800	0.6386	0.6395	0.6387	0.6379	0.6381	0.6382	0.9996	0.9997
2.4900	0.6424	0.6433	0.6425	0.6416	0.6417	0.6418	0.9997	0.9997
2.5000	0.6461	0.6469	0.6463	0.6452	0.6456	0.6454	0.9997	0.9997
2.5100	0.6499	0.6505	0.6498	0.6489	0.6493	0.6491	0.9997	0.9998
2.5200	0.6534	0.6541	0.6535	0.6526	0.6530	0.6527	0.9998	0.9998
2.5300	0.6571	0.6578	0.6571	0.6563	0.6566	0.6565	0.9998	0.9998
2.5400	0.6609	0.6615	0.6608	0.6600	0.6602	0.6601	0.9998	0.9998
2.5500	0.6646	0.6651	0.6645	0.6638	0.6639	0.6638	0.9998	0.9999
2.5600	0.6683	0.6688	0.6681	0.6674	0.6676	0.6676	0.9998	0.9999
2.5700	0.6719	0.6725	0.6718	0.6710	0.6713	0.6713	0.9999	0.9999
2.5800	0.6756	0.6761	0.6754	0.6748	0.6750	0.6750	0.9999	0.9999
2.5900	0.6792	0.6796	0.6791	0.6785	0.6786	0.6785	0.9999	0.9999
2.6000	0.6828	0.6833	0.6827	0.6822	0.6822	0.6823	0.9999	0.9999
2.6100	0.6865	0.6869	0.6863	0.6857	0.6858	0.6862	0.9999	0.9999
2.6200	0.6903	0.6904	0.6898	0.6893	0.6895	0.6899	0.9999	0.9999
2.6300	0.6939	0.6941	0.6934	0.6929	0.6932	0.6935	0.9999	0.9999
2.6400	0.6974	0.6976	0.6970	0.6964	0.6970	0.6969	0.9999	0.9999
2.6500	0.7011	0.7013	0.7006	0.7000	0.7004	0.7005	0.9999	1.0000
2.6600	0.7047	0.7049	0.7042	0.7037	0.7040	0.7042	0.9999	1.0000
2.6700	0.7082	0.7087	0.7077	0.7072	0.7076	0.7078	0.9999	1.0000
2.6800	0.7119	0.7123	0.7113	0.7109	0.7111	0.7114	1.0000	1.0000
2.6900	0.7154	0.7159	0.7149	0.7144	0.7147	0.7149	1.0000	1.0000
2.7000	0.7188	0.7195	0.7186	0.7181	0.7182	0.7184	1.0000	1.0000
2.7100	0.7225	0.7230	0.7223	0.7216	0.7216	0.7221	1.0000	1.0000
2.7200	0.7261	0.7265	0.7258	0.7252	0.7251	0.7256	1.0000	1.0000
2.7300	0.7295	0.7302	0.7293	0.7288	0.7288	0.7292	1.0000	1.0000
2.7400	0.7329	0.7338	0.7327	0.7325	0.7323	0.7329	1.0000	1.0000
2.7500	0.7365	0.7373	0.7361	0.7360	0.7358	0.7364	1.0000	1.0000
2.7600	0.7400	0.7407	0.7396	0.7395	0.7395	0.7399	1.0000	1.0000
2.7700	0.7434	0.7441	0.7431	0.7432	0.7431	0.7435	1.0000	1.0000
2.7800	0.7469	0.7476	0.7465	0.7465	0.7466	0.7471	1.0000	1.0000
2.7900	0.7503	0.7511	0.7499	0.7501	0.7501	0.7506	1.0000	1.0000
2.8000	0.7538	0.7543	0.7535	0.7536	0.7536	0.7540	1.0000	1.0000
2.8100	0.7572	0.7577	0.7567	0.7571	0.7571	0.7575	1.0000	1.0000
2.8200	0.7606	0.7610	0.7600	0.7604	0.7605	0.7609	1.0000	1.0000
2.8300	0.7640	0.7645	0.7637	0.7640	0.7639	0.7643	1.0000	1.0000
2.8400	0.7673	0.7680	0.7670	0.7672	0.7675	0.7677	1.0000	1.0000
2.8500	0.7707	0.7713	0.7704	0.7705	0.7710	0.7711	1.0000	1.0000
2.8600	0.7740	0.7748	0.7739	0.7739	0.7744	0.7745	1.0000	1.0000
2.8700	0.7773	0.7780	0.7772	0.7773	0.7778	0.7779	1.0000	1.0000
2.8800	0.7807	0.7814	0.7805	0.7807	0.7811	0.7812	1.0000	1.0000
2.8900	0.7841	0.7847	0.7838	0.7840	0.7842	0.7845	1.0000	1.0000
2.9000	0.7873	0.7879	0.7872	0.7873	0.7875	0.7879	1.0000	1.0000
2.9100	0.7905	0.7911	0.7904	0.7905	0.7908	0.7912	1.0000	1.0000
2.9200	0.7939	0.7944	0.7938	0.7937	0.7940	0.7945	1.0000	1.0000
2.9300	0.7971	0.7976	0.7970	0.7969	0.7972	0.7977	1.0000	1.0000
2.9400	0.8004	0.8009	0.8002	0.8001	0.8005	0.8009	1.0000	1.0000
2.9500	0.8036	0.8039	0.8036	0.8035	0.8037	0.8041	1.0000	1.0000
2.9600	0.8069	0.8070	0.8066	0.8068	0.8068	0.8074	1.0000	1.0000
2.9700	0.8100	0.8103	0.8097	0.8100	0.8100	0.8106	1.0000	1.0000
2.9800	0.8131	0.8134	0.8129	0.8131	0.8132	0.8137	1.0000	1.0000
2.9900	0.8162	0.8165	0.8160	0.8161	0.8165	0.8168	1.0000	1.0000
3.0000	0.8193	0.8195	0.8192	0.8192	0.8197	0.8200	1.0000	1.0000
3.0100	0.8224	0.8226	0.8223	0.8223	0.8229	0.8229	1.0000	1.0000
3.0200	0.8253	0.8256	0.8253	0.8253	0.8259	0.8260	1.0000	1.0000
3.0300	0.8284	0.8287	0.8284	0.8284	0.8289	0.8291	1.0000	1.0000
3.0400	0.8314	0.8319	0.8313	0.8312	0.8318	0.8320	1.0000	1.0000
3.0500	0.8344	0.8349	0.8341	0.8342	0.8347	0.8350	1.0000	1.0000
3.0600	0.8375	0.8379	0.8370	0.8372	0.8377	0.8378	1.0000	1.0000
3.0700	0.8404	0.8408	0.8397	0.8401	0.8408	0.8406	1.0000	1.0000
3.0800	0.8433	0.8438	0.8425	0.8429	0.8437	0.8433	1.0000	1.0000
3.0900	0.8461	0.8465	0.8454	0.8458	0.8465	0.8462	1.0000	1.0000
3.1000	0.8491	0.8494	0.8482	0.8486	0.8494	0.8491	1.0000	1.0000
3.1100	0.8521	0.8523	0.8512	0.8513	0.8521	0.8519	1.0000	1.0000
3.1200	0.8551	0.8551	0.8540	0.8541	0.8549	0.8548	1.0000	1.0000
3.1300	0.8579	0.8579	0.8569	0.8570	0.8578	0.8576	1.0000	1.0000
3.1400	0.8608	0.8606	0.8597	0.8599	0.8605	0.8603	1.0000	1.0000
3.1500	0.8634	0.8634	0.8624	0.8626	0.8632	0.8631	1.0000	1.0000
3.1600	0.8660	0.8660	0.8652	0.8653	0.8659	0.8659	1.0000	1.0000
3.1700	0.8688	0.8686	0.8679	0.8678	0.8686	0.8686	1.0000	1.0000
3.1800	0.8714	0.8712	0.8706	0.8705	0.8712	0.8713	1.0000	1.0000
3.1900	0.8740	0.8739	0.8733	0.8732	0.8738	0.8739	1.0000	1.0000
3.2000	0.8766	0.8766	0.8759	0.8758	0.8764	0.8766	1.0000	1.0000
3.2100	0.8792	0.8792	0.8785	0.8784	0.8791	0.8791	1.0000	1.0000
3.2200	0.8817	0.8817	0.8810	0.8810	0.8815	0.8816	1.0000	1.0000
3.2300	0.8842	0.8843	0.8835	0.8835	0.8841	0.8841	1.0000	1.0000
3.2400	0.8867	0.8867	0.8859	0.8860	0.8865	0.8865	1.0000	1.0000
3.2500	0.8892	0.8892	0.8883	0.8885	0.8889	0.8891	1.0000	1.0000
3.2600	0.8917	0.8916	0.8907	0.8909	0.8913	0.8917	1.0000	1.0000
3.2700	0.8941	0.8940	0.8931	0.8933	0.8938	0.8940	1.0000	1.0000
3.2800	0.8964	0.8964	0.8956	0.8956	0.8961	0.8962	1.0000	1.0000
3.2900	0.8988	0.8987	0.8981	0.8979	0.8985	0.8986	1.0000	1.0000
3.3000	0.9011	0.9009	0.9003	0.9003	0.9009	0.9008	1.0000	1.0000
3.3100	0.9033	0.9032	0.9027	0.9025	0.9032	0.9031	1.0000	1.0000
3.3200	0.9054	0.9055	0.9049	0.9048	0.9055	0.9052	1.0000	1.0000
3.3300	0.9076	0.9078	0.9071	0.9072	0.9077	0.9075	1.0000	1.0000
3.3400	0.9098	0.9099	0.9094	0.9093	0.9101	0.9096	1.0000	1.0000
3.3500	0.9118	0.9121	0.9114	0.9116	0.9123	0.9117	1.0000	1.0000
3.3600	0.9140	0.9143	0.9135	0.9137	0.9144	0.9137	1.0000	1.0000
3.3700	0.9161	0.9163	0.9155	0.9158	0.9165	0.9159	1.0000	1.0000
3.3800	0.9181	0.9185	0.9176	0.9179	0.9185	0.9180	1.0000	1.0000
3.3900	0.9201	0.9205	0.9196	0.9200	0.9206	0.9200	1.0000	1.0000
3.4000	0.9220	0.9224	0.9217	0.9222	0.9226	0.9221	1.0000	1.0000
3.4100	0.9241	0.9244	0.9237	0.9242	0.9246	0.9241	1.0000	1.0000
3.4200	0.9260	0.9262	0.9258	0.9261	0.9266	0.9260	1.0000	1.0000
3.4300	0.9279	0.9282	0.9276	0.9280	0.9285	0.9279	1.0000	1.0000
3.4400	0.9297	0.9301	0.9295	0.9299	0.9304	0.9298	1.0000	1.0000
3.4500	0.9316	0.9320	0.9314	0.9317	0.9322	0.9317	1.0000	1.0000
3.4600	0.9334	0.9338	0.9333	0.9336	0.9339	0.9334	1.0000	1.0000
3.4700	0.9351	0.9356	0.9351	0.9354	0.9358	0.9351	1.0000	1.0000
3.4800	0.9369	0.9374	0.9368	0.9371	0.9375	0.9371	1.0000	1.0000
3.4900	0.9387	0.9391	0.9385	0.9389	0.9393	0.9388	1.0000	1.0000
3.5000	0.9405	0.9407	0.9402	0.9406	0.9409	0.9405	1.0000	1.0000
3.5100	0.9422	0.9422	0.9418	0.9422	0.9425	0.9423	1.0000	1.0000
3.5200	0.9439	0.9438	0.9436	0.9440	0.9442	0.9439	1.0000	1.0000
3.5300	0.9455	0.9455	0.9452	0.9455	0.9458	0.9456	1.0000	1.0000
3.5400	0.9471	0.9469	0.9468	0.9471	0.9474	0.9472	1.0000	1.0000
3.5500	0.9486	0.9485	0.9483	0.9488	0.9490	0.9487	1.0000	1.0000
3.5600	0.9501	0.9499	0.9497	0.9503	0.9504	0.9502	1.0000	1.0000
3.5700	0.9515	0.9514	0.9512	0.9517	0.9519	0.9516	1.0000	1.0000
3.5800	0.9529	0.9528	0.9526	0.9532	0.9534	0.9531	1.0000	1.0000
3.5900	0.9543	0.9541	0.9540	0.9548	0.9548	0.9544	1.0000	1.0000
3.6000	0.9557	0.9555	0.9555	0.9562	0.9563	0.9557	1.0000	1.0000
3.6100	0.9570	0.9569	0.9569	0.9575	0.9576	0.9571	1.0000	1.0000
3.6200	0.9583	0.9583	0.9582	0.9588	0.9591	0.9584	1.0000	1.0000
3.6300	0.9597	0.9596	0.9596	0.9602	0.9604	0.9597	1.0000	1.0000
3.6400	0.9609	0.9610	0.9608	0.9614	0.9618	0.9609	1.0000	1.0000
3.6500	0.9621	0.9623	0.9621	0.9627	0.9631	0.9622	1.0000	1.0000
3.6600	0.9634	0.9635	0.9633	0.9640	0.9643	0.9635	1.0000	1.0000
3.6700	0.9646	0.9647	0.9644	0.9652	0.9654	0.9647	1.0000	1.0000
3.6800	0.9657	0.9658	0.9656	0.9663	0.9666	0.9660	1.0000	1.0000
3.6900	0.9669	0.9670	0.9668	0.9674	0.9678	0.9671	1.0000	1.0000
3.7000	0.9681	0.9681	0.9678	0.9685	0.9689	0.9682	1.0000	1.0000
3.7100	0.9691	0.9692	0.9689	0.9696	0.9699	0.9692	1.0000	1.0000
3.7200	0.9701	0.9703	0.9700	0.9706	0.9710	0.9703	1.0000	1.0000
3.7300	0.9711	0.9713	0.9711	0.9717	0.9720	0.9713	1.0000	1.0000
3.7400	0.9721	0.9723	0.9720	0.9727	0.9730	0.9723	1.0000	1.0000
3.7500	0.9731	0.9733	0.9730	0.9737	0.9739	0.9732	1.0000	1.0000
3.7600	0.9741	0.9742	0.9739	0.9747	0.9748	0.9742	1.0000	1.0000
3.7700	0.9750	0.9751	0.9749	0.9756	0.9757	0.9751	1.0000	1.0000
3.7800	0.9759	0.9760	0.9758	0.9765	0.9766	0.9760	1.0000	1.0000
3.7900	0.9768	0.9770	0.9767	0.9773	0.9775	0.9769	1.0000	1.0000
3.8000	0.9777	0.9779	0.9776	0.9780	0.9784	0.9778	1.0000	1.0000
3.8100	0.9785	0.9787	0.9784	0.9788	0.9792	0.9786	1.0000	1.0000
3.8200	0.9794	0.9796	0.9793	0.9796	0.9801	0.9794	1.0000	1.0000
3.8300	0.9801	0.9804	0.9800	0.9804	0.9808	0.9802	1.0000	1.0000
3.8400	0.9809	0.9811	0.9808	0.9812	0.9815	0.9810	1.0000	1.0000
3.8500	0.9816	0.9819	0.9815	0.9819	0.9822	0.9818	1.0000	1.0000
3.8600	0.9824	0.9826	0.9823	0.9827	0.9829	0.9825	1.0000	1.0000
3.8700	0.9832	0.9833	0.9829	0.9833	0.9836	0.9831	1.0000	1.0000
3.8800	0.9839	0.9840	0.9836	0.9839	0.9843	0.9838	1.0000	1.0000
3.8900	0.9846	0.9845	0.9843	0.9846	0.9849	0.9845	1.0000	1.0000
3.9000	0.9853	0.9852	0.9850	0.9853	0.9855	0.9851	1.0000	1.0000
3.9100	0.9859	0.9858	0.9856	0.9859	0.9861	0.9857	1.0000	1.0000
3.9200	0.9865	0.9864	0.9862	0.9865	0.9867	0.9863	1.0000	1.0000
3.9300	0.9871	0.9870	0.9868	0.9871	0.9872	0.9869	1.0000	1.0000
3.9400	0.9875	0.9876	0.9873	0.9877	0.9878	0.9874	1.0000	1.0000
3.9500	0.9880	0.9881	0.9879	0.9882	0.9883	0.9879	1.0000	1.0000
3.9600	0.9886	0.9886	0.9884	0.9886	0.9889	0.9884	1.0000	1.0000
3.9700	0.9891	0.9891	0.9889	0.9891	0.9893	0.9890	1.0000	1.0000
3.9800	0.9895	0.9896	0.9894	0.9896	0.9898	0.9895	1.0000	1.0000
3.9900	0.9900	0.9901	0.9899	0.9901	0.9902	0.9900	1.0000	1.0000
4.0000	0.9905	0.9906	0.9903	0.9905	0.9907	0.9904	1.0000	1.0000
4.0100	0.9909	0.9910	0.9908	0.9909	0.9912	0.9908	1.0000	1.0000
4.0200	0.9914	0.9914	0.9912	0.9914	0.9915	0.9912	1.0000	1.0000
4.0300	0.9918	0.9918	0.9915	0.9917	0.9919	0.9916	1.0000	1.0000
4.0400	0.9921	0.9922	0.9919	0.9921	0.9923	0.9920	1.0000	1.0000
4.0500	0.9925	0.9926	0.9923	0.9926	0.9927	0.9924	1.0000	1.0000
4.0600	0.9928	0.9929	0.9927	0.9930	0.9931	0.9927	1.0000	1.0000
4.0700	0.9932	0.9933	0.9930	0.9933	0.9934	0.9931	1.0000	1.0000
4.0800	0.9935	0.9937	0.9933	0.9936	0.9937	0.9934	1.0000	1.0000
4.0900	0.9938	0.9940	0.9936	0.9939	0.9940	0.9938	1.0000	1.0000
4.1000	0.9941	0.9943	0.9940	0.9942	0.9943	0.9941	1.0000	1.0000
4.1100	0.9944	0.9945	0.9942	0.9945	0.9946	0.9943	1.0000	1.0000
4.1200	0.9946	0.9948	0.9945	0.9948	0.9948	0.9946	1.0000	1.0000
4.1300	0.9949	0.9951	0.9948	0.9950	0.9951	0.9949	1.0000	1.0000
4.1400	0.9952	0.9954	0.9951	0.9953	0.9954	0.9951	1.0000	1.0000
4.1500	0.9954	0.9956	0.9954	0.9956	0.9956	0.9954	1.0000	1.0000
4.1600	0.9957	0.9958	0.9956	0.9958	0.9958	0.9956	1.0000	1.0000
4.1700	0.9959	0.9960	0.9958	0.9960	0.9961	0.9959	1.0000	1.0000
4.1800	0.9962	0.9962	0.9960	0.9961	0.9963	0.9961	1.0000	1.0000
4.1900	0.9964	0.9964	0.9962	0.9963	0.9965	0.9963	1.0000	1.0000
4.2000	0.9966	0.9966	0.9964	0.9965	0.9966	0.9965	1.0000	1.0000
4.2100	0.9968	0.9968	0.9966	0.9967	0.9969	0.9967	1.0000	1.0000
4.2200	0.9970	0.9970	0.9968	0.9969	0.9970	0.9969	1.0000	1.0000
4.2300	0.9972	0.9971	0.9970	0.9971	0.9972	0.9971	1.0000	1.0000
4.2400	0.9973	0.9973	0.9972	0.9973	0.9974	0.9973	1.0000	1.0000
4.2500	0.9975	0.9975	0.9973	0.9974	0.9976	0.9974	1.0000	1.0000
4.2600	0.9977	0.9977	0.9974	0.9976	0.9977	0.9975	1.0000	1.0000
4.2700	0.9978	0.9978	0.9976	0.9977	0.9978	0.9977	1.0000	1.0000
4.2800	0.9980	0.9980	0.9978	0.9978	0.9980	0.9978	1.0000	1.0000
4.2900	0.9981	0.9981	0.9979	0.9980	0.9981	0.9979	1.0000	1.0000
4.3000	0.9983	0.9982	0.9980	0.9981	0.9982	0.9981	1.0000	1.0000
4.3100	0.9984	0.9983	0.9981	0.9982	0.9983	0.9982	1.0000	1.0000
4.3200	0.9985	0.9984	0.9982	0.9983	0.9984	0.9983	1.0000	1.0000
4.3300	0.9986	0.9985	0.9983	0.9984	0.9985	0.9984	1.0000	1.0000
4.3400	0.9986	0.9986	0.9984	0.9985	0.9986	0.9985	1.0000	1.0000
4.3500	0.9987	0.9987	0.9985	0.9986	0.9987	0.9986	1.0000	1.0000
4.3600	0.9988	0.9988	0.9986	0.9987	0.9988	0.9987	1.0000	1.0000
4.3700	0.9989	0.9989	0.9987	0.9988	0.9989	0.9987	1.0000	1.0000
4.3800	0.9989	0.9989	0.9988	0.9988	0.9989	0.9989	1.0000	1.0000
4.3900	0.9990	0.9990	0.9989	0.9989	0.9990	0.9990	1.0000	1.0000
4.4000	0.9991	0.9991	0.9989	0.9990	0.9991	0.9990	1.0000	1.0000
4.4100	0.9991	0.9992	0.9990	0.9991	0.9991	0.9991	1.0000	1.0000
4.4200	0.9992	0.9992	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.4300	0.9993	0.9993	0.9991	0.9992	0.9993	0.9992	1.0000	1.0000
4.4400	0.9993	0.9993	0.9992	0.9992	0.9993	0.9992	1.0000	1.0000
4.4500	0.9994	0.9994	0.9993	0.9993	0.9993	0.9993	1.0000	1.0000
4.4600	0.9994	0.9994	0.9993	0.9993	0.9994	0.9993	1.0000	1.0000
4.4700	0.9995	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.4800	0.9995	0.9995	0.9994	0.9994	0.9995	0.9994	1.0000	1.0000
4.4900	0.9995	0.9995	0.9994	0.9994	0.9996	0.9995	1.0000	1.0000
4.5000	0.9996	0.9995	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5100	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.5200	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.5300	0.9997	0.9996	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5400	0.9997	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5500	0.9997	0.9997	0.9996	0.9996	0.9997	0.9997	1.0000	1.0000
4.5600	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.5700	0.9998	0.9997	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.5800	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.5900	0.9998	0.9998	0.9998	0.9997	0.9998	0.9997	1.0000	1.0000
4.6000	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6100	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6200	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6300	0.9999	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6400	0.9999	0.9999	0.9999	0.9998	0.9998	0.9998	1.0000	1.0000
4.6500	0.9999	0.9999	0.9999	0.9998	0.9998	0.9998	1.0000	1.0000
4.6600	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.6700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7600	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.7700	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	1.4300	2.9666	1.5856	2.9895	2.3863	2.0609	0.6026	0.8656	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
2.0000	0.6662	2.4907	1.6043	2.3082	0.0000	1.6180	0.3940	0.0519	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
3.0000	1.4629	0.2385	0.9229	2.9203	1.8526	2.3345	0.5838	0.0024	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
4.0000	1.8429	1.4576	2.9320	0.0003	0.0003	2.5523	1.1718	0.7620	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
5.0000	2.0180	2.8626	3.8884	0.0002	1.1465	1.6580	0.6056	0.2522	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
6.0000	2.3922	2.6295	0.0002	2.2219	3.2351	3.1371	0.3128	1.1308	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
7.0000	0.1331	3.3242	0.0004	3.5398	2.7727	1.5638	1.2113	1.0262	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
8.0000	2.7878	0.0003	1.9938	1.0008	2.8218	2.9572	0.6522	0.7354	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
9.0000	0.1268	3.1713	2.6947	0.9846	3.8641	2.6051	0.6239	1.3288	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
10.0000	2.1830	2.7846	1.6747	2.6988	0.6383	0.0004	1.2965	0.5745	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
11.0000	1.4555	0.9686	2.1716	1.9739	2.9642	2.2535	0.3957	1.1429	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
12.0000	1.4990	2.9823	2.1707	2.7683	0.5140	2.4841	1.1629	0.2280	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
13.0000	3.2685	0.0002	1.4139	3.5311	0.0003	3.0067	0.5345	0.9569	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
14.0000	2.1405	3.2954	1.5662	2.6158	2.1664	2.2723	0.8588	0.9541	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
15.0000	0.0001	0.9189	3.1756	3.1541	0.0003	2.0434	0.2950	0.7920	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
16.0000	1.8257	0.5806	2.7547	0.8949	1.5351	0.0003	0.0176	0.7615	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
17.0000	3.4878	0.0001	1.2631	1.7977	2.9724	2.2852	1.0142	0.0597	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3342
18.0000	1.2749	1.2229	2.9399	0.8013	1.9670	3.7246	0.0017	0.6208	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
19.0000	3.3572	3.1105	1.5791	3.3891	3.2483	2.9021	0.7316	0.9207	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
20.0000	1.6658	0.0722	0.8507	0.0005	0.0001	2.5275	0.0494	0.0666	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
21.0000	2.0467	2.8376	1.9821	3.3217	0.7057	0.9820	0.3340	0.1188	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
22.0000	0.0002	0.0001	0.0004	2.3791	1.3826	0.0003	0.0221	0.4693	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
23.0000	3.6213	0.5741	0.9913	1.9163	2.1618	1.9746	1.3344	0.5964	1.9900	1.9881	1.9894	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
24.0000	2.9446	1.5968	0.0001	1.0788	1.3208	1.4046	0.2532	1.1115	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
25.0000	0.0000	2.7316	3.0098	1.9879	1.3886	2.8842	0.3140	0.7899	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
26.0000	2.6311	3.1918	2.3547	2.4196	2.1011	2.0107	1.0269	1.6281	1.9900	1.9881	1.9894	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
27.0000	2.9386	3.7731	0.2391	1.4101	1.0555	3.7363	0.7872	0.7026	1.9900	1.9881	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
28.0000	3.5467	2.6201	2.6035	2.5422	2.3981	0.3003	1.8352	0.8745	1.9900	1.9881	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3342
29.0000	2.1299	2.1969	0.8985	0.8449	0.6635	0.2507	0.3447	1.4449	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
30.0000	0.7097	4.0004	0.4825	3.0388	3.4274	2.0763	0.7913	0.5542	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
31.0000	2.4850	1.8756	1.7064	1.4481	1.4527	1.5209	0.2212	0.6898	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
32.0000	2.7368	0.3267	2.4974	1.6551	3.6973	3.6674	0.2443	0.0809	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
33.0000	0.0003	1.6643	2.9540	1.1749	2.1628	0.9363	0.2933	0.2666	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
34.0000	2.2375	0.4754	2.5070	2.0396	2.4527	2.5448	0.8073	1.3107	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
35.0000	2.7271	0.0232	0.4025	0.0001	1.6200	1.3652	0.2063	0.7391	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
36.0000	0.2467	0.0003	3.3250	3.0084	2.6864	2.7522	2.0809	1.2753	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
37.0000	0.0000	0.7791	2.3937	2.5256	1.7884	0.1913	0.2221	0.4451	1.9900	1.9881	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
38.0000	2.1784	0.0003	0.0000	2.4643	1.2302	2.5420	0.2998	0.8949	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
39.0000	1.9560	2.4860	2.1078	1.1373	3.7805	2.6844	0.1101	0.0872	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
40.0000	0.5589	0.2058	1.3459	1.4658	2.9706	2.0002	1.0664	1.0622	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
41.0000	2.2862	0.0004	3.2921	3.3863	0.0002	0.9130	0.2652	0.9215	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
42.0000	2.7716	1.3910	0.8026	1.2984	3.2988	2.1563	0.5394	0.7100	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
43.0000	3.4423	1.4434	2.6716	0.0002	1.6432	2.8738	0.3176	0.9248	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
44.0000	1.7686	2.5918	2.1501	2.9161	0.6164	1.4058	0.2819	1.1578	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
45.0000	1.8962	1.9929	1.3156	4.1047	2.0344	3.5290	2.0885	0.5347	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
46.0000	1.9888	2.3143	1.2125	3.3398	1.6025	3.6405	0.5669	0.8233	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
47.0000	1.9257	0.9327	3.1346	1.8802	0.0001	2.0889	1.3350	0.0404	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
48.0000	2.3141	2.0575	1.5015	0.1901	1.1491	1.6773	0.9216	0.9922	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
49.0000	1.2288	1.4168	0.3934	1.4792	1.7725	2.0265	0.3558	0.9932	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
50.0000	1.9525	3.5258	1.6071	3.3128	2.5066	2.2961	1.1512	0.3818	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
51.0000	2.5584	1.5171	0.6620	0.8398	3.1523	0.0003	0.5148	1.8873	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
52.0000	0.0379	1.4220	1.3232	3.1661	0.1199	3.1485	1.1813	0.1565	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
53.0000	2.7982	4.0962	0.4462	0.0000	2.7646	3.5711	1.2665	0.8574	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
54.0000	2.1154	3.7279	1.8209	2.7814	3.6359	0.6657	0.7021	0.7781	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
55.0000	1.4095	2.7873	3.3361	1.9151	2.5354	3.2919	0.1437	0.1613	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
56.0000	0.0005	0.6417	2.6628	1.2049	2.3424	1.8625	0.8342	0.3044	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
57.0000	2.1395	0.0005	3.5243	1.1174	2.5087	2.2683	0.4353	0.7970	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
58.0000	1.0751	2.3414	3.1813	0.0001	0.0002	2.1463	1.4822	0.8923	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
59.0000	2.2410	4.0559	2.2601	1.3209	2.6336	3.1199	0.1636	1.2678	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
60.0000	3.0159	0.0107	2.8917	3.1988	1.8050	2.2188	0.2028	0.5425	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
61.0000	2.9102	0.9633	0.6974	0.0000	1.3024	0.9363	0.6386	0.4959	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
62.0000	3.8897	0.1248	2.4386	2.9884	1.9664	3.0623	0.7229	1.6758	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
63.0000	1.2266	0.7498	2.1650	3.0862	2.5281	0.7401	0.4382	1.2077	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
64.0000	2.8834	3.7811	1.7992	2.9504	2.8960	2.1816	1.1229	1.5627	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
65.0000	1.8954	2.8908	1.8801	2.7621	3.0645	0.7900	0.4536	0.1345	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
66.0000	2.3430	2.8514	1.8678	0.6482	1.4053	2.5581	0.4781	0.3407	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
67.0000	2.5264	3.1776	0.8384	1.0102	1.1717	1.9102	0.1348	0.1225	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
68.0000	2.0150	3.2303	0.0002	3.0216	2.9311	0.0003	1.4158	0.7798	1.9900	1.9880	1.9893	1.9902	1.9908	1.9893	0.6988	0.6977	13.3341
69.0000	2.4416	2.4584	2.7099	2.8464	2.4994	0.3315	0.5564	0.8302	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
70.0000	2.0979	2.2140	2.3187	2.1201	2.0392	1.9313	1.1970	0.8529	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
71.0000	0.7297	0.0003	3.1294	2.1083	0.8366	2.6792	0.6645	0.8535	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
72.0000	2.4658	0.0004	2.7518	1.1826	0.0004	1.3788	0.2240	0.7644	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
73.0000	2.3736	1.7112	1.6622	2.7362	0.9025	0.6908	0.2085	0.3707	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
74.0000	2.2239	2.1164	3.4306	0.0551	1.3428	1.7550	1.1625	0.0633	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
75.0000	2.7562	2.9179	0.0001	1.8178	2.6245	2.3642	0.2981	0.3949	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
76.0000	2.5014	2.5963	2.8447	2.7010	2.0758	2.4717	0.1190	0.3558	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
77.0000	2.5613	2.7286	3.4311	2.4636	2.0017	0.3253	0.4423	0.4908	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
78.0000	0.0003	1.2413	0.4577	3.5110	1.5782	1.7518	0.4586	0.0064	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
79.0000	1.7994	0.0003	0.3070	0.3858	0.6481	1.6638	1.6860	0.1527	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
80.0000	0.0001	2.2064	2.5681	1.4811	3.0460	0.0004	0.2754	0.7645	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
81.0000	2.7165	0.4038	2.7738	3.9745	0.6306	2.3130	0.5816	0.0334	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
82.0000	3.8785	2.8377	1.6553	2.8261	3.4201	1.0680	0.5343	1.0225	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
83.0000	2.6462	3.4216	3.9869	2.8045	2.6266	2.4451	1.6740	0.9458	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
84.0000	1.4548	1.8913	2.2607	2.6369	0.7782	2.6180	0.5595	0.2694	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
85.0000	2.3579	1.3710	1.6527	2.1640	2.3849	1.4631	0.3185	0.6369	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
86.0000	2.5674	2.9684	0.0005	2.8140	2.2036	2.3960	1.4182	0.6371	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
87.0000	2.7795	1.1020	2.1564	0.0861	2.7854	3.9146	0.5674	0.6319	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
88.0000	0.0000	3.3721	1.2254	2.7772	0.0000	2.1707	1.4311	0.0727	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
89.0000	3.2098	1.9997	2.6525	2.2228	1.5169	0.2286	0.6775	1.1619	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
90.0000	3.8930	2.8418	1.5545	3.1830	2.5410	1.6156	0.7921	0.1918	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
91.0000	2.6468	1.1477	1.8462	0.2785	1.4934	1.6310	0.1748	0.3577	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
92.0000	1.5794	1.3662	3.0945	2.3452	0.4561	2.8124	1.4449	0.3008	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
93.0000	3.1392	1.8809	2.0950	1.7511	1.8410	3.2878	1.8007	1.3510	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
94.0000	0.7325	3.5130	1.5924	0.4501	0.9349	0.3097	0.6674	0.7174	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
95.0000	1.1894	2.5545	2.3394	3.0232	2.9230	2.4992	0.1822	0.3587	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
96.0000	2.1114	3.2955	1.8865	1.4860	1.1766	3.0941	1.0965	0.5373	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
97.0000	2.5404	0.0004	3.0136	2.1185	1.8073	0.9198	0.1485	0.7828	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
98.0000	1.2470	2.5221	2.9250	1.1874	2.6498	1.5569	0.5379	0.0451	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
99.0000	2.4262	3.5116	1.7850	2.6528	1.9500	0.0002	1.6009	0.3943	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341
100.0000	3.2489	3.1154	3.2500	0.6193	1.7538	2.7749	0.7093	0.9020	1.9900	1.9880	1.9893	1.9902	1.9908	1.9892	0.6988	0.6977	13.3341


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0744	0.0741	0.0742	0.0739	0.0732	0.0749	0.0735	0.0737
0.0200	0.0745	0.0741	0.0743	0.0740	0.0733	0.0750	0.0736	0.0739
0.0300	0.0746	0.0742	0.0744	0.0741	0.0734	0.0751	0.0738	0.0739
0.0400	0.0748	0.0744	0.0745	0.0743	0.0735	0.0752	0.0739	0.0741
0.0500	0.0748	0.0744	0.0746	0.0744	0.0736	0.0753	0.0740	0.0742
0.0600	0.0750	0.0745	0.0747	0.0744	0.0737	0.0754	0.0741	0.0743
0.0700	0.0751	0.0747	0.0749	0.0745	0.0739	0.0755	0.0742	0.0745
0.0800	0.0753	0.0748	0.0749	0.0747	0.0740	0.0756	0.0744	0.0746
0.0900	0.0754	0.0749	0.0751	0.0748	0.0740	0.0757	0.0745	0.0747
0.1000	0.0755	0.0750	0.0752	0.0749	0.0742	0.0758	0.0746	0.0748
0.1100	0.0756	0.0751	0.0753	0.0750	0.0743	0.0759	0.0748	0.0749
0.1200	0.0757	0.0752	0.0755	0.0751	0.0744	0.0760	0.0748	0.0750
0.1300	0.0758	0.0753	0.0756	0.0752	0.0745	0.0761	0.0749	0.0751
0.1400	0.0760	0.0753	0.0757	0.0753	0.0746	0.0762	0.0750	0.0752
0.1500	0.0761	0.0755	0.0758	0.0754	0.0747	0.0764	0.0752	0.0753
0.1600	0.0762	0.0756	0.0759	0.0756	0.0748	0.0764	0.0753	0.0754
0.1700	0.0763	0.0757	0.0760	0.0757	0.0749	0.0766	0.0754	0.0755
0.1800	0.0764	0.0758	0.0761	0.0758	0.0751	0.0766	0.0755	0.0756
0.1900	0.0765	0.0760	0.0763	0.0759	0.0752	0.0767	0.0757	0.0757
0.2000	0.0767	0.0761	0.0763	0.0760	0.0753	0.0769	0.0758	0.0758
0.2100	0.0768	0.0762	0.0765	0.0761	0.0754	0.0770	0.0759	0.0759
0.2200	0.0769	0.0763	0.0766	0.0762	0.0754	0.0771	0.0761	0.0761
0.2300	0.0770	0.0764	0.0767	0.0764	0.0756	0.0772	0.0762	0.0761
0.2400	0.0772	0.0765	0.0768	0.0765	0.0757	0.0774	0.0763	0.0763
0.2500	0.0773	0.0766	0.0770	0.0767	0.0758	0.0774	0.0764	0.0764
0.2600	0.0774	0.0767	0.0771	0.0768	0.0759	0.0775	0.0765	0.0765
0.2700	0.0775	0.0768	0.0772	0.0769	0.0760	0.0777	0.0766	0.0766
0.2800	0.0776	0.0769	0.0773	0.0771	0.0761	0.0778	0.0768	0.0767
0.2900	0.0777	0.0770	0.0775	0.0772	0.0762	0.0779	0.0769	0.0769
0.3000	0.0778	0.0771	0.0776	0.0773	0.0764	0.0780	0.0770	0.0770
0.3100	0.0779	0.0772	0.0777	0.0774	0.0765	0.0781	0.0771	0.0772
0.3200	0.0780	0.0774	0.0778	0.0775	0.0766	0.0782	0.0772	0.0773
0.3300	0.0782	0.0775	0.0779	0.0775	0.0767	0.0783	0.0773	0.0774
0.3400	0.0783	0.0776	0.0780	0.0776	0.0768	0.0785	0.0774	0.0776
0.3500	0.0784	0.0777	0.0781	0.0777	0.0769	0.0786	0.0776	0.0777
0.3600	0.0785	0.0778	0.0782	0.0778	0.0771	0.0787	0.0776	0.0778
0.3700	0.0786	0.0780	0.0784	0.0780	0.0772	0.0788	0.0778	0.0780
0.3800	0.0787	0.0781	0.0785	0.0781	0.0773	0.0789	0.0779	0.0782
0.3900	0.0788	0.0782	0.0786	0.0782	0.0774	0.0790	0.0780	0.0783
0.4000	0.0790	0.0783	0.0787	0.0783	0.0775	0.0791	0.0781	0.0784
0.4100	0.0791	0.0784	0.0789	0.0784	0.0777	0.0793	0.0782	0.0785
0.4200	0.0792	0.0786	0.0790	0.0786	0.0778	0.0794	0.0783	0.0787
0.4300	0.0793	0.0787	0.0791	0.0787	0.0779	0.0795	0.0785	0.0788
0.4400	0.0794	0.0788	0.0792	0.0788	0.0780	0.0797	0.0786	0.0789
0.4500	0.0796	0.0790	0.0793	0.0789	0.0781	0.0798	0.0787	0.0790
0.4600	0.0797	0.0791	0.0794	0.0791	0.0782	0.0800	0.0788	0.0792
0.4700	0.0798	0.0792	0.0795	0.0792	0.0784	0.0801	0.0789	0.0793
0.4800	0.0799	0.0793	0.0796	0.0793	0.0785	0.0803	0.0791	0.0794
0.4900	0.0801	0.0794	0.0798	0.0794	0.0786	0.0804	0.0792	0.0795
0.5000	0.0802	0.0796	0.0799	0.0795	0.0787	0.0805	0.0793	0.0796
0.5100	0.0803	0.0797	0.0800	0.0796	0.0788	0.0807	0.0794	0.0798
0.5200	0.0805	0.0798	0.0802	0.0798	0.0789	0.0808	0.0795	0.0799
0.5300	0.0806	0.0799	0.0803	0.0799	0.0791	0.0809	0.0797	0.0800
0.5400	0.0807	0.0801	0.0804	0.0800	0.0792	0.0810	0.0798	0.0801
0.5500	0.0808	0.0802	0.0805	0.0802	0.0793	0.0811	0.0799	0.0802
0.5600	0.0810	0.0804	0.0807	0.0803	0.0794	0.0813	0.0801	0.0804
0.5700	0.0811	0.0805	0.0808	0.0804	0.0796	0.0814	0.0802	0.0805
0.5800	0.0813	0.0806	0.0809	0.0805	0.0797	0.0815	0.0803	0.0806
0.5900	0.0814	0.0807	0.0811	0.0807	0.0798	0.0816	0.0804	0.0808
0.6000	0.0815	0.0809	0.0812	0.0808	0.0800	0.0817	0.0805	0.0809
0.6100	0.0817	0.0810	0.0813	0.0810	0.0801	0.0819	0.0807	0.0810
0.6200	0.0818	0.0811	0.0814	0.0811	0.0802	0.0821	0.0808	0.0812
0.6300	0.0820	0.0813	0.0815	0.0812	0.0804	0.0822	0.0810	0.0813
0.6400	0.0821	0.0814	0.0816	0.0814	0.0805	0.0823	0.0811	0.0814
0.6500	0.0823	0.0816	0.0818	0.0814	0.0806	0.0824	0.0812	0.0816
0.6600	0.0824	0.0817	0.0819	0.0816	0.0808	0.0825	0.0813	0.0817
0.6700	0.0826	0.0818	0.0821	0.0817	0.0809	0.0827	0.0814	0.0819
0.6800	0.0827	0.0819	0.0822	0.0819	0.0809	0.0829	0.0816	0.0820
0.6900	0.0829	0.0821	0.0823	0.0820	0.0811	0.0830	0.0817	0.0822
0.7000	0.0830	0.0822	0.0825	0.0821	0.0813	0.0832	0.0819	0.0823
0.7100	0.0831	0.0824	0.0826	0.0823	0.0814	0.0833	0.0820	0.0824
0.7200	0.0833	0.0825	0.0828	0.0824	0.0815	0.0835	0.0821	0.0825
0.7300	0.0834	0.0826	0.0829	0.0826	0.0816	0.0836	0.0823	0.0827
0.7400	0.0835	0.0827	0.0830	0.0827	0.0817	0.0837	0.0824	0.0828
0.7500	0.0837	0.0829	0.0832	0.0828	0.0819	0.0838	0.0825	0.0829
0.7600	0.0838	0.0830	0.0833	0.0830	0.0820	0.0840	0.0827	0.0831
0.7700	0.0839	0.0831	0.0834	0.0831	0.0822	0.0842	0.0828	0.0832
0.7800	0.0841	0.0833	0.0835	0.0833	0.0823	0.0843	0.0829	0.0834
0.7900	0.0842	0.0834	0.0837	0.0834	0.0825	0.0844	0.0830	0.0835
0.8000	0.0843	0.0836	0.0838	0.0836	0.0826	0.0845	0.0832	0.0836
0.8100	0.0845	0.0837	0.0840	0.0837	0.0827	0.0847	0.0833	0.0837
0.8200	0.0847	0.0838	0.0841	0.0839	0.0829	0.0848	0.0835	0.0839
0.8300	0.0848	0.0839	0.0842	0.0841	0.0830	0.0850	0.0836	0.0841
0.8400	0.0849	0.0840	0.0844	0.0842	0.0831	0.0851	0.0838	0.0842
0.8500	0.0851	0.0842	0.0845	0.0844	0.0833	0.0853	0.0839	0.0844
0.8600	0.0852	0.0843	0.0846	0.0845	0.0834	0.0854	0.0841	0.0845
0.8700	0.0853	0.0845	0.0847	0.0846	0.0836	0.0856	0.0842	0.0846
0.8800	0.0855	0.0846	0.0849	0.0848	0.0838	0.0857	0.0843	0.0848
0.8900	0.0856	0.0848	0.0850	0.0850	0.0839	0.0859	0.0845	0.0849
0.9000	0.0858	0.0849	0.0852	0.0852	0.0840	0.0860	0.0846	0.0850
0.9100	0.0859	0.0851	0.0853	0.0853	0.0842	0.0861	0.0848	0.0852
0.9200	0.0861	0.0852	0.0855	0.0855	0.0843	0.0862	0.0849	0.0853
0.9300	0.0863	0.0854	0.0856	0.0856	0.0845	0.0864	0.0851	0.0855
0.9400	0.0864	0.0855	0.0857	0.0858	0.0847	0.0865	0.0852	0.0857
0.9500	0.0866	0.0857	0.0859	0.0859	0.0849	0.0866	0.0854	0.0858
0.9600	0.0867	0.0859	0.0860	0.0860	0.0850	0.0867	0.0856	0.0860
0.9700	0.0868	0.0860	0.0862	0.0861	0.0851	0.0869	0.0857	0.0861
0.9800	0.0871	0.0862	0.0864	0.0863	0.0853	0.0871	0.0859	0.0863
0.9900	0.0872	0.0863	0.0865	0.0864	0.0855	0.0872	0.0860	0.0864
1.0000	0.0874	0.0864	0.0867	0.0866	0.0857	0.0873	0.0862	0.0866
1.0100	0.0875	0.0866	0.0869	0.0867	0.0858	0.0874	0.0863	0.0867
1.0200	0.0877	0.0867	0.0871	0.0869	0.0860	0.0876	0.0865	0.0869
1.0300	0.0878	0.0868	0.0872	0.0870	0.0861	0.0877	0.0866	0.0870
1.0400	0.0880	0.0870	0.0874	0.0872	0.0863	0.0879	0.0868	0.0872
1.0500	0.0881	0.0872	0.0875	0.0873	0.0864	0.0880	0.0870	0.0873
1.0600	0.0883	0.0873	0.0877	0.0875	0.0866	0.0882	0.0872	0.0875
1.0700	0.0885	0.0875	0.0879	0.0877	0.0868	0.0884	0.0873	0.0876
1.0800	0.0886	0.0876	0.0880	0.0878	0.0869	0.0885	0.0875	0.0877
1.0900	0.0888	0.0877	0.0882	0.0880	0.0871	0.0886	0.0877	0.0879
1.1000	0.0889	0.0879	0.0883	0.0881	0.0872	0.0888	0.0879	0.0881
1.1100	0.0891	0.0881	0.0885	0.0883	0.0873	0.0889	0.0880	0.0882
1.1200	0.0892	0.0882	0.0886	0.0885	0.0875	0.0891	0.0881	0.0884
1.1300	0.0894	0.0884	0.0888	0.0887	0.0876	0.0893	0.0883	0.0885
1.1400	0.0896	0.0885	0.0889	0.0889	0.0877	0.0895	0.0885	0.0887
1.1500	0.0897	0.0886	0.0891	0.0890	0.0879	0.0896	0.0887	0.0889
1.1600	0.0898	0.0888	0.0892	0.0892	0.0881	0.0898	0.0888	0.0890
1.1700	0.0900	0.0889	0.0894	0.0894	0.0883	0.0899	0.0889	0.0892
1.1800	0.0902	0.0891	0.0895	0.0895	0.0884	0.0901	0.0891	0.0893
1.1900	0.0903	0.0893	0.0897	0.0896	0.0886	0.0903	0.0892	0.0895
1.2000	0.0905	0.0894	0.0899	0.0898	0.0887	0.0905	0.0893	0.0897
1.2100	0.0907	0.0896	0.0901	0.0899	0.0888	0.0907	0.0895	0.0898
1.2200	0.0909	0.0897	0.0902	0.0901	0.0890	0.0908	0.0897	0.0900
1.2300	0.0910	0.0899	0.0904	0.0902	0.0892	0.0910	0.0898	0.0901
1.2400	0.0912	0.0901	0.0905	0.0904	0.0893	0.0912	0.0900	0.0903
1.2500	0.0914	0.0902	0.0906	0.0906	0.0896	0.0913	0.0902	0.0904
1.2600	0.0915	0.0904	0.0908	0.0907	0.0898	0.0914	0.0903	0.0906
1.2700	0.0917	0.0906	0.0910	0.0909	0.0900	0.0916	0.0904	0.0907
1.2800	0.0919	0.0908	0.0912	0.0911	0.0901	0.0917	0.0906	0.0909
1.2900	0.0921	0.0909	0.0913	0.0913	0.0903	0.0919	0.0907	0.0911
1.3000	0.0922	0.0911	0.0915	0.0915	0.0905	0.0921	0.0909	0.0912
1.3100	0.0924	0.0912	0.0916	0.0916	0.0906	0.0922	0.0911	0.0913
1.3200	0.0925	0.0914	0.0918	0.0918	0.0908	0.0924	0.0912	0.0915
1.3300	0.0927	0.0916	0.0920	0.0920	0.0910	0.0926	0.0914	0.0917
1.3400	0.0928	0.0917	0.0922	0.0921	0.0911	0.0927	0.0915	0.0919
1.3500	0.0930	0.0919	0.0924	0.0923	0.0914	0.0929	0.0917	0.0920
1.3600	0.0932	0.0921	0.0926	0.0925	0.0915	0.0931	0.0919	0.0922
1.3700	0.0933	0.0923	0.0927	0.0927	0.0917	0.0932	0.0920	0.0924
1.3800	0.0935	0.0924	0.0929	0.0928	0.0918	0.0934	0.0921	0.0926
1.3900	0.0936	0.0926	0.0930	0.0930	0.0920	0.0935	0.0923	0.0928
1.4000	0.0938	0.0927	0.0932	0.0931	0.0921	0.0937	0.0924	0.0929
1.4100	0.0939	0.0929	0.0934	0.0933	0.0923	0.0939	0.0926	0.0932
1.4200	0.0941	0.0930	0.0935	0.0935	0.0925	0.0941	0.0928	0.0933
1.4300	0.0943	0.0932	0.0937	0.0937	0.0926	0.0943	0.0930	0.0935
1.4400	0.0944	0.0934	0.0939	0.0939	0.0928	0.0944	0.0932	0.0937
1.4500	0.0947	0.0935	0.0940	0.0940	0.0930	0.0946	0.0933	0.0938
1.4600	0.0948	0.0937	0.0943	0.0942	0.0931	0.0948	0.0935	0.0940
1.4700	0.0950	0.0939	0.0945	0.0943	0.0933	0.0950	0.0937	0.0942
1.4800	0.0952	0.0941	0.0947	0.0945	0.0935	0.0952	0.0939	0.0944
1.4900	0.0954	0.0943	0.0948	0.0948	0.0936	0.0953	0.0940	0.0946
1.5000	0.0955	0.0944	0.0950	0.0950	0.0937	0.0955	0.0941	0.0947
1.5100	0.0957	0.0946	0.0952	0.0951	0.0939	0.0957	0.0943	0.0948
1.5200	0.0959	0.0948	0.0953	0.0953	0.0941	0.0958	0.0945	0.0950
1.5300	0.0962	0.0950	0.0955	0.0955	0.0943	0.0960	0.0947	0.0952
1.5400	0.0964	0.0952	0.0957	0.0957	0.0945	0.0962	0.0949	0.0953
1.5500	0.0966	0.0953	0.0959	0.0959	0.0947	0.0964	0.0951	0.0955
1.5600	0.0968	0.0954	0.0961	0.0961	0.0949	0.0966	0.0952	0.0957
1.5700	0.0970	0.0956	0.0963	0.0963	0.0951	0.0968	0.0954	0.0958
1.5800	0.0972	0.0958	0.0965	0.0964	0.0953	0.0970	0.0957	0.0961
1.5900	0.0974	0.0960	0.0966	0.0967	0.0956	0.0972	0.0959	0.0962
1.6000	0.0976	0.0962	0.0968	0.0968	0.0958	0.0974	0.0960	0.0964
1.6100	0.0977	0.0964	0.0970	0.0970	0.0960	0.0975	0.0962	0.0966
1.6200	0.0979	0.0967	0.0972	0.0972	0.0962	0.0977	0.0963	0.0968
1.6300	0.0981	0.0969	0.0974	0.0974	0.0964	0.0979	0.0965	0.0970
1.6400	0.0983	0.0971	0.0976	0.0976	0.0966	0.0981	0.0967	0.0972
1.6500	0.0985	0.0973	0.0978	0.0978	0.0968	0.0982	0.0969	0.0974
1.6600	0.0987	0.0975	0.0980	0.0980	0.0969	0.0984	0.0971	0.0976
1.6700	0.0989	0.0977	0.0981	0.0981	0.0971	0.0986	0.0973	0.0978
1.6800	0.0990	0.0979	0.0983	0.0983	0.0973	0.0988	0.0975	0.0981
1.6900	0.0992	0.0981	0.0985	0.0985	0.0975	0.0990	0.0977	0.0982
1.7000	0.0995	0.0983	0.0986	0.0987	0.0977	0.0992	0.0979	0.0984
1.7100	0.0996	0.0985	0.0988	0.0989	0.0979	0.0994	0.0980	0.0986
1.7200	0.0998	0.0987	0.0990	0.0991	0.0981	0.0996	0.0982	0.0987
1.7300	0.1000	0.0988	0.0992	0.0993	0.0982	0.0998	0.0984	0.0989
1.7400	0.1002	0.0991	0.0993	0.0996	0.0984	0.1000	0.0986	0.0991
1.7500	0.1004	0.0992	0.0996	0.0997	0.0986	0.1002	0.0988	0.0993
1.7600	0.1006	0.0994	0.0998	0.0999	0.0988	0.1004	0.0990	0.0994
1.7700	0.1008	0.0996	0.1000	0.1001	0.0990	0.1006	0.0992	0.0996
1.7800	0.1011	0.0998	0.1001	0.1003	0.0992	0.1008	0.0994	0.0998
1.7900	0.1013	0.1001	0.1003	0.1005	0.0993	0.1009	0.0996	0.1001
1.8000	0.1015	0.1003	0.1006	0.1008	0.0996	0.1011	0.0998	0.1003
1.8100	0.1017	0.1004	0.1008	0.1010	0.0998	0.1013	0.1000	0.1005
1.8200	0.1020	0.1006	0.1010	0.1012	0.1000	0.1015	0.1002	0.1007
1.8300	0.1022	0.1008	0.1013	0.1014	0.1002	0.1017	0.1003	0.1009
1.8400	0.1024	0.1011	0.1015	0.1017	0.1003	0.1019	0.1005	0.1011
1.8500	0.1026	0.1013	0.1017	0.1019	0.1005	0.1021	0.1007	0.1013
1.8600	0.1028	0.1014	0.1020	0.1021	0.1006	0.1024	0.1009	0.1015
1.8700	0.1030	0.1016	0.1022	0.1023	0.1008	0.1026	0.1011	0.1016
1.8800	0.1032	0.1018	0.1024	0.1025	0.1010	0.1029	0.1013	0.1019
1.8900	0.1034	0.1020	0.1026	0.1027	0.1013	0.1031	0.1015	0.1020
1.9000	0.1036	0.1022	0.1028	0.1029	0.1015	0.1033	0.1017	0.1023
1.9100	0.1038	0.1024	0.1031	0.1031	0.1017	0.1035	0.1019	0.1025
1.9200	0.1040	0.1026	0.1033	0.1033	0.1019	0.1037	0.1021	0.1027
1.9300	0.1042	0.1029	0.1036	0.1035	0.1022	0.1040	0.1023	0.1029
1.9400	0.1044	0.1030	0.1038	0.1038	0.1024	0.1041	0.1025	0.1031
1.9500	0.1046	0.1032	0.1039	0.1040	0.1025	0.1044	0.1027	0.1033
1.9600	0.1048	0.1035	0.1042	0.1042	0.1028	0.1046	0.1029	0.1035
1.9700	0.1051	0.1037	0.1044	0.1044	0.1030	0.1048	0.1031	0.1037
1.9800	0.1053	0.1039	0.1046	0.1046	0.1032	0.1051	0.1032	0.1040
1.9900	0.1055	0.1041	0.1048	0.1048	0.1034	0.1053	0.1035	0.1042
2.0000	0.1057	0.1043	0.1050	0.1050	0.1036	0.1055	0.1037	0.1045
2.0100	0.1059	0.1045	0.1052	0.1053	0.1039	0.1058	0.1039	0.1047
2.0200	0.1061	0.1047	0.1054	0.1055	0.1041	0.1059	0.1042	0.1049
2.0300	0.1063	0.1050	0.1056	0.1058	0.1044	0.1061	0.1044	0.1052
2.0400	0.1065	0.1052	0.1058	0.1060	0.1046	0.1063	0.1046	0.1053
2.0500	0.1067	0.1055	0.1061	0.1062	0.1049	0.1066	0.1048	0.1055
2.0600	0.1069	0.1057	0.1064	0.1064	0.1051	0.1068	0.1050	0.1057
2.0700	0.1072	0.1059	0.1066	0.1067	0.1054	0.1070	0.1052	0.1060
2.0800	0.1074	0.1061	0.1068	0.1069	0.1056	0.1073	0.1055	0.1063
2.0900	0.1076	0.1064	0.1071	0.1070	0.1058	0.1075	0.1057	0.1065
2.1000	0.1079	0.1066	0.1073	0.1073	0.1060	0.1077	0.1059	0.1067
2.1100	0.1081	0.1068	0.1076	0.1075	0.1063	0.1080	0.1062	0.1069
2.1200	0.1084	0.1070	0.1078	0.1077	0.1065	0.1082	0.1064	0.1071
2.1300	0.1086	0.1072	0.1081	0.1080	0.1067	0.1085	0.1066	0.1074
2.1400	0.1088	0.1074	0.1083	0.1081	0.1070	0.1088	0.1069	0.1076
2.1500	0.1090	0.1076	0.1086	0.1083	0.1072	0.1091	0.1072	0.1078
2.1600	0.1092	0.1078	0.1088	0.1085	0.1074	0.1093	0.1074	0.1080
2.1700	0.1095	0.1081	0.1090	0.1087	0.1076	0.1096	0.1076	0.1083
2.1800	0.1097	0.1083	0.1093	0.1089	0.1079	0.1099	0.1079	0.1085
2.1900	0.1099	0.1086	0.1095	0.1092	0.1081	0.1101	0.1081	0.1087
2.2000	0.1101	0.1088	0.1097	0.1094	0.1083	0.1103	0.1084	0.1090
2.2100	0.1103	0.1091	0.1100	0.1096	0.1085	0.1105	0.1086	0.1093
2.2200	0.1105	0.1094	0.1102	0.1098	0.1088	0.1107	0.1089	0.1095
2.2300	0.1107	0.1096	0.1105	0.1100	0.1090	0.1110	0.1091	0.1097
2.2400	0.1109	0.1098	0.1107	0.1103	0.1093	0.1113	0.1093	0.1100
2.2500	0.1111	0.1101	0.1110	0.1106	0.1096	0.1115	0.1096	0.1102
2.2600	0.1114	0.1103	0.1112	0.1108	0.1098	0.1118	0.1097	0.1105
2.2700	0.1116	0.1105	0.1114	0.1110	0.1101	0.1121	0.1100	0.1107
2.2800	0.1119	0.1108	0.1118	0.1113	0.1103	0.1123	0.1102	0.1109
2.2900	0.1121	0.1110	0.1120	0.1115	0.1105	0.1125	0.1105	0.1113
2.3000	0.1122	0.1113	0.1122	0.1117	0.1108	0.1128	0.1107	0.1116
2.3100	0.1125	0.1116	0.1125	0.1119	0.1110	0.1130	0.1110	0.1118
2.3200	0.1127	0.1118	0.1128	0.1122	0.1112	0.1132	0.1113	0.1121
2.3300	0.1129	0.1121	0.1131	0.1124	0.1115	0.1134	0.1116	0.1123
2.3400	0.1131	0.1124	0.1134	0.1126	0.1117	0.1137	0.1119	0.1126
2.3500	0.1133	0.1126	0.1136	0.1130	0.1119	0.1140	0.1121	0.1129
2.3600	0.1135	0.1128	0.1138	0.1132	0.1122	0.1142	0.1124	0.1131
2.3700	0.1138	0.1131	0.1141	0.1135	0.1124	0.1145	0.1127	0.1134
2.3800	0.1141	0.1133	0.1143	0.1138	0.1127	0.1147	0.1129	0.1136
2.3900	0.1144	0.1136	0.1146	0.1140	0.1130	0.1149	0.1131	0.1138
2.4000	0.1147	0.1139	0.1148	0.1143	0.1132	0.1152	0.1134	0.1141
2.4100	0.1149	0.1141	0.1152	0.1145	0.1135	0.1155	0.1136	0.1143
2.4200	0.1152	0.1144	0.1154	0.1148	0.1138	0.1157	0.1138	0.1146
2.4300	0.1155	0.1146	0.1157	0.1150	0.1140	0.1160	0.1141	0.1149
2.4400	0.1157	0.1148	0.1159	0.1153	0.1143	0.1163	0.1143	0.1152
2.4500	0.1160	0.1151	0.1163	0.1155	0.1145	0.1165	0.1146	0.1154
2.4600	0.1163	0.1153	0.1166	0.1158	0.1148	0.1167	0.1148	0.1156
2.4700	0.1166	0.1156	0.1168	0.1161	0.1151	0.1170	0.1151	0.1159
2.4800	0.1168	0.1159	0.1172	0.1163	0.1154	0.1173	0.1154	0.1161
2.4900	0.1171	0.1161	0.1174	0.1166	0.1156	0.1176	0.1156	0.1164
2.5000	0.1173	0.1164	0.1177	0.1168	0.1159	0.1179	0.1159	0.1167
2.5100	0.1176	0.1166	0.1179	0.1171	0.1162	0.1182	0.1162	0.1169
2.5200	0.1179	0.1169	0.1181	0.1174	0.1164	0.1184	0.1165	0.1172
2.5300	0.1182	0.1171	0.1184	0.1177	0.1167	0.1187	0.1168	0.1175
2.5400	0.1185	0.1174	0.1187	0.1180	0.1169	0.1190	0.1170	0.1178
2.5500	0.1187	0.1177	0.1190	0.1182	0.1172	0.1193	0.1173	0.1181
2.5600	0.1190	0.1180	0.1193	0.1184	0.1175	0.1196	0.1176	0.1184
2.5700	0.1193	0.1183	0.1195	0.1187	0.1178	0.1199	0.1178	0.1187
2.5800	0.1196	0.1186	0.1199	0.1189	0.1181	0.1202	0.1181	0.1190
2.5900	0.1200	0.1188	0.1202	0.1192	0.1184	0.1205	0.1183	0.1192
2.6000	0.1203	0.1191	0.1205	0.1195	0.1187	0.1208	0.1186	0.1195
2.6100	0.1206	0.1195	0.1208	0.1198	0.1190	0.1210	0.1189	0.1198
2.6200	0.1208	0.1197	0.1211	0.1201	0.1192	0.1213	0.1192	0.1201
2.6300	0.1210	0.1200	0.1214	0.1204	0.1195	0.1216	0.1195	0.1203
2.6400	0.1213	0.1202	0.1217	0.1207	0.1199	0.1219	0.1198	0.1206
2.6500	0.1216	0.1205	0.1220	0.1209	0.1202	0.1222	0.1201	0.1209
2.6600	0.1219	0.1208	0.1223	0.1212	0.1205	0.1225	0.1204	0.1211
2.6700	0.1222	0.1211	0.1226	0.1215	0.1208	0.1228	0.1208	0.1214
2.6800	0.1225	0.1215	0.1229	0.1218	0.1210	0.1231	0.1211	0.1217
2.6900	0.1228	0.1218	0.1232	0.1221	0.1214	0.1234	0.1214	0.1220
2.7000	0.1231	0.1221	0.1235	0.1223	0.1217	0.1237	0.1217	0.1223
2.7100	0.1233	0.1224	0.1238	0.1227	0.1220	0.1240	0.1221	0.1226
2.7200	0.1236	0.1228	0.1241	0.1230	0.1224	0.1243	0.1224	0.1229
2.7300	0.1239	0.1231	0.1245	0.1233	0.1227	0.1246	0.1228	0.1232
2.7400	0.1242	0.1234	0.1247	0.1236	0.1230	0.1249	0.1231	0.1236
2.7500	0.1245	0.1237	0.1251	0.1239	0.1234	0.1252	0.1234	0.1239
2.7600	0.1248	0.1239	0.1254	0.1243	0.1237	0.1255	0.1236	0.1242
2.7700	0.1251	0.1242	0.1257	0.1246	0.1240	0.1257	0.1239	0.1245
2.7800	0.1254	0.1245	0.1260	0.1249	0.1243	0.1261	0.1243	0.1247
2.7900	0.1257	0.1249	0.1264	0.1252	0.1246	0.1264	0.1247	0.1251
2.8000	0.1261	0.1252	0.1267	0.1255	0.1249	0.1267	0.1249	0.1255
2.8100	0.1264	0.1255	0.1270	0.1258	0.1252	0.1271	0.1252	0.1258
2.8200	0.1267	0.1258	0.1273	0.1261	0.1255	0.1274	0.1256	0.1262
2.8300	0.1271	0.1262	0.1276	0.1265	0.1259	0.1277	0.1259	0.1265
2.8400	0.1275	0.1265	0.1280	0.1268	0.1263	0.1280	0.1263	0.1268
2.8500	0.1278	0.1269	0.1283	0.1272	0.1266	0.1284	0.1266	0.1271
2.8600	0.1280	0.1272	0.1285	0.1275	0.1269	0.1287	0.1269	0.1275
2.8700	0.1284	0.1275	0.1289	0.1278	0.1273	0.1290	0.1272	0.1278
2.8800	0.1286	0.1278	0.1292	0.1281	0.1275	0.1294	0.1275	0.1281
2.8900	0.1290	0.1281	0.1295	0.1286	0.1279	0.1297	0.1279	0.1285
2.9000	0.1293	0.1284	0.1299	0.1288	0.1282	0.1300	0.1282	0.1288
2.9100	0.1296	0.1287	0.1302	0.1293	0.1286	0.1304	0.1285	0.1291
2.9200	0.1299	0.1290	0.1306	0.1296	0.1289	0.1307	0.1289	0.1295
2.9300	0.1302	0.1293	0.1309	0.1299	0.1293	0.1311	0.1292	0.1298
2.9400	0.1305	0.1297	0.1313	0.1303	0.1296	0.1315	0.1295	0.1301
2.9500	0.1309	0.1300	0.1316	0.1306	0.1299	0.1318	0.1298	0.1304
2.9600	0.1312	0.1304	0.1320	0.1309	0.1303	0.1322	0.1302	0.1308
2.9700	0.1315	0.1308	0.1323	0.1312	0.1306	0.1326	0.1305	0.1312
2.9800	0.1319	0.1311	0.1328	0.1316	0.1309	0.1328	0.1308	0.1315
2.9900	0.1322	0.1314	0.1331	0.1320	0.1313	0.1332	0.1312	0.1319
3.0000	0.1326	0.1317	0.1334	0.1323	0.1316	0.1335	0.1315	0.1323
3.0100	0.1329	0.1321	0.1338	0.1327	0.1320	0.1339	0.1319	0.1326
3.0200	0.1333	0.1324	0.1342	0.1331	0.1323	0.1342	0.1323	0.1329
3.0300	0.1338	0.1327	0.1345	0.1335	0.1326	0.1345	0.1327	0.1332
3.0400	0.1341	0.1331	0.1348	0.1339	0.1330	0.1349	0.1331	0.1336
3.0500	0.1345	0.1335	0.1352	0.1342	0.1334	0.1353	0.1335	0.1340
3.0600	0.1348	0.1338	0.1356	0.1346	0.1338	0.1356	0.1339	0.1344
3.0700	0.1352	0.1342	0.1359	0.1349	0.1341	0.1360	0.1342	0.1348
3.0800	0.1356	0.1346	0.1362	0.1353	0.1345	0.1364	0.1346	0.1351
3.0900	0.1360	0.1350	0.1366	0.1356	0.1349	0.1368	0.1350	0.1354
3.1000	0.1364	0.1353	0.1370	0.1360	0.1354	0.1372	0.1354	0.1358
3.1100	0.1367	0.1357	0.1374	0.1363	0.1358	0.1375	0.1357	0.1362
3.1200	0.1371	0.1361	0.1378	0.1367	0.1361	0.1379	0.1361	0.1366
3.1300	0.1375	0.1364	0.1382	0.1372	0.1365	0.1382	0.1365	0.1370
3.1400	0.1379	0.1368	0.1385	0.1376	0.1369	0.1387	0.1369	0.1373
3.1500	0.1383	0.1373	0.1389	0.1379	0.1373	0.1391	0.1373	0.1377
3.1600	0.1387	0.1376	0.1393	0.1384	0.1376	0.1394	0.1377	0.1382
3.1700	0.1392	0.1380	0.1398	0.1387	0.1380	0.1398	0.1381	0.1386
3.1800	0.1396	0.1385	0.1402	0.1392	0.1384	0.1402	0.1384	0.1390
3.1900	0.1399	0.1389	0.1406	0.1395	0.1388	0.1406	0.1388	0.1393
3.2000	0.1403	0.1393	0.1411	0.1399	0.1392	0.1409	0.1391	0.1398
3.2100	0.1406	0.1397	0.1414	0.1403	0.1396	0.1413	0.1395	0.1402
3.2200	0.1411	0.1401	0.1418	0.1407	0.1400	0.1417	0.1399	0.1406
3.2300	0.1415	0.1404	0.1422	0.1411	0.1403	0.1421	0.1403	0.1411
3.2400	0.1420	0.1407	0.1426	0.1415	0.1407	0.1424	0.1406	0.1415
3.2500	0.1423	0.1411	0.1430	0.1420	0.1412	0.1428	0.1410	0.1419
3.2600	0.1427	0.1415	0.1435	0.1424	0.1416	0.1432	0.1414	0.1422
3.2700	0.1430	0.1419	0.1440	0.1429	0.1420	0.1437	0.1419	0.1425
3.2800	0.1435	0.1423	0.1443	0.1433	0.1424	0.1441	0.1423	0.1429
3.2900	0.1439	0.1427	0.1447	0.1437	0.1427	0.1445	0.1427	0.1433
3.3000	0.1442	0.1432	0.1451	0.1441	0.1431	0.1449	0.1431	0.1437
3.3100	0.1447	0.1436	0.1455	0.1446	0.1435	0.1452	0.1435	0.1441
3.3200	0.1451	0.1441	0.1459	0.1451	0.1439	0.1456	0.1439	0.1445
3.3300	0.1455	0.1445	0.1463	0.1455	0.1443	0.1461	0.1444	0.1449
3.3400	0.1460	0.1449	0.1467	0.1459	0.1448	0.1465	0.1449	0.1453
3.3500	0.1464	0.1453	0.1472	0.1464	0.1453	0.1469	0.1453	0.1457
3.3600	0.1468	0.1458	0.1476	0.1468	0.1457	0.1473	0.1457	0.1461
3.3700	0.1472	0.1462	0.1480	0.1473	0.1462	0.1477	0.1461	0.1466
3.3800	0.1476	0.1466	0.1484	0.1477	0.1467	0.1481	0.1466	0.1470
3.3900	0.1480	0.1470	0.1489	0.1481	0.1471	0.1485	0.1471	0.1474
3.4000	0.1485	0.1475	0.1494	0.1487	0.1475	0.1488	0.1475	0.1479
3.4100	0.1490	0.1479	0.1498	0.1491	0.1479	0.1492	0.1480	0.1483
3.4200	0.1494	0.1483	0.1503	0.1495	0.1484	0.1496	0.1485	0.1488
3.4300	0.1498	0.1488	0.1508	0.1500	0.1488	0.1500	0.1489	0.1492
3.4400	0.1503	0.1492	0.1512	0.1505	0.1493	0.1504	0.1493	0.1497
3.4500	0.1507	0.1497	0.1516	0.1509	0.1498	0.1509	0.1498	0.1501
3.4600	0.1511	0.1502	0.1520	0.1514	0.1502	0.1513	0.1502	0.1506
3.4700	0.1516	0.1507	0.1524	0.1518	0.1508	0.1517	0.1508	0.1511
3.4800	0.1520	0.1511	0.1530	0.1523	0.1512	0.1522	0.1512	0.1516
3.4900	0.1525	0.1516	0.1535	0.1528	0.1517	0.1526	0.1517	0.1520
3.5000	0.1530	0.1520	0.1540	0.1533	0.1522	0.1531	0.1522	0.1525
3.5100	0.1535	0.1525	0.1544	0.1538	0.1527	0.1535	0.1527	0.1529
3.5200	0.1541	0.1530	0.1548	0.1542	0.1531	0.1540	0.1532	0.1534
3.5300	0.1544	0.1534	0.1553	0.1547	0.1536	0.1545	0.1536	0.1539
3.5400	0.1548	0.1539	0.1558	0.1551	0.1542	0.1549	0.1540	0.1544
3.5500	0.1552	0.1544	0.1562	0.1557	0.1546	0.1554	0.1545	0.1549
3.5600	0.1557	0.1549	0.1566	0.1562	0.1551	0.1558	0.1550	0.1555
3.5700	0.1562	0.1554	0.1570	0.1566	0.1555	0.1563	0.1555	0.1559
3.5800	0.1566	0.1559	0.1576	0.1571	0.1559	0.1568	0.1560	0.1563
3.5900	0.1571	0.1564	0.1580	0.1576	0.1563	0.1573	0.1565	0.1568
3.6000	0.1576	0.1570	0.1585	0.1581	0.1568	0.1578	0.1571	0.1572
3.6100	0.1580	0.1575	0.1590	0.1586	0.1573	0.1583	0.1576	0.1576
3.6200	0.1585	0.1581	0.1594	0.1590	0.1577	0.1587	0.1581	0.1580
3.6300	0.1591	0.1586	0.1599	0.1596	0.1583	0.1593	0.1586	0.1585
3.6400	0.1596	0.1591	0.1604	0.1600	0.1588	0.1598	0.1591	0.1591
3.6500	0.1602	0.1595	0.1609	0.1605	0.1594	0.1603	0.1595	0.1596
3.6600	0.1607	0.1601	0.1615	0.1609	0.1599	0.1608	0.1600	0.1600
3.6700	0.1612	0.1606	0.1620	0.1614	0.1604	0.1613	0.1605	0.1605
3.6800	0.1618	0.1612	0.1625	0.1620	0.1609	0.1619	0.1610	0.1610
3.6900	0.1625	0.1618	0.1631	0.1626	0.1615	0.1624	0.1615	0.1615
3.7000	0.1630	0.1623	0.1636	0.1632	0.1620	0.1629	0.1621	0.1621
3.7100	0.1636	0.1628	0.1641	0.1637	0.1625	0.1636	0.1626	0.1626
3.7200	0.1641	0.1634	0.1647	0.1642	0.1629	0.1641	0.1632	0.1631
3.7300	0.1648	0.1640	0.1653	0.1647	0.1635	0.1646	0.1638	0.1637
3.7400	0.1653	0.1646	0.1659	0.1652	0.1641	0.1651	0.1642	0.1643
3.7500	0.1659	0.1651	0.1664	0.1658	0.1647	0.1657	0.1646	0.1649
3.7600	0.1664	0.1657	0.1671	0.1664	0.1652	0.1663	0.1651	0.1654
3.7700	0.1669	0.1664	0.1677	0.1668	0.1657	0.1669	0.1657	0.1660
3.7800	0.1675	0.1669	0.1682	0.1674	0.1663	0.1674	0.1663	0.1664
3.7900	0.1680	0.1674	0.1688	0.1680	0.1669	0.1679	0.1669	0.1671
3.8000	0.1685	0.1679	0.1693	0.1685	0.1674	0.1685	0.1675	0.1676
3.8100	0.1691	0.1684	0.1699	0.1691	0.1680	0.1691	0.1680	0.1682
3.8200	0.1697	0.1690	0.1705	0.1696	0.1686	0.1697	0.1686	0.1688
3.8300	0.1702	0.1695	0.1710	0.1702	0.1691	0.1703	0.1692	0.1694
3.8400	0.1708	0.1700	0.1715	0.1708	0.1697	0.1709	0.1697	0.1701
3.8500	0.1713	0.1706	0.1721	0.1714	0.1703	0.1715	0.1703	0.1706
3.8600	0.1719	0.1712	0.1726	0.1720	0.1708	0.1721	0.1709	0.1711
3.8700	0.1725	0.1718	0.1733	0.1725	0.1713	0.1727	0.1715	0.1716
3.8800	0.1731	0.1723	0.1739	0.1732	0.1720	0.1733	0.1721	0.1721
3.8900	0.1737	0.1728	0.1745	0.1737	0.1726	0.1739	0.1727	0.1726
3.9000	0.1743	0.1734	0.1751	0.1743	0.1732	0.1745	0.1733	0.1732
3.9100	0.1749	0.1740	0.1757	0.1749	0.1738	0.1751	0.1739	0.1740
3.9200	0.1755	0.1746	0.1764	0.1755	0.1745	0.1758	0.1746	0.1746
3.9300	0.1762	0.1752	0.1770	0.1760	0.1751	0.1765	0.1753	0.1753
3.9400	0.1768	0.1759	0.1777	0.1767	0.1758	0.1771	0.1759	0.1760
3.9500	0.1774	0.1764	0.1783	0.1773	0.1764	0.1777	0.1765	0.1765
3.9600	0.1780	0.1770	0.1789	0.1779	0.1771	0.1783	0.1771	0.1771
3.9700	0.1787	0.1776	0.1796	0.1786	0.1779	0.1790	0.1777	0.1777
3.9800	0.1793	0.1783	0.1802	0.1793	0.1785	0.1797	0.1783	0.1784
3.9900	0.1800	0.1789	0.1808	0.1799	0.1791	0.1803	0.1790	0.1790
4.0000	0.1808	0.1796	0.1815	0.1806	0.1798	0.1810	0.1796	0.1796
4.0100	0.1814	0.1802	0.1821	0.1812	0.1805	0.1817	0.1804	0.1803
4.0200	0.1821	0.1808	0.1827	0.1818	0.1811	0.1824	0.1811	0.1809
4.0300	0.1827	0.1815	0.1833	0.1824	0.1818	0.1830	0.1817	0.1815
4.0400	0.1834	0.1821	0.1839	0.1829	0.1824	0.1837	0.1823	0.1823
4.0500	0.1840	0.1827	0.1846	0.1836	0.1830	0.1843	0.1830	0.1830
4.0600	0.1847	0.1834	0.1853	0.1844	0.1837	0.1849	0.1837	0.1837
4.0700	0.1853	0.1842	0.1860	0.1851	0.1844	0.1856	0.1844	0.1843
4.0800	0.1860	0.1848	0.1866	0.1857	0.1850	0.1864	0.1850	0.1850
4.0900	0.1867	0.1856	0.1872	0.1864	0.1856	0.1870	0.1857	0.1857
4.1000	0.1874	0.1863	0.1878	0.1871	0.1864	0.1877	0.1863	0.1864
4.1100	0.1881	0.1870	0.1884	0.1878	0.1871	0.1884	0.1871	0.1871
4.1200	0.1890	0.1878	0.1891	0.1885	0.1878	0.1892	0.1878	0.1878
4.1300	0.1897	0.1884	0.1898	0.1892	0.1884	0.1897	0.1884	0.1885
4.1400	0.1905	0.1891	0.1905	0.1899	0.1892	0.1904	0.1891	0.1893
4.1500	0.1912	0.1898	0.1913	0.1907	0.1899	0.1911	0.1898	0.1899
4.1600	0.1920	0.1904	0.1920	0.1914	0.1907	0.1919	0.1906	0.1906
4.1700	0.1927	0.1911	0.1927	0.1921	0.1914	0.1926	0.1913	0.1914
4.1800	0.1934	0.1919	0.1935	0.1928	0.1921	0.1935	0.1921	0.1922
4.1900	0.1941	0.1926	0.1943	0.1936	0.1928	0.1942	0.1929	0.1929
4.2000	0.1949	0.1933	0.1950	0.1943	0.1936	0.1949	0.1937	0.1937
4.2100	0.1957	0.1941	0.1957	0.1951	0.1945	0.1958	0.1944	0.1945
4.2200	0.1965	0.1949	0.1964	0.1958	0.1953	0.1967	0.1952	0.1952
4.2300	0.1973	0.1957	0.1972	0.1965	0.1960	0.1975	0.1959	0.1960
4.2400	0.1980	0.1964	0.1982	0.1973	0.1968	0.1983	0.1968	0.1967
4.2500	0.1988	0.1973	0.1991	0.1981	0.1977	0.1990	0.1976	0.1975
4.2600	0.1997	0.1981	0.1998	0.1989	0.1985	0.1998	0.1985	0.1984
4.2700	0.2005	0.1990	0.2005	0.1997	0.1993	0.2006	0.1993	0.1991
4.2800	0.2014	0.1998	0.2014	0.2005	0.2000	0.2014	0.2003	0.1999
4.2900	0.2023	0.2007	0.2021	0.2013	0.2009	0.2023	0.2011	0.2007
4.3000	0.2030	0.2016	0.2030	0.2021	0.2016	0.2031	0.2019	0.2015
4.3100	0.2038	0.2024	0.2037	0.2029	0.2025	0.2040	0.2027	0.2022
4.3200	0.2046	0.2032	0.2045	0.2037	0.2032	0.2048	0.2034	0.2032
4.3300	0.2054	0.2040	0.2054	0.2044	0.2041	0.2056	0.2043	0.2040
4.3400	0.2063	0.2048	0.2061	0.2053	0.2048	0.2065	0.2051	0.2049
4.3500	0.2071	0.2057	0.2070	0.2061	0.2058	0.2073	0.2060	0.2058
4.3600	0.2079	0.2065	0.2077	0.2071	0.2066	0.2082	0.2068	0.2066
4.3700	0.2087	0.2073	0.2087	0.2079	0.2075	0.2091	0.2078	0.2075
4.3800	0.2096	0.2083	0.2096	0.2087	0.2083	0.2100	0.2086	0.2083
4.3900	0.2104	0.2093	0.2104	0.2095	0.2091	0.2107	0.2095	0.2092
4.4000	0.2113	0.2102	0.2113	0.2103	0.2100	0.2117	0.2104	0.2101
4.4100	0.2123	0.2110	0.2121	0.2112	0.2110	0.2125	0.2113	0.2110
4.4200	0.2131	0.2119	0.2130	0.2121	0.2118	0.2134	0.2123	0.2119
4.4300	0.2140	0.2128	0.2140	0.2130	0.2127	0.2143	0.2132	0.2127
4.4400	0.2149	0.2137	0.2150	0.2139	0.2137	0.2152	0.2143	0.2137
4.4500	0.2157	0.2146	0.2158	0.2149	0.2147	0.2161	0.2153	0.2147
4.4600	0.2166	0.2155	0.2167	0.2158	0.2157	0.2171	0.2162	0.2158
4.4700	0.2176	0.2164	0.2177	0.2168	0.2167	0.2181	0.2172	0.2167
4.4800	0.2186	0.2174	0.2187	0.2179	0.2178	0.2189	0.2181	0.2176
4.4900	0.2196	0.2184	0.2198	0.2188	0.2188	0.2198	0.2192	0.2185
4.5000	0.2206	0.2193	0.2208	0.2198	0.2197	0.2206	0.2201	0.2195
4.5100	0.2216	0.2204	0.2217	0.2208	0.2206	0.2216	0.2211	0.2204
4.5200	0.2226	0.2214	0.2227	0.2216	0.2216	0.2226	0.2220	0.2215
4.5300	0.2236	0.2224	0.2237	0.2225	0.2225	0.2235	0.2231	0.2225
4.5400	0.2246	0.2235	0.2246	0.2235	0.2234	0.2245	0.2240	0.2235
4.5500	0.2255	0.2245	0.2255	0.2245	0.2243	0.2256	0.2251	0.2245
4.5600	0.2265	0.2255	0.2266	0.2255	0.2253	0.2266	0.2261	0.2256
4.5700	0.2275	0.2266	0.2275	0.2265	0.2264	0.2276	0.2270	0.2265
4.5800	0.2285	0.2276	0.2286	0.2275	0.2274	0.2287	0.2280	0.2275
4.5900	0.2295	0.2286	0.2297	0.2284	0.2284	0.2297	0.2291	0.2285
4.6000	0.2305	0.2298	0.2306	0.2294	0.2295	0.2308	0.2301	0.2296
4.6100	0.2315	0.2309	0.2318	0.2305	0.2306	0.2318	0.2312	0.2307
4.6200	0.2326	0.2320	0.2328	0.2317	0.2316	0.2329	0.2323	0.2315
4.6300	0.2336	0.2331	0.2340	0.2327	0.2327	0.2339	0.2333	0.2326
4.6400	0.2346	0.2342	0.2351	0.2338	0.2338	0.2349	0.2344	0.2337
4.6500	0.2358	0.2352	0.2361	0.2348	0.2350	0.2360	0.2356	0.2349
4.6600	0.2369	0.2365	0.2373	0.2360	0.2361	0.2370	0.2366	0.2361
4.6700	0.2381	0.2375	0.2383	0.2370	0.2371	0.2381	0.2376	0.2372
4.6800	0.2392	0.2387	0.2394	0.2381	0.2381	0.2393	0.2388	0.2383
4.6900	0.2403	0.2399	0.2406	0.2393	0.2392	0.2405	0.2399	0.2393
4.7000	0.2415	0.2411	0.2417	0.2406	0.2403	0.2418	0.2411	0.2405
4.7100	0.2427	0.2423	0.2429	0.2417	0.2415	0.2429	0.2423	0.2416
4.7200	0.2440	0.2435	0.2441	0.2430	0.2427	0.2441	0.2434	0.2428
4.7300	0.2451	0.2449	0.2451	0.2441	0.2439	0.2454	0.2447	0.2440
4.7400	0.2463	0.2461	0.2463	0.2454	0.2451	0.2465	0.2459	0.2453
4.7500	0.2475	0.2472	0.2476	0.2467	0.2463	0.2477	0.2471	0.2464
4.7600	0.2487	0.2484	0.2488	0.2480	0.2475	0.2489	0.2483	0.2475
4.7700	0.2499	0.2496	0.2500	0.2491	0.2488	0.2502	0.2495	0.2488
4.7800	0.2510	0.2508	0.2512	0.2504	0.2499	0.2513	0.2508	0.2501
4.7900	0.2523	0.2521	0.2524	0.2518	0.2512	0.2526	0.2520	0.2513
4.8000	0.2535	0.2534	0.2538	0.2530	0.2525	0.2539	0.2533	0.2527
4.8100	0.2547	0.2546	0.2550	0.2541	0.2538	0.2552	0.2545	0.2540
4.8200	0.2560	0.2558	0.2562	0.2554	0.2552	0.2566	0.2560	0.2553
4.8300	0.2574	0.2569	0.2575	0.2566	0.2566	0.2579	0.2573	0.2565
4.8400	0.2589	0.2582	0.2590	0.2580	0.2579	0.2593	0.2587	0.2578
4.8500	0.2602	0.2595	0.2602	0.2593	0.2593	0.2607	0.2600	0.2591
4.8600	0.2616	0.2609	0.2615	0.2607	0.2608	0.2621	0.2612	0.2604
4.8700	0.2630	0.2622	0.2628	0.2619	0.2620	0.2635	0.2625	0.2618
4.8800	0.2643	0.2636	0.2642	0.2633	0.2633	0.2649	0.2639	0.2632
4.8900	0.2657	0.2650	0.2656	0.2647	0.2647	0.2661	0.2652	0.2646
4.9000	0.2671	0.2665	0.2670	0.2660	0.2662	0.2675	0.2667	0.2661
4.9100	0.2685	0.2680	0.2684	0.2675	0.2676	0.2689	0.2682	0.2675
4.9200	0.2698	0.2694	0.2699	0.2689	0.2691	0.2704	0.2698	0.2690
4.9300	0.2713	0.2708	0.2713	0.2704	0.2706	0.2718	0.2714	0.2705
4.9400	0.2727	0.2722	0.2729	0.2717	0.2721	0.2732	0.2729	0.2719
4.9500	0.2742	0.2738	0.2744	0.2732	0.2736	0.2746	0.2744	0.2734
4.9600	0.2756	0.2753	0.2759	0.2747	0.2752	0.2760	0.2759	0.2751
4.9700	0.2771	0.2768	0.2775	0.2762	0.2767	0.2776	0.2775	0.2766
4.9800	0.2786	0.2784	0.2789	0.2777	0.2783	0.2792	0.2790	0.2781
4.9900	0.2803	0.2800	0.2805	0.2794	0.2800	0.2807	0.2806	0.2796
5.0000	0.2818	0.2815	0.2820	0.2810	0.2816	0.2823	0.2821	0.2813
5.0100	0.2832	0.2832	0.2836	0.2825	0.2832	0.2838	0.2837	0.2829
5.0200	0.2847	0.2849	0.2853	0.2840	0.2847	0.2855	0.2853	0.2846
5.0300	0.2864	0.2865	0.2869	0.2855	0.2863	0.2871	0.2868	0.2862
5.0400	0.2879	0.2882	0.2885	0.2871	0.2880	0.2887	0.2883	0.2878
5.0500	0.2898	0.2899	0.2901	0.2888	0.2897	0.2904	0.2900	0.2896
5.0600	0.2915	0.2915	0.2917	0.2905	0.2914	0.2920	0.2916	0.2913
5.0700	0.2933	0.2932	0.2933	0.2924	0.2931	0.2937	0.2933	0.2929
5.0800	0.2950	0.2949	0.2951	0.2941	0.2947	0.2953	0.2951	0.2947
5.0900	0.2969	0.2966	0.2968	0.2959	0.2964	0.2969	0.2968	0.2965
5.1000	0.2987	0.2984	0.2984	0.2975	0.2982	0.2986	0.2988	0.2981
5.1100	0.3005	0.2999	0.3001	0.2994	0.3000	0.3004	0.3006	0.3000
5.1200	0.3024	0.3018	0.3018	0.3013	0.3018	0.3023	0.3024	0.3017
5.1300	0.3042	0.3037	0.3036	0.3031	0.3035	0.3041	0.3043	0.3036
5.1400	0.3062	0.3056	0.3054	0.3049	0.3055	0.3060	0.3062	0.3055
5.1500	0.3079	0.3074	0.3073	0.3068	0.3073	0.3077	0.3081	0.3073
5.1600	0.3098	0.3092	0.3092	0.3087	0.3094	0.3095	0.3101	0.3091
5.1700	0.3115	0.3111	0.3110	0.3105	0.3112	0.3114	0.3121	0.3111
5.1800	0.3134	0.3129	0.3127	0.3124	0.3134	0.3134	0.3140	0.3131
5.1900	0.3152	0.3148	0.3148	0.3144	0.3153	0.3154	0.3160	0.3153
5.2000	0.3172	0.3167	0.3168	0.3165	0.3175	0.3174	0.3180	0.3172
5.2100	0.3195	0.3188	0.3187	0.3185	0.3195	0.3194	0.3199	0.3192
5.2200	0.3213	0.3208	0.3207	0.3207	0.3216	0.3216	0.3220	0.3213
5.2300	0.3235	0.3229	0.3227	0.3228	0.3236	0.3237	0.3240	0.3233
5.2400	0.3255	0.3249	0.3250	0.3249	0.3258	0.3258	0.3263	0.3255
5.2500	0.3275	0.3269	0.3270	0.3269	0.3278	0.3279	0.3282	0.3276
5.2600	0.3296	0.3291	0.3291	0.3289	0.3300	0.3300	0.3305	0.3297
5.2700	0.3318	0.3313	0.3313	0.3311	0.3322	0.3322	0.3327	0.3320
5.2800	0.3339	0.3334	0.3335	0.3334	0.3345	0.3346	0.3349	0.3342
5.2900	0.3362	0.3355	0.3359	0.3357	0.3367	0.3369	0.3370	0.3363
5.3000	0.3384	0.3377	0.3382	0.3379	0.3389	0.3392	0.3393	0.3385
5.3100	0.3406	0.3401	0.3406	0.3402	0.3410	0.3413	0.3415	0.3407
5.3200	0.3427	0.3425	0.3429	0.3426	0.3434	0.3436	0.3436	0.3429
5.3300	0.3452	0.3447	0.3452	0.3449	0.3458	0.3457	0.3460	0.3454
5.3400	0.3476	0.3472	0.3476	0.3473	0.3482	0.3481	0.3483	0.3478
5.3500	0.3500	0.3497	0.3500	0.3499	0.3507	0.3506	0.3507	0.3503
5.3600	0.3525	0.3522	0.3524	0.3523	0.3530	0.3531	0.3532	0.3526
5.3700	0.3549	0.3546	0.3550	0.3547	0.3553	0.3555	0.3558	0.3552
5.3800	0.3573	0.3571	0.3576	0.3573	0.3579	0.3579	0.3584	0.3577
5.3900	0.3598	0.3597	0.3601	0.3601	0.3606	0.3605	0.3611	0.3602
5.4000	0.3622	0.3624	0.3627	0.3628	0.3634	0.3631	0.3636	0.3627
5.4100	0.3648	0.3651	0.3653	0.3655	0.3660	0.3655	0.3660	0.3653
5.4200	0.3674	0.3676	0.3679	0.3682	0.3687	0.3680	0.3688	0.3679
5.4300	0.3702	0.3702	0.3706	0.3708	0.3715	0.3708	0.3717	0.3706
5.4400	0.3732	0.3729	0.3734	0.3737	0.3743	0.3735	0.3745	0.3734
5.4500	0.3759	0.3756	0.3764	0.3763	0.3768	0.3762	0.3773	0.3763
5.4600	0.3789	0.3785	0.3792	0.3792	0.3796	0.3789	0.3801	0.3790
5.4700	0.3817	0.3815	0.3820	0.3820	0.3826	0.3818	0.3831	0.3818
5.4800	0.3846	0.3843	0.3850	0.3846	0.3856	0.3846	0.3859	0.3848
5.4900	0.3875	0.3873	0.3878	0.3877	0.3884	0.3876	0.3890	0.3878
5.5000	0.3902	0.3902	0.3906	0.3908	0.3914	0.3906	0.3919	0.3908
5.5100	0.3933	0.3931	0.3936	0.3938	0.3944	0.3935	0.3949	0.3937
5.5200	0.3965	0.3963	0.3966	0.3970	0.3975	0.3967	0.3980	0.3969
5.5300	0.3994	0.3994	0.3997	0.4003	0.4007	0.3998	0.4013	0.4001
5.5400	0.4026	0.4027	0.4027	0.4033	0.4037	0.4030	0.4043	0.4032
5.5500	0.4060	0.4058	0.4059	0.4066	0.4072	0.4062	0.4077	0.4062
5.5600	0.4092	0.4089	0.4090	0.4100	0.4105	0.4094	0.4110	0.4096
5.5700	0.4125	0.4123	0.4123	0.4134	0.4139	0.4128	0.4144	0.4128
5.5800	0.4159	0.4156	0.4155	0.4169	0.4174	0.4163	0.4179	0.4158
5.5900	0.4195	0.4191	0.4191	0.4202	0.4209	0.4198	0.4215	0.4194
5.6000	0.4229	0.4223	0.4225	0.4239	0.4244	0.4232	0.4249	0.4229
5.6100	0.4263	0.4258	0.4260	0.4275	0.4279	0.4265	0.4285	0.4265
5.6200	0.4299	0.4293	0.4296	0.4310	0.4313	0.4303	0.4322	0.4298
5.6300	0.4336	0.4330	0.4333	0.4345	0.4350	0.4337	0.4359	0.4332
5.6400	0.4372	0.4367	0.4369	0.4381	0.4385	0.4375	0.4396	0.4369
5.6500	0.4412	0.4405	0.4404	0.4419	0.4424	0.4412	0.4434	0.4404
5.6600	0.4450	0.4444	0.4441	0.4454	0.4464	0.4450	0.4472	0.4444
5.6700	0.4491	0.4481	0.4481	0.4492	0.4504	0.4488	0.4511	0.4482
5.6800	0.4530	0.4520	0.4521	0.4531	0.4543	0.4528	0.4551	0.4523
5.6900	0.4572	0.4558	0.4563	0.4575	0.4584	0.4571	0.4591	0.4562
5.7000	0.4611	0.4599	0.4603	0.4618	0.4627	0.4613	0.4635	0.4605
5.7100	0.4650	0.4640	0.4641	0.4658	0.4669	0.4655	0.4678	0.4646
5.7200	0.4690	0.4683	0.4681	0.4701	0.4712	0.4695	0.4719	0.4687
5.7300	0.4734	0.4727	0.4723	0.4745	0.4756	0.4740	0.4762	0.4730
5.7400	0.4780	0.4772	0.4766	0.4792	0.4800	0.4785	0.4805	0.4772
5.7500	0.4827	0.4816	0.4809	0.4836	0.4845	0.4829	0.4849	0.4818
5.7600	0.4873	0.4861	0.4855	0.4883	0.4891	0.4876	0.4895	0.4863
5.7700	0.4919	0.4907	0.4903	0.4928	0.4937	0.4924	0.4943	0.4909
5.7800	0.4965	0.4955	0.4952	0.4976	0.4985	0.4971	0.4991	0.4959
5.7900	0.5011	0.5003	0.4996	0.5024	0.5034	0.5022	0.5041	0.5007
5.8000	0.5062	0.5051	0.5046	0.5075	0.5085	0.5068	0.5091	0.5058
5.8100	0.5110	0.5103	0.5097	0.5126	0.5137	0.5117	0.5141	0.5106
5.8200	0.5160	0.5155	0.5147	0.5177	0.5192	0.5167	0.5191	0.5157
5.8300	0.5212	0.5205	0.5200	0.5228	0.5246	0.5219	0.5241	0.5210
5.8400	0.5266	0.5260	0.5254	0.5279	0.5301	0.5270	0.5296	0.5263
5.8500	0.5317	0.5315	0.5308	0.5332	0.5355	0.5323	0.5352	0.5316
5.8600	0.5374	0.5369	0.5361	0.5387	0.5409	0.5377	0.5406	0.5372
5.8700	0.5430	0.5427	0.5417	0.5441	0.5465	0.5431	0.5464	0.5426
5.8800	0.5487	0.5485	0.5474	0.5498	0.5523	0.5487	0.5521	0.5481
5.8900	0.5543	0.5541	0.5530	0.5556	0.5584	0.5547	0.5582	0.5540
5.9000	0.5600	0.5598	0.5585	0.5617	0.5645	0.5606	0.5640	0.5599
5.9100	0.5660	0.5657	0.5644	0.5678	0.5706	0.5665	0.5700	0.5657
5.9200	0.5724	0.5715	0.5706	0.5742	0.5768	0.5728	0.5761	0.5717
5.9300	0.5788	0.5777	0.5769	0.5804	0.5832	0.5793	0.5827	0.5782
5.9400	0.5850	0.5838	0.5833	0.5867	0.5894	0.5857	0.5891	0.5848
5.9500	0.5913	0.5907	0.5899	0.5934	0.5958	0.5923	0.5959	0.5915
5.9600	0.5982	0.5976	0.5966	0.5997	0.6025	0.5989	0.6029	0.5980
5.9700	0.6046	0.6043	0.6033	0.6062	0.6091	0.6054	0.6097	0.6047
5.9800	0.6115	0.6110	0.6100	0.6132	0.6159	0.6124	0.6168	0.6119
5.9900	0.6184	0.6178	0.6172	0.6206	0.6230	0.6193	0.6242	0.6188
6.0000	0.6258	0.6252	0.6242	0.6280	0.6304	0.6265	0.6314	0.6258
6.0100	0.6329	0.6324	0.6317	0.6355	0.6377	0.6337	0.6390	0.6331
6.0200	0.6404	0.6398	0.6391	0.6433	0.6452	0.6411	0.6465	0.6406
6.0300	0.6479	0.6473	0.6465	0.6512	0.6527	0.6488	0.6540	0.6486
6.0400	0.6556	0.6549	0.6540	0.6594	0.6608	0.6567	0.6617	0.6564
6.0500	0.6633	0.6627	0.6618	0.6674	0.6690	0.6644	0.6696	0.6640
6.0600	0.6716	0.6710	0.6696	0.6756	0.6774	0.6726	0.6778	0.6722
6.0700	0.6796	0.6797	0.6774	0.6838	0.6863	0.6809	0.6861	0.6807
6.0800	0.6880	0.6885	0.6858	0.6924	0.6950	0.6892	0.6947	0.6890
6.0900	0.6967	0.6970	0.6941	0.7010	0.7034	0.6978	0.7032	0.6975
6.1000	0.7052	0.7055	0.7026	0.7099	0.7121	0.7063	0.7119	0.7059
6.1100	0.7137	0.7141	0.7111	0.7192	0.7209	0.7151	0.7205	0.7146
6.1200	0.7226	0.7227	0.7198	0.7281	0.7298	0.7241	0.7294	0.7236
6.1300	0.7313	0.7319	0.7287	0.7372	0.7387	0.7333	0.7387	0.7327
6.1400	0.7406	0.7411	0.7379	0.7466	0.7481	0.7427	0.7479	0.7420
6.1500	0.7498	0.7504	0.7471	0.7563	0.7575	0.7522	0.7572	0.7513
6.1600	0.7594	0.7598	0.7564	0.7659	0.7669	0.7616	0.7668	0.7607
6.1700	0.7690	0.7694	0.7659	0.7760	0.7768	0.7714	0.7763	0.7703
6.1800	0.7787	0.7793	0.7754	0.7857	0.7867	0.7811	0.7860	0.7800
6.1900	0.7883	0.7891	0.7856	0.7957	0.7966	0.7907	0.7958	0.7895
6.2000	0.7980	0.7992	0.7959	0.8057	0.8068	0.8008	0.8058	0.7995
6.2100	0.8081	0.8089	0.8058	0.8155	0.8170	0.8106	0.8157	0.8098
6.2200	0.8185	0.8192	0.8160	0.8253	0.8271	0.8204	0.8258	0.8198
6.2300	0.8287	0.8290	0.8263	0.8352	0.8372	0.8303	0.8357	0.8297
6.2400	0.8389	0.8388	0.8361	0.8452	0.8474	0.8403	0.8456	0.8398
6.2500	0.8490	0.8488	0.8465	0.8551	0.8575	0.8504	0.8557	0.8496
6.2600	0.8585	0.8588	0.8563	0.8646	0.8673	0.8600	0.8657	0.8593
6.2700	0.8685	0.8689	0.8661	0.8746	0.8770	0.8702	0.8760	0.8690
6.2800	0.8781	0.8783	0.8759	0.8846	0.8865	0.8801	0.8858	0.8787
6.2900	0.8878	0.8876	0.8855	0.8940	0.8960	0.8894	0.8953	0.8885
6.3000	0.8971	0.8970	0.8951	0.9027	0.9049	0.8985	0.9045	0.8978
6.3100	0.9062	0.9061	0.9043	0.9116	0.9137	0.9077	0.9134	0.9070
6.3200	0.9147	0.9148	0.9131	0.9202	0.9221	0.9163	0.9217	0.9157
6.3300	0.9233	0.9231	0.9216	0.9283	0.9300	0.9246	0.9295	0.9240
6.3400	0.9310	0.9311	0.9298	0.9361	0.9375	0.9323	0.9376	0.9319
6.3500	0.9382	0.9386	0.9378	0.9434	0.9447	0.9394	0.9447	0.9395
6.3600	0.9455	0.9457	0.9451	0.9504	0.9514	0.9466	0.9512	0.9462
6.3700	0.9520	0.9527	0.9518	0.9565	0.9575	0.9533	0.9571	0.9528
6.3800	0.9579	0.9588	0.9579	0.9626	0.9632	0.9594	0.9630	0.9589
6.3900	0.9636	0.9646	0.9636	0.9679	0.9682	0.9650	0.9681	0.9644
6.4000	0.9689	0.9695	0.9689	0.9728	0.9727	0.9698	0.9728	0.9693
6.4100	0.9735	0.9740	0.9734	0.9770	0.9765	0.9741	0.9772	0.9739
6.4200	0.9777	0.9778	0.9774	0.9807	0.9804	0.9782	0.9812	0.9778
6.4300	0.9811	0.9816	0.9809	0.9838	0.9837	0.9817	0.9844	0.9814
6.4400	0.9842	0.9847	0.9843	0.9867	0.9866	0.9847	0.9872	0.9845
6.4500	0.9871	0.9874	0.9870	0.9893	0.9889	0.9874	0.9895	0.9872
6.4600	0.9894	0.9894	0.9894	0.9911	0.9910	0.9896	0.9915	0.9894
6.4700	0.9914	0.9915	0.9914	0.9927	0.9927	0.9916	0.9932	0.9914
6.4800	0.9931	0.9932	0.9931	0.9943	0.9942	0.9934	0.9948	0.9931
6.4900	0.9945	0.9946	0.9945	0.9955	0.9954	0.9947	0.9959	0.9945
6.5000	0.9955	0.9957	0.9956	0.9966	0.9965	0.9959	0.9968	0.9956
6.5100	0.9965	0.9967	0.9966	0.9974	0.9973	0.9967	0.9975	0.9965
6.5200	0.9973	0.9974	0.9974	0.9980	0.9979	0.9975	0.9980	0.9973
6.5300	0.9980	0.9980	0.9980	0.9985	0.9984	0.9981	0.9985	0.9979
6.5400	0.9985	0.9985	0.9984	0.9988	0.9987	0.9986	0.9988	0.9984
6.5500	0.9989	0.9988	0.9988	0.9991	0.9991	0.9989	0.9991	0.9987
6.5600	0.9991	0.9992	0.9992	0.9993	0.9994	0.9992	0.9994	0.9990
6.5700	0.9993	0.9994	0.9994	0.9995	0.9995	0.9994	0.9995	0.9993
6.5800	0.9995	0.9996	0.9995	0.9996	0.9997	0.9995	0.9996	0.9995
6.5900	0.9997	0.9997	0.9997	0.9997	0.9998	0.9997	0.9997	0.9996
6.6000	0.9998	0.9998	0.9998	0.9998	0.9999	0.9998	0.9998	0.9998
6.6100	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998
6.6200	0.9998	0.9999	0.9999	0.9999	1.0000	0.9999	0.9999	0.9999
6.6300	0.9999	0.9999	0.9999	0.9999	1.0000	0.9999	1.0000	0.9999
6.6400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.6500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	6.2603	5.0129	4.1621	4.7477	6.1975	5.9370	6.4813	6.2205	45.0191
2.0000	5.8344	4.9138	5.9588	6.4385	0.0032	5.9301	5.8893	5.9135	40.8816
3.0000	4.5910	5.6368	0.0032	6.2171	6.2595	5.0090	3.9093	6.1672	37.7932
4.0000	0.0032	6.0230	6.0663	6.3996	4.5679	6.2447	5.7562	6.0773	41.1382
5.0000	5.9922	0.0032	6.1774	6.0708	6.1363	0.0032	5.8348	5.9969	36.2150
6.0000	6.2951	6.4405	6.3960	1.5750	4.2809	5.5820	0.0032	6.2054	36.7781
7.0000	5.3106	5.8783	4.9834	6.4387	6.0143	6.4581	2.1742	6.0833	43.3410
8.0000	0.0032	6.0744	6.1114	6.2321	5.5751	0.0032	6.4430	6.0728	36.5153
9.0000	5.3488	5.1454	5.7945	6.3762	5.6170	6.1823	6.2561	5.6116	46.3318
10.0000	6.4055	3.1896	5.9261	5.8489	6.3796	6.1969	6.3326	5.5102	45.7893
11.0000	5.7702	6.3919	6.4438	6.3585	5.9529	4.5655	6.1598	6.2615	47.9042
12.0000	6.1381	0.4682	4.8219	5.5391	0.0032	6.0264	4.7952	3.3089	31.1009
13.0000	5.7402	2.4007	5.0385	0.1524	4.7584	5.1889	0.0032	0.5353	23.8177
14.0000	2.1341	1.6525	5.0723	1.7017	5.5735	4.7908	6.2743	5.9429	33.1420
15.0000	0.0033	5.3590	0.0032	6.2732	4.7012	5.5297	5.8824	6.1221	33.8739
16.0000	6.0451	4.1061	4.8224	6.4558	6.0897	6.3911	6.3187	6.3309	46.5598
17.0000	6.1133	6.2017	5.7711	0.6732	5.4722	6.0100	6.3525	0.4821	37.0761
18.0000	2.6509	3.0797	5.6069	6.2986	6.1035	6.1089	0.0032	6.4592	36.3110
19.0000	6.1623	6.2433	5.3336	5.9008	0.0032	0.0033	5.4454	5.9944	35.0863
20.0000	6.4289	5.7774	3.4871	4.0835	5.7149	5.1601	5.9920	5.9890	42.6329
21.0000	6.5026	5.8844	6.0970	5.6045	5.6062	6.2791	2.2831	4.9781	43.2349
22.0000	6.4294	6.4750	6.1516	4.7947	6.0814	6.5188	6.3657	6.4745	49.2910
23.0000	6.2652	2.9038	4.7458	5.8066	6.2271	6.4496	5.7120	5.3689	43.4790
24.0000	6.3869	4.9474	5.4747	4.5731	0.7923	5.4054	6.3836	6.1094	40.0727
25.0000	6.4817	4.9972	3.4533	6.2268	6.0011	0.0033	5.2418	6.4195	38.8246
26.0000	3.8954	3.4254	2.7900	6.1422	6.1893	5.8078	6.1413	6.3854	40.7768
27.0000	6.5317	5.7750	6.3498	5.5792	5.3577	6.3884	5.1995	6.0599	47.2412
28.0000	5.7493	0.0032	6.3369	5.4952	5.4118	5.9575	2.6243	6.3818	37.9599
29.0000	5.5694	6.4869	0.0032	5.8033	4.7249	6.4097	5.2614	6.1330	40.3919
30.0000	5.5636	5.0196	5.9093	1.4426	6.0379	5.5321	5.0482	5.5126	40.0659
31.0000	4.8695	6.4805	6.2955	3.7325	6.2962	5.6899	6.1512	6.4277	45.9430
32.0000	1.3302	6.3880	3.8443	5.8488	5.8708	5.3698	6.3343	4.5615	39.5478
33.0000	6.3615	5.3117	5.5974	6.1496	1.7570	5.5173	6.3712	6.3419	43.4077
34.0000	6.3495	6.5278	6.3405	6.3188	0.0032	6.3084	0.0032	6.0311	37.8826
35.0000	0.0032	4.1903	3.4548	5.4940	5.0331	6.3688	6.2867	5.8457	36.6766
36.0000	6.3290	5.8631	5.9807	6.2061	5.8536	6.4086	5.9873	5.3521	47.9805
37.0000	3.8949	6.2687	5.9432	6.0534	4.7151	6.0408	5.1147	0.0032	38.0339
38.0000	6.2743	1.5741	6.4309	6.3024	5.9737	6.2628	0.0032	6.4259	39.2473
39.0000	3.7909	6.2026	0.7694	5.9849	6.1875	5.8943	6.0733	6.1309	41.0337
40.0000	5.7841	6.2897	6.2952	5.8770	6.2747	5.5028	4.8553	6.1057	46.9846
41.0000	6.0631	6.0843	4.8879	5.4691	0.0032	5.8971	5.9016	5.5363	39.8426
42.0000	6.4032	0.0032	2.2081	5.8797	5.3898	5.8291	6.4578	6.2960	38.4670
43.0000	0.0032	3.8399	4.8087	2.5781	6.1458	5.9567	2.0574	5.4102	30.8000
44.0000	5.2615	3.2701	6.0511	6.4651	4.5960	5.3917	0.0032	5.9514	36.9900
45.0000	6.0254	6.3938	0.1008	5.2025	4.0653	6.1828	0.0032	5.1441	33.1179
46.0000	5.5748	6.1231	6.3463	5.3851	5.7162	5.1887	6.4125	5.8905	46.6371
47.0000	5.5896	6.2968	5.8827	2.8907	6.5153	6.0201	4.3399	5.2200	42.7550
48.0000	6.2112	5.8320	5.4131	5.9181	6.0409	6.4866	0.0032	5.8950	41.8001
49.0000	5.0321	6.1907	6.3669	5.9891	5.2685	6.4209	4.7193	5.0728	45.0603
50.0000	6.3491	6.2825	6.2219	5.1910	6.4016	0.0032	3.1084	3.7817	37.3395
51.0000	4.9687	6.0527	6.2589	6.3931	6.3545	5.6094	3.7721	4.2615	43.6708
52.0000	6.1586	1.3357	0.0032	6.2321	4.2198	6.0566	2.4553	6.0601	32.5213
53.0000	4.6767	6.4567	5.9858	6.1107	6.3985	4.3869	0.8530	3.6272	38.4955
54.0000	5.0616	6.0594	6.2869	6.1491	5.8576	5.9822	2.2153	6.2399	43.8520
55.0000	6.0378	5.2275	6.2839	6.3990	6.2135	0.0032	5.9161	5.8262	41.9073
56.0000	0.0982	5.0751	6.0528	4.6155	5.7867	6.0387	5.7230	1.5454	34.9354
57.0000	6.4857	6.1086	6.4425	0.0801	5.6980	4.1488	1.8742	5.4283	36.2662
58.0000	1.2717	3.3429	6.1722	6.5076	1.6463	2.6828	5.6340	6.1579	33.4154
59.0000	0.0032	6.2708	5.9354	6.1792	0.0032	0.0033	6.0662	4.2427	28.7040
60.0000	5.5196	6.4116	6.2527	3.6251	6.0381	6.4604	2.3766	5.6833	42.3673
61.0000	6.1334	5.7777	6.0531	3.5139	4.2092	0.4673	3.3630	6.4284	35.9461
62.0000	5.3039	5.8346	4.6198	6.1771	5.4952	5.8546	5.8157	6.4268	45.5276
63.0000	6.3841	5.4856	6.1287	5.9753	6.0016	6.4761	6.3471	0.9090	43.7074
64.0000	5.1889	5.3942	2.7793	6.3481	5.1234	5.3308	0.0032	6.4305	36.5984
65.0000	6.5396	5.1731	5.0039	5.4547	5.9120	0.0033	6.5352	5.7947	40.4165
66.0000	5.8942	6.1376	1.3069	5.7765	6.1854	6.5858	3.0421	6.1274	41.0559
67.0000	5.5728	5.8463	3.1349	6.1807	5.3870	5.6807	6.1416	4.8221	42.7661
68.0000	6.2067	6.4595	6.1043	5.2920	4.4251	6.4995	6.3897	1.9600	43.3368
69.0000	5.8644	0.0032	5.2124	5.8379	6.4562	6.2920	3.0758	5.6104	38.3525
70.0000	6.1036	0.5459	5.9400	6.3018	4.9260	5.1611	5.9921	6.5381	41.5086
71.0000	6.1826	5.7435	4.7822	5.5447	6.3024	1.7262	5.2836	6.4184	41.9836
72.0000	5.9951	0.0032	5.8410	6.3490	6.4380	5.0592	6.3418	2.3562	38.3836
73.0000	4.1579	6.3651	6.2739	5.6600	5.3976	5.9184	3.7728	6.3946	43.9403
74.0000	4.7605	6.0419	6.3504	5.4598	5.5342	5.8348	5.9000	5.7566	45.6381
75.0000	2.5259	5.6173	5.3996	4.7000	6.2138	6.1970	3.4069	4.2505	38.3111
76.0000	6.0437	6.3543	5.3779	4.9252	0.0032	5.8277	5.5143	6.2980	40.3442
77.0000	6.2398	6.2532	3.4118	4.0098	5.5966	6.4314	6.2371	0.0032	38.1830
78.0000	0.0032	5.6814	6.3135	6.1721	6.4023	6.2030	6.3284	5.7715	42.8756
79.0000	6.3382	5.8424	6.2040	6.2601	6.3547	6.0362	5.8056	4.8302	47.6714
80.0000	6.5027	6.3352	4.5152	5.9986	5.6023	6.2959	0.0032	5.8047	41.0578
81.0000	6.1730	6.4760	3.8610	5.5530	5.6699	6.0894	6.0965	5.8132	45.7321
82.0000	5.8857	6.1948	6.0873	0.0032	6.3302	6.2260	0.0032	5.3455	36.0759
83.0000	6.2427	4.1572	6.1265	5.9252	6.2352	6.3315	6.0959	6.1521	47.2663
84.0000	5.3208	5.8100	5.7490	5.4912	2.7450	4.7932	2.4890	3.2328	35.6310
85.0000	5.9499	4.7583	6.1243	5.8090	5.4082	6.4242	5.9530	5.5788	46.0057
86.0000	1.8905	0.0032	5.2302	0.0032	5.7305	6.0588	3.5927	6.1243	28.6333
87.0000	6.1830	5.7482	6.3930	6.0893	0.0032	6.3400	4.9168	6.3424	42.0160
88.0000	5.1617	5.9129	6.3052	6.0730	6.1291	6.0876	6.3451	5.2777	47.2922
89.0000	6.1158	3.4276	6.3548	6.2921	2.6440	0.0032	6.4421	6.3031	37.5827
90.0000	0.0032	0.0032	6.1259	6.4270	6.1894	6.3001	5.3730	6.2382	36.6600
91.0000	5.9899	6.4217	5.7800	6.0250	5.3963	5.2801	5.8242	5.4487	46.1658
92.0000	6.2205	4.7866	6.2118	4.4574	6.0892	6.4445	4.8152	6.3628	45.3880
93.0000	6.1302	5.9041	6.2102	0.8228	5.5933	6.1387	0.0032	6.2819	37.0845
94.0000	6.3863	4.8704	6.3096	6.2129	6.2549	5.2677	5.0994	4.8579	45.2590
95.0000	2.4351	6.3562	6.2886	6.3169	5.1329	6.1191	6.3413	6.2407	45.2307
96.0000	6.2771	6.1137	5.9832	5.3019	5.9851	5.8264	5.7397	5.4823	46.7094
97.0000	5.1932	6.1991	4.1320	6.0481	6.3689	5.9812	5.2645	5.2909	44.4780
98.0000	6.0803	5.8822	0.0032	5.4603	1.5258	5.9940	0.0032	6.2691	31.2181
99.0000	5.5337	5.2277	5.7535	5.9346	5.9976	6.2633	6.3580	4.7557	45.8242
100.0000	5.7404	6.3253	4.5538	6.0624	6.2480	5.4612	5.9123	5.8006	46.1040


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0751	0.0746	0.0748	0.0745	0.0738	0.0754	0.0742	0.0744
0.0200	0.0758	0.0752	0.0756	0.0752	0.0744	0.0761	0.0749	0.0751
0.0300	0.0766	0.0760	0.0763	0.0759	0.0752	0.0768	0.0757	0.0758
0.0400	0.0773	0.0767	0.0770	0.0767	0.0758	0.0775	0.0765	0.0764
0.0500	0.0780	0.0773	0.0778	0.0774	0.0765	0.0782	0.0772	0.0772
0.0600	0.0787	0.0781	0.0785	0.0781	0.0773	0.0789	0.0779	0.0781
0.0700	0.0794	0.0789	0.0793	0.0788	0.0780	0.0797	0.0786	0.0789
0.0800	0.0802	0.0796	0.0799	0.0795	0.0787	0.0805	0.0793	0.0797
0.0900	0.0810	0.0804	0.0807	0.0803	0.0794	0.0813	0.0801	0.0804
0.1000	0.0818	0.0811	0.0814	0.0811	0.0802	0.0820	0.0808	0.0812
0.1100	0.0827	0.0819	0.0822	0.0818	0.0809	0.0828	0.0816	0.0820
0.1200	0.0835	0.0827	0.0830	0.0826	0.0817	0.0836	0.0823	0.0828
0.1300	0.0842	0.0835	0.0837	0.0834	0.0825	0.0844	0.0831	0.0836
0.1400	0.0851	0.0842	0.0845	0.0844	0.0833	0.0853	0.0839	0.0844
0.1500	0.0859	0.0850	0.0853	0.0852	0.0842	0.0861	0.0847	0.0852
0.1600	0.0868	0.0859	0.0861	0.0861	0.0850	0.0868	0.0856	0.0860
0.1700	0.0876	0.0867	0.0870	0.0868	0.0859	0.0876	0.0864	0.0869
0.1800	0.0885	0.0875	0.0879	0.0877	0.0868	0.0884	0.0873	0.0876
0.1900	0.0893	0.0883	0.0888	0.0886	0.0876	0.0892	0.0883	0.0885
0.2000	0.0902	0.0891	0.0896	0.0895	0.0884	0.0901	0.0891	0.0893
0.2100	0.0911	0.0900	0.0904	0.0903	0.0892	0.0910	0.0899	0.0902
0.2200	0.0920	0.0909	0.0913	0.0912	0.0902	0.0918	0.0907	0.0910
0.2300	0.0928	0.0917	0.0921	0.0921	0.0911	0.0927	0.0914	0.0918
0.2400	0.0936	0.0926	0.0930	0.0929	0.0920	0.0935	0.0923	0.0928
0.2500	0.0945	0.0934	0.0939	0.0938	0.0928	0.0944	0.0931	0.0937
0.2600	0.0954	0.0942	0.0949	0.0948	0.0936	0.0953	0.0940	0.0946
0.2700	0.0964	0.0952	0.0957	0.0957	0.0946	0.0963	0.0949	0.0953
0.2800	0.0973	0.0961	0.0967	0.0966	0.0955	0.0972	0.0958	0.0962
0.2900	0.0983	0.0971	0.0976	0.0975	0.0965	0.0981	0.0966	0.0971
0.3000	0.0992	0.0980	0.0984	0.0985	0.0974	0.0990	0.0976	0.0982
0.3100	0.1002	0.0990	0.0993	0.0994	0.0983	0.0999	0.0984	0.0990
0.3200	0.1011	0.0999	0.1002	0.1004	0.0992	0.1008	0.0994	0.1000
0.3300	0.1022	0.1009	0.1013	0.1014	0.1001	0.1016	0.1004	0.1009
0.3400	0.1032	0.1017	0.1024	0.1024	0.1009	0.1028	0.1012	0.1018
0.3500	0.1041	0.1027	0.1035	0.1034	0.1020	0.1038	0.1022	0.1028
0.3600	0.1051	0.1037	0.1044	0.1043	0.1030	0.1048	0.1030	0.1038
0.3700	0.1060	0.1046	0.1053	0.1053	0.1039	0.1058	0.1040	0.1048
0.3800	0.1070	0.1056	0.1063	0.1063	0.1050	0.1068	0.1049	0.1058
0.3900	0.1080	0.1066	0.1074	0.1073	0.1060	0.1078	0.1059	0.1067
0.4000	0.1090	0.1076	0.1085	0.1083	0.1071	0.1089	0.1070	0.1078
0.4100	0.1099	0.1086	0.1095	0.1091	0.1080	0.1101	0.1080	0.1088
0.4200	0.1108	0.1097	0.1106	0.1101	0.1090	0.1111	0.1091	0.1098
0.4300	0.1117	0.1107	0.1116	0.1111	0.1101	0.1121	0.1101	0.1109
0.4400	0.1126	0.1117	0.1128	0.1120	0.1111	0.1132	0.1112	0.1120
0.4500	0.1136	0.1128	0.1138	0.1131	0.1121	0.1141	0.1123	0.1131
0.4600	0.1147	0.1138	0.1149	0.1142	0.1132	0.1151	0.1133	0.1141
0.4700	0.1158	0.1149	0.1161	0.1153	0.1143	0.1163	0.1143	0.1152
0.4800	0.1169	0.1159	0.1172	0.1164	0.1153	0.1173	0.1153	0.1162
0.4900	0.1179	0.1170	0.1183	0.1174	0.1164	0.1185	0.1165	0.1173
0.5000	0.1191	0.1181	0.1193	0.1185	0.1175	0.1197	0.1176	0.1184
0.5100	0.1204	0.1192	0.1206	0.1195	0.1186	0.1208	0.1187	0.1196
0.5200	0.1213	0.1202	0.1217	0.1206	0.1198	0.1219	0.1198	0.1207
0.5300	0.1224	0.1215	0.1229	0.1217	0.1209	0.1230	0.1209	0.1217
0.5400	0.1235	0.1227	0.1241	0.1229	0.1222	0.1241	0.1221	0.1228
0.5500	0.1246	0.1238	0.1253	0.1241	0.1234	0.1254	0.1235	0.1240
0.5600	0.1258	0.1250	0.1265	0.1252	0.1246	0.1265	0.1245	0.1252
0.5700	0.1271	0.1262	0.1276	0.1263	0.1258	0.1276	0.1257	0.1264
0.5800	0.1282	0.1273	0.1288	0.1276	0.1270	0.1289	0.1270	0.1276
0.5900	0.1294	0.1285	0.1300	0.1288	0.1281	0.1300	0.1282	0.1288
0.6000	0.1305	0.1297	0.1313	0.1301	0.1294	0.1313	0.1293	0.1300
0.6100	0.1317	0.1308	0.1325	0.1313	0.1307	0.1326	0.1306	0.1313
0.6200	0.1330	0.1321	0.1338	0.1325	0.1318	0.1338	0.1318	0.1325
0.6300	0.1341	0.1332	0.1350	0.1338	0.1331	0.1350	0.1331	0.1337
0.6400	0.1357	0.1346	0.1362	0.1351	0.1343	0.1362	0.1344	0.1350
0.6500	0.1369	0.1359	0.1375	0.1364	0.1356	0.1375	0.1357	0.1362
0.6600	0.1382	0.1371	0.1388	0.1376	0.1368	0.1388	0.1370	0.1376
0.6700	0.1396	0.1385	0.1402	0.1389	0.1382	0.1401	0.1382	0.1390
0.6800	0.1409	0.1398	0.1415	0.1404	0.1395	0.1414	0.1395	0.1404
0.6900	0.1422	0.1410	0.1429	0.1416	0.1409	0.1426	0.1408	0.1416
0.7000	0.1434	0.1423	0.1442	0.1429	0.1422	0.1439	0.1421	0.1429
0.7100	0.1447	0.1436	0.1455	0.1443	0.1435	0.1452	0.1434	0.1442
0.7200	0.1461	0.1450	0.1468	0.1457	0.1447	0.1465	0.1448	0.1454
0.7300	0.1474	0.1464	0.1483	0.1472	0.1461	0.1478	0.1462	0.1468
0.7400	0.1488	0.1476	0.1496	0.1486	0.1474	0.1491	0.1476	0.1480
0.7500	0.1501	0.1490	0.1510	0.1501	0.1489	0.1503	0.1490	0.1494
0.7600	0.1515	0.1504	0.1525	0.1514	0.1504	0.1516	0.1504	0.1509
0.7700	0.1529	0.1518	0.1538	0.1529	0.1519	0.1529	0.1518	0.1523
0.7800	0.1543	0.1533	0.1552	0.1543	0.1532	0.1542	0.1533	0.1537
0.7900	0.1555	0.1547	0.1565	0.1557	0.1547	0.1556	0.1547	0.1552
0.8000	0.1569	0.1563	0.1579	0.1572	0.1559	0.1571	0.1562	0.1565
0.8100	0.1584	0.1578	0.1593	0.1587	0.1572	0.1586	0.1577	0.1579
0.8200	0.1598	0.1592	0.1608	0.1601	0.1588	0.1599	0.1590	0.1592
0.8300	0.1614	0.1607	0.1623	0.1615	0.1604	0.1614	0.1605	0.1606
0.8400	0.1629	0.1624	0.1638	0.1630	0.1617	0.1630	0.1618	0.1621
0.8500	0.1647	0.1639	0.1653	0.1644	0.1632	0.1645	0.1632	0.1636
0.8600	0.1662	0.1654	0.1668	0.1660	0.1647	0.1660	0.1649	0.1650
0.8700	0.1678	0.1670	0.1684	0.1675	0.1661	0.1676	0.1663	0.1665
0.8800	0.1691	0.1685	0.1701	0.1691	0.1677	0.1691	0.1678	0.1681
0.8900	0.1706	0.1701	0.1716	0.1706	0.1693	0.1707	0.1694	0.1697
0.9000	0.1721	0.1715	0.1732	0.1720	0.1707	0.1725	0.1709	0.1711
0.9100	0.1736	0.1729	0.1748	0.1735	0.1723	0.1740	0.1726	0.1728
0.9200	0.1754	0.1744	0.1763	0.1750	0.1740	0.1756	0.1743	0.1744
0.9300	0.1771	0.1761	0.1779	0.1765	0.1755	0.1772	0.1757	0.1760
0.9400	0.1788	0.1776	0.1795	0.1780	0.1773	0.1788	0.1773	0.1776
0.9500	0.1803	0.1790	0.1812	0.1797	0.1789	0.1804	0.1788	0.1793
0.9600	0.1819	0.1806	0.1827	0.1813	0.1806	0.1821	0.1806	0.1809
0.9700	0.1835	0.1823	0.1843	0.1830	0.1823	0.1837	0.1822	0.1825
0.9800	0.1852	0.1841	0.1859	0.1846	0.1838	0.1854	0.1838	0.1842
0.9900	0.1869	0.1858	0.1875	0.1862	0.1854	0.1870	0.1855	0.1858
1.0000	0.1885	0.1875	0.1889	0.1880	0.1871	0.1887	0.1873	0.1875
1.0100	0.1903	0.1891	0.1907	0.1897	0.1889	0.1903	0.1890	0.1891
1.0200	0.1921	0.1908	0.1924	0.1914	0.1906	0.1918	0.1906	0.1909
1.0300	0.1939	0.1925	0.1940	0.1930	0.1922	0.1937	0.1924	0.1926
1.0400	0.1957	0.1941	0.1958	0.1947	0.1940	0.1957	0.1942	0.1945
1.0500	0.1975	0.1960	0.1977	0.1964	0.1958	0.1975	0.1960	0.1963
1.0600	0.1993	0.1978	0.1994	0.1981	0.1976	0.1993	0.1977	0.1980
1.0700	0.2011	0.1996	0.2012	0.2000	0.1994	0.2012	0.1996	0.1998
1.0800	0.2029	0.2015	0.2031	0.2018	0.2012	0.2031	0.2014	0.2016
1.0900	0.2046	0.2034	0.2049	0.2036	0.2031	0.2049	0.2032	0.2034
1.1000	0.2064	0.2052	0.2066	0.2053	0.2049	0.2067	0.2051	0.2052
1.1100	0.2082	0.2070	0.2085	0.2071	0.2066	0.2086	0.2068	0.2071
1.1200	0.2100	0.2088	0.2103	0.2088	0.2084	0.2104	0.2087	0.2092
1.1300	0.2119	0.2109	0.2122	0.2106	0.2102	0.2122	0.2107	0.2110
1.1400	0.2139	0.2127	0.2140	0.2125	0.2119	0.2139	0.2127	0.2128
1.1500	0.2158	0.2147	0.2160	0.2144	0.2139	0.2159	0.2147	0.2147
1.1600	0.2178	0.2167	0.2179	0.2162	0.2158	0.2178	0.2165	0.2165
1.1700	0.2197	0.2185	0.2199	0.2182	0.2180	0.2197	0.2183	0.2185
1.1800	0.2217	0.2205	0.2219	0.2201	0.2199	0.2216	0.2203	0.2204
1.1900	0.2235	0.2224	0.2239	0.2219	0.2219	0.2235	0.2223	0.2224
1.2000	0.2254	0.2244	0.2258	0.2238	0.2239	0.2255	0.2244	0.2243
1.2100	0.2275	0.2266	0.2278	0.2258	0.2260	0.2275	0.2265	0.2263
1.2200	0.2294	0.2286	0.2297	0.2277	0.2278	0.2294	0.2285	0.2281
1.2300	0.2313	0.2307	0.2317	0.2296	0.2299	0.2314	0.2304	0.2301
1.2400	0.2333	0.2329	0.2337	0.2315	0.2319	0.2335	0.2323	0.2322
1.2500	0.2353	0.2350	0.2358	0.2336	0.2339	0.2356	0.2344	0.2342
1.2600	0.2375	0.2370	0.2378	0.2359	0.2359	0.2375	0.2363	0.2364
1.2700	0.2395	0.2390	0.2400	0.2379	0.2378	0.2396	0.2384	0.2386
1.2800	0.2416	0.2410	0.2421	0.2400	0.2399	0.2417	0.2405	0.2408
1.2900	0.2438	0.2432	0.2443	0.2421	0.2421	0.2438	0.2426	0.2429
1.3000	0.2459	0.2454	0.2463	0.2442	0.2442	0.2459	0.2446	0.2448
1.3100	0.2480	0.2476	0.2484	0.2466	0.2462	0.2480	0.2468	0.2470
1.3200	0.2501	0.2497	0.2505	0.2487	0.2483	0.2501	0.2489	0.2493
1.3300	0.2522	0.2519	0.2528	0.2510	0.2503	0.2523	0.2512	0.2514
1.3400	0.2543	0.2542	0.2550	0.2532	0.2526	0.2544	0.2533	0.2535
1.3500	0.2566	0.2565	0.2571	0.2552	0.2549	0.2566	0.2554	0.2558
1.3600	0.2587	0.2586	0.2594	0.2572	0.2571	0.2587	0.2576	0.2581
1.3700	0.2611	0.2608	0.2616	0.2593	0.2594	0.2612	0.2598	0.2601
1.3800	0.2633	0.2629	0.2638	0.2615	0.2617	0.2635	0.2621	0.2624
1.3900	0.2657	0.2651	0.2661	0.2637	0.2640	0.2659	0.2644	0.2647
1.4000	0.2678	0.2673	0.2683	0.2660	0.2662	0.2681	0.2666	0.2670
1.4100	0.2701	0.2696	0.2705	0.2682	0.2685	0.2703	0.2688	0.2692
1.4200	0.2724	0.2720	0.2730	0.2706	0.2707	0.2725	0.2712	0.2716
1.4300	0.2747	0.2743	0.2754	0.2729	0.2730	0.2749	0.2737	0.2740
1.4400	0.2770	0.2767	0.2777	0.2750	0.2752	0.2773	0.2761	0.2763
1.4500	0.2793	0.2793	0.2800	0.2774	0.2776	0.2795	0.2786	0.2787
1.4600	0.2818	0.2816	0.2823	0.2798	0.2801	0.2818	0.2809	0.2812
1.4700	0.2841	0.2840	0.2845	0.2821	0.2826	0.2842	0.2834	0.2838
1.4800	0.2865	0.2863	0.2869	0.2844	0.2850	0.2867	0.2857	0.2861
1.4900	0.2889	0.2888	0.2895	0.2868	0.2874	0.2890	0.2882	0.2885
1.5000	0.2913	0.2912	0.2918	0.2893	0.2898	0.2915	0.2906	0.2908
1.5100	0.2939	0.2935	0.2942	0.2917	0.2922	0.2939	0.2930	0.2932
1.5200	0.2964	0.2959	0.2965	0.2942	0.2946	0.2962	0.2956	0.2957
1.5300	0.2988	0.2984	0.2990	0.2969	0.2970	0.2986	0.2980	0.2983
1.5400	0.3013	0.3011	0.3013	0.2993	0.2995	0.3012	0.3005	0.3008
1.5500	0.3038	0.3035	0.3035	0.3018	0.3020	0.3035	0.3030	0.3034
1.5600	0.3062	0.3061	0.3061	0.3044	0.3045	0.3059	0.3054	0.3059
1.5700	0.3088	0.3085	0.3087	0.3072	0.3070	0.3085	0.3081	0.3084
1.5800	0.3114	0.3109	0.3111	0.3097	0.3097	0.3109	0.3107	0.3111
1.5900	0.3139	0.3136	0.3137	0.3122	0.3123	0.3135	0.3131	0.3137
1.6000	0.3163	0.3160	0.3163	0.3148	0.3149	0.3160	0.3157	0.3162
1.6100	0.3190	0.3186	0.3193	0.3174	0.3175	0.3185	0.3183	0.3188
1.6200	0.3216	0.3213	0.3219	0.3199	0.3203	0.3215	0.3209	0.3215
1.6300	0.3243	0.3241	0.3243	0.3225	0.3227	0.3241	0.3236	0.3242
1.6400	0.3269	0.3268	0.3269	0.3250	0.3256	0.3268	0.3262	0.3269
1.6500	0.3294	0.3294	0.3296	0.3279	0.3283	0.3294	0.3288	0.3295
1.6600	0.3323	0.3320	0.3323	0.3306	0.3312	0.3322	0.3315	0.3322
1.6700	0.3350	0.3346	0.3351	0.3332	0.3339	0.3349	0.3340	0.3348
1.6800	0.3377	0.3373	0.3380	0.3358	0.3366	0.3379	0.3368	0.3375
1.6900	0.3404	0.3402	0.3407	0.3386	0.3393	0.3407	0.3396	0.3400
1.7000	0.3431	0.3430	0.3435	0.3413	0.3422	0.3435	0.3421	0.3427
1.7100	0.3459	0.3458	0.3464	0.3440	0.3450	0.3462	0.3449	0.3454
1.7200	0.3486	0.3486	0.3493	0.3470	0.3477	0.3487	0.3477	0.3482
1.7300	0.3515	0.3513	0.3522	0.3498	0.3505	0.3517	0.3507	0.3511
1.7400	0.3543	0.3543	0.3549	0.3528	0.3533	0.3544	0.3538	0.3538
1.7500	0.3572	0.3571	0.3577	0.3556	0.3562	0.3572	0.3566	0.3566
1.7600	0.3601	0.3600	0.3606	0.3584	0.3590	0.3599	0.3595	0.3596
1.7700	0.3628	0.3628	0.3635	0.3614	0.3618	0.3629	0.3623	0.3627
1.7800	0.3657	0.3658	0.3665	0.3644	0.3648	0.3657	0.3650	0.3656
1.7900	0.3686	0.3688	0.3692	0.3671	0.3677	0.3683	0.3680	0.3686
1.8000	0.3716	0.3717	0.3723	0.3701	0.3705	0.3712	0.3709	0.3716
1.8100	0.3746	0.3745	0.3751	0.3731	0.3732	0.3742	0.3737	0.3746
1.8200	0.3772	0.3773	0.3781	0.3760	0.3762	0.3770	0.3768	0.3776
1.8300	0.3803	0.3804	0.3811	0.3790	0.3790	0.3796	0.3797	0.3807
1.8400	0.3835	0.3834	0.3841	0.3820	0.3820	0.3828	0.3828	0.3836
1.8500	0.3867	0.3865	0.3871	0.3851	0.3851	0.3857	0.3857	0.3867
1.8600	0.3895	0.3895	0.3900	0.3881	0.3881	0.3889	0.3888	0.3896
1.8700	0.3925	0.3925	0.3932	0.3912	0.3911	0.3918	0.3917	0.3926
1.8800	0.3954	0.3955	0.3962	0.3940	0.3943	0.3949	0.3948	0.3958
1.8900	0.3984	0.3986	0.3993	0.3971	0.3973	0.3981	0.3980	0.3987
1.9000	0.4016	0.4018	0.4023	0.4000	0.4004	0.4011	0.4011	0.4016
1.9100	0.4047	0.4049	0.4055	0.4030	0.4034	0.4042	0.4043	0.4044
1.9200	0.4077	0.4080	0.4085	0.4062	0.4064	0.4073	0.4074	0.4074
1.9300	0.4109	0.4109	0.4115	0.4095	0.4096	0.4102	0.4104	0.4106
1.9400	0.4142	0.4139	0.4146	0.4127	0.4126	0.4134	0.4136	0.4137
1.9500	0.4171	0.4170	0.4178	0.4159	0.4157	0.4167	0.4169	0.4166
1.9600	0.4201	0.4199	0.4208	0.4190	0.4188	0.4198	0.4201	0.4198
1.9700	0.4233	0.4231	0.4240	0.4222	0.4218	0.4230	0.4232	0.4230
1.9800	0.4265	0.4260	0.4273	0.4254	0.4250	0.4262	0.4262	0.4262
1.9900	0.4295	0.4291	0.4306	0.4286	0.4281	0.4295	0.4295	0.4294
2.0000	0.4328	0.4322	0.4338	0.4319	0.4314	0.4327	0.4327	0.4328
2.0100	0.4361	0.4353	0.4368	0.4351	0.4345	0.4361	0.4359	0.4361
2.0200	0.4393	0.4385	0.4400	0.4382	0.4378	0.4393	0.4391	0.4394
2.0300	0.4427	0.4417	0.4432	0.4411	0.4410	0.4424	0.4425	0.4424
2.0400	0.4460	0.4449	0.4464	0.4442	0.4443	0.4456	0.4459	0.4456
2.0500	0.4493	0.4484	0.4497	0.4476	0.4475	0.4487	0.4491	0.4488
2.0600	0.4526	0.4516	0.4528	0.4509	0.4510	0.4520	0.4524	0.4524
2.0700	0.4561	0.4549	0.4558	0.4542	0.4544	0.4551	0.4556	0.4558
2.0800	0.4595	0.4582	0.4591	0.4574	0.4575	0.4585	0.4591	0.4587
2.0900	0.4629	0.4619	0.4626	0.4606	0.4608	0.4617	0.4626	0.4620
2.1000	0.4663	0.4652	0.4658	0.4640	0.4642	0.4649	0.4660	0.4655
2.1100	0.4697	0.4685	0.4695	0.4672	0.4677	0.4683	0.4692	0.4689
2.1200	0.4730	0.4720	0.4729	0.4703	0.4712	0.4717	0.4726	0.4723
2.1300	0.4765	0.4753	0.4761	0.4740	0.4746	0.4751	0.4760	0.4755
2.1400	0.4798	0.4788	0.4793	0.4771	0.4780	0.4784	0.4795	0.4791
2.1500	0.4832	0.4822	0.4828	0.4808	0.4816	0.4820	0.4828	0.4823
2.1600	0.4867	0.4855	0.4862	0.4843	0.4851	0.4853	0.4862	0.4856
2.1700	0.4899	0.4890	0.4895	0.4878	0.4884	0.4889	0.4897	0.4889
2.1800	0.4932	0.4925	0.4929	0.4914	0.4919	0.4922	0.4933	0.4922
2.1900	0.4967	0.4957	0.4963	0.4949	0.4953	0.4957	0.4967	0.4956
2.2000	0.5002	0.4993	0.4998	0.4984	0.4986	0.4994	0.5003	0.4989
2.2100	0.5037	0.5029	0.5035	0.5021	0.5022	0.5027	0.5036	0.5024
2.2200	0.5072	0.5064	0.5068	0.5057	0.5059	0.5060	0.5070	0.5058
2.2300	0.5108	0.5100	0.5103	0.5091	0.5092	0.5096	0.5102	0.5094
2.2400	0.5144	0.5137	0.5138	0.5125	0.5127	0.5132	0.5136	0.5130
2.2500	0.5180	0.5173	0.5171	0.5161	0.5162	0.5167	0.5172	0.5168
2.2600	0.5215	0.5207	0.5209	0.5196	0.5198	0.5202	0.5206	0.5204
2.2700	0.5249	0.5245	0.5244	0.5231	0.5233	0.5236	0.5241	0.5238
2.2800	0.5282	0.5279	0.5280	0.5265	0.5268	0.5270	0.5275	0.5274
2.2900	0.5316	0.5317	0.5314	0.5302	0.5305	0.5304	0.5310	0.5307
2.3000	0.5353	0.5354	0.5351	0.5336	0.5340	0.5340	0.5347	0.5344
2.3100	0.5387	0.5391	0.5387	0.5373	0.5379	0.5374	0.5382	0.5381
2.3200	0.5424	0.5427	0.5421	0.5409	0.5414	0.5409	0.5416	0.5415
2.3300	0.5460	0.5463	0.5458	0.5443	0.5451	0.5446	0.5453	0.5451
2.3400	0.5496	0.5500	0.5496	0.5477	0.5487	0.5483	0.5489	0.5487
2.3500	0.5534	0.5536	0.5530	0.5512	0.5523	0.5520	0.5524	0.5523
2.3600	0.5570	0.5571	0.5566	0.5547	0.5560	0.5555	0.5559	0.5558
2.3700	0.5607	0.5608	0.5605	0.5586	0.5593	0.5592	0.5595	0.5595
2.3800	0.5644	0.5645	0.5641	0.5621	0.5630	0.5628	0.5629	0.5632
2.3900	0.5681	0.5682	0.5677	0.5655	0.5666	0.5666	0.5666	0.5667
2.4000	0.5717	0.5717	0.5714	0.5693	0.5701	0.5702	0.5704	0.5704
2.4100	0.5754	0.5754	0.5749	0.5730	0.5737	0.5740	0.5741	0.5742
2.4200	0.5790	0.5789	0.5785	0.5765	0.5773	0.5774	0.5780	0.5779
2.4300	0.5824	0.5824	0.5822	0.5801	0.5812	0.5811	0.5814	0.5816
2.4400	0.5858	0.5861	0.5858	0.5838	0.5849	0.5847	0.5852	0.5854
2.4500	0.5895	0.5897	0.5895	0.5873	0.5883	0.5885	0.5889	0.5890
2.4600	0.5931	0.5935	0.5933	0.5909	0.5921	0.5922	0.5927	0.5928
2.4700	0.5966	0.5971	0.5970	0.5945	0.5958	0.5960	0.5961	0.5964
2.4800	0.6002	0.6009	0.6007	0.5983	0.5994	0.5996	0.5998	0.6004
2.4900	0.6038	0.6046	0.6043	0.6020	0.6031	0.6031	0.6035	0.6041
2.5000	0.6076	0.6083	0.6078	0.6056	0.6067	0.6069	0.6071	0.6078
2.5100	0.6112	0.6122	0.6116	0.6093	0.6103	0.6106	0.6109	0.6117
2.5200	0.6149	0.6157	0.6153	0.6130	0.6140	0.6141	0.6143	0.6153
2.5300	0.6184	0.6194	0.6189	0.6165	0.6179	0.6178	0.6178	0.6192
2.5400	0.6220	0.6227	0.6225	0.6202	0.6215	0.6215	0.6217	0.6230
2.5500	0.6256	0.6265	0.6261	0.6241	0.6252	0.6252	0.6254	0.6268
2.5600	0.6291	0.6302	0.6298	0.6279	0.6289	0.6289	0.6293	0.6305
2.5700	0.6326	0.6338	0.6334	0.6314	0.6324	0.6325	0.6333	0.6343
2.5800	0.6363	0.6374	0.6371	0.6351	0.6360	0.6361	0.6370	0.6379
2.5900	0.6401	0.6413	0.6407	0.6387	0.6398	0.6397	0.6406	0.6417
2.6000	0.6437	0.6448	0.6445	0.6423	0.6434	0.6433	0.6443	0.6455
2.6100	0.6474	0.6486	0.6482	0.6460	0.6472	0.6469	0.6480	0.6492
2.6200	0.6509	0.6523	0.6519	0.6498	0.6508	0.6506	0.6516	0.6530
2.6300	0.6545	0.6559	0.6555	0.6536	0.6545	0.6543	0.6553	0.6567
2.6400	0.6582	0.6597	0.6590	0.6575	0.6584	0.6580	0.6591	0.6603
2.6500	0.6619	0.6633	0.6625	0.6613	0.6621	0.6617	0.6630	0.6642
2.6600	0.6656	0.6671	0.6662	0.6651	0.6658	0.6654	0.6667	0.6679
2.6700	0.6695	0.6707	0.6697	0.6687	0.6695	0.6690	0.6704	0.6716
2.6800	0.6732	0.6743	0.6738	0.6725	0.6732	0.6728	0.6738	0.6753
2.6900	0.6769	0.6780	0.6774	0.6762	0.6767	0.6765	0.6774	0.6790
2.7000	0.6809	0.6817	0.6810	0.6800	0.6803	0.6801	0.6810	0.6826
2.7100	0.6845	0.6855	0.6847	0.6837	0.6840	0.6838	0.6848	0.6864
2.7200	0.6881	0.6892	0.6883	0.6874	0.6875	0.6875	0.6882	0.6899
2.7300	0.6917	0.6927	0.6920	0.6908	0.6912	0.6912	0.6920	0.6934
2.7400	0.6953	0.6963	0.6955	0.6945	0.6947	0.6950	0.6955	0.6969
2.7500	0.6988	0.7000	0.6990	0.6983	0.6983	0.6988	0.6987	0.7003
2.7600	0.7024	0.7036	0.7026	0.7019	0.7019	0.7022	0.7023	0.7040
2.7700	0.7060	0.7072	0.7060	0.7055	0.7053	0.7058	0.7058	0.7076
2.7800	0.7095	0.7110	0.7095	0.7092	0.7088	0.7092	0.7094	0.7110
2.7900	0.7130	0.7146	0.7135	0.7131	0.7126	0.7127	0.7130	0.7145
2.8000	0.7165	0.7182	0.7173	0.7165	0.7160	0.7165	0.7165	0.7181
2.8100	0.7201	0.7219	0.7208	0.7203	0.7196	0.7201	0.7202	0.7214
2.8200	0.7237	0.7254	0.7243	0.7238	0.7233	0.7237	0.7238	0.7249
2.8300	0.7273	0.7291	0.7277	0.7274	0.7268	0.7272	0.7271	0.7284
2.8400	0.7308	0.7324	0.7314	0.7309	0.7303	0.7309	0.7307	0.7319
2.8500	0.7343	0.7360	0.7348	0.7344	0.7337	0.7344	0.7344	0.7357
2.8600	0.7379	0.7395	0.7382	0.7378	0.7371	0.7381	0.7379	0.7389
2.8700	0.7412	0.7430	0.7415	0.7413	0.7408	0.7415	0.7415	0.7423
2.8800	0.7447	0.7463	0.7449	0.7449	0.7443	0.7450	0.7447	0.7460
2.8900	0.7481	0.7496	0.7482	0.7485	0.7478	0.7484	0.7481	0.7493
2.9000	0.7518	0.7529	0.7515	0.7519	0.7514	0.7517	0.7517	0.7527
2.9100	0.7549	0.7563	0.7547	0.7553	0.7547	0.7551	0.7552	0.7561
2.9200	0.7583	0.7596	0.7580	0.7588	0.7582	0.7585	0.7588	0.7597
2.9300	0.7619	0.7628	0.7615	0.7624	0.7617	0.7620	0.7619	0.7631
2.9400	0.7653	0.7661	0.7648	0.7658	0.7649	0.7653	0.7653	0.7667
2.9500	0.7687	0.7696	0.7683	0.7691	0.7686	0.7685	0.7687	0.7701
2.9600	0.7720	0.7731	0.7717	0.7723	0.7720	0.7719	0.7720	0.7736
2.9700	0.7753	0.7764	0.7750	0.7760	0.7752	0.7751	0.7754	0.7771
2.9800	0.7787	0.7796	0.7781	0.7794	0.7786	0.7785	0.7786	0.7804
2.9900	0.7822	0.7829	0.7814	0.7827	0.7817	0.7819	0.7820	0.7836
3.0000	0.7857	0.7863	0.7847	0.7858	0.7851	0.7852	0.7853	0.7869
3.0100	0.7888	0.7893	0.7881	0.7889	0.7883	0.7886	0.7885	0.7901
3.0200	0.7921	0.7925	0.7914	0.7921	0.7916	0.7919	0.7920	0.7934
3.0300	0.7952	0.7958	0.7946	0.7953	0.7950	0.7952	0.7953	0.7965
3.0400	0.7986	0.7991	0.7978	0.7985	0.7983	0.7984	0.7986	0.7999
3.0500	0.8018	0.8022	0.8008	0.8018	0.8016	0.8017	0.8019	0.8029
3.0600	0.8051	0.8054	0.8041	0.8053	0.8048	0.8049	0.8050	0.8063
3.0700	0.8083	0.8087	0.8074	0.8084	0.8081	0.8080	0.8082	0.8094
3.0800	0.8112	0.8118	0.8106	0.8114	0.8114	0.8113	0.8113	0.8125
3.0900	0.8144	0.8148	0.8138	0.8145	0.8146	0.8142	0.8145	0.8157
3.1000	0.8175	0.8178	0.8169	0.8176	0.8178	0.8175	0.8176	0.8189
3.1100	0.8208	0.8207	0.8201	0.8205	0.8208	0.8207	0.8207	0.8218
3.1200	0.8237	0.8238	0.8229	0.8236	0.8242	0.8235	0.8238	0.8251
3.1300	0.8266	0.8269	0.8258	0.8266	0.8272	0.8265	0.8270	0.8279
3.1400	0.8296	0.8301	0.8287	0.8296	0.8303	0.8296	0.8300	0.8309
3.1500	0.8328	0.8331	0.8316	0.8324	0.8332	0.8325	0.8332	0.8340
3.1600	0.8357	0.8363	0.8345	0.8353	0.8364	0.8352	0.8361	0.8371
3.1700	0.8388	0.8392	0.8376	0.8384	0.8393	0.8381	0.8391	0.8400
3.1800	0.8418	0.8422	0.8405	0.8412	0.8422	0.8408	0.8418	0.8430
3.1900	0.8448	0.8451	0.8432	0.8440	0.8450	0.8436	0.8447	0.8459
3.2000	0.8480	0.8480	0.8462	0.8467	0.8479	0.8465	0.8475	0.8486
3.2100	0.8508	0.8509	0.8490	0.8496	0.8508	0.8493	0.8504	0.8513
3.2200	0.8539	0.8538	0.8520	0.8526	0.8539	0.8522	0.8531	0.8540
3.2300	0.8566	0.8566	0.8549	0.8554	0.8566	0.8549	0.8561	0.8566
3.2400	0.8592	0.8594	0.8576	0.8583	0.8593	0.8577	0.8587	0.8594
3.2500	0.8621	0.8623	0.8605	0.8611	0.8618	0.8605	0.8616	0.8620
3.2600	0.8647	0.8650	0.8633	0.8639	0.8644	0.8633	0.8642	0.8648
3.2700	0.8675	0.8676	0.8661	0.8666	0.8671	0.8661	0.8669	0.8673
3.2800	0.8703	0.8702	0.8690	0.8692	0.8698	0.8688	0.8695	0.8701
3.2900	0.8727	0.8729	0.8718	0.8718	0.8725	0.8714	0.8720	0.8729
3.3000	0.8753	0.8756	0.8746	0.8745	0.8752	0.8742	0.8745	0.8754
3.3100	0.8779	0.8783	0.8771	0.8772	0.8777	0.8768	0.8771	0.8780
3.3200	0.8805	0.8810	0.8798	0.8797	0.8801	0.8793	0.8797	0.8806
3.3300	0.8829	0.8837	0.8824	0.8822	0.8825	0.8821	0.8822	0.8829
3.3400	0.8855	0.8862	0.8849	0.8846	0.8850	0.8846	0.8845	0.8853
3.3500	0.8881	0.8887	0.8871	0.8870	0.8874	0.8871	0.8870	0.8876
3.3600	0.8907	0.8910	0.8896	0.8894	0.8898	0.8896	0.8896	0.8901
3.3700	0.8931	0.8933	0.8920	0.8918	0.8923	0.8920	0.8920	0.8925
3.3800	0.8956	0.8957	0.8944	0.8942	0.8949	0.8943	0.8944	0.8951
3.3900	0.8977	0.8981	0.8969	0.8967	0.8972	0.8968	0.8966	0.8975
3.4000	0.9002	0.9003	0.8991	0.8989	0.8994	0.8991	0.8988	0.8998
3.4100	0.9023	0.9027	0.9014	0.9012	0.9018	0.9014	0.9011	0.9022
3.4200	0.9045	0.9050	0.9038	0.9036	0.9041	0.9036	0.9033	0.9044
3.4300	0.9067	0.9073	0.9060	0.9059	0.9064	0.9059	0.9056	0.9065
3.4400	0.9089	0.9093	0.9082	0.9082	0.9085	0.9081	0.9079	0.9088
3.4500	0.9111	0.9114	0.9103	0.9104	0.9107	0.9102	0.9101	0.9110
3.4600	0.9131	0.9136	0.9124	0.9128	0.9129	0.9123	0.9122	0.9131
3.4700	0.9151	0.9157	0.9146	0.9150	0.9153	0.9145	0.9142	0.9152
3.4800	0.9170	0.9178	0.9166	0.9172	0.9174	0.9166	0.9163	0.9172
3.4900	0.9191	0.9197	0.9187	0.9193	0.9194	0.9186	0.9184	0.9193
3.5000	0.9212	0.9217	0.9208	0.9213	0.9215	0.9206	0.9204	0.9214
3.5100	0.9231	0.9235	0.9228	0.9232	0.9234	0.9226	0.9224	0.9235
3.5200	0.9251	0.9256	0.9247	0.9251	0.9255	0.9245	0.9244	0.9255
3.5300	0.9270	0.9276	0.9266	0.9271	0.9275	0.9265	0.9264	0.9274
3.5400	0.9290	0.9294	0.9284	0.9290	0.9294	0.9284	0.9285	0.9290
3.5500	0.9307	0.9311	0.9302	0.9308	0.9313	0.9300	0.9304	0.9309
3.5600	0.9325	0.9329	0.9322	0.9326	0.9332	0.9320	0.9323	0.9328
3.5700	0.9342	0.9349	0.9340	0.9345	0.9350	0.9339	0.9341	0.9346
3.5800	0.9358	0.9365	0.9357	0.9363	0.9369	0.9356	0.9358	0.9364
3.5900	0.9377	0.9382	0.9377	0.9379	0.9385	0.9374	0.9375	0.9382
3.6000	0.9394	0.9398	0.9394	0.9396	0.9402	0.9392	0.9393	0.9400
3.6100	0.9411	0.9416	0.9411	0.9413	0.9418	0.9409	0.9408	0.9417
3.6200	0.9427	0.9431	0.9427	0.9431	0.9435	0.9425	0.9425	0.9434
3.6300	0.9443	0.9447	0.9443	0.9447	0.9451	0.9441	0.9441	0.9450
3.6400	0.9460	0.9463	0.9460	0.9464	0.9465	0.9457	0.9458	0.9466
3.6500	0.9475	0.9478	0.9475	0.9481	0.9480	0.9472	0.9473	0.9483
3.6600	0.9490	0.9493	0.9489	0.9496	0.9497	0.9486	0.9488	0.9499
3.6700	0.9506	0.9508	0.9506	0.9511	0.9512	0.9502	0.9502	0.9513
3.6800	0.9521	0.9522	0.9520	0.9525	0.9526	0.9516	0.9517	0.9527
3.6900	0.9534	0.9538	0.9534	0.9538	0.9540	0.9530	0.9532	0.9544
3.7000	0.9549	0.9550	0.9550	0.9551	0.9555	0.9544	0.9546	0.9558
3.7100	0.9562	0.9565	0.9564	0.9566	0.9569	0.9557	0.9560	0.9571
3.7200	0.9576	0.9580	0.9579	0.9580	0.9582	0.9571	0.9573	0.9586
3.7300	0.9589	0.9594	0.9592	0.9593	0.9595	0.9585	0.9587	0.9598
3.7400	0.9602	0.9607	0.9605	0.9606	0.9608	0.9597	0.9599	0.9611
3.7500	0.9614	0.9620	0.9617	0.9620	0.9622	0.9612	0.9611	0.9624
3.7600	0.9627	0.9633	0.9629	0.9631	0.9634	0.9625	0.9624	0.9636
3.7700	0.9639	0.9645	0.9641	0.9644	0.9646	0.9638	0.9636	0.9647
3.7800	0.9651	0.9656	0.9652	0.9655	0.9657	0.9649	0.9648	0.9658
3.7900	0.9662	0.9666	0.9662	0.9667	0.9670	0.9663	0.9658	0.9669
3.8000	0.9673	0.9678	0.9674	0.9677	0.9681	0.9674	0.9669	0.9681
3.8100	0.9684	0.9689	0.9685	0.9687	0.9691	0.9686	0.9679	0.9691
3.8200	0.9694	0.9699	0.9697	0.9698	0.9702	0.9696	0.9689	0.9702
3.8300	0.9705	0.9710	0.9707	0.9709	0.9713	0.9707	0.9700	0.9712
3.8400	0.9716	0.9720	0.9717	0.9720	0.9723	0.9717	0.9712	0.9722
3.8500	0.9726	0.9729	0.9727	0.9729	0.9733	0.9726	0.9722	0.9733
3.8600	0.9735	0.9738	0.9736	0.9737	0.9742	0.9736	0.9732	0.9742
3.8700	0.9745	0.9748	0.9746	0.9747	0.9752	0.9746	0.9742	0.9751
3.8800	0.9754	0.9758	0.9756	0.9756	0.9761	0.9756	0.9751	0.9760
3.8900	0.9763	0.9768	0.9765	0.9765	0.9770	0.9765	0.9761	0.9768
3.9000	0.9771	0.9777	0.9774	0.9774	0.9778	0.9773	0.9770	0.9777
3.9100	0.9780	0.9785	0.9782	0.9782	0.9787	0.9782	0.9778	0.9785
3.9200	0.9787	0.9794	0.9790	0.9791	0.9796	0.9790	0.9785	0.9793
3.9300	0.9796	0.9801	0.9799	0.9799	0.9805	0.9798	0.9794	0.9801
3.9400	0.9803	0.9810	0.9806	0.9807	0.9812	0.9806	0.9802	0.9808
3.9500	0.9810	0.9817	0.9814	0.9814	0.9819	0.9814	0.9810	0.9815
3.9600	0.9818	0.9823	0.9821	0.9821	0.9826	0.9821	0.9817	0.9822
3.9700	0.9826	0.9832	0.9828	0.9829	0.9834	0.9828	0.9824	0.9829
3.9800	0.9834	0.9838	0.9834	0.9837	0.9841	0.9835	0.9830	0.9835
3.9900	0.9841	0.9845	0.9841	0.9844	0.9847	0.9843	0.9838	0.9842
4.0000	0.9847	0.9851	0.9848	0.9851	0.9854	0.9849	0.9844	0.9848
4.0100	0.9854	0.9857	0.9854	0.9856	0.9859	0.9855	0.9850	0.9854
4.0200	0.9860	0.9864	0.9860	0.9863	0.9865	0.9861	0.9857	0.9861
4.0300	0.9865	0.9869	0.9865	0.9869	0.9871	0.9867	0.9862	0.9866
4.0400	0.9870	0.9874	0.9871	0.9873	0.9876	0.9872	0.9868	0.9872
4.0500	0.9876	0.9879	0.9875	0.9879	0.9881	0.9878	0.9874	0.9878
4.0600	0.9881	0.9885	0.9881	0.9884	0.9887	0.9883	0.9880	0.9882
4.0700	0.9886	0.9890	0.9885	0.9888	0.9893	0.9889	0.9884	0.9887
4.0800	0.9891	0.9895	0.9890	0.9893	0.9897	0.9894	0.9890	0.9892
4.0900	0.9897	0.9899	0.9896	0.9898	0.9902	0.9897	0.9895	0.9897
4.1000	0.9902	0.9904	0.9900	0.9902	0.9906	0.9902	0.9900	0.9902
4.1100	0.9906	0.9908	0.9904	0.9907	0.9911	0.9906	0.9904	0.9906
4.1200	0.9910	0.9912	0.9909	0.9911	0.9914	0.9911	0.9908	0.9910
4.1300	0.9914	0.9916	0.9913	0.9916	0.9918	0.9914	0.9912	0.9915
4.1400	0.9918	0.9921	0.9917	0.9920	0.9921	0.9918	0.9916	0.9919
4.1500	0.9922	0.9925	0.9921	0.9923	0.9926	0.9922	0.9920	0.9923
4.1600	0.9926	0.9929	0.9925	0.9927	0.9929	0.9926	0.9924	0.9927
4.1700	0.9930	0.9932	0.9928	0.9930	0.9933	0.9929	0.9928	0.9930
4.1800	0.9933	0.9935	0.9931	0.9934	0.9936	0.9933	0.9932	0.9934
4.1900	0.9937	0.9938	0.9934	0.9937	0.9939	0.9937	0.9935	0.9938
4.2000	0.9940	0.9942	0.9937	0.9940	0.9942	0.9940	0.9938	0.9940
4.2100	0.9943	0.9944	0.9941	0.9942	0.9945	0.9943	0.9941	0.9943
4.2200	0.9946	0.9947	0.9943	0.9946	0.9948	0.9946	0.9944	0.9946
4.2300	0.9949	0.9950	0.9947	0.9948	0.9951	0.9949	0.9946	0.9949
4.2400	0.9951	0.9952	0.9950	0.9950	0.9953	0.9951	0.9949	0.9952
4.2500	0.9953	0.9955	0.9952	0.9953	0.9955	0.9954	0.9952	0.9954
4.2600	0.9956	0.9957	0.9955	0.9956	0.9958	0.9956	0.9954	0.9957
4.2700	0.9958	0.9960	0.9958	0.9958	0.9960	0.9959	0.9957	0.9959
4.2800	0.9961	0.9962	0.9960	0.9960	0.9962	0.9961	0.9959	0.9961
4.2900	0.9963	0.9964	0.9962	0.9962	0.9963	0.9964	0.9962	0.9963
4.3000	0.9965	0.9966	0.9964	0.9964	0.9965	0.9966	0.9963	0.9965
4.3100	0.9967	0.9968	0.9966	0.9966	0.9967	0.9967	0.9965	0.9967
4.3200	0.9969	0.9970	0.9967	0.9968	0.9969	0.9969	0.9967	0.9969
4.3300	0.9971	0.9972	0.9969	0.9970	0.9972	0.9971	0.9969	0.9971
4.3400	0.9972	0.9973	0.9971	0.9971	0.9973	0.9973	0.9970	0.9973
4.3500	0.9974	0.9975	0.9972	0.9973	0.9975	0.9974	0.9972	0.9975
4.3600	0.9976	0.9977	0.9974	0.9974	0.9977	0.9975	0.9974	0.9976
4.3700	0.9977	0.9978	0.9975	0.9976	0.9978	0.9977	0.9975	0.9978
4.3800	0.9979	0.9980	0.9977	0.9977	0.9979	0.9978	0.9977	0.9979
4.3900	0.9980	0.9981	0.9978	0.9979	0.9981	0.9980	0.9978	0.9980
4.4000	0.9981	0.9982	0.9980	0.9980	0.9982	0.9981	0.9979	0.9981
4.4100	0.9982	0.9984	0.9981	0.9981	0.9983	0.9982	0.9981	0.9982
4.4200	0.9984	0.9985	0.9982	0.9982	0.9984	0.9983	0.9982	0.9984
4.4300	0.9985	0.9986	0.9983	0.9983	0.9985	0.9985	0.9983	0.9985
4.4400	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	0.9984	0.9986
4.4500	0.9987	0.9988	0.9985	0.9985	0.9986	0.9987	0.9986	0.9987
4.4600	0.9988	0.9989	0.9986	0.9986	0.9987	0.9988	0.9986	0.9987
4.4700	0.9989	0.9989	0.9987	0.9987	0.9988	0.9988	0.9987	0.9988
4.4800	0.9989	0.9990	0.9988	0.9988	0.9989	0.9990	0.9988	0.9989
4.4900	0.9990	0.9991	0.9989	0.9989	0.9990	0.9990	0.9988	0.9990
4.5000	0.9991	0.9991	0.9990	0.9989	0.9991	0.9991	0.9989	0.9990
4.5100	0.9991	0.9992	0.9990	0.9990	0.9992	0.9991	0.9990	0.9991
4.5200	0.9992	0.9992	0.9991	0.9991	0.9992	0.9992	0.9991	0.9992
4.5300	0.9992	0.9993	0.9992	0.9991	0.9993	0.9992	0.9992	0.9992
4.5400	0.9993	0.9993	0.9992	0.9992	0.9993	0.9993	0.9993	0.9993
4.5500	0.9993	0.9994	0.9992	0.9993	0.9994	0.9993	0.9993	0.9993
4.5600	0.9994	0.9994	0.9993	0.9993	0.9994	0.9994	0.9994	0.9994
4.5700	0.9994	0.9995	0.9993	0.9993	0.9995	0.9994	0.9994	0.9994
4.5800	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	0.9995	0.9995
4.5900	0.9995	0.9996	0.9994	0.9994	0.9996	0.9995	0.9995	0.9995
4.6000	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9995	0.9995
4.6100	0.9995	0.9996	0.9996	0.9995	0.9996	0.9996	0.9996	0.9996
4.6200	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996
4.6300	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9996	0.9996
4.6400	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9996	0.9997
4.6500	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.6600	0.9997	0.9998	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.6700	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9998	0.9997
4.6800	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998
4.6900	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.7000	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.7100	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.7200	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.7300	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9999	0.9999
4.7400	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9999	0.9999
4.7500	0.9999	0.9999	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999
4.7600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.7900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8700	1.0000	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000
4.8800	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8808	1.4257	0.9999	1.2800	2.8625	2.2439	4.0852	2.8572	2.0729	2.0475	2.0772	2.0315	2.0645	2.0694	2.0589	2.0424	2.0580
2.0000	2.1330	1.3707	2.3728	3.9695	0.0000	2.2518	2.2561	2.2818	2.0578	2.0725	2.0862	2.0534	2.0616	2.0621	2.0601	2.0579	2.0640
3.0000	1.1840	1.9387	0.0004	2.9504	3.0924	1.4110	0.9028	2.7616	2.0679	2.0697	2.0728	2.0511	2.0602	2.0670	2.0680	2.0627	2.0649
4.0000	0.0002	2.4524	2.5586	3.6784	1.1904	2.8436	2.0766	2.5552	2.0738	2.0700	2.0668	2.0568	2.0655	2.0649	2.0662	2.0516	2.0645
5.0000	2.3568	0.0003	2.8102	2.5921	2.7388	0.0003	2.1799	2.4145	2.0781	2.0688	2.0699	2.0622	2.0669	2.0627	2.0641	2.0508	2.0654
6.0000	2.9850	3.7389	3.5606	0.2740	1.0541	1.8384	0.0004	2.8272	2.0736	2.0676	2.0693	2.0595	2.0642	2.0595	2.0657	2.0553	2.0643
7.0000	1.6091	2.2047	1.4108	3.8409	2.4548	3.5585	0.3998	2.5397	2.0729	2.0696	2.0657	2.0573	2.0674	2.0578	2.0669	2.0607	2.0648
8.0000	0.0004	2.5353	2.6384	2.9625	1.8870	0.0002	3.8078	2.5361	2.0733	2.0657	2.0661	2.0590	2.0682	2.0574	2.0660	2.0583	2.0642
9.0000	1.6382	1.5088	2.1127	3.4726	1.9217	2.6598	2.9563	1.8951	2.0696	2.0662	2.0676	2.0633	2.0667	2.0556	2.0630	2.0584	2.0638
10.0000	3.4173	0.6618	2.3168	2.2181	3.5774	2.7263	3.2747	1.8111	2.0714	2.0637	2.0630	2.0629	2.0656	2.0568	2.0643	2.0558	2.0629
11.0000	2.0661	3.5867	4.0450	3.5475	2.3988	1.1717	2.7836	3.0541	2.0694	2.0626	2.0640	2.0628	2.0656	2.0598	2.0658	2.0551	2.0631
12.0000	2.6891	0.0741	1.3378	1.8891	0.0000	2.4531	1.3195	0.7035	2.0690	2.0606	2.0632	2.0632	2.0638	2.0593	2.0635	2.0545	2.0621
13.0000	2.0288	0.4542	1.4611	0.0235	1.2966	1.5328	0.0004	0.0849	2.0696	2.0596	2.0654	2.0637	2.0645	2.0584	2.0664	2.0557	2.0629
14.0000	0.3868	0.2871	1.4611	0.2986	1.8660	1.2700	2.9760	2.2827	2.0690	2.0606	2.0657	2.0652	2.0642	2.0622	2.0666	2.0547	2.0635
15.0000	0.0004	1.6452	0.0003	2.9712	1.2410	1.7586	2.1813	2.5555	2.0709	2.0598	2.0662	2.0671	2.0636	2.0630	2.0666	2.0580	2.0644
16.0000	2.3403	0.9590	1.2955	3.6427	2.5079	3.0835	3.0071	3.0246	2.0683	2.0593	2.0643	2.0644	2.0645	2.0635	2.0674	2.0587	2.0638
17.0000	2.4799	2.7176	2.0508	0.1074	1.7580	2.2998	3.1758	0.0754	2.0674	2.0605	2.0650	2.0653	2.0654	2.0622	2.0667	2.0598	2.0640
18.0000	0.5056	0.6221	1.8677	3.0296	2.5511	2.4474	0.0000	3.5845	2.0683	2.0605	2.0633	2.0655	2.0654	2.0615	2.0659	2.0603	2.0638
19.0000	2.5398	2.7751	1.6250	2.2082	0.0002	0.0005	1.7108	2.3106	2.0677	2.0590	2.0635	2.0642	2.0641	2.0611	2.0662	2.0613	2.0634
20.0000	3.1926	2.0087	0.7423	0.9539	1.9679	1.4649	2.2984	2.2853	2.0679	2.0590	2.0636	2.0625	2.0642	2.0612	2.0662	2.0608	2.0632
21.0000	3.5408	2.1446	2.4904	1.8622	1.8624	2.7573	0.4203	1.3761	2.0680	2.0603	2.0637	2.0647	2.0663	2.0624	2.0679	2.0612	2.0643
22.0000	3.2552	3.6041	2.6103	1.2857	2.4952	3.6328	3.1697	3.6284	2.0687	2.0602	2.0645	2.0642	2.0670	2.0613	2.0685	2.0627	2.0646
23.0000	2.8226	0.5761	1.2642	2.1168	2.8661	3.4097	1.9864	1.6622	2.0690	2.0612	2.0645	2.0644	2.0676	2.0621	2.0678	2.0639	2.0651
24.0000	3.2254	1.3754	1.7657	1.1831	0.1280	1.6694	3.3727	2.5697	2.0683	2.0626	2.0644	2.0650	2.0679	2.0636	2.0673	2.0638	2.0653
25.0000	3.6728	1.4055	0.7399	2.8924	2.4108	0.0001	1.5750	3.5169	2.0672	2.0621	2.0645	2.0646	2.0681	2.0622	2.0663	2.0646	2.0649
26.0000	0.8806	0.7279	0.5486	2.6769	2.7844	2.0535	2.6408	3.3444	2.0677	2.0611	2.0640	2.0653	2.0678	2.0617	2.0668	2.0643	2.0648
27.0000	4.0241	2.0558	3.2483	1.8720	1.6737	3.1954	1.5442	2.4759	2.0681	2.0609	2.0638	2.0654	2.0683	2.0628	2.0670	2.0640	2.0650
28.0000	2.0173	0.0005	3.2691	1.8076	1.7323	2.2732	0.5078	3.4269	2.0674	2.0609	2.0640	2.0659	2.0679	2.0632	2.0672	2.0643	2.0651
29.0000	1.8279	3.9908	0.0005	2.1377	1.2660	3.3345	1.5974	2.6458	2.0682	2.0612	2.0625	2.0656	2.0677	2.0642	2.0671	2.0654	2.0652
30.0000	1.8233	1.4251	2.2690	0.2476	2.4972	1.7866	1.4495	1.8035	2.0676	2.0615	2.0633	2.0645	2.0660	2.0650	2.0675	2.0661	2.0652
31.0000	1.3239	3.9486	3.1029	0.8380	3.1448	1.9401	2.6957	3.6493	2.0672	2.0622	2.0637	2.0661	2.0658	2.0647	2.0680	2.0662	2.0655
32.0000	0.2244	3.4748	0.8786	2.2184	2.2486	1.6612	3.2850	1.1805	2.0674	2.0630	2.0631	2.0661	2.0660	2.0649	2.0688	2.0660	2.0657
33.0000	3.2410	1.6384	1.9048	2.7614	0.3115	1.7849	3.4428	3.3029	2.0668	2.0628	2.0631	2.0661	2.0666	2.0655	2.0690	2.0649	2.0656
34.0000	3.2262	4.7828	3.3643	3.3219	0.0001	3.0535	0.0004	2.4919	2.0668	2.0635	2.0639	2.0660	2.0663	2.0656	2.0691	2.0647	2.0657
35.0000	0.0002	1.0105	0.7456	1.8165	1.4570	3.2463	3.1200	2.1923	2.0659	2.0632	2.0640	2.0666	2.0659	2.0654	2.0693	2.0650	2.0657
36.0000	3.1056	2.1965	2.3933	2.8957	2.2146	3.3765	2.3966	1.6727	2.0665	2.0629	2.0636	2.0665	2.0654	2.0658	2.0694	2.0645	2.0656
37.0000	0.8908	3.0646	2.3629	2.5834	1.2724	2.4470	1.5100	0.0001	2.0663	2.0634	2.0641	2.0670	2.0654	2.0653	2.0695	2.0641	2.0657
38.0000	2.9800	0.2734	3.8832	3.2647	2.4222	2.9247	0.0000	3.7988	2.0653	2.0635	2.0644	2.0671	2.0649	2.0658	2.0693	2.0639	2.0655
39.0000	0.8517	2.8526	0.1246	2.4427	2.8747	2.2108	2.5778	2.6928	2.0655	2.0634	2.0641	2.0666	2.0645	2.0661	2.0691	2.0645	2.0655
40.0000	2.0806	3.1198	3.1937	2.2738	3.1530	1.7817	1.3431	2.6448	2.0656	2.0639	2.0645	2.0668	2.0645	2.0660	2.0693	2.0644	2.0656
41.0000	2.5245	2.6213	1.3729	1.8153	0.0000	2.2423	2.3105	1.8628	2.0661	2.0637	2.0643	2.0659	2.0643	2.0665	2.0693	2.0644	2.0656
42.0000	3.5558	0.0002	0.4114	2.3027	1.7410	2.1491	4.2386	3.2358	2.0659	2.0639	2.0648	2.0662	2.0639	2.0659	2.0692	2.0641	2.0655
43.0000	0.0001	0.8792	1.3244	0.5015	2.8071	2.3247	0.3766	1.7429	2.0655	2.0639	2.0647	2.0666	2.0640	2.0659	2.0688	2.0644	2.0655
44.0000	1.5840	0.6855	2.5275	4.2198	1.2041	1.6797	0.0002	2.3453	2.0658	2.0633	2.0643	2.0669	2.0637	2.0657	2.0683	2.0636	2.0652
45.0000	2.3969	3.4695	0.0154	1.5693	0.9636	2.6854	0.0002	1.5166	2.0661	2.0637	2.0637	2.0666	2.0643	2.0653	2.0689	2.0638	2.0653
46.0000	1.8241	2.5922	3.2474	1.7006	2.0184	1.5131	3.5190	2.2192	2.0666	2.0637	2.0640	2.0664	2.0640	2.0648	2.0682	2.0645	2.0653
47.0000	1.8526	3.0806	2.2370	0.5797	4.7081	2.3774	1.0742	1.5701	2.0667	2.0634	2.0644	2.0661	2.0641	2.0646	2.0689	2.0652	2.0654
48.0000	2.7803	2.1599	1.7311	2.3201	2.5239	3.8433	0.0004	2.2576	2.0666	2.0642	2.0650	2.0662	2.0645	2.0650	2.0689	2.0651	2.0657
49.0000	1.4291	2.8105	3.4616	2.4434	1.6243	3.4866	1.2636	1.4743	2.0662	2.0641	2.0649	2.0659	2.0646	2.0655	2.0687	2.0648	2.0656
50.0000	3.2577	3.1178	2.9663	1.5755	3.8028	0.0004	0.6413	0.8580	2.0663	2.0641	2.0651	2.0658	2.0655	2.0664	2.0681	2.0642	2.0657
51.0000	1.3928	2.5237	3.0615	3.7182	3.4872	1.8831	0.8529	1.0451	2.0660	2.0636	2.0646	2.0664	2.0659	2.0668	2.0683	2.0643	2.0657
52.0000	2.7044	0.2273	0.0002	3.0479	1.0350	2.4856	0.4685	2.5681	2.0659	2.0634	2.0638	2.0667	2.0657	2.0668	2.0680	2.0646	2.0656
53.0000	1.2255	3.9016	2.4112	2.6772	3.6814	1.0846	0.1387	0.8006	2.0660	2.0630	2.0641	2.0665	2.0657	2.0664	2.0674	2.0649	2.0655
54.0000	1.4443	2.5112	3.1095	2.7579	2.2238	2.3245	0.4098	2.9413	2.0656	2.0633	2.0641	2.0661	2.0654	2.0665	2.0673	2.0647	2.0654
55.0000	2.4399	1.5800	3.1336	3.7384	2.9482	0.0003	2.2938	2.1692	2.0657	2.0635	2.0642	2.0664	2.0656	2.0666	2.0677	2.0642	2.0655
56.0000	0.0150	1.4762	2.5515	1.2198	2.1471	2.4395	2.0430	0.2680	2.0658	2.0633	2.0638	2.0664	2.0659	2.0662	2.0676	2.0644	2.0654
57.0000	3.8763	2.6127	3.8846	0.0123	2.0241	0.9828	0.3347	1.7385	2.0664	2.0638	2.0636	2.0665	2.0659	2.0661	2.0672	2.0642	2.0655
58.0000	0.2128	0.7059	2.7638	4.6133	0.2882	0.5176	1.9225	2.7102	2.0668	2.0636	2.0642	2.0667	2.0658	2.0657	2.0673	2.0640	2.0655
59.0000	0.0003	2.9422	2.2895	2.7720	0.0003	0.0003	2.4852	1.0255	2.0670	2.0641	2.0645	2.0662	2.0656	2.0659	2.0677	2.0640	2.0656
60.0000	1.7483	3.3230	2.8537	0.7930	2.4244	3.3717	0.4423	1.9327	2.0667	2.0642	2.0645	2.0658	2.0653	2.0656	2.0677	2.0635	2.0654
61.0000	2.5079	2.0368	2.4441	0.7577	1.0104	0.0725	0.7059	3.4502	2.0673	2.0638	2.0645	2.0655	2.0656	2.0654	2.0670	2.0637	2.0653
62.0000	1.5750	2.0932	1.1902	2.6921	1.7652	2.0752	2.0721	3.3932	2.0668	2.0635	2.0645	2.0659	2.0652	2.0655	2.0669	2.0634	2.0652
63.0000	3.1394	1.7495	2.5933	2.3413	2.3777	3.4863	3.1244	0.1474	2.0673	2.0632	2.0642	2.0664	2.0652	2.0652	2.0668	2.0637	2.0652
64.0000	1.5085	1.6800	0.5451	3.2618	1.4946	1.6053	0.0002	3.5333	2.0665	2.0634	2.0643	2.0668	2.0653	2.0651	2.0665	2.0633	2.0652
65.0000	3.9200	1.5104	1.4085	1.7441	2.2426	0.0003	4.1706	2.0673	2.0665	2.0638	2.0640	2.0665	2.0653	2.0651	2.0665	2.0636	2.0652
66.0000	2.1503	2.5846	0.2198	2.0723	2.7374	4.2803	0.6131	2.5753	2.0667	2.0638	2.0640	2.0667	2.0656	2.0653	2.0666	2.0639	2.0653
67.0000	1.8069	2.1291	0.6416	2.7434	1.6869	1.9031	2.6013	1.2997	2.0665	2.0637	2.0641	2.0665	2.0657	2.0655	2.0667	2.0641	2.0653
68.0000	2.6878	3.6730	2.5640	1.6196	1.1092	3.6804	3.3307	0.3510	2.0667	2.0639	2.0641	2.0667	2.0659	2.0653	2.0669	2.0644	2.0655
69.0000	2.1351	0.0003	1.5567	2.1717	3.8689	2.8993	0.6251	1.8865	2.0664	2.0640	2.0642	2.0668	2.0664	2.0651	2.0669	2.0642	2.0655
70.0000	2.4908	0.0860	2.2900	3.1176	1.3724	1.4901	2.3535	4.4158	2.0665	2.0642	2.0645	2.0667	2.0667	2.0648	2.0664	2.0641	2.0655
71.0000	2.6536	2.0226	1.2873	1.8417	3.1187	0.3001	1.6014	3.5203	2.0670	2.0635	2.0639	2.0666	2.0668	2.0655	2.0665	2.0640	2.0655
72.0000	2.3245	0.0004	2.1629	3.3339	3.7765	1.4291	3.1962	0.4410	2.0671	2.0637	2.0638	2.0662	2.0662	2.0652	2.0666	2.0639	2.0653
73.0000	0.9817	3.2600	2.9942	1.9598	1.7076	2.1975	0.8444	3.4172	2.0667	2.0635	2.0641	2.0665	2.0664	2.0651	2.0663	2.0640	2.0653
74.0000	1.2626	2.4551	3.2988	1.7727	1.8381	2.1017	2.2364	2.0558	2.0672	2.0635	2.0642	2.0662	2.0668	2.0651	2.0663	2.0643	2.0654
75.0000	0.4802	1.9101	1.7193	1.2597	2.9243	2.7243	0.7275	1.0368	2.0669	2.0634	2.0643	2.0661	2.0669	2.0653	2.0662	2.0640	2.0654
76.0000	2.4276	3.2983	1.6983	1.3864	0.0002	2.1046	1.8082	3.1156	2.0664	2.0633	2.0646	2.0664	2.0670	2.0651	2.0660	2.0638	2.0653
77.0000	2.8368	2.9539	0.7306	0.9434	1.9096	3.4821	2.9132	0.0003	2.0665	2.0636	2.0646	2.0662	2.0670	2.0649	2.0662	2.0636	2.0653
78.0000	0.0001	1.9705	3.1828	2.8014	3.6366	2.7203	3.1898	2.0812	2.0661	2.0637	2.0644	2.0663	2.0672	2.0652	2.0662	2.0637	2.0654
79.0000	3.1398	2.1723	2.8635	3.0730	3.4278	2.4098	2.1260	1.3214	2.0662	2.0636	2.0641	2.0665	2.0669	2.0651	2.0658	2.0639	2.0653
80.0000	4.1663	3.3198	1.1662	2.4863	1.9361	3.0436	0.0000	2.1537	2.0661	2.0632	2.0639	2.0661	2.0670	2.0653	2.0663	2.0640	2.0652
81.0000	2.7341	4.2470	0.8891	1.8911	2.0137	2.5450	2.6336	2.1678	2.0659	2.0634	2.0638	2.0667	2.0670	2.0651	2.0665	2.0643	2.0653
82.0000	2.2416	2.9034	2.6696	0.0003	3.4955	2.8904	0.0004	1.6941	2.0660	2.0637	2.0640	2.0667	2.0669	2.0651	2.0663	2.0642	2.0654
83.0000	2.9273	1.0034	2.7356	2.3718	3.0702	3.1930	2.6407	2.7792	2.0661	2.0635	2.0642	2.0665	2.0669	2.0654	2.0664	2.0641	2.0654
84.0000	1.6559	2.1877	2.1215	1.8493	0.5466	1.3025	0.4785	0.6818	2.0661	2.0633	2.0639	2.0663	2.0667	2.0661	2.0667	2.0641	2.0654
85.0000	2.3350	1.2938	2.7487	2.2060	1.7615	3.6597	2.3849	1.9073	2.0658	2.0634	2.0638	2.0665	2.0667	2.0661	2.0669	2.0638	2.0654
86.0000	0.3392	0.0001	1.6159	0.0000	2.1172	2.5388	0.7968	2.7644	2.0660	2.0633	2.0638	2.0664	2.0669	2.0657	2.0667	2.0636	2.0653
87.0000	2.7571	2.0779	3.6880	2.6702	0.0000	3.2053	1.3790	3.3777	2.0659	2.0634	2.0638	2.0664	2.0670	2.0658	2.0666	2.0633	2.0653
88.0000	1.5250	2.3077	3.2793	2.6437	2.7682	2.5514	3.3882	1.6318	2.0660	2.0635	2.0636	2.0662	2.0669	2.0657	2.0666	2.0637	2.0653
89.0000	2.6562	0.7414	3.6077	3.3613	0.5200	0.0004	4.1273	3.3147	2.0661	2.0636	2.0642	2.0664	2.0667	2.0656	2.0664	2.0638	2.0654
90.0000	0.0001	0.0000	2.7645	4.2051	2.9612	3.1285	1.7140	3.0527	2.0664	2.0636	2.0641	2.0664	2.0667	2.0656	2.0666	2.0638	2.0654
91.0000	2.3917	3.8415	2.1454	2.5547	1.7460	1.6105	2.1858	1.7785	2.0665	2.0639	2.0643	2.0663	2.0669	2.0653	2.0668	2.0638	2.0655
92.0000	2.9141	1.3135	3.0232	1.1524	2.7169	3.8721	1.3306	3.6138	2.0663	2.0640	2.0640	2.0664	2.0671	2.0652	2.0667	2.0637	2.0654
93.0000	2.7192	2.3421	3.0618	0.1353	1.9642	2.7294	0.0001	3.2903	2.0658	2.0642	2.0642	2.0666	2.0670	2.0651	2.0669	2.0637	2.0654
94.0000	3.5756	1.3654	3.4226	3.0896	3.2268	1.6157	1.5134	1.3614	2.0659	2.0639	2.0645	2.0666	2.0671	2.0654	2.0671	2.0638	2.0656
95.0000	0.4643	3.6490	3.3890	3.5903	1.5594	2.6997	3.5648	3.1585	2.0657	2.0640	2.0644	2.0666	2.0669	2.0653	2.0672	2.0643	2.0655
96.0000	3.2081	2.7930	2.5427	1.7034	2.5622	2.2074	2.1315	1.8508	2.0660	2.0639	2.0642	2.0665	2.0669	2.0654	2.0672	2.0643	2.0656
97.0000	1.5894	3.0913	1.0163	2.7438	4.1778	2.4790	1.6641	1.6913	2.0657	2.0642	2.0642	2.0666	2.0669	2.0655	2.0670	2.0644	2.0656
98.0000	2.7129	2.3798	0.0002	1.8724	0.2696	2.5232	0.0001	3.4505	2.0655	2.0640	2.0642	2.0669	2.0673	2.0651	2.0676	2.0645	2.0656
99.0000	1.8754	1.6279	2.1793	2.4835	2.6011	3.1644	3.7857	1.3164	2.0656	2.0638	2.0643	2.0671	2.0675	2.0650	2.0677	2.0643	2.0657
100.0000	2.1238	3.6770	1.2157	2.7882	3.3995	1.8145	2.4170	2.2528	2.0654	2.0640	2.0644	2.0670	2.0674	2.0648	2.0673	2.0643	2.0656


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0801	0.0795	0.0799	0.0795	0.0786	0.0804	0.2891	0.2893
0.0200	0.0803	0.0796	0.0800	0.0797	0.0787	0.0805	0.2893	0.2895
0.0300	0.0804	0.0797	0.0801	0.0798	0.0789	0.0807	0.2895	0.2896
0.0400	0.0805	0.0799	0.0803	0.0799	0.0790	0.0809	0.2896	0.2898
0.0500	0.0806	0.0800	0.0804	0.0800	0.0791	0.0810	0.2898	0.2899
0.0600	0.0808	0.0801	0.0805	0.0801	0.0792	0.0811	0.2900	0.2902
0.0700	0.0809	0.0802	0.0806	0.0803	0.0794	0.0812	0.2901	0.2903
0.0800	0.0810	0.0803	0.0807	0.0804	0.0795	0.0813	0.2903	0.2905
0.0900	0.0811	0.0805	0.0809	0.0806	0.0796	0.0815	0.2905	0.2906
0.1000	0.0813	0.0806	0.0810	0.0807	0.0798	0.0816	0.2906	0.2908
0.1100	0.0815	0.0808	0.0812	0.0808	0.0799	0.0817	0.2908	0.2910
0.1200	0.0817	0.0809	0.0813	0.0810	0.0800	0.0819	0.2910	0.2912
0.1300	0.0818	0.0810	0.0814	0.0811	0.0802	0.0820	0.2912	0.2914
0.1400	0.0819	0.0812	0.0815	0.0812	0.0803	0.0822	0.2913	0.2916
0.1500	0.0820	0.0813	0.0816	0.0813	0.0804	0.0823	0.2915	0.2918
0.1600	0.0822	0.0814	0.0818	0.0815	0.0805	0.0824	0.2916	0.2920
0.1700	0.0823	0.0816	0.0819	0.0816	0.0807	0.0826	0.2918	0.2922
0.1800	0.0825	0.0817	0.0821	0.0817	0.0808	0.0827	0.2920	0.2924
0.1900	0.0826	0.0818	0.0822	0.0818	0.0809	0.0828	0.2921	0.2925
0.2000	0.0828	0.0820	0.0823	0.0819	0.0811	0.0829	0.2923	0.2926
0.2100	0.0829	0.0821	0.0825	0.0821	0.0812	0.0830	0.2925	0.2928
0.2200	0.0830	0.0823	0.0826	0.0822	0.0813	0.0832	0.2926	0.2930
0.2300	0.0832	0.0824	0.0827	0.0824	0.0815	0.0833	0.2928	0.2932
0.2400	0.0833	0.0825	0.0828	0.0825	0.0816	0.0834	0.2930	0.2933
0.2500	0.0834	0.0826	0.0829	0.0827	0.0817	0.0836	0.2931	0.2935
0.2600	0.0836	0.0828	0.0831	0.0828	0.0819	0.0837	0.2932	0.2937
0.2700	0.0837	0.0829	0.0832	0.0829	0.0820	0.0839	0.2934	0.2938
0.2800	0.0838	0.0830	0.0833	0.0831	0.0822	0.0840	0.2936	0.2940
0.2900	0.0839	0.0832	0.0835	0.0832	0.0823	0.0842	0.2938	0.2941
0.3000	0.0841	0.0833	0.0836	0.0833	0.0824	0.0843	0.2940	0.2943
0.3100	0.0843	0.0835	0.0838	0.0835	0.0826	0.0845	0.2942	0.2945
0.3200	0.0844	0.0836	0.0839	0.0836	0.0827	0.0847	0.2943	0.2946
0.3300	0.0846	0.0838	0.0841	0.0838	0.0829	0.0848	0.2945	0.2948
0.3400	0.0847	0.0839	0.0842	0.0839	0.0830	0.0850	0.2946	0.2950
0.3500	0.0849	0.0841	0.0843	0.0841	0.0831	0.0851	0.2948	0.2952
0.3600	0.0850	0.0842	0.0844	0.0843	0.0833	0.0852	0.2950	0.2953
0.3700	0.0851	0.0843	0.0846	0.0844	0.0834	0.0854	0.2952	0.2955
0.3800	0.0853	0.0845	0.0847	0.0846	0.0835	0.0855	0.2954	0.2957
0.3900	0.0854	0.0846	0.0849	0.0848	0.0837	0.0856	0.2955	0.2959
0.4000	0.0856	0.0848	0.0850	0.0849	0.0838	0.0857	0.2957	0.2961
0.4100	0.0857	0.0849	0.0852	0.0851	0.0840	0.0859	0.2959	0.2962
0.4200	0.0859	0.0850	0.0853	0.0852	0.0841	0.0860	0.2960	0.2964
0.4300	0.0860	0.0852	0.0855	0.0854	0.0843	0.0861	0.2963	0.2966
0.4400	0.0861	0.0853	0.0857	0.0855	0.0844	0.0863	0.2965	0.2967
0.4500	0.0864	0.0854	0.0858	0.0857	0.0846	0.0864	0.2968	0.2970
0.4600	0.0865	0.0856	0.0859	0.0858	0.0847	0.0865	0.2970	0.2971
0.4700	0.0867	0.0857	0.0861	0.0859	0.0848	0.0867	0.2971	0.2973
0.4800	0.0868	0.0859	0.0863	0.0861	0.0850	0.0868	0.2974	0.2976
0.4900	0.0870	0.0860	0.0864	0.0863	0.0852	0.0870	0.2975	0.2977
0.5000	0.0872	0.0862	0.0866	0.0864	0.0853	0.0871	0.2977	0.2979
0.5100	0.0873	0.0864	0.0867	0.0866	0.0855	0.0872	0.2978	0.2981
0.5200	0.0875	0.0866	0.0869	0.0867	0.0856	0.0874	0.2980	0.2982
0.5300	0.0876	0.0868	0.0871	0.0869	0.0858	0.0875	0.2982	0.2984
0.5400	0.0878	0.0869	0.0872	0.0870	0.0859	0.0877	0.2983	0.2986
0.5500	0.0880	0.0870	0.0873	0.0872	0.0861	0.0879	0.2985	0.2987
0.5600	0.0881	0.0871	0.0875	0.0873	0.0863	0.0880	0.2987	0.2989
0.5700	0.0883	0.0873	0.0876	0.0874	0.0864	0.0881	0.2989	0.2991
0.5800	0.0884	0.0874	0.0877	0.0876	0.0865	0.0882	0.2991	0.2993
0.5900	0.0886	0.0876	0.0879	0.0878	0.0867	0.0884	0.2992	0.2995
0.6000	0.0888	0.0877	0.0881	0.0880	0.0868	0.0886	0.2994	0.2997
0.6100	0.0889	0.0878	0.0882	0.0881	0.0870	0.0887	0.2996	0.2999
0.6200	0.0891	0.0880	0.0884	0.0882	0.0871	0.0889	0.2997	0.3001
0.6300	0.0892	0.0881	0.0885	0.0884	0.0873	0.0891	0.2999	0.3002
0.6400	0.0894	0.0882	0.0887	0.0885	0.0875	0.0892	0.3000	0.3004
0.6500	0.0895	0.0884	0.0888	0.0887	0.0876	0.0893	0.3002	0.3006
0.6600	0.0897	0.0885	0.0890	0.0888	0.0878	0.0895	0.3004	0.3008
0.6700	0.0898	0.0886	0.0892	0.0890	0.0880	0.0897	0.3006	0.3009
0.6800	0.0900	0.0888	0.0894	0.0891	0.0881	0.0899	0.3008	0.3011
0.6900	0.0902	0.0889	0.0895	0.0893	0.0882	0.0900	0.3010	0.3013
0.7000	0.0903	0.0891	0.0897	0.0895	0.0885	0.0902	0.3012	0.3015
0.7100	0.0905	0.0893	0.0898	0.0897	0.0886	0.0904	0.3014	0.3016
0.7200	0.0907	0.0895	0.0900	0.0898	0.0888	0.0906	0.3015	0.3018
0.7300	0.0908	0.0896	0.0901	0.0900	0.0890	0.0908	0.3017	0.3020
0.7400	0.0910	0.0898	0.0903	0.0902	0.0891	0.0909	0.3019	0.3022
0.7500	0.0911	0.0900	0.0905	0.0904	0.0893	0.0911	0.3021	0.3024
0.7600	0.0913	0.0901	0.0906	0.0906	0.0895	0.0912	0.3023	0.3025
0.7700	0.0915	0.0904	0.0908	0.0907	0.0897	0.0914	0.3024	0.3027
0.7800	0.0917	0.0905	0.0909	0.0909	0.0899	0.0915	0.3026	0.3029
0.7900	0.0919	0.0907	0.0911	0.0911	0.0900	0.0917	0.3028	0.3031
0.8000	0.0920	0.0908	0.0913	0.0913	0.0902	0.0918	0.3029	0.3033
0.8100	0.0921	0.0910	0.0914	0.0914	0.0903	0.0920	0.3031	0.3034
0.8200	0.0923	0.0912	0.0916	0.0916	0.0905	0.0922	0.3033	0.3036
0.8300	0.0925	0.0913	0.0918	0.0917	0.0907	0.0923	0.3034	0.3038
0.8400	0.0926	0.0915	0.0920	0.0919	0.0908	0.0925	0.3037	0.3040
0.8500	0.0928	0.0916	0.0921	0.0921	0.0910	0.0927	0.3039	0.3042
0.8600	0.0930	0.0918	0.0923	0.0923	0.0912	0.0928	0.3041	0.3043
0.8700	0.0932	0.0920	0.0925	0.0924	0.0913	0.0930	0.3043	0.3045
0.8800	0.0933	0.0921	0.0927	0.0926	0.0915	0.0932	0.3045	0.3047
0.8900	0.0934	0.0923	0.0928	0.0927	0.0917	0.0933	0.3047	0.3049
0.9000	0.0936	0.0925	0.0930	0.0929	0.0919	0.0935	0.3049	0.3051
0.9100	0.0937	0.0926	0.0932	0.0930	0.0920	0.0937	0.3050	0.3053
0.9200	0.0939	0.0928	0.0933	0.0932	0.0922	0.0939	0.3052	0.3055
0.9300	0.0941	0.0929	0.0935	0.0933	0.0923	0.0941	0.3054	0.3057
0.9400	0.0943	0.0931	0.0937	0.0935	0.0925	0.0942	0.3056	0.3059
0.9500	0.0945	0.0933	0.0939	0.0937	0.0927	0.0944	0.3058	0.3060
0.9600	0.0947	0.0935	0.0941	0.0939	0.0929	0.0946	0.3060	0.3062
0.9700	0.0949	0.0936	0.0943	0.0941	0.0930	0.0947	0.3062	0.3064
0.9800	0.0950	0.0938	0.0944	0.0944	0.0932	0.0949	0.3063	0.3066
0.9900	0.0952	0.0940	0.0946	0.0946	0.0934	0.0951	0.3065	0.3067
1.0000	0.0953	0.0941	0.0948	0.0948	0.0936	0.0953	0.3067	0.3069
1.0100	0.0955	0.0943	0.0949	0.0950	0.0938	0.0955	0.3069	0.3070
1.0200	0.0957	0.0945	0.0951	0.0952	0.0940	0.0957	0.3071	0.3072
1.0300	0.0959	0.0947	0.0953	0.0954	0.0941	0.0958	0.3072	0.3074
1.0400	0.0961	0.0949	0.0955	0.0955	0.0943	0.0960	0.3074	0.3077
1.0500	0.0963	0.0950	0.0957	0.0957	0.0945	0.0962	0.3076	0.3079
1.0600	0.0965	0.0952	0.0959	0.0959	0.0947	0.0964	0.3078	0.3080
1.0700	0.0966	0.0954	0.0961	0.0961	0.0949	0.0966	0.3080	0.3082
1.0800	0.0969	0.0956	0.0963	0.0963	0.0950	0.0967	0.3082	0.3084
1.0900	0.0970	0.0958	0.0964	0.0964	0.0952	0.0969	0.3084	0.3086
1.1000	0.0972	0.0960	0.0966	0.0966	0.0954	0.0971	0.3086	0.3088
1.1100	0.0974	0.0962	0.0968	0.0968	0.0956	0.0972	0.3088	0.3090
1.1200	0.0976	0.0963	0.0969	0.0970	0.0958	0.0974	0.3090	0.3092
1.1300	0.0978	0.0966	0.0971	0.0971	0.0959	0.0976	0.3091	0.3094
1.1400	0.0980	0.0968	0.0973	0.0973	0.0962	0.0978	0.3093	0.3095
1.1500	0.0982	0.0969	0.0975	0.0975	0.0964	0.0979	0.3095	0.3097
1.1600	0.0984	0.0971	0.0977	0.0976	0.0966	0.0981	0.3097	0.3100
1.1700	0.0985	0.0973	0.0979	0.0979	0.0968	0.0983	0.3099	0.3102
1.1800	0.0988	0.0975	0.0980	0.0980	0.0970	0.0985	0.3101	0.3104
1.1900	0.0989	0.0977	0.0981	0.0983	0.0971	0.0987	0.3102	0.3106
1.2000	0.0991	0.0979	0.0983	0.0984	0.0973	0.0989	0.3104	0.3108
1.2100	0.0993	0.0981	0.0986	0.0986	0.0975	0.0992	0.3106	0.3110
1.2200	0.0995	0.0983	0.0987	0.0989	0.0978	0.0993	0.3108	0.3112
1.2300	0.0997	0.0985	0.0989	0.0991	0.0979	0.0995	0.3110	0.3114
1.2400	0.0999	0.0988	0.0991	0.0993	0.0981	0.0997	0.3111	0.3116
1.2500	0.1002	0.0990	0.0993	0.0995	0.0983	0.0999	0.3113	0.3118
1.2600	0.1004	0.0992	0.0994	0.0996	0.0985	0.1001	0.3115	0.3120
1.2700	0.1006	0.0994	0.0996	0.0998	0.0986	0.1003	0.3117	0.3122
1.2800	0.1008	0.0996	0.0998	0.1000	0.0988	0.1005	0.3119	0.3123
1.2900	0.1010	0.0998	0.1001	0.1002	0.0990	0.1007	0.3121	0.3125
1.3000	0.1012	0.0999	0.1003	0.1004	0.0992	0.1009	0.3123	0.3127
1.3100	0.1014	0.1001	0.1005	0.1006	0.0994	0.1011	0.3125	0.3129
1.3200	0.1016	0.1003	0.1007	0.1009	0.0996	0.1013	0.3127	0.3132
1.3300	0.1018	0.1005	0.1010	0.1011	0.0998	0.1015	0.3128	0.3134
1.3400	0.1021	0.1007	0.1012	0.1013	0.1000	0.1017	0.3130	0.3136
1.3500	0.1023	0.1009	0.1015	0.1015	0.1002	0.1019	0.3132	0.3137
1.3600	0.1025	0.1011	0.1017	0.1017	0.1004	0.1021	0.3135	0.3139
1.3700	0.1027	0.1014	0.1019	0.1019	0.1006	0.1023	0.3137	0.3141
1.3800	0.1029	0.1015	0.1022	0.1022	0.1008	0.1025	0.3138	0.3142
1.3900	0.1031	0.1017	0.1024	0.1024	0.1010	0.1027	0.3141	0.3144
1.4000	0.1033	0.1019	0.1026	0.1026	0.1012	0.1030	0.3142	0.3146
1.4100	0.1036	0.1021	0.1027	0.1028	0.1014	0.1032	0.3145	0.3148
1.4200	0.1037	0.1023	0.1030	0.1030	0.1017	0.1034	0.3146	0.3150
1.4300	0.1039	0.1025	0.1032	0.1033	0.1019	0.1036	0.3148	0.3152
1.4400	0.1041	0.1027	0.1034	0.1034	0.1021	0.1038	0.3150	0.3155
1.4500	0.1043	0.1029	0.1037	0.1036	0.1024	0.1040	0.3152	0.3157
1.4600	0.1046	0.1032	0.1039	0.1038	0.1026	0.1042	0.3154	0.3160
1.4700	0.1048	0.1034	0.1040	0.1041	0.1028	0.1046	0.3156	0.3161
1.4800	0.1050	0.1035	0.1043	0.1043	0.1030	0.1048	0.3158	0.3163
1.4900	0.1052	0.1037	0.1044	0.1045	0.1032	0.1050	0.3160	0.3165
1.5000	0.1054	0.1039	0.1046	0.1048	0.1034	0.1052	0.3162	0.3167
1.5100	0.1057	0.1041	0.1049	0.1050	0.1037	0.1054	0.3165	0.3169
1.5200	0.1059	0.1044	0.1052	0.1052	0.1039	0.1057	0.3166	0.3172
1.5300	0.1061	0.1046	0.1054	0.1054	0.1040	0.1059	0.3168	0.3173
1.5400	0.1063	0.1048	0.1056	0.1057	0.1042	0.1061	0.3170	0.3175
1.5500	0.1065	0.1050	0.1058	0.1059	0.1045	0.1063	0.3171	0.3177
1.5600	0.1067	0.1052	0.1060	0.1061	0.1047	0.1065	0.3174	0.3179
1.5700	0.1069	0.1055	0.1063	0.1063	0.1049	0.1067	0.3175	0.3181
1.5800	0.1071	0.1057	0.1065	0.1065	0.1051	0.1070	0.3177	0.3182
1.5900	0.1074	0.1059	0.1068	0.1067	0.1053	0.1072	0.3180	0.3184
1.6000	0.1075	0.1062	0.1070	0.1070	0.1056	0.1075	0.3182	0.3186
1.6100	0.1078	0.1064	0.1072	0.1072	0.1058	0.1077	0.3184	0.3188
1.6200	0.1080	0.1067	0.1074	0.1074	0.1060	0.1079	0.3187	0.3190
1.6300	0.1083	0.1069	0.1077	0.1076	0.1063	0.1081	0.3189	0.3192
1.6400	0.1085	0.1071	0.1079	0.1078	0.1065	0.1084	0.3191	0.3194
1.6500	0.1087	0.1073	0.1082	0.1081	0.1067	0.1087	0.3193	0.3197
1.6600	0.1090	0.1075	0.1084	0.1083	0.1069	0.1089	0.3195	0.3198
1.6700	0.1092	0.1078	0.1087	0.1085	0.1072	0.1092	0.3197	0.3200
1.6800	0.1094	0.1080	0.1090	0.1087	0.1075	0.1094	0.3198	0.3202
1.6900	0.1096	0.1082	0.1093	0.1089	0.1077	0.1096	0.3200	0.3204
1.7000	0.1098	0.1085	0.1095	0.1091	0.1079	0.1099	0.3203	0.3206
1.7100	0.1101	0.1087	0.1098	0.1093	0.1081	0.1102	0.3204	0.3208
1.7200	0.1103	0.1090	0.1100	0.1096	0.1083	0.1104	0.3206	0.3210
1.7300	0.1105	0.1093	0.1102	0.1098	0.1086	0.1106	0.3208	0.3212
1.7400	0.1107	0.1096	0.1104	0.1101	0.1089	0.1109	0.3211	0.3214
1.7500	0.1109	0.1098	0.1106	0.1103	0.1091	0.1112	0.3213	0.3216
1.7600	0.1111	0.1101	0.1109	0.1105	0.1093	0.1114	0.3215	0.3218
1.7700	0.1113	0.1103	0.1112	0.1108	0.1096	0.1117	0.3217	0.3220
1.7800	0.1115	0.1106	0.1114	0.1109	0.1099	0.1119	0.3220	0.3222
1.7900	0.1118	0.1108	0.1116	0.1111	0.1101	0.1121	0.3222	0.3224
1.8000	0.1119	0.1111	0.1119	0.1114	0.1104	0.1124	0.3224	0.3226
1.8100	0.1122	0.1114	0.1122	0.1116	0.1107	0.1126	0.3226	0.3228
1.8200	0.1124	0.1116	0.1124	0.1118	0.1109	0.1129	0.3228	0.3230
1.8300	0.1126	0.1118	0.1127	0.1120	0.1112	0.1131	0.3230	0.3232
1.8400	0.1128	0.1120	0.1129	0.1123	0.1114	0.1134	0.3231	0.3235
1.8500	0.1131	0.1123	0.1131	0.1126	0.1117	0.1136	0.3234	0.3237
1.8600	0.1134	0.1125	0.1134	0.1129	0.1119	0.1138	0.3236	0.3239
1.8700	0.1136	0.1128	0.1136	0.1132	0.1121	0.1141	0.3238	0.3242
1.8800	0.1138	0.1130	0.1139	0.1134	0.1124	0.1143	0.3240	0.3244
1.8900	0.1141	0.1133	0.1142	0.1137	0.1126	0.1146	0.3242	0.3246
1.9000	0.1144	0.1136	0.1145	0.1139	0.1129	0.1149	0.3245	0.3248
1.9100	0.1146	0.1138	0.1148	0.1142	0.1131	0.1151	0.3246	0.3250
1.9200	0.1149	0.1142	0.1151	0.1145	0.1134	0.1153	0.3248	0.3252
1.9300	0.1151	0.1144	0.1153	0.1147	0.1137	0.1156	0.3250	0.3254
1.9400	0.1155	0.1147	0.1156	0.1149	0.1140	0.1158	0.3252	0.3256
1.9500	0.1157	0.1149	0.1158	0.1152	0.1143	0.1161	0.3254	0.3259
1.9600	0.1160	0.1152	0.1161	0.1154	0.1146	0.1163	0.3256	0.3260
1.9700	0.1162	0.1154	0.1164	0.1157	0.1148	0.1166	0.3258	0.3262
1.9800	0.1165	0.1156	0.1166	0.1159	0.1151	0.1169	0.3260	0.3265
1.9900	0.1167	0.1159	0.1169	0.1161	0.1154	0.1172	0.3263	0.3267
2.0000	0.1169	0.1161	0.1172	0.1164	0.1156	0.1175	0.3265	0.3269
2.0100	0.1172	0.1164	0.1175	0.1167	0.1159	0.1178	0.3267	0.3271
2.0200	0.1174	0.1166	0.1177	0.1170	0.1161	0.1180	0.3269	0.3273
2.0300	0.1177	0.1170	0.1180	0.1172	0.1163	0.1183	0.3271	0.3275
2.0400	0.1181	0.1172	0.1183	0.1175	0.1166	0.1186	0.3272	0.3277
2.0500	0.1183	0.1174	0.1186	0.1177	0.1168	0.1189	0.3275	0.3279
2.0600	0.1186	0.1177	0.1189	0.1179	0.1170	0.1192	0.3277	0.3281
2.0700	0.1189	0.1180	0.1192	0.1182	0.1173	0.1195	0.3279	0.3283
2.0800	0.1193	0.1182	0.1195	0.1184	0.1176	0.1198	0.3281	0.3286
2.0900	0.1195	0.1184	0.1197	0.1188	0.1179	0.1201	0.3283	0.3288
2.1000	0.1198	0.1187	0.1200	0.1190	0.1181	0.1204	0.3285	0.3290
2.1100	0.1200	0.1190	0.1203	0.1193	0.1184	0.1207	0.3287	0.3292
2.1200	0.1203	0.1193	0.1206	0.1196	0.1187	0.1209	0.3289	0.3294
2.1300	0.1206	0.1196	0.1209	0.1199	0.1191	0.1212	0.3292	0.3296
2.1400	0.1209	0.1199	0.1212	0.1202	0.1194	0.1214	0.3294	0.3298
2.1500	0.1212	0.1201	0.1215	0.1205	0.1197	0.1217	0.3296	0.3300
2.1600	0.1215	0.1204	0.1219	0.1208	0.1200	0.1220	0.3298	0.3303
2.1700	0.1218	0.1208	0.1222	0.1210	0.1203	0.1223	0.3300	0.3305
2.1800	0.1221	0.1211	0.1225	0.1213	0.1207	0.1226	0.3302	0.3307
2.1900	0.1224	0.1214	0.1227	0.1216	0.1210	0.1229	0.3304	0.3310
2.2000	0.1226	0.1216	0.1230	0.1218	0.1213	0.1232	0.3306	0.3312
2.2100	0.1229	0.1219	0.1233	0.1222	0.1217	0.1234	0.3308	0.3314
2.2200	0.1232	0.1223	0.1237	0.1226	0.1219	0.1238	0.3310	0.3317
2.2300	0.1236	0.1226	0.1240	0.1229	0.1222	0.1241	0.3312	0.3319
2.2400	0.1238	0.1229	0.1243	0.1232	0.1225	0.1245	0.3315	0.3321
2.2500	0.1241	0.1232	0.1246	0.1235	0.1228	0.1248	0.3316	0.3323
2.2600	0.1244	0.1235	0.1249	0.1238	0.1232	0.1251	0.3318	0.3326
2.2700	0.1248	0.1238	0.1252	0.1240	0.1235	0.1253	0.3321	0.3328
2.2800	0.1251	0.1241	0.1255	0.1244	0.1238	0.1256	0.3323	0.3330
2.2900	0.1254	0.1244	0.1259	0.1247	0.1241	0.1259	0.3325	0.3332
2.3000	0.1256	0.1247	0.1262	0.1250	0.1245	0.1262	0.3328	0.3333
2.3100	0.1260	0.1251	0.1265	0.1253	0.1248	0.1265	0.3330	0.3336
2.3200	0.1263	0.1254	0.1268	0.1257	0.1251	0.1268	0.3332	0.3338
2.3300	0.1266	0.1257	0.1271	0.1261	0.1254	0.1272	0.3334	0.3340
2.3400	0.1270	0.1261	0.1275	0.1263	0.1257	0.1276	0.3336	0.3343
2.3500	0.1272	0.1264	0.1278	0.1267	0.1260	0.1279	0.3337	0.3345
2.3600	0.1275	0.1267	0.1282	0.1271	0.1264	0.1282	0.3340	0.3347
2.3700	0.1278	0.1270	0.1285	0.1274	0.1267	0.1286	0.3342	0.3349
2.3800	0.1282	0.1273	0.1288	0.1277	0.1271	0.1289	0.3344	0.3351
2.3900	0.1285	0.1276	0.1291	0.1281	0.1274	0.1292	0.3347	0.3353
2.4000	0.1287	0.1279	0.1294	0.1284	0.1277	0.1296	0.3349	0.3356
2.4100	0.1291	0.1282	0.1298	0.1288	0.1281	0.1299	0.3351	0.3358
2.4200	0.1294	0.1285	0.1302	0.1291	0.1284	0.1303	0.3353	0.3360
2.4300	0.1298	0.1289	0.1305	0.1294	0.1287	0.1306	0.3355	0.3362
2.4400	0.1301	0.1293	0.1308	0.1297	0.1291	0.1308	0.3357	0.3364
2.4500	0.1304	0.1296	0.1311	0.1301	0.1294	0.1312	0.3360	0.3366
2.4600	0.1308	0.1299	0.1315	0.1305	0.1298	0.1315	0.3362	0.3368
2.4700	0.1311	0.1302	0.1319	0.1308	0.1301	0.1319	0.3364	0.3370
2.4800	0.1314	0.1305	0.1322	0.1311	0.1305	0.1323	0.3366	0.3372
2.4900	0.1317	0.1309	0.1326	0.1314	0.1308	0.1327	0.3368	0.3374
2.5000	0.1322	0.1312	0.1329	0.1318	0.1311	0.1330	0.3371	0.3376
2.5100	0.1325	0.1315	0.1333	0.1321	0.1315	0.1333	0.3373	0.3379
2.5200	0.1329	0.1319	0.1336	0.1325	0.1318	0.1336	0.3375	0.3381
2.5300	0.1332	0.1322	0.1340	0.1329	0.1322	0.1340	0.3377	0.3383
2.5400	0.1336	0.1326	0.1344	0.1333	0.1325	0.1344	0.3380	0.3386
2.5500	0.1338	0.1329	0.1347	0.1336	0.1329	0.1347	0.3382	0.3388
2.5600	0.1342	0.1333	0.1350	0.1340	0.1333	0.1351	0.3384	0.3390
2.5700	0.1345	0.1336	0.1354	0.1343	0.1337	0.1354	0.3386	0.3392
2.5800	0.1349	0.1340	0.1358	0.1346	0.1340	0.1359	0.3389	0.3394
2.5900	0.1353	0.1344	0.1362	0.1349	0.1344	0.1363	0.3391	0.3396
2.6000	0.1357	0.1347	0.1366	0.1353	0.1349	0.1366	0.3393	0.3399
2.6100	0.1361	0.1351	0.1370	0.1358	0.1353	0.1370	0.3395	0.3401
2.6200	0.1366	0.1354	0.1373	0.1362	0.1356	0.1373	0.3398	0.3403
2.6300	0.1369	0.1359	0.1377	0.1366	0.1360	0.1377	0.3400	0.3405
2.6400	0.1374	0.1363	0.1381	0.1369	0.1364	0.1380	0.3401	0.3407
2.6500	0.1377	0.1367	0.1385	0.1373	0.1368	0.1385	0.3403	0.3409
2.6600	0.1381	0.1371	0.1389	0.1377	0.1371	0.1388	0.3406	0.3411
2.6700	0.1386	0.1375	0.1393	0.1381	0.1374	0.1392	0.3408	0.3414
2.6800	0.1389	0.1379	0.1397	0.1385	0.1378	0.1396	0.3411	0.3416
2.6900	0.1393	0.1383	0.1401	0.1389	0.1382	0.1400	0.3412	0.3418
2.7000	0.1397	0.1386	0.1405	0.1393	0.1386	0.1404	0.3415	0.3420
2.7100	0.1401	0.1390	0.1409	0.1397	0.1389	0.1408	0.3417	0.3423
2.7200	0.1406	0.1395	0.1413	0.1401	0.1393	0.1411	0.3419	0.3425
2.7300	0.1410	0.1399	0.1417	0.1405	0.1398	0.1415	0.3422	0.3427
2.7400	0.1414	0.1403	0.1421	0.1409	0.1402	0.1419	0.3424	0.3429
2.7500	0.1417	0.1407	0.1426	0.1414	0.1406	0.1424	0.3426	0.3432
2.7600	0.1421	0.1412	0.1430	0.1418	0.1409	0.1427	0.3429	0.3434
2.7700	0.1426	0.1415	0.1433	0.1423	0.1413	0.1431	0.3431	0.3436
2.7800	0.1430	0.1420	0.1437	0.1427	0.1417	0.1435	0.3434	0.3438
2.7900	0.1433	0.1423	0.1440	0.1431	0.1422	0.1439	0.3436	0.3441
2.8000	0.1438	0.1427	0.1444	0.1435	0.1426	0.1443	0.3439	0.3443
2.8100	0.1442	0.1431	0.1448	0.1441	0.1430	0.1447	0.3441	0.3445
2.8200	0.1446	0.1435	0.1453	0.1445	0.1434	0.1450	0.3444	0.3448
2.8300	0.1451	0.1440	0.1457	0.1448	0.1438	0.1453	0.3446	0.3450
2.8400	0.1455	0.1444	0.1462	0.1452	0.1442	0.1457	0.3448	0.3453
2.8500	0.1459	0.1448	0.1466	0.1457	0.1447	0.1461	0.3451	0.3456
2.8600	0.1462	0.1452	0.1470	0.1462	0.1450	0.1464	0.3454	0.3458
2.8700	0.1467	0.1456	0.1475	0.1466	0.1455	0.1469	0.3456	0.3461
2.8800	0.1471	0.1461	0.1479	0.1471	0.1460	0.1474	0.3459	0.3463
2.8900	0.1476	0.1465	0.1484	0.1475	0.1464	0.1478	0.3461	0.3465
2.9000	0.1480	0.1470	0.1488	0.1479	0.1468	0.1483	0.3464	0.3468
2.9100	0.1484	0.1474	0.1492	0.1484	0.1472	0.1487	0.3466	0.3470
2.9200	0.1489	0.1478	0.1497	0.1489	0.1477	0.1490	0.3468	0.3472
2.9300	0.1493	0.1482	0.1501	0.1494	0.1482	0.1494	0.3470	0.3475
2.9400	0.1497	0.1487	0.1506	0.1498	0.1487	0.1498	0.3472	0.3477
2.9500	0.1501	0.1491	0.1511	0.1503	0.1491	0.1503	0.3475	0.3479
2.9600	0.1506	0.1495	0.1516	0.1507	0.1497	0.1507	0.3477	0.3482
2.9700	0.1510	0.1499	0.1520	0.1512	0.1501	0.1512	0.3480	0.3484
2.9800	0.1514	0.1503	0.1524	0.1515	0.1506	0.1517	0.3483	0.3487
2.9900	0.1519	0.1508	0.1528	0.1520	0.1511	0.1522	0.3485	0.3489
3.0000	0.1524	0.1513	0.1533	0.1526	0.1515	0.1526	0.3487	0.3492
3.0100	0.1529	0.1518	0.1538	0.1530	0.1520	0.1531	0.3490	0.3494
3.0200	0.1533	0.1524	0.1542	0.1535	0.1524	0.1535	0.3492	0.3497
3.0300	0.1537	0.1528	0.1546	0.1540	0.1529	0.1539	0.3495	0.3499
3.0400	0.1542	0.1533	0.1551	0.1544	0.1533	0.1543	0.3497	0.3502
3.0500	0.1545	0.1538	0.1556	0.1548	0.1538	0.1548	0.3499	0.3504
3.0600	0.1550	0.1543	0.1559	0.1553	0.1542	0.1554	0.3502	0.3507
3.0700	0.1555	0.1548	0.1565	0.1557	0.1547	0.1558	0.3505	0.3509
3.0800	0.1560	0.1553	0.1570	0.1562	0.1552	0.1562	0.3507	0.3512
3.0900	0.1564	0.1558	0.1575	0.1567	0.1557	0.1566	0.3510	0.3514
3.1000	0.1569	0.1563	0.1580	0.1572	0.1563	0.1571	0.3513	0.3516
3.1100	0.1574	0.1567	0.1584	0.1577	0.1568	0.1577	0.3516	0.3518
3.1200	0.1579	0.1572	0.1589	0.1583	0.1572	0.1582	0.3518	0.3520
3.1300	0.1584	0.1578	0.1592	0.1588	0.1577	0.1587	0.3521	0.3522
3.1400	0.1589	0.1583	0.1597	0.1593	0.1582	0.1591	0.3524	0.3524
3.1500	0.1594	0.1589	0.1603	0.1598	0.1588	0.1596	0.3526	0.3527
3.1600	0.1600	0.1594	0.1607	0.1603	0.1592	0.1601	0.3529	0.3530
3.1700	0.1605	0.1599	0.1613	0.1609	0.1597	0.1605	0.3531	0.3532
3.1800	0.1610	0.1604	0.1618	0.1613	0.1603	0.1611	0.3534	0.3534
3.1900	0.1616	0.1610	0.1624	0.1618	0.1608	0.1617	0.3536	0.3537
3.2000	0.1621	0.1615	0.1629	0.1623	0.1613	0.1623	0.3539	0.3539
3.2100	0.1626	0.1620	0.1635	0.1628	0.1619	0.1627	0.3542	0.3542
3.2200	0.1633	0.1626	0.1640	0.1633	0.1624	0.1632	0.3544	0.3544
3.2300	0.1639	0.1632	0.1645	0.1638	0.1629	0.1638	0.3546	0.3547
3.2400	0.1644	0.1637	0.1651	0.1644	0.1634	0.1644	0.3548	0.3549
3.2500	0.1650	0.1643	0.1657	0.1649	0.1640	0.1648	0.3551	0.3552
3.2600	0.1656	0.1649	0.1662	0.1654	0.1646	0.1655	0.3554	0.3554
3.2700	0.1661	0.1653	0.1668	0.1660	0.1650	0.1660	0.3556	0.3557
3.2800	0.1667	0.1660	0.1673	0.1666	0.1655	0.1666	0.3559	0.3559
3.2900	0.1673	0.1665	0.1678	0.1671	0.1660	0.1672	0.3561	0.3562
3.3000	0.1679	0.1671	0.1683	0.1676	0.1666	0.1678	0.3564	0.3564
3.3100	0.1684	0.1676	0.1690	0.1682	0.1670	0.1684	0.3566	0.3567
3.3200	0.1690	0.1680	0.1696	0.1688	0.1676	0.1690	0.3568	0.3570
3.3300	0.1695	0.1686	0.1701	0.1693	0.1682	0.1696	0.3571	0.3572
3.3400	0.1701	0.1692	0.1707	0.1699	0.1688	0.1701	0.3573	0.3574
3.3500	0.1706	0.1697	0.1713	0.1705	0.1694	0.1706	0.3575	0.3577
3.3600	0.1712	0.1703	0.1719	0.1711	0.1700	0.1711	0.3578	0.3579
3.3700	0.1718	0.1709	0.1725	0.1716	0.1706	0.1717	0.3581	0.3581
3.3800	0.1723	0.1716	0.1731	0.1722	0.1712	0.1723	0.3583	0.3583
3.3900	0.1729	0.1722	0.1737	0.1728	0.1718	0.1730	0.3585	0.3587
3.4000	0.1735	0.1728	0.1741	0.1734	0.1725	0.1736	0.3588	0.3589
3.4100	0.1742	0.1733	0.1747	0.1740	0.1731	0.1743	0.3591	0.3592
3.4200	0.1748	0.1739	0.1754	0.1745	0.1737	0.1748	0.3594	0.3594
3.4300	0.1754	0.1745	0.1760	0.1752	0.1743	0.1755	0.3597	0.3597
3.4400	0.1760	0.1752	0.1766	0.1758	0.1749	0.1762	0.3598	0.3600
3.4500	0.1766	0.1758	0.1773	0.1764	0.1755	0.1769	0.3600	0.3602
3.4600	0.1772	0.1763	0.1779	0.1770	0.1762	0.1775	0.3603	0.3605
3.4700	0.1779	0.1770	0.1786	0.1776	0.1768	0.1780	0.3606	0.3608
3.4800	0.1785	0.1775	0.1791	0.1783	0.1775	0.1786	0.3608	0.3611
3.4900	0.1793	0.1782	0.1798	0.1789	0.1782	0.1793	0.3611	0.3613
3.5000	0.1798	0.1789	0.1804	0.1795	0.1788	0.1799	0.3614	0.3616
3.5100	0.1804	0.1796	0.1811	0.1802	0.1794	0.1806	0.3617	0.3618
3.5200	0.1811	0.1801	0.1817	0.1808	0.1801	0.1812	0.3619	0.3621
3.5300	0.1818	0.1806	0.1824	0.1815	0.1807	0.1819	0.3622	0.3623
3.5400	0.1824	0.1812	0.1831	0.1822	0.1814	0.1826	0.3624	0.3625
3.5500	0.1830	0.1819	0.1837	0.1829	0.1821	0.1833	0.3626	0.3628
3.5600	0.1838	0.1827	0.1843	0.1835	0.1828	0.1841	0.3629	0.3631
3.5700	0.1843	0.1834	0.1849	0.1841	0.1834	0.1847	0.3632	0.3633
3.5800	0.1852	0.1840	0.1856	0.1847	0.1841	0.1853	0.3635	0.3636
3.5900	0.1859	0.1847	0.1863	0.1854	0.1848	0.1860	0.3637	0.3639
3.6000	0.1866	0.1854	0.1869	0.1861	0.1854	0.1867	0.3641	0.3642
3.6100	0.1874	0.1860	0.1876	0.1867	0.1860	0.1874	0.3644	0.3644
3.6200	0.1881	0.1866	0.1882	0.1875	0.1867	0.1881	0.3647	0.3645
3.6300	0.1889	0.1873	0.1889	0.1881	0.1875	0.1888	0.3649	0.3648
3.6400	0.1897	0.1881	0.1896	0.1889	0.1881	0.1895	0.3652	0.3651
3.6500	0.1903	0.1888	0.1903	0.1896	0.1888	0.1902	0.3654	0.3655
3.6600	0.1911	0.1894	0.1910	0.1904	0.1895	0.1910	0.3657	0.3658
3.6700	0.1918	0.1902	0.1918	0.1911	0.1903	0.1917	0.3660	0.3660
3.6800	0.1925	0.1910	0.1924	0.1918	0.1910	0.1925	0.3662	0.3663
3.6900	0.1933	0.1917	0.1931	0.1927	0.1918	0.1931	0.3665	0.3667
3.7000	0.1941	0.1924	0.1937	0.1935	0.1925	0.1938	0.3667	0.3669
3.7100	0.1949	0.1931	0.1945	0.1942	0.1932	0.1947	0.3670	0.3672
3.7200	0.1956	0.1939	0.1953	0.1949	0.1941	0.1955	0.3672	0.3674
3.7300	0.1963	0.1947	0.1961	0.1957	0.1949	0.1963	0.3676	0.3677
3.7400	0.1971	0.1955	0.1969	0.1964	0.1956	0.1971	0.3678	0.3679
3.7500	0.1980	0.1963	0.1978	0.1971	0.1964	0.1979	0.3681	0.3682
3.7600	0.1987	0.1970	0.1987	0.1978	0.1971	0.1988	0.3683	0.3685
3.7700	0.1994	0.1978	0.1994	0.1986	0.1979	0.1995	0.3686	0.3688
3.7800	0.2002	0.1987	0.2002	0.1993	0.1988	0.2003	0.3688	0.3691
3.7900	0.2011	0.1996	0.2010	0.2001	0.1997	0.2011	0.3690	0.3695
3.8000	0.2018	0.2004	0.2018	0.2009	0.2004	0.2020	0.3693	0.3698
3.8100	0.2026	0.2012	0.2026	0.2017	0.2013	0.2027	0.3696	0.3700
3.8200	0.2034	0.2021	0.2034	0.2025	0.2021	0.2035	0.3698	0.3703
3.8300	0.2042	0.2029	0.2043	0.2033	0.2029	0.2043	0.3701	0.3707
3.8400	0.2050	0.2037	0.2051	0.2042	0.2037	0.2052	0.3704	0.3710
3.8500	0.2059	0.2045	0.2059	0.2050	0.2045	0.2061	0.3707	0.3713
3.8600	0.2067	0.2053	0.2068	0.2059	0.2054	0.2070	0.3709	0.3715
3.8700	0.2075	0.2062	0.2076	0.2068	0.2062	0.2079	0.3712	0.3718
3.8800	0.2084	0.2071	0.2085	0.2076	0.2071	0.2087	0.3715	0.3721
3.8900	0.2092	0.2080	0.2094	0.2084	0.2079	0.2095	0.3718	0.3724
3.9000	0.2101	0.2089	0.2103	0.2093	0.2087	0.2104	0.3720	0.3726
3.9100	0.2110	0.2098	0.2111	0.2101	0.2098	0.2113	0.3723	0.3729
3.9200	0.2119	0.2106	0.2120	0.2111	0.2107	0.2121	0.3726	0.3733
3.9300	0.2128	0.2115	0.2129	0.2120	0.2116	0.2131	0.3729	0.3735
3.9400	0.2137	0.2123	0.2138	0.2129	0.2126	0.2140	0.3731	0.3738
3.9500	0.2146	0.2132	0.2147	0.2138	0.2134	0.2149	0.3733	0.3741
3.9600	0.2154	0.2141	0.2157	0.2147	0.2144	0.2158	0.3737	0.3743
3.9700	0.2165	0.2150	0.2167	0.2156	0.2154	0.2168	0.3739	0.3747
3.9800	0.2173	0.2159	0.2177	0.2165	0.2162	0.2176	0.3742	0.3750
3.9900	0.2182	0.2169	0.2185	0.2175	0.2172	0.2186	0.3745	0.3753
4.0000	0.2192	0.2179	0.2194	0.2185	0.2181	0.2195	0.3747	0.3755
4.0100	0.2201	0.2189	0.2204	0.2193	0.2191	0.2204	0.3750	0.3758
4.0200	0.2210	0.2199	0.2212	0.2202	0.2201	0.2213	0.3753	0.3760
4.0300	0.2221	0.2209	0.2223	0.2212	0.2211	0.2223	0.3756	0.3764
4.0400	0.2231	0.2219	0.2232	0.2222	0.2220	0.2233	0.3759	0.3767
4.0500	0.2241	0.2230	0.2242	0.2231	0.2230	0.2241	0.3762	0.3769
4.0600	0.2250	0.2241	0.2252	0.2242	0.2239	0.2251	0.3765	0.3772
4.0700	0.2259	0.2251	0.2264	0.2251	0.2249	0.2260	0.3767	0.3775
4.0800	0.2269	0.2263	0.2273	0.2261	0.2259	0.2271	0.3770	0.3778
4.0900	0.2280	0.2274	0.2283	0.2272	0.2270	0.2280	0.3773	0.3781
4.1000	0.2292	0.2284	0.2292	0.2282	0.2279	0.2289	0.3776	0.3784
4.1100	0.2302	0.2295	0.2304	0.2292	0.2289	0.2300	0.3778	0.3788
4.1200	0.2313	0.2305	0.2314	0.2301	0.2301	0.2310	0.3781	0.3791
4.1300	0.2323	0.2317	0.2324	0.2312	0.2313	0.2322	0.3783	0.3793
4.1400	0.2333	0.2329	0.2335	0.2323	0.2324	0.2333	0.3786	0.3796
4.1500	0.2346	0.2339	0.2346	0.2334	0.2334	0.2345	0.3789	0.3799
4.1600	0.2355	0.2350	0.2356	0.2345	0.2345	0.2356	0.3793	0.3802
4.1700	0.2366	0.2362	0.2368	0.2356	0.2356	0.2368	0.3796	0.3805
4.1800	0.2377	0.2373	0.2379	0.2368	0.2367	0.2380	0.3799	0.3808
4.1900	0.2388	0.2383	0.2390	0.2378	0.2378	0.2391	0.3802	0.3811
4.2000	0.2400	0.2395	0.2401	0.2390	0.2390	0.2402	0.3805	0.3814
4.2100	0.2411	0.2405	0.2413	0.2401	0.2401	0.2414	0.3808	0.3817
4.2200	0.2423	0.2417	0.2425	0.2414	0.2412	0.2426	0.3810	0.3819
4.2300	0.2435	0.2428	0.2436	0.2426	0.2424	0.2438	0.3814	0.3822
4.2400	0.2447	0.2442	0.2448	0.2439	0.2437	0.2450	0.3817	0.3825
4.2500	0.2459	0.2453	0.2460	0.2450	0.2448	0.2462	0.3820	0.3828
4.2600	0.2470	0.2466	0.2472	0.2463	0.2459	0.2474	0.3823	0.3830
4.2700	0.2481	0.2479	0.2484	0.2474	0.2472	0.2486	0.3825	0.3833
4.2800	0.2493	0.2493	0.2496	0.2486	0.2482	0.2499	0.3828	0.3836
4.2900	0.2505	0.2505	0.2508	0.2497	0.2494	0.2511	0.3830	0.3838
4.3000	0.2518	0.2517	0.2520	0.2510	0.2507	0.2524	0.3833	0.3842
4.3100	0.2530	0.2529	0.2532	0.2523	0.2521	0.2537	0.3836	0.3845
4.3200	0.2543	0.2542	0.2545	0.2536	0.2534	0.2550	0.3839	0.3849
4.3300	0.2557	0.2556	0.2557	0.2549	0.2548	0.2564	0.3842	0.3851
4.3400	0.2571	0.2568	0.2571	0.2562	0.2562	0.2576	0.3845	0.3854
4.3500	0.2585	0.2581	0.2584	0.2575	0.2576	0.2589	0.3848	0.3858
4.3600	0.2598	0.2594	0.2598	0.2587	0.2589	0.2601	0.3851	0.3861
4.3700	0.2611	0.2606	0.2612	0.2600	0.2602	0.2615	0.3854	0.3864
4.3800	0.2624	0.2620	0.2626	0.2614	0.2615	0.2628	0.3857	0.3866
4.3900	0.2638	0.2634	0.2640	0.2630	0.2629	0.2642	0.3860	0.3869
4.4000	0.2651	0.2648	0.2653	0.2643	0.2643	0.2656	0.3863	0.3871
4.4100	0.2665	0.2661	0.2667	0.2655	0.2658	0.2669	0.3866	0.3875
4.4200	0.2680	0.2674	0.2680	0.2669	0.2672	0.2683	0.3869	0.3878
4.4300	0.2694	0.2688	0.2694	0.2683	0.2685	0.2697	0.3872	0.3881
4.4400	0.2709	0.2702	0.2708	0.2698	0.2698	0.2711	0.3876	0.3884
4.4500	0.2724	0.2717	0.2724	0.2711	0.2713	0.2725	0.3879	0.3887
4.4600	0.2738	0.2730	0.2738	0.2726	0.2728	0.2739	0.3882	0.3890
4.4700	0.2753	0.2747	0.2752	0.2741	0.2743	0.2754	0.3884	0.3892
4.4800	0.2769	0.2763	0.2768	0.2756	0.2758	0.2770	0.3888	0.3894
4.4900	0.2784	0.2779	0.2783	0.2772	0.2774	0.2785	0.3891	0.3897
4.5000	0.2799	0.2792	0.2800	0.2788	0.2790	0.2800	0.3894	0.3900
4.5100	0.2814	0.2807	0.2815	0.2803	0.2807	0.2816	0.3897	0.3903
4.5200	0.2830	0.2825	0.2831	0.2820	0.2825	0.2833	0.3900	0.3906
4.5300	0.2846	0.2841	0.2848	0.2836	0.2841	0.2850	0.3902	0.3909
4.5400	0.2862	0.2857	0.2863	0.2851	0.2857	0.2866	0.3905	0.3912
4.5500	0.2878	0.2873	0.2881	0.2868	0.2873	0.2884	0.3908	0.3916
4.5600	0.2895	0.2892	0.2897	0.2885	0.2891	0.2900	0.3911	0.3918
4.5700	0.2911	0.2909	0.2914	0.2903	0.2907	0.2918	0.3914	0.3921
4.5800	0.2928	0.2925	0.2931	0.2921	0.2924	0.2934	0.3917	0.3924
4.5900	0.2946	0.2942	0.2946	0.2938	0.2941	0.2950	0.3920	0.3927
4.6000	0.2962	0.2959	0.2964	0.2956	0.2958	0.2966	0.3922	0.3930
4.6100	0.2980	0.2976	0.2980	0.2973	0.2976	0.2984	0.3925	0.3933
4.6200	0.2997	0.2993	0.2998	0.2989	0.2994	0.3000	0.3928	0.3936
4.6300	0.3016	0.3011	0.3016	0.3007	0.3012	0.3018	0.3931	0.3939
4.6400	0.3036	0.3030	0.3034	0.3025	0.3029	0.3035	0.3934	0.3941
4.6500	0.3055	0.3047	0.3051	0.3044	0.3049	0.3053	0.3937	0.3945
4.6600	0.3074	0.3064	0.3070	0.3064	0.3068	0.3071	0.3940	0.3948
4.6700	0.3092	0.3082	0.3089	0.3082	0.3088	0.3090	0.3943	0.3950
4.6800	0.3111	0.3103	0.3108	0.3100	0.3108	0.3109	0.3947	0.3953
4.6900	0.3130	0.3121	0.3127	0.3119	0.3128	0.3128	0.3950	0.3956
4.7000	0.3151	0.3140	0.3145	0.3141	0.3147	0.3147	0.3953	0.3960
4.7100	0.3172	0.3159	0.3163	0.3160	0.3168	0.3166	0.3956	0.3962
4.7200	0.3191	0.3179	0.3183	0.3181	0.3187	0.3185	0.3958	0.3965
4.7300	0.3211	0.3199	0.3203	0.3202	0.3204	0.3205	0.3962	0.3968
4.7400	0.3232	0.3219	0.3225	0.3222	0.3224	0.3226	0.3964	0.3971
4.7500	0.3252	0.3241	0.3244	0.3242	0.3246	0.3249	0.3968	0.3974
4.7600	0.3272	0.3261	0.3265	0.3263	0.3267	0.3271	0.3971	0.3977
4.7700	0.3293	0.3282	0.3286	0.3284	0.3289	0.3292	0.3974	0.3980
4.7800	0.3314	0.3306	0.3307	0.3306	0.3311	0.3313	0.3977	0.3983
4.7900	0.3336	0.3328	0.3331	0.3328	0.3333	0.3335	0.3980	0.3986
4.8000	0.3356	0.3351	0.3352	0.3350	0.3356	0.3358	0.3984	0.3990
4.8100	0.3378	0.3375	0.3374	0.3373	0.3378	0.3380	0.3988	0.3993
4.8200	0.3401	0.3395	0.3397	0.3397	0.3401	0.3403	0.3992	0.3996
4.8300	0.3423	0.3421	0.3423	0.3420	0.3426	0.3427	0.3995	0.4000
4.8400	0.3445	0.3444	0.3448	0.3442	0.3451	0.3452	0.3998	0.4002
4.8500	0.3469	0.3469	0.3473	0.3466	0.3475	0.3476	0.4001	0.4006
4.8600	0.3493	0.3493	0.3496	0.3491	0.3497	0.3502	0.4004	0.4008
4.8700	0.3518	0.3517	0.3519	0.3515	0.3523	0.3525	0.4007	0.4011
4.8800	0.3542	0.3541	0.3545	0.3540	0.3547	0.3549	0.4010	0.4013
4.8900	0.3566	0.3565	0.3571	0.3567	0.3570	0.3573	0.4013	0.4016
4.9000	0.3592	0.3590	0.3595	0.3592	0.3596	0.3598	0.4017	0.4019
4.9100	0.3617	0.3616	0.3620	0.3619	0.3622	0.3624	0.4020	0.4022
4.9200	0.3644	0.3642	0.3646	0.3646	0.3649	0.3649	0.4023	0.4026
4.9300	0.3669	0.3671	0.3674	0.3675	0.3675	0.3677	0.4027	0.4029
4.9400	0.3695	0.3697	0.3701	0.3702	0.3701	0.3702	0.4030	0.4031
4.9500	0.3724	0.3723	0.3728	0.3730	0.3729	0.3730	0.4033	0.4034
4.9600	0.3752	0.3751	0.3754	0.3758	0.3756	0.3756	0.4037	0.4037
4.9700	0.3780	0.3780	0.3783	0.3784	0.3785	0.3787	0.4040	0.4040
4.9800	0.3809	0.3806	0.3809	0.3812	0.3813	0.3816	0.4043	0.4042
4.9900	0.3838	0.3834	0.3838	0.3841	0.3843	0.3844	0.4046	0.4045
5.0000	0.3868	0.3863	0.3866	0.3870	0.3872	0.3873	0.4049	0.4049
5.0100	0.3898	0.3892	0.3895	0.3899	0.3902	0.3900	0.4052	0.4053
5.0200	0.3927	0.3923	0.3926	0.3928	0.3934	0.3931	0.4056	0.4056
5.0300	0.3957	0.3953	0.3956	0.3957	0.3965	0.3962	0.4060	0.4059
5.0400	0.3989	0.3984	0.3988	0.3989	0.3998	0.3993	0.4063	0.4062
5.0500	0.4020	0.4015	0.4020	0.4022	0.4028	0.4023	0.4066	0.4065
5.0600	0.4053	0.4047	0.4052	0.4055	0.4062	0.4056	0.4070	0.4069
5.0700	0.4085	0.4080	0.4084	0.4089	0.4095	0.4089	0.4073	0.4072
5.0800	0.4119	0.4111	0.4116	0.4123	0.4128	0.4121	0.4077	0.4075
5.0900	0.4152	0.4146	0.4149	0.4159	0.4164	0.4155	0.4080	0.4078
5.1000	0.4187	0.4183	0.4185	0.4192	0.4197	0.4188	0.4083	0.4082
5.1100	0.4221	0.4219	0.4218	0.4228	0.4233	0.4223	0.4086	0.4086
5.1200	0.4255	0.4252	0.4255	0.4264	0.4269	0.4260	0.4090	0.4089
5.1300	0.4290	0.4288	0.4289	0.4300	0.4306	0.4296	0.4092	0.4092
5.1400	0.4328	0.4325	0.4324	0.4337	0.4342	0.4334	0.4096	0.4095
5.1500	0.4366	0.4364	0.4360	0.4374	0.4380	0.4370	0.4098	0.4098
5.1600	0.4403	0.4401	0.4397	0.4412	0.4420	0.4408	0.4102	0.4101
5.1700	0.4439	0.4438	0.4433	0.4450	0.4459	0.4442	0.4105	0.4104
5.1800	0.4479	0.4477	0.4472	0.4489	0.4497	0.4480	0.4109	0.4108
5.1900	0.4519	0.4516	0.4511	0.4528	0.4538	0.4518	0.4112	0.4111
5.2000	0.4560	0.4557	0.4552	0.4567	0.4578	0.4559	0.4115	0.4114
5.2100	0.4601	0.4597	0.4593	0.4607	0.4617	0.4600	0.4119	0.4118
5.2200	0.4642	0.4638	0.4637	0.4652	0.4659	0.4641	0.4123	0.4121
5.2300	0.4686	0.4680	0.4679	0.4694	0.4702	0.4684	0.4126	0.4124
5.2400	0.4730	0.4722	0.4723	0.4735	0.4748	0.4729	0.4130	0.4127
5.2500	0.4774	0.4765	0.4764	0.4780	0.4794	0.4773	0.4134	0.4130
5.2600	0.4821	0.4809	0.4808	0.4827	0.4838	0.4818	0.4137	0.4134
5.2700	0.4866	0.4853	0.4856	0.4872	0.4885	0.4861	0.4141	0.4137
5.2800	0.4912	0.4900	0.4901	0.4919	0.4935	0.4907	0.4145	0.4140
5.2900	0.4958	0.4950	0.4946	0.4966	0.4982	0.4954	0.4148	0.4144
5.3000	0.5006	0.4999	0.4994	0.5016	0.5030	0.5003	0.4151	0.4147
5.3100	0.5056	0.5047	0.5040	0.5065	0.5079	0.5055	0.4154	0.4150
5.3200	0.5106	0.5095	0.5090	0.5115	0.5129	0.5106	0.4157	0.4153
5.3300	0.5156	0.5145	0.5143	0.5166	0.5182	0.5158	0.4161	0.4156
5.3400	0.5207	0.5200	0.5195	0.5217	0.5234	0.5209	0.4164	0.4159
5.3500	0.5260	0.5253	0.5246	0.5266	0.5288	0.5262	0.4168	0.4162
5.3600	0.5313	0.5306	0.5296	0.5320	0.5341	0.5315	0.4172	0.4165
5.3700	0.5370	0.5360	0.5350	0.5375	0.5399	0.5369	0.4175	0.4168
5.3800	0.5424	0.5417	0.5406	0.5433	0.5455	0.5424	0.4179	0.4171
5.3900	0.5478	0.5473	0.5465	0.5490	0.5513	0.5481	0.4182	0.4174
5.4000	0.5533	0.5530	0.5520	0.5547	0.5571	0.5537	0.4186	0.4177
5.4100	0.5589	0.5588	0.5578	0.5608	0.5630	0.5595	0.4189	0.4181
5.4200	0.5649	0.5648	0.5633	0.5667	0.5690	0.5657	0.4192	0.4184
5.4300	0.5713	0.5711	0.5694	0.5730	0.5750	0.5718	0.4195	0.4187
5.4400	0.5775	0.5773	0.5761	0.5791	0.5814	0.5782	0.4198	0.4191
5.4500	0.5838	0.5834	0.5825	0.5856	0.5877	0.5847	0.4202	0.4194
5.4600	0.5902	0.5900	0.5892	0.5918	0.5939	0.5911	0.4205	0.4199
5.4700	0.5965	0.5965	0.5957	0.5990	0.6003	0.5977	0.4208	0.4202
5.4800	0.6033	0.6034	0.6022	0.6059	0.6070	0.6045	0.4211	0.4205
5.4900	0.6100	0.6103	0.6091	0.6127	0.6143	0.6114	0.4215	0.4208
5.5000	0.6171	0.6171	0.6159	0.6197	0.6215	0.6186	0.4218	0.4211
5.5100	0.6243	0.6244	0.6232	0.6268	0.6287	0.6258	0.4222	0.4215
5.5200	0.6315	0.6317	0.6306	0.6342	0.6359	0.6328	0.4225	0.4219
5.5300	0.6389	0.6392	0.6378	0.6417	0.6437	0.6401	0.4229	0.4222
5.5400	0.6466	0.6467	0.6451	0.6496	0.6512	0.6479	0.4232	0.4225
5.5500	0.6542	0.6540	0.6526	0.6574	0.6592	0.6557	0.4235	0.4229
5.5600	0.6620	0.6618	0.6606	0.6655	0.6671	0.6635	0.4239	0.4232
5.5700	0.6700	0.6699	0.6684	0.6734	0.6751	0.6716	0.4242	0.4236
5.5800	0.6787	0.6779	0.6765	0.6819	0.6833	0.6797	0.4246	0.4240
5.5900	0.6865	0.6861	0.6846	0.6904	0.6915	0.6883	0.4250	0.4244
5.6000	0.6948	0.6945	0.6929	0.6990	0.7001	0.6968	0.4253	0.4247
5.6100	0.7029	0.7031	0.7016	0.7079	0.7088	0.7054	0.4256	0.4251
5.6200	0.7116	0.7116	0.7100	0.7166	0.7176	0.7140	0.4259	0.4254
5.6300	0.7203	0.7205	0.7181	0.7256	0.7268	0.7230	0.4263	0.4259
5.6400	0.7291	0.7292	0.7273	0.7341	0.7359	0.7318	0.4266	0.4262
5.6500	0.7381	0.7383	0.7365	0.7436	0.7453	0.7406	0.4270	0.4266
5.6600	0.7470	0.7476	0.7455	0.7530	0.7546	0.7496	0.4274	0.4270
5.6700	0.7563	0.7569	0.7547	0.7624	0.7640	0.7590	0.4277	0.4274
5.6800	0.7658	0.7664	0.7638	0.7721	0.7735	0.7683	0.4282	0.4277
5.6900	0.7755	0.7758	0.7730	0.7814	0.7836	0.7776	0.4286	0.4281
5.7000	0.7851	0.7852	0.7825	0.7909	0.7931	0.7870	0.4289	0.4284
5.7100	0.7948	0.7944	0.7923	0.8002	0.8028	0.7965	0.4293	0.4288
5.7200	0.8041	0.8042	0.8020	0.8095	0.8123	0.8063	0.4297	0.4292
5.7300	0.8134	0.8136	0.8114	0.8194	0.8218	0.8155	0.4301	0.4296
5.7400	0.8229	0.8233	0.8210	0.8287	0.8313	0.8247	0.4305	0.4299
5.7500	0.8325	0.8328	0.8305	0.8383	0.8405	0.8343	0.4309	0.4303
5.7600	0.8419	0.8421	0.8399	0.8478	0.8497	0.8435	0.4313	0.4307
5.7700	0.8515	0.8516	0.8495	0.8569	0.8591	0.8529	0.4316	0.4310
5.7800	0.8607	0.8610	0.8586	0.8662	0.8682	0.8618	0.4320	0.4314
5.7900	0.8695	0.8702	0.8681	0.8753	0.8768	0.8712	0.4323	0.4318
5.8000	0.8792	0.8790	0.8768	0.8839	0.8857	0.8802	0.4327	0.4321
5.8100	0.8878	0.8883	0.8860	0.8926	0.8940	0.8888	0.4330	0.4325
5.8200	0.8963	0.8964	0.8946	0.9010	0.9021	0.8974	0.4333	0.4328
5.8300	0.9047	0.9048	0.9028	0.9090	0.9099	0.9054	0.4336	0.4332
5.8400	0.9123	0.9128	0.9105	0.9167	0.9176	0.9133	0.4340	0.4337
5.8500	0.9200	0.9203	0.9180	0.9240	0.9251	0.9207	0.4344	0.4340
5.8600	0.9271	0.9275	0.9253	0.9309	0.9319	0.9280	0.4348	0.4344
5.8700	0.9339	0.9344	0.9324	0.9377	0.9385	0.9347	0.4352	0.4348
5.8800	0.9402	0.9409	0.9393	0.9439	0.9446	0.9410	0.4356	0.4352
5.8900	0.9464	0.9467	0.9455	0.9499	0.9506	0.9470	0.4359	0.4356
5.9000	0.9521	0.9523	0.9512	0.9553	0.9563	0.9528	0.4363	0.4360
5.9100	0.9576	0.9574	0.9566	0.9603	0.9609	0.9580	0.4367	0.4363
5.9200	0.9624	0.9622	0.9616	0.9650	0.9655	0.9628	0.4371	0.4367
5.9300	0.9669	0.9668	0.9664	0.9692	0.9696	0.9674	0.4375	0.4371
5.9400	0.9708	0.9710	0.9706	0.9732	0.9736	0.9714	0.4380	0.4374
5.9500	0.9745	0.9748	0.9741	0.9766	0.9770	0.9752	0.4384	0.4378
5.9600	0.9776	0.9779	0.9772	0.9799	0.9803	0.9785	0.4387	0.4383
5.9700	0.9806	0.9810	0.9804	0.9827	0.9830	0.9816	0.4391	0.4386
5.9800	0.9834	0.9839	0.9832	0.9852	0.9855	0.9842	0.4395	0.4390
5.9900	0.9857	0.9863	0.9859	0.9876	0.9878	0.9866	0.4399	0.4394
6.0000	0.9880	0.9884	0.9880	0.9896	0.9896	0.9888	0.4402	0.4397
6.0100	0.9898	0.9901	0.9899	0.9913	0.9912	0.9906	0.4406	0.4401
6.0200	0.9915	0.9917	0.9916	0.9926	0.9926	0.9921	0.4410	0.4404
6.0300	0.9928	0.9930	0.9929	0.9939	0.9939	0.9934	0.4414	0.4408
6.0400	0.9940	0.9942	0.9942	0.9949	0.9950	0.9945	0.4417	0.4412
6.0500	0.9950	0.9952	0.9952	0.9958	0.9959	0.9955	0.4421	0.4415
6.0600	0.9959	0.9960	0.9961	0.9966	0.9967	0.9962	0.4425	0.4419
6.0700	0.9968	0.9967	0.9968	0.9972	0.9974	0.9970	0.4430	0.4423
6.0800	0.9974	0.9973	0.9974	0.9977	0.9979	0.9976	0.4433	0.4427
6.0900	0.9979	0.9978	0.9979	0.9982	0.9983	0.9981	0.4436	0.4430
6.1000	0.9983	0.9982	0.9984	0.9986	0.9987	0.9984	0.4440	0.4433
6.1100	0.9987	0.9986	0.9988	0.9989	0.9990	0.9988	0.4444	0.4438
6.1200	0.9989	0.9988	0.9991	0.9991	0.9992	0.9990	0.4448	0.4441
6.1300	0.9991	0.9991	0.9992	0.9992	0.9993	0.9992	0.4451	0.4445
6.1400	0.9993	0.9993	0.9994	0.9994	0.9995	0.9993	0.4455	0.4449
6.1500	0.9994	0.9995	0.9995	0.9995	0.9996	0.9995	0.4459	0.4452
6.1600	0.9996	0.9996	0.9996	0.9996	0.9997	0.9996	0.4463	0.4456
6.1700	0.9996	0.9996	0.9997	0.9997	0.9998	0.9997	0.4466	0.4460
6.1800	0.9997	0.9997	0.9997	0.9997	0.9998	0.9998	0.4470	0.4463
6.1900	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.4473	0.4466
6.2000	0.9998	0.9998	0.9998	0.9998	0.9999	0.9999	0.4478	0.4470
6.2100	0.9998	0.9999	0.9998	0.9998	0.9999	0.9999	0.4481	0.4474
6.2200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.4485	0.4477
6.2300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.4488	0.4481
6.2400	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	0.4492	0.4486
6.2500	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000	0.4497	0.4490
6.2600	0.9999	0.9999	1.0000	0.9999	1.0000	1.0000	0.4501	0.4494
6.2700	0.9999	1.0000	1.0000	0.9999	1.0000	1.0000	0.4504	0.4497
6.2800	0.9999	1.0000	1.0000	0.9999	1.0000	1.0000	0.4508	0.4502
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4513	0.4506
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4518	0.4509
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4521	0.4513
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4525	0.4517
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4530	0.4521
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4534	0.4526
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4538	0.4530
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4542	0.4534
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4545	0.4538
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4549	0.4543
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4553	0.4548
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4557	0.4551
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4561	0.4555
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4566	0.4560
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4570	0.4563
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4573	0.4567
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4577	0.4571
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4581	0.4575
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4585	0.4580
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4589	0.4583
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4593	0.4587
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4597	0.4591
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4602	0.4595
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4606	0.4599
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4610	0.4604
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4614	0.4608
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4618	0.4612
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4623	0.4616
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4628	0.4619
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4632	0.4623
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4636	0.4627
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4640	0.4631
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4645	0.4635
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4649	0.4639
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4653	0.4642
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4658	0.4646
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4662	0.4651
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4667	0.4655
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4671	0.4660
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4675	0.4664
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4679	0.4668
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4684	0.4672
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4688	0.4677
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4692	0.4680
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4697	0.4685
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4701	0.4689
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4705	0.4694
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4709	0.4699
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4713	0.4704
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4717	0.4707
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4720	0.4711
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4725	0.4716
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4728	0.4721
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4733	0.4725
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4737	0.4729
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4741	0.4734
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4745	0.4738
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4751	0.4743
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4756	0.4747
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4760	0.4752
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4765	0.4756
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4770	0.4761
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4775	0.4765
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4779	0.4770
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4784	0.4774
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4788	0.4778
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4792	0.4783
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4797	0.4787
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4801	0.4791
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4806	0.4796
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4809	0.4801
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4814	0.4805
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4818	0.4809
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4823	0.4814
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4827	0.4818
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4831	0.4823
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4836	0.4827
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4841	0.4831
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4845	0.4835
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4850	0.4839
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4855	0.4844
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4859	0.4849
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4863	0.4854
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4868	0.4859
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4871	0.4864
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4876	0.4868
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4881	0.4872
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4886	0.4876
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4890	0.4881
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4893	0.4886
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4898	0.4890
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4902	0.4894
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4907	0.4899
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4911	0.4904
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4916	0.4908
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4921	0.4912
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4926	0.4917
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4931	0.4922
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4936	0.4927
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4942	0.4931
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4947	0.4935
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4952	0.4939
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4956	0.4943
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4961	0.4947
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4965	0.4953
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4971	0.4957
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4975	0.4962
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4979	0.4966
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4985	0.4971
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4989	0.4976
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4994	0.4980
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.4999	0.4985
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5004	0.4990
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5010	0.4994
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5014	0.4999
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5018	0.5003
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5023	0.5008
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5028	0.5012
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5032	0.5017
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5037	0.5022
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5042	0.5028
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5047	0.5033
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5052	0.5038
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5057	0.5043
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5062	0.5047
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5065	0.5052
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5070	0.5057
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5075	0.5062
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5080	0.5067
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5085	0.5072
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5091	0.5077
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5096	0.5081
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5101	0.5086
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5105	0.5091
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5109	0.5096
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5115	0.5100
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5120	0.5105
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5124	0.5111
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5129	0.5117
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5134	0.5121
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5140	0.5126
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5145	0.5132
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5151	0.5137
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5156	0.5142
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5161	0.5147
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5166	0.5153
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5172	0.5159
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5176	0.5163
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5182	0.5170
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5187	0.5175
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5191	0.5181
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5196	0.5186
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5202	0.5191
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5207	0.5196
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5212	0.5201
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5217	0.5206
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5222	0.5211
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5228	0.5215
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5233	0.5222
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5237	0.5227
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5243	0.5232
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5248	0.5237
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5253	0.5242
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5258	0.5246
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5263	0.5252
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5269	0.5257
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5275	0.5261
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5280	0.5267
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5284	0.5273
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5290	0.5279
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5296	0.5285
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5301	0.5290
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5306	0.5296
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5311	0.5302
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5317	0.5307
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5323	0.5313
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5328	0.5317
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5332	0.5323
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5338	0.5329
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5343	0.5334
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5348	0.5339
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5353	0.5345
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5358	0.5351
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5364	0.5356
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5369	0.5361
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5374	0.5367
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5379	0.5373
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5385	0.5380
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5390	0.5384
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5396	0.5390
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5402	0.5395
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5407	0.5401
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5413	0.5407
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5420	0.5412
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5425	0.5417
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5432	0.5423
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5438	0.5428
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5443	0.5435
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5449	0.5440
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5454	0.5446
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5459	0.5451
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5464	0.5457
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5470	0.5463
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5475	0.5468
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5481	0.5474
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5486	0.5479
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5491	0.5484
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5496	0.5490
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5502	0.5496
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5507	0.5501
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5513	0.5506
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5520	0.5512
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5525	0.5518
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5530	0.5523
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5536	0.5529
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5542	0.5535
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5548	0.5541
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5554	0.5547
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5560	0.5553
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5565	0.5559
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5571	0.5565
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5577	0.5570
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5583	0.5576
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5589	0.5581
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5594	0.5588
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5600	0.5593
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5606	0.5599
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5612	0.5606
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5619	0.5611
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5625	0.5617
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5632	0.5624
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5638	0.5630
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5645	0.5637
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5652	0.5643
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5657	0.5650
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5663	0.5656
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5669	0.5663
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5676	0.5669
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5683	0.5674
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5689	0.5682
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5695	0.5688
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5701	0.5694
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5708	0.5700
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5713	0.5706
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5720	0.5712
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5727	0.5719
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5734	0.5726
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5740	0.5732
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5746	0.5738
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5752	0.5744
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5759	0.5751
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5766	0.5756
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5772	0.5763
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5778	0.5768
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5785	0.5775
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5791	0.5782
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5798	0.5788
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5805	0.5795
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5812	0.5801
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5818	0.5807
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5824	0.5814
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5830	0.5820
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5836	0.5826
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5843	0.5834
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5848	0.5840
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5854	0.5847
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5861	0.5853
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5867	0.5861
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5874	0.5867
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5881	0.5873
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5888	0.5880
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5894	0.5887
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5899	0.5894
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5905	0.5900
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5912	0.5906
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5919	0.5913
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5926	0.5921
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5932	0.5927
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5939	0.5933
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5945	0.5940
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5951	0.5946
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5958	0.5954
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5965	0.5960
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5972	0.5968
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5978	0.5974
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5984	0.5980
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5992	0.5987
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5999	0.5994
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6005	0.6001
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6012	0.6009
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6019	0.6016
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6026	0.6023
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6032	0.6031
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6040	0.6038
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6046	0.6045
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6053	0.6051
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6059	0.6058
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6067	0.6065
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6073	0.6072
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6081	0.6079
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6087	0.6087
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6093	0.6094
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6101	0.6101
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6108	0.6107
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6114	0.6114
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6121	0.6120
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6128	0.6127
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6135	0.6134
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6141	0.6140
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6148	0.6147
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6156	0.6154
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6163	0.6161
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6170	0.6169
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6178	0.6175
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6186	0.6183
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6193	0.6190
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6199	0.6197
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6207	0.6204
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6213	0.6212
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6221	0.6218
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6228	0.6225
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6236	0.6232
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6244	0.6240
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6251	0.6247
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6259	0.6255
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6266	0.6263
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6273	0.6270
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6280	0.6278
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6288	0.6285
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6295	0.6292
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6302	0.6300
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6309	0.6308
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6318	0.6315
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6326	0.6322
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6333	0.6330
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6341	0.6337
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6348	0.6345
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6355	0.6354
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6363	0.6361
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6371	0.6369
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6379	0.6376
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6387	0.6383
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6393	0.6392
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6401	0.6400
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6409	0.6407
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6417	0.6415
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6425	0.6422
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6432	0.6430
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6440	0.6438
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6448	0.6446
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6456	0.6453
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6463	0.6461
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6470	0.6469
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6479	0.6476
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6487	0.6484
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6495	0.6492
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6503	0.6501
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6511	0.6508
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6520	0.6516
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6527	0.6523
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6535	0.6531
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6544	0.6538
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6551	0.6547
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6558	0.6554
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6565	0.6562
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6573	0.6570
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6580	0.6578
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6588	0.6586
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6597	0.6594
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6605	0.6602
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6613	0.6610
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6621	0.6618
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6628	0.6626
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6636	0.6634
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6644	0.6641
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6652	0.6650
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6659	0.6658
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6667	0.6667
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6676	0.6674
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6685	0.6683
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6692	0.6691
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6700	0.6699
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6708	0.6707
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6717	0.6715
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6725	0.6724
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6733	0.6732
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6743	0.6739
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6751	0.6747
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6758	0.6756
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6766	0.6763
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6774	0.6772
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6783	0.6781
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6791	0.6789
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6798	0.6798
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6807	0.6807
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6816	0.6815
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6824	0.6824
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6832	0.6831
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6841	0.6839
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6850	0.6847
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6857	0.6855
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6865	0.6864
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6874	0.6872
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6882	0.6881
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6891	0.6888
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6899	0.6897
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6908	0.6904
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6916	0.6911
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6925	0.6921
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6934	0.6929
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6942	0.6938
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6951	0.6946
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6959	0.6954
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6967	0.6962
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6976	0.6970
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6985	0.6979
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6992	0.6987
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7000	0.6995
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7010	0.7004
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7018	0.7013
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7028	0.7021
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7036	0.7031
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7045	0.7039
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7053	0.7047
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7060	0.7056
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7070	0.7065
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7079	0.7074
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7088	0.7082
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7097	0.7091
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7105	0.7099
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7115	0.7107
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7122	0.7117
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7131	0.7127
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7140	0.7135
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7148	0.7144
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7156	0.7153
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7165	0.7161
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7174	0.7170
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7184	0.7179
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7193	0.7186
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7203	0.7195
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7211	0.7205
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7221	0.7214
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7230	0.7223
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7239	0.7232
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7247	0.7242
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7257	0.7251
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7266	0.7260
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7275	0.7270
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7285	0.7279
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7293	0.7288
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7301	0.7298
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7311	0.7306
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7320	0.7316
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7330	0.7325
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7338	0.7335
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7347	0.7344
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7358	0.7352
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7365	0.7362
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7373	0.7372
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7382	0.7381
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7392	0.7390
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7401	0.7400
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7412	0.7409
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7422	0.7418
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7432	0.7427
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7441	0.7437
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7450	0.7446
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7461	0.7456
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7471	0.7465
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7481	0.7473
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7491	0.7482
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7500	0.7493
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7510	0.7503
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7519	0.7513
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7529	0.7523
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7539	0.7533
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7548	0.7542
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7558	0.7551
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7567	0.7560
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7576	0.7570
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7586	0.7580
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7596	0.7590
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7605	0.7599
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7615	0.7609
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7625	0.7619
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7634	0.7629
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7644	0.7639
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7654	0.7649
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7664	0.7658
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7674	0.7668
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7685	0.7677
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7695	0.7688
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7704	0.7698
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7714	0.7709
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7724	0.7719
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7732	0.7728
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7741	0.7738
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7750	0.7747
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7760	0.7756
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7771	0.7766
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7780	0.7776
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7790	0.7786
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7801	0.7796
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7810	0.7806
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7820	0.7817
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7831	0.7828
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7842	0.7839
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7852	0.7851
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7863	0.7861
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7873	0.7872
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7884	0.7882
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7894	0.7892
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7905	0.7903
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7916	0.7912
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7925	0.7922
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7935	0.7932
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7946	0.7941
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7956	0.7951
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7967	0.7961
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7977	0.7972
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7987	0.7983
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7997	0.7994
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8008	0.8004
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8018	0.8014
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8029	0.8025
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8039	0.8035
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8050	0.8044
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8060	0.8055
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8070	0.8064
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8080	0.8075
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8090	0.8086
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8099	0.8096
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8109	0.8105
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8119	0.8116
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8130	0.8127
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8141	0.8136
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8152	0.8147
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8162	0.8158
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8172	0.8169
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8182	0.8179
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8194	0.8189
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8205	0.8201
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8216	0.8211
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8227	0.8220
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8238	0.8231
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8249	0.8240
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8259	0.8251
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8270	0.8260
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8280	0.8271
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8290	0.8281
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8301	0.8293
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8311	0.8303
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8322	0.8313
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8333	0.8324
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8344	0.8335
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8355	0.8345
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8365	0.8356
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8376	0.8367
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8386	0.8378
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8397	0.8388
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8407	0.8399
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8417	0.8410
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8428	0.8421
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8438	0.8432
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8449	0.8442
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8460	0.8452
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8470	0.8463
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8481	0.8473
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8492	0.8484
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8503	0.8495
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8513	0.8505
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8523	0.8515
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8535	0.8526
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8545	0.8537
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8555	0.8546
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8566	0.8556
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8578	0.8567
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8587	0.8580
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8598	0.8591
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8609	0.8602
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8620	0.8612
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8631	0.8623
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8642	0.8634
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8653	0.8645
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8665	0.8656
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8675	0.8667
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8686	0.8678
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8696	0.8688
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8707	0.8700
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8718	0.8710
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8728	0.8720
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8739	0.8730
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8751	0.8740
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8761	0.8749
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8772	0.8761
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8783	0.8772
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8794	0.8781
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8804	0.8792
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8814	0.8803
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8825	0.8813
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8837	0.8824
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8847	0.8833
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8857	0.8845
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8867	0.8855
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8877	0.8866
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8887	0.8877
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8899	0.8888
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8909	0.8898
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8920	0.8908
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8931	0.8919
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8941	0.8928
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8953	0.8938
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8963	0.8948
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8973	0.8958
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8984	0.8968
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8994	0.8978
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9005	0.8988
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9015	0.9000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9024	0.9010
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9035	0.9020
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9045	0.9030
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9055	0.9040
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9065	0.9051
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9076	0.9062
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9086	0.9072
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9096	0.9082
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9107	0.9092
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9117	0.9103
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9127	0.9115
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9137	0.9125
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9147	0.9136
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9157	0.9146
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9168	0.9156
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9178	0.9166
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9188	0.9175
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9198	0.9185
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9209	0.9195
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9221	0.9205
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9231	0.9215
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9240	0.9225
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9249	0.9234
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9259	0.9243
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9268	0.9252
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9278	0.9262
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9287	0.9272
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9297	0.9282
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9307	0.9292
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9316	0.9301
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9326	0.9311
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9335	0.9321
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9344	0.9330
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9353	0.9340
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9363	0.9351
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9372	0.9360
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9380	0.9370
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9390	0.9381
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9400	0.9391
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9410	0.9400
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9419	0.9407
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9427	0.9415
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9437	0.9423
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9445	0.9432
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9454	0.9442
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9463	0.9451
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9471	0.9459
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9480	0.9468
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9489	0.9476
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9498	0.9486
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9507	0.9494
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9516	0.9503
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9523	0.9513
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9532	0.9521
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9541	0.9529
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9548	0.9539
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9557	0.9547
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9564	0.9556
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9572	0.9565
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9580	0.9574
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9588	0.9581
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9597	0.9589
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9605	0.9598
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9613	0.9606
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9620	0.9614
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9628	0.9621
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9635	0.9629
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9643	0.9635
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9650	0.9643
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9657	0.9650
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9665	0.9657
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9672	0.9664
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9678	0.9672
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9686	0.9680
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9692	0.9687
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9699	0.9695
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9705	0.9702
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9711	0.9708
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9718	0.9715
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9726	0.9721
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9732	0.9728
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9739	0.9734
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9744	0.9741
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9751	0.9748
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9757	0.9755
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9763	0.9761
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9769	0.9767
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9774	0.9773
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9780	0.9779
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9786	0.9784
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9792	0.9791
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9798	0.9796
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9803	0.9801
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9809	0.9806
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9815	0.9811
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9820	0.9816
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9825	0.9821
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9831	0.9826
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9836	0.9831
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9841	0.9836
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9846	0.9840
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9851	0.9844
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9856	0.9849
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9860	0.9853
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9865	0.9858
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9868	0.9862
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9873	0.9865
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9876	0.9870
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9881	0.9874
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9885	0.9878
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9889	0.9882
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9892	0.9886
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9896	0.9890
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9900	0.9893
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9903	0.9896
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9907	0.9900
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910	0.9904
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9913	0.9907
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9916	0.9910
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9919	0.9913
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9922	0.9916
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9926	0.9919
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.9922
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9932	0.9925
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934	0.9928
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9937	0.9931
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9940	0.9933
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.9936
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944	0.9939
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.9941
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9949	0.9943
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952	0.9945
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9954	0.9947
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9956	0.9950
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958	0.9952
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961	0.9954
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963	0.9955
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9964	0.9957
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9966	0.9959
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968	0.9961
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.9963
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9965
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973	0.9966
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974	0.9968
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.9970
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976	0.9971
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977	0.9973
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.9974
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9975
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981	0.9977
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9978
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9979
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9980
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.9981
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9982
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9982
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9983
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9984
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9985
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9986
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9987
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9988
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9989
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9990
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9990
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9991
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9991
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9992
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9992
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9993
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9994
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9995
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9996
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.7665	4.5216	3.6726	4.2572	5.7070	5.4421	13.7633	11.1335	54.2640
2.0000	5.3225	4.4043	5.4513	5.9300	0.0030	5.4170	7.9033	8.1223	42.5537
3.0000	4.0758	5.1240	0.0030	5.7054	5.7478	4.4927	0.0072	10.6725	35.8284
4.0000	0.0030	5.5135	5.5587	5.8912	4.0593	5.7317	6.5533	9.7369	43.0478
5.0000	5.4765	0.0030	5.6661	5.5589	5.6242	0.0030	7.3496	8.9503	38.6315
6.0000	5.7721	5.9202	5.8775	1.0559	3.7616	5.0581	0.0072	10.9425	38.3952
7.0000	4.7824	5.3527	4.4599	5.9146	5.4899	5.9289	0.0072	9.6445	41.5801
8.0000	0.0030	5.5545	5.5934	5.7134	5.0561	0.0030	13.3323	9.6240	44.8797
9.0000	4.8060	4.6053	5.2564	5.8375	5.0780	5.6384	11.3367	4.8934	47.4516
10.0000	5.8633	2.6503	5.3888	5.3110	5.8413	5.6537	12.2391	4.0119	46.9593
11.0000	5.2284	5.8529	5.9069	5.8210	5.4150	4.0227	10.6329	11.6429	54.5227
12.0000	5.5859	0.0029	4.2747	4.9914	0.0029	5.4732	0.0071	0.0072	20.3454
13.0000	5.2070	1.8702	4.5102	0.0029	4.2291	4.6546	0.0072	0.0072	20.4885
14.0000	1.6002	1.1211	4.5432	1.1720	5.0432	4.2558	11.4516	8.1235	37.3106
15.0000	0.0030	4.8149	0.0030	5.7307	4.1582	4.9818	7.3521	9.7355	36.7791
16.0000	5.4886	3.5523	4.2709	5.9037	5.5371	5.8335	11.5688	11.6746	53.8297
17.0000	5.5440	5.6352	5.2070	0.1085	4.9071	5.4398	12.0123	0.0072	38.8610
18.0000	2.0761	2.5077	5.0372	5.7285	5.5329	5.5332	0.0072	12.9945	39.4174
19.0000	5.5787	5.6625	4.7552	5.3219	0.0030	0.0030	2.7776	8.2401	32.3417
20.0000	5.8486	5.1999	2.9120	3.5081	5.1389	4.5790	8.1420	8.0986	43.4270
21.0000	5.9220	5.3066	5.5216	5.0287	5.0298	5.6975	0.0072	0.0073	32.5206
22.0000	5.8744	5.9227	5.6015	4.2442	5.5303	5.9628	12.0610	13.1380	58.3349
23.0000	5.6952	2.3365	4.1807	5.2411	5.6609	5.8784	5.6728	2.2348	36.9004
24.0000	5.8333	4.3964	4.9258	4.0237	0.2424	4.8507	12.5038	9.7570	46.5330
25.0000	5.9140	4.4320	2.8903	5.6633	5.4372	0.0030	1.0525	12.8229	38.2151
26.0000	3.3285	2.8609	2.2277	5.5794	5.6260	5.2397	10.0301	12.4615	47.3538
27.0000	5.9508	5.1965	5.7735	5.0026	4.7805	5.8061	0.5927	9.1939	42.2965
28.0000	5.1830	0.0029	5.7751	4.9331	4.8492	5.3899	0.0072	12.6015	38.7419
29.0000	5.0004	5.9202	0.0029	5.2385	4.1596	5.8394	1.3474	10.0672	37.5756
30.0000	5.0010	4.4590	5.3512	0.8842	5.4788	4.9682	0.0072	3.8918	30.0414
31.0000	4.3289	5.9421	5.7592	3.1959	5.7590	5.1482	10.3155	13.1001	53.5490
32.0000	0.7760	5.8359	3.2945	5.2986	5.3200	4.8143	12.2320	0.0072	37.5786
33.0000	5.8114	4.7638	5.0516	5.6034	1.2104	4.9659	12.6040	12.3356	52.3461
34.0000	5.7816	5.9623	5.7771	5.7550	0.0029	5.7393	0.0071	9.2508	38.2760
35.0000	0.0030	3.6228	2.8894	4.9283	4.4669	5.7977	11.7474	7.3530	40.8085
36.0000	5.7485	5.2850	5.4047	5.6298	5.2766	5.8268	8.6519	2.3254	44.1488
37.0000	3.3267	5.7031	5.3797	5.4895	4.1505	5.4717	0.1222	0.0072	29.6505
38.0000	5.7234	1.0256	5.8844	5.7557	5.4262	5.7109	0.0072	13.2570	42.7903
39.0000	3.2319	5.6461	0.2148	5.4301	5.6319	5.3343	9.6743	10.2636	45.4271
40.0000	5.2161	5.7242	5.7318	5.3134	5.7102	4.9338	0.0071	10.0177	42.6544
41.0000	5.5081	5.5317	4.3374	4.9184	0.0029	5.3412	8.1230	4.4982	38.2609
42.0000	5.8515	0.0029	1.6609	5.3323	4.8416	5.2766	13.6873	12.1028	48.7561
43.0000	0.0029	3.2679	4.2386	2.0079	5.5746	5.3811	0.0071	3.1570	23.6372
44.0000	4.6976	2.7085	5.4915	5.9055	4.0354	4.8268	0.0072	8.4135	36.0860
45.0000	5.4617	5.8326	0.0029	4.6432	3.5052	5.6183	0.0072	0.2792	25.3502
46.0000	5.0246	5.5752	5.8006	4.8393	5.1694	4.6377	12.8134	7.6363	51.4965
47.0000	5.0322	5.7418	5.3297	2.3376	5.9613	5.4618	0.0072	1.0468	30.9184
48.0000	5.6812	5.3043	4.8874	5.3923	5.5141	5.9558	0.0072	7.9205	40.6627
49.0000	4.5055	5.6665	5.8445	5.4665	4.7452	5.8935	0.0072	0.0072	32.1361
50.0000	5.8535	5.7892	5.7304	4.6992	5.9090	0.0030	0.0072	0.0072	27.9987
51.0000	4.4927	5.5789	5.7868	5.9207	5.8812	5.1328	0.0073	0.0073	32.8076
52.0000	5.7086	0.8878	0.0030	5.7854	3.7724	5.6059	0.0073	9.9177	31.6880
53.0000	4.2253	6.0074	5.5383	5.6627	5.9498	3.9347	0.0073	0.0073	31.3328
54.0000	4.6258	5.6255	5.8548	5.7166	5.4243	5.5456	0.0073	11.5660	44.3660
55.0000	5.6024	4.7942	5.8522	5.9670	5.7807	0.0030	8.3340	7.5041	43.8377
56.0000	0.0030	4.6382	5.6176	4.1800	5.3504	5.5991	6.4264	0.0073	31.8221
57.0000	6.0517	5.6767	6.0122	0.0030	5.2666	3.7140	0.0073	3.4675	30.1990
58.0000	0.8498	2.9232	5.7541	6.0891	1.2271	2.2602	5.3998	10.7105	35.2138
59.0000	0.0030	5.8441	5.5106	5.7538	0.0030	0.0030	9.5640	0.0074	26.6889
60.0000	5.0906	5.9847	5.8277	3.1996	5.6117	6.0306	0.0074	5.5810	37.3333
61.0000	5.7170	5.3635	5.6407	3.1010	3.7953	0.0501	0.0074	13.1087	36.7839
62.0000	4.8839	5.4168	4.2038	5.7605	5.0777	5.4338	6.8068	12.9996	50.5828
63.0000	5.9546	5.0584	5.7034	5.5493	5.5747	6.0458	12.2072	0.0074	46.1009
64.0000	4.7556	4.9631	2.3500	5.9183	4.6927	4.8966	0.0074	13.2046	40.7881
65.0000	6.0951	4.7310	4.5636	5.0139	5.4703	0.0030	14.0621	6.7415	46.6805
66.0000	5.4355	5.6813	0.8525	5.3217	5.7295	6.1263	0.0073	10.0482	39.2022
67.0000	5.1189	5.3947	2.6851	5.7305	4.9358	5.2258	10.1332	0.0074	39.2313
68.0000	5.7621	6.0172	5.6636	4.8511	3.9832	6.0541	12.6884	0.0074	45.0269
69.0000	5.4174	0.0030	4.7693	5.3946	6.0119	5.8441	0.0073	5.0536	32.5013
70.0000	5.6694	0.1138	5.5095	5.8710	4.4942	4.7259	8.7791	14.3209	49.4839
71.0000	5.7308	5.2939	4.3342	5.0965	5.8532	1.2735	1.6767	13.1107	42.3695
72.0000	5.5432	0.0030	5.3930	5.9008	5.9888	4.6065	12.3008	0.0074	39.7436
73.0000	3.7023	5.9115	5.8221	5.2081	4.9446	5.4617	0.0073	12.8861	43.9437
74.0000	4.3066	5.5900	5.9004	5.0096	5.0831	5.3799	7.9280	6.5838	45.7812
75.0000	2.0741	5.1676	4.9517	4.2520	5.7648	5.7443	0.0073	0.0073	27.9693
76.0000	5.6146	5.9272	4.9527	4.4997	0.0030	5.3978	4.2075	12.1448	42.7474
77.0000	5.8054	5.8209	2.9813	3.5790	5.1649	5.9962	11.4245	0.0074	40.7795
78.0000	0.0030	5.2424	5.8764	5.7347	5.9639	5.7611	12.2838	6.8202	47.6855
79.0000	5.8874	5.3938	5.7572	5.8131	5.9067	5.5846	7.0942	0.0073	41.4443
80.0000	6.0693	5.9040	4.0857	5.5689	5.1716	5.8617	0.0073	7.3770	40.0455
81.0000	5.7424	6.0475	3.4343	5.1260	5.2420	5.6581	10.2336	7.4872	48.9709
82.0000	5.4503	5.7615	5.6557	0.0030	5.8974	5.7898	0.0073	2.9144	31.4793
83.0000	5.8160	3.7327	5.7034	5.5020	5.8110	5.9040	10.2678	10.9233	53.6603
84.0000	4.8828	5.3743	5.3148	5.0566	2.3097	4.3545	0.0073	0.0073	27.3072
85.0000	5.5288	4.3393	5.7068	5.3912	4.9897	6.0024	8.9046	5.2629	46.1257
86.0000	1.4716	0.0030	4.8150	0.0030	5.3141	5.6392	0.0073	10.8388	28.0919
87.0000	5.7606	5.3278	5.9744	5.6702	0.0030	5.9170	0.0073	12.7821	41.4424
88.0000	4.7413	5.4946	5.8886	5.6559	5.7113	5.6667	12.7503	2.1836	48.0923
89.0000	5.6967	3.0105	5.9395	5.8762	2.2274	0.0030	13.8679	12.5926	49.2137
90.0000	0.0030	0.0030	5.6837	5.9843	5.7459	5.8534	3.0672	11.8273	38.1677
91.0000	5.5388	5.9727	5.3331	5.5775	4.9479	4.8284	7.5078	3.8577	43.5639
92.0000	5.7778	4.3460	5.7733	4.0184	5.6492	6.0013	0.0073	13.1476	44.7210
93.0000	5.6913	5.4673	5.7755	0.3877	5.1572	5.6993	0.0072	12.4542	40.6398
94.0000	5.9383	4.4245	5.8659	5.7686	5.8096	4.8192	0.4386	0.0073	33.0718
95.0000	2.0166	5.9395	5.8741	5.9017	4.7168	5.7001	13.0256	12.1484	55.3227
96.0000	5.8383	5.6768	5.5486	4.8666	5.5490	5.3871	7.0627	4.6165	44.5456
97.0000	4.7620	5.7700	3.7050	5.6204	5.9403	5.5495	2.4679	2.8579	36.6730
98.0000	5.6682	5.4721	0.0030	5.0515	1.1161	5.5814	0.0072	12.7740	35.6736
99.0000	5.1081	4.8041	5.3320	5.5125	5.5747	5.8373	13.3304	0.0073	45.5064
100.0000	5.3179	5.9049	4.1353	5.6434	5.8281	5.0383	8.9879	8.0091	48.8648


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0808	0.0801	0.0805	0.0801	0.0792	0.0811	0.2914	0.2917
0.0200	0.0817	0.0809	0.0813	0.0809	0.0800	0.0819	0.2938	0.2941
0.0300	0.0824	0.0817	0.0820	0.0817	0.0808	0.0827	0.2964	0.2966
0.0400	0.0833	0.0825	0.0828	0.0824	0.0816	0.0834	0.2989	0.2992
0.0500	0.0840	0.0832	0.0835	0.0833	0.0823	0.0842	0.3014	0.3017
0.0600	0.0849	0.0841	0.0843	0.0841	0.0831	0.0851	0.3038	0.3042
0.0700	0.0857	0.0849	0.0851	0.0850	0.0839	0.0858	0.3065	0.3067
0.0800	0.0866	0.0856	0.0860	0.0858	0.0847	0.0866	0.3090	0.3093
0.0900	0.0874	0.0865	0.0868	0.0867	0.0856	0.0873	0.3115	0.3119
0.1000	0.0883	0.0873	0.0876	0.0875	0.0864	0.0882	0.3141	0.3145
0.1100	0.0892	0.0881	0.0885	0.0883	0.0873	0.0891	0.3167	0.3172
0.1200	0.0900	0.0888	0.0894	0.0892	0.0881	0.0899	0.3193	0.3197
0.1300	0.0909	0.0897	0.0902	0.0901	0.0890	0.0908	0.3219	0.3223
0.1400	0.0918	0.0907	0.0910	0.0910	0.0899	0.0917	0.3246	0.3251
0.1500	0.0926	0.0915	0.0919	0.0919	0.0908	0.0925	0.3272	0.3277
0.1600	0.0934	0.0923	0.0929	0.0927	0.0917	0.0934	0.3298	0.3304
0.1700	0.0943	0.0931	0.0938	0.0936	0.0925	0.0943	0.3323	0.3331
0.1800	0.0952	0.0941	0.0946	0.0946	0.0934	0.0951	0.3350	0.3357
0.1900	0.0962	0.0949	0.0955	0.0956	0.0944	0.0961	0.3377	0.3383
0.2000	0.0971	0.0958	0.0964	0.0964	0.0952	0.0969	0.3404	0.3410
0.2100	0.0980	0.0968	0.0973	0.0973	0.0963	0.0978	0.3430	0.3436
0.2200	0.0989	0.0977	0.0982	0.0982	0.0971	0.0987	0.3460	0.3464
0.2300	0.0999	0.0988	0.0990	0.0992	0.0981	0.0997	0.3488	0.3493
0.2400	0.1009	0.0997	0.1000	0.1001	0.0989	0.1006	0.3517	0.3520
0.2500	0.1019	0.1006	0.1011	0.1011	0.0999	0.1015	0.3547	0.3549
0.2600	0.1029	0.1015	0.1022	0.1021	0.1008	0.1025	0.3576	0.3576
0.2700	0.1039	0.1024	0.1032	0.1031	0.1017	0.1035	0.3604	0.3605
0.2800	0.1048	0.1034	0.1041	0.1041	0.1028	0.1045	0.3632	0.3634
0.2900	0.1058	0.1043	0.1051	0.1051	0.1037	0.1055	0.3661	0.3664
0.3000	0.1067	0.1054	0.1061	0.1061	0.1047	0.1065	0.3691	0.3694
0.3100	0.1078	0.1063	0.1072	0.1071	0.1057	0.1076	0.3718	0.3725
0.3200	0.1087	0.1073	0.1082	0.1081	0.1067	0.1087	0.3747	0.3757
0.3300	0.1097	0.1084	0.1093	0.1089	0.1077	0.1098	0.3777	0.3788
0.3400	0.1106	0.1094	0.1103	0.1099	0.1088	0.1108	0.3807	0.3817
0.3500	0.1115	0.1106	0.1114	0.1108	0.1097	0.1118	0.3837	0.3848
0.3600	0.1125	0.1116	0.1124	0.1118	0.1109	0.1130	0.3869	0.3877
0.3700	0.1134	0.1126	0.1135	0.1128	0.1119	0.1139	0.3898	0.3907
0.3800	0.1144	0.1136	0.1146	0.1140	0.1130	0.1149	0.3927	0.3936
0.3900	0.1155	0.1148	0.1157	0.1151	0.1140	0.1160	0.3958	0.3967
0.4000	0.1166	0.1157	0.1169	0.1161	0.1152	0.1171	0.3989	0.3995
0.4100	0.1177	0.1168	0.1180	0.1171	0.1162	0.1183	0.4021	0.4026
0.4200	0.1189	0.1179	0.1191	0.1181	0.1172	0.1194	0.4054	0.4056
0.4300	0.1200	0.1189	0.1203	0.1191	0.1183	0.1205	0.4086	0.4085
0.4400	0.1211	0.1199	0.1213	0.1202	0.1195	0.1216	0.4116	0.4115
0.4500	0.1222	0.1212	0.1226	0.1214	0.1206	0.1227	0.4148	0.4146
0.4600	0.1232	0.1224	0.1237	0.1226	0.1218	0.1239	0.4179	0.4176
0.4700	0.1245	0.1235	0.1249	0.1236	0.1231	0.1250	0.4211	0.4208
0.4800	0.1256	0.1247	0.1262	0.1248	0.1243	0.1261	0.4241	0.4239
0.4900	0.1267	0.1259	0.1274	0.1261	0.1255	0.1273	0.4274	0.4272
0.5000	0.1279	0.1270	0.1285	0.1273	0.1267	0.1285	0.4306	0.4305
0.5100	0.1291	0.1282	0.1297	0.1285	0.1279	0.1297	0.4339	0.4338
0.5200	0.1302	0.1293	0.1310	0.1298	0.1291	0.1310	0.4371	0.4371
0.5300	0.1315	0.1305	0.1323	0.1310	0.1304	0.1322	0.4404	0.4404
0.5400	0.1325	0.1317	0.1335	0.1323	0.1315	0.1334	0.4438	0.4434
0.5500	0.1339	0.1329	0.1347	0.1335	0.1328	0.1347	0.4470	0.4469
0.5600	0.1352	0.1341	0.1360	0.1347	0.1341	0.1360	0.4502	0.4498
0.5700	0.1365	0.1355	0.1372	0.1360	0.1353	0.1372	0.4536	0.4533
0.5800	0.1379	0.1369	0.1385	0.1372	0.1365	0.1385	0.4569	0.4566
0.5900	0.1393	0.1382	0.1399	0.1386	0.1379	0.1398	0.4602	0.4598
0.6000	0.1406	0.1394	0.1412	0.1400	0.1392	0.1410	0.4637	0.4630
0.6100	0.1419	0.1407	0.1425	0.1412	0.1405	0.1423	0.4670	0.4665
0.6200	0.1431	0.1421	0.1439	0.1427	0.1418	0.1436	0.4705	0.4699
0.6300	0.1443	0.1434	0.1453	0.1441	0.1431	0.1448	0.4737	0.4733
0.6400	0.1457	0.1447	0.1465	0.1454	0.1444	0.1461	0.4771	0.4767
0.6500	0.1470	0.1460	0.1478	0.1468	0.1457	0.1475	0.4807	0.4800
0.6600	0.1484	0.1473	0.1492	0.1482	0.1471	0.1488	0.4840	0.4834
0.6700	0.1498	0.1487	0.1506	0.1497	0.1486	0.1500	0.4874	0.4868
0.6800	0.1512	0.1500	0.1521	0.1512	0.1501	0.1513	0.4909	0.4901
0.6900	0.1525	0.1514	0.1535	0.1525	0.1516	0.1526	0.4945	0.4935
0.7000	0.1539	0.1528	0.1548	0.1539	0.1528	0.1539	0.4978	0.4966
0.7100	0.1552	0.1544	0.1562	0.1553	0.1542	0.1554	0.5012	0.5000
0.7200	0.1565	0.1559	0.1576	0.1567	0.1556	0.1568	0.5045	0.5035
0.7300	0.1579	0.1573	0.1590	0.1582	0.1569	0.1581	0.5080	0.5070
0.7400	0.1594	0.1589	0.1604	0.1595	0.1584	0.1596	0.5115	0.5106
0.7500	0.1609	0.1604	0.1619	0.1611	0.1599	0.1611	0.5151	0.5142
0.7600	0.1625	0.1619	0.1634	0.1626	0.1615	0.1626	0.5185	0.5177
0.7700	0.1642	0.1635	0.1649	0.1640	0.1629	0.1641	0.5219	0.5214
0.7800	0.1659	0.1650	0.1664	0.1656	0.1644	0.1655	0.5254	0.5249
0.7900	0.1675	0.1666	0.1680	0.1671	0.1659	0.1671	0.5288	0.5284
0.8000	0.1688	0.1681	0.1696	0.1686	0.1673	0.1687	0.5323	0.5319
0.8100	0.1703	0.1697	0.1712	0.1702	0.1688	0.1704	0.5358	0.5356
0.8200	0.1718	0.1711	0.1727	0.1715	0.1703	0.1721	0.5393	0.5392
0.8300	0.1733	0.1725	0.1743	0.1730	0.1719	0.1735	0.5429	0.5426
0.8400	0.1749	0.1741	0.1759	0.1746	0.1735	0.1750	0.5464	0.5463
0.8500	0.1766	0.1757	0.1776	0.1762	0.1752	0.1767	0.5501	0.5499
0.8600	0.1783	0.1772	0.1790	0.1777	0.1769	0.1784	0.5535	0.5534
0.8700	0.1800	0.1787	0.1806	0.1793	0.1785	0.1800	0.5570	0.5570
0.8800	0.1816	0.1803	0.1823	0.1809	0.1801	0.1816	0.5606	0.5606
0.8900	0.1832	0.1820	0.1839	0.1825	0.1817	0.1833	0.5644	0.5643
0.9000	0.1848	0.1837	0.1855	0.1841	0.1834	0.1850	0.5680	0.5681
0.9100	0.1865	0.1853	0.1870	0.1858	0.1850	0.1865	0.5716	0.5716
0.9200	0.1881	0.1871	0.1886	0.1876	0.1867	0.1881	0.5754	0.5753
0.9300	0.1899	0.1887	0.1901	0.1892	0.1883	0.1898	0.5791	0.5790
0.9400	0.1917	0.1903	0.1918	0.1910	0.1901	0.1915	0.5828	0.5828
0.9500	0.1935	0.1920	0.1936	0.1927	0.1919	0.1933	0.5866	0.5865
0.9600	0.1953	0.1937	0.1953	0.1942	0.1936	0.1952	0.5904	0.5903
0.9700	0.1970	0.1955	0.1972	0.1959	0.1952	0.1971	0.5939	0.5941
0.9800	0.1989	0.1974	0.1991	0.1977	0.1971	0.1989	0.5975	0.5978
0.9900	0.2007	0.1992	0.2008	0.1995	0.1989	0.2008	0.6012	0.6016
1.0000	0.2024	0.2010	0.2026	0.2012	0.2008	0.2025	0.6047	0.6055
1.0100	0.2042	0.2029	0.2045	0.2031	0.2026	0.2044	0.6084	0.6090
1.0200	0.2060	0.2048	0.2062	0.2049	0.2044	0.2062	0.6120	0.6131
1.0300	0.2077	0.2065	0.2081	0.2066	0.2062	0.2080	0.6157	0.6167
1.0400	0.2097	0.2083	0.2099	0.2085	0.2080	0.2099	0.6193	0.6205
1.0500	0.2116	0.2103	0.2117	0.2102	0.2097	0.2118	0.6230	0.6244
1.0600	0.2134	0.2122	0.2136	0.2120	0.2116	0.2136	0.6268	0.6279
1.0700	0.2152	0.2141	0.2154	0.2138	0.2134	0.2154	0.6306	0.6316
1.0800	0.2172	0.2160	0.2173	0.2158	0.2154	0.2173	0.6346	0.6354
1.0900	0.2191	0.2179	0.2195	0.2177	0.2174	0.2191	0.6381	0.6390
1.1000	0.2211	0.2199	0.2214	0.2197	0.2194	0.2210	0.6419	0.6429
1.1100	0.2230	0.2219	0.2233	0.2215	0.2214	0.2231	0.6456	0.6467
1.1200	0.2250	0.2239	0.2254	0.2235	0.2234	0.2251	0.6492	0.6505
1.1300	0.2269	0.2262	0.2272	0.2254	0.2253	0.2269	0.6528	0.6542
1.1400	0.2288	0.2282	0.2292	0.2273	0.2273	0.2288	0.6565	0.6578
1.1500	0.2308	0.2301	0.2313	0.2290	0.2293	0.2308	0.6602	0.6616
1.1600	0.2328	0.2324	0.2333	0.2310	0.2313	0.2329	0.6641	0.6653
1.1700	0.2348	0.2345	0.2351	0.2330	0.2333	0.2350	0.6680	0.6692
1.1800	0.2369	0.2365	0.2371	0.2352	0.2353	0.2371	0.6715	0.6729
1.1900	0.2390	0.2385	0.2394	0.2374	0.2374	0.2391	0.6751	0.6765
1.2000	0.2410	0.2404	0.2415	0.2395	0.2395	0.2412	0.6789	0.6801
1.2100	0.2432	0.2427	0.2438	0.2416	0.2415	0.2433	0.6825	0.6837
1.2200	0.2454	0.2449	0.2458	0.2439	0.2438	0.2454	0.6859	0.6873
1.2300	0.2474	0.2471	0.2479	0.2460	0.2458	0.2474	0.6895	0.6909
1.2400	0.2496	0.2493	0.2500	0.2482	0.2479	0.2495	0.6931	0.6944
1.2500	0.2517	0.2514	0.2521	0.2504	0.2498	0.2517	0.6967	0.6977
1.2600	0.2536	0.2537	0.2543	0.2526	0.2520	0.2540	0.7000	0.7013
1.2700	0.2559	0.2558	0.2566	0.2547	0.2543	0.2560	0.7037	0.7048
1.2800	0.2583	0.2581	0.2589	0.2567	0.2566	0.2582	0.7073	0.7085
1.2900	0.2606	0.2603	0.2611	0.2588	0.2588	0.2606	0.7107	0.7121
1.3000	0.2628	0.2623	0.2632	0.2608	0.2610	0.2629	0.7142	0.7156
1.3100	0.2651	0.2644	0.2654	0.2632	0.2632	0.2653	0.7177	0.7191
1.3200	0.2673	0.2667	0.2677	0.2654	0.2657	0.2675	0.7214	0.7224
1.3300	0.2695	0.2690	0.2699	0.2677	0.2678	0.2697	0.7248	0.7260
1.3400	0.2719	0.2714	0.2722	0.2700	0.2701	0.2720	0.7285	0.7294
1.3500	0.2740	0.2738	0.2746	0.2722	0.2724	0.2742	0.7321	0.7331
1.3600	0.2763	0.2762	0.2770	0.2745	0.2747	0.2766	0.7355	0.7367
1.3700	0.2786	0.2785	0.2795	0.2769	0.2770	0.2788	0.7390	0.7400
1.3800	0.2812	0.2810	0.2817	0.2792	0.2794	0.2812	0.7426	0.7435
1.3900	0.2834	0.2832	0.2841	0.2815	0.2820	0.2836	0.7459	0.7469
1.4000	0.2858	0.2857	0.2863	0.2837	0.2844	0.2861	0.7493	0.7503
1.4100	0.2883	0.2881	0.2888	0.2862	0.2868	0.2886	0.7529	0.7538
1.4200	0.2907	0.2905	0.2912	0.2886	0.2892	0.2909	0.7564	0.7573
1.4300	0.2932	0.2929	0.2937	0.2911	0.2917	0.2932	0.7599	0.7606
1.4400	0.2957	0.2954	0.2960	0.2936	0.2941	0.2956	0.7632	0.7640
1.4500	0.2983	0.2978	0.2983	0.2962	0.2964	0.2979	0.7665	0.7676
1.4600	0.3006	0.3002	0.3006	0.2986	0.2988	0.3005	0.7697	0.7711
1.4700	0.3030	0.3028	0.3031	0.3012	0.3013	0.3029	0.7732	0.7747
1.4800	0.3056	0.3054	0.3054	0.3039	0.3040	0.3052	0.7764	0.7780
1.4900	0.3081	0.3078	0.3080	0.3065	0.3064	0.3078	0.7798	0.7814
1.5000	0.3107	0.3102	0.3106	0.3091	0.3090	0.3103	0.7831	0.7847
1.5100	0.3133	0.3128	0.3130	0.3117	0.3114	0.3129	0.7864	0.7879
1.5200	0.3159	0.3154	0.3158	0.3142	0.3142	0.3153	0.7896	0.7911
1.5300	0.3184	0.3180	0.3183	0.3169	0.3167	0.3180	0.7931	0.7944
1.5400	0.3209	0.3206	0.3211	0.3191	0.3194	0.3207	0.7965	0.7976
1.5500	0.3235	0.3235	0.3237	0.3216	0.3219	0.3233	0.7997	0.8007
1.5600	0.3262	0.3261	0.3263	0.3244	0.3248	0.3261	0.8030	0.8041
1.5700	0.3288	0.3286	0.3289	0.3271	0.3276	0.3287	0.8061	0.8073
1.5800	0.3316	0.3312	0.3317	0.3298	0.3305	0.3315	0.8093	0.8105
1.5900	0.3343	0.3340	0.3344	0.3325	0.3332	0.3343	0.8125	0.8136
1.6000	0.3371	0.3365	0.3372	0.3352	0.3359	0.3370	0.8156	0.8168
1.6100	0.3399	0.3394	0.3400	0.3380	0.3388	0.3399	0.8186	0.8197
1.6200	0.3427	0.3422	0.3428	0.3407	0.3414	0.3427	0.8216	0.8229
1.6300	0.3453	0.3450	0.3457	0.3433	0.3441	0.3455	0.8248	0.8260
1.6400	0.3480	0.3479	0.3485	0.3461	0.3469	0.3482	0.8279	0.8290
1.6500	0.3508	0.3506	0.3513	0.3491	0.3498	0.3509	0.8311	0.8318
1.6600	0.3536	0.3536	0.3542	0.3520	0.3525	0.3536	0.8341	0.8348
1.6700	0.3565	0.3564	0.3570	0.3549	0.3554	0.3565	0.8370	0.8379
1.6800	0.3591	0.3593	0.3599	0.3577	0.3582	0.3592	0.8399	0.8407
1.6900	0.3621	0.3621	0.3627	0.3606	0.3611	0.3621	0.8426	0.8438
1.7000	0.3650	0.3650	0.3657	0.3636	0.3640	0.3651	0.8456	0.8466
1.7100	0.3679	0.3681	0.3684	0.3664	0.3668	0.3678	0.8485	0.8493
1.7200	0.3709	0.3709	0.3714	0.3694	0.3697	0.3705	0.8514	0.8522
1.7300	0.3737	0.3738	0.3744	0.3724	0.3725	0.3734	0.8541	0.8549
1.7400	0.3766	0.3765	0.3774	0.3754	0.3753	0.3763	0.8570	0.8575
1.7500	0.3796	0.3794	0.3803	0.3785	0.3783	0.3791	0.8597	0.8602
1.7600	0.3827	0.3825	0.3833	0.3813	0.3813	0.3821	0.8625	0.8630
1.7700	0.3858	0.3855	0.3864	0.3843	0.3843	0.3851	0.8651	0.8657
1.7800	0.3887	0.3887	0.3893	0.3873	0.3873	0.3880	0.8677	0.8683
1.7900	0.3917	0.3916	0.3924	0.3903	0.3902	0.3911	0.8703	0.8710
1.8000	0.3945	0.3947	0.3955	0.3933	0.3934	0.3941	0.8729	0.8736
1.8100	0.3976	0.3978	0.3984	0.3963	0.3966	0.3973	0.8755	0.8762
1.8200	0.4006	0.4009	0.4014	0.3995	0.3997	0.4004	0.8779	0.8787
1.8300	0.4037	0.4042	0.4046	0.4023	0.4027	0.4035	0.8804	0.8811
1.8400	0.4067	0.4072	0.4077	0.4054	0.4057	0.4065	0.8831	0.8837
1.8500	0.4099	0.4102	0.4107	0.4086	0.4087	0.4096	0.8855	0.8859
1.8600	0.4132	0.4131	0.4139	0.4118	0.4118	0.4127	0.8879	0.8883
1.8700	0.4162	0.4161	0.4170	0.4150	0.4150	0.4159	0.8903	0.8907
1.8800	0.4193	0.4192	0.4201	0.4184	0.4180	0.4189	0.8928	0.8935
1.8900	0.4225	0.4222	0.4234	0.4214	0.4210	0.4222	0.8951	0.8957
1.9000	0.4256	0.4253	0.4265	0.4246	0.4241	0.4256	0.8974	0.8981
1.9100	0.4289	0.4284	0.4296	0.4278	0.4274	0.4288	0.8998	0.9006
1.9200	0.4322	0.4314	0.4328	0.4309	0.4305	0.4320	0.9020	0.9028
1.9300	0.4353	0.4345	0.4360	0.4342	0.4336	0.4351	0.9041	0.9050
1.9400	0.4385	0.4377	0.4391	0.4373	0.4370	0.4382	0.9064	0.9073
1.9500	0.4420	0.4409	0.4422	0.4404	0.4403	0.4415	0.9086	0.9095
1.9600	0.4451	0.4442	0.4454	0.4436	0.4436	0.4447	0.9107	0.9118
1.9700	0.4483	0.4476	0.4487	0.4466	0.4468	0.4478	0.9128	0.9138
1.9800	0.4518	0.4507	0.4518	0.4500	0.4501	0.4510	0.9149	0.9159
1.9900	0.4551	0.4541	0.4551	0.4534	0.4533	0.4542	0.9170	0.9180
2.0000	0.4585	0.4575	0.4585	0.4567	0.4566	0.4576	0.9189	0.9200
2.0100	0.4620	0.4609	0.4617	0.4599	0.4598	0.4608	0.9210	0.9220
2.0200	0.4654	0.4644	0.4651	0.4632	0.4633	0.4642	0.9232	0.9240
2.0300	0.4688	0.4677	0.4685	0.4665	0.4670	0.4677	0.9251	0.9261
2.0400	0.4723	0.4710	0.4718	0.4699	0.4705	0.4708	0.9271	0.9278
2.0500	0.4755	0.4745	0.4752	0.4731	0.4739	0.4742	0.9291	0.9296
2.0600	0.4790	0.4779	0.4786	0.4764	0.4772	0.4777	0.9310	0.9315
2.0700	0.4823	0.4813	0.4820	0.4798	0.4807	0.4811	0.9329	0.9332
2.0800	0.4857	0.4846	0.4853	0.4833	0.4842	0.4846	0.9346	0.9351
2.0900	0.4890	0.4880	0.4886	0.4869	0.4877	0.4879	0.9364	0.9370
2.1000	0.4923	0.4915	0.4920	0.4905	0.4911	0.4913	0.9380	0.9388
2.1100	0.4959	0.4949	0.4953	0.4940	0.4945	0.4947	0.9397	0.9405
2.1200	0.4993	0.4984	0.4989	0.4975	0.4980	0.4983	0.9414	0.9423
2.1300	0.5027	0.5019	0.5026	0.5011	0.5014	0.5017	0.9431	0.9439
2.1400	0.5064	0.5054	0.5059	0.5045	0.5048	0.5051	0.9447	0.9455
2.1500	0.5100	0.5090	0.5093	0.5081	0.5082	0.5086	0.9462	0.9471
2.1600	0.5134	0.5129	0.5129	0.5116	0.5117	0.5122	0.9479	0.9488
2.1700	0.5169	0.5165	0.5164	0.5151	0.5152	0.5158	0.9493	0.9504
2.1800	0.5205	0.5199	0.5199	0.5188	0.5189	0.5193	0.9508	0.9519
2.1900	0.5240	0.5234	0.5235	0.5223	0.5225	0.5228	0.9522	0.9534
2.2000	0.5275	0.5270	0.5270	0.5256	0.5259	0.5263	0.9536	0.9547
2.2100	0.5310	0.5307	0.5305	0.5292	0.5295	0.5297	0.9551	0.9562
2.2200	0.5344	0.5345	0.5342	0.5328	0.5332	0.5330	0.9564	0.9575
2.2300	0.5379	0.5381	0.5378	0.5364	0.5369	0.5363	0.9578	0.9588
2.2400	0.5415	0.5419	0.5414	0.5398	0.5405	0.5399	0.9591	0.9601
2.2500	0.5449	0.5455	0.5449	0.5432	0.5443	0.5435	0.9603	0.9615
2.2600	0.5486	0.5490	0.5485	0.5467	0.5479	0.5472	0.9616	0.9628
2.2700	0.5524	0.5527	0.5521	0.5503	0.5514	0.5510	0.9627	0.9640
2.2800	0.5561	0.5563	0.5556	0.5539	0.5549	0.5546	0.9639	0.9650
2.2900	0.5597	0.5599	0.5595	0.5576	0.5583	0.5583	0.9650	0.9662
2.3000	0.5634	0.5636	0.5632	0.5611	0.5620	0.5621	0.9661	0.9673
2.3100	0.5672	0.5670	0.5668	0.5646	0.5654	0.5656	0.9671	0.9684
2.3200	0.5709	0.5708	0.5704	0.5683	0.5692	0.5693	0.9682	0.9695
2.3300	0.5745	0.5745	0.5741	0.5720	0.5728	0.5730	0.9693	0.9706
2.3400	0.5779	0.5780	0.5776	0.5755	0.5763	0.5765	0.9704	0.9715
2.3500	0.5814	0.5815	0.5812	0.5792	0.5801	0.5802	0.9715	0.9726
2.3600	0.5850	0.5853	0.5850	0.5828	0.5839	0.5838	0.9725	0.9736
2.3700	0.5886	0.5889	0.5885	0.5864	0.5875	0.5874	0.9735	0.9744
2.3800	0.5921	0.5927	0.5922	0.5899	0.5910	0.5913	0.9744	0.9754
2.3900	0.5956	0.5964	0.5959	0.5936	0.5946	0.5950	0.9754	0.9763
2.4000	0.5994	0.5999	0.5996	0.5973	0.5983	0.5986	0.9763	0.9771
2.4100	0.6030	0.6035	0.6032	0.6012	0.6020	0.6024	0.9772	0.9780
2.4200	0.6066	0.6073	0.6069	0.6048	0.6057	0.6061	0.9780	0.9788
2.4300	0.6102	0.6110	0.6105	0.6082	0.6093	0.6096	0.9788	0.9795
2.4400	0.6139	0.6145	0.6142	0.6120	0.6132	0.6132	0.9796	0.9803
2.4500	0.6175	0.6182	0.6179	0.6156	0.6167	0.6168	0.9804	0.9809
2.4600	0.6211	0.6218	0.6216	0.6193	0.6205	0.6205	0.9812	0.9816
2.4700	0.6246	0.6256	0.6253	0.6230	0.6242	0.6242	0.9819	0.9824
2.4800	0.6280	0.6292	0.6288	0.6268	0.6278	0.6280	0.9826	0.9831
2.4900	0.6317	0.6328	0.6324	0.6305	0.6314	0.6316	0.9832	0.9837
2.5000	0.6353	0.6364	0.6361	0.6342	0.6350	0.6352	0.9839	0.9843
2.5100	0.6392	0.6401	0.6398	0.6378	0.6386	0.6386	0.9846	0.9850
2.5200	0.6427	0.6438	0.6435	0.6414	0.6424	0.6424	0.9853	0.9856
2.5300	0.6465	0.6475	0.6473	0.6452	0.6461	0.6459	0.9859	0.9862
2.5400	0.6499	0.6510	0.6509	0.6489	0.6499	0.6496	0.9865	0.9869
2.5500	0.6537	0.6550	0.6543	0.6526	0.6535	0.6533	0.9870	0.9874
2.5600	0.6572	0.6585	0.6582	0.6564	0.6573	0.6570	0.9876	0.9879
2.5700	0.6608	0.6622	0.6616	0.6603	0.6610	0.6609	0.9881	0.9883
2.5800	0.6647	0.6661	0.6654	0.6641	0.6648	0.6646	0.9886	0.9888
2.5900	0.6685	0.6698	0.6691	0.6678	0.6685	0.6682	0.9892	0.9893
2.6000	0.6722	0.6734	0.6727	0.6717	0.6721	0.6719	0.9897	0.9898
2.6100	0.6760	0.6772	0.6764	0.6754	0.6756	0.6755	0.9901	0.9903
2.6200	0.6798	0.6809	0.6800	0.6790	0.6793	0.6792	0.9905	0.9907
2.6300	0.6834	0.6845	0.6837	0.6827	0.6830	0.6828	0.9910	0.9912
2.6400	0.6869	0.6882	0.6874	0.6864	0.6866	0.6867	0.9913	0.9916
2.6500	0.6906	0.6918	0.6910	0.6899	0.6901	0.6904	0.9917	0.9920
2.6600	0.6943	0.6955	0.6944	0.6936	0.6938	0.6939	0.9921	0.9924
2.6700	0.6980	0.6990	0.6980	0.6972	0.6972	0.6976	0.9925	0.9928
2.6800	0.7015	0.7025	0.7015	0.7009	0.7009	0.7012	0.9929	0.9931
2.6900	0.7051	0.7062	0.7054	0.7046	0.7045	0.7048	0.9932	0.9935
2.7000	0.7086	0.7100	0.7090	0.7083	0.7080	0.7083	0.9936	0.9939
2.7100	0.7120	0.7136	0.7124	0.7120	0.7116	0.7119	0.9939	0.9941
2.7200	0.7155	0.7173	0.7161	0.7154	0.7153	0.7156	0.9942	0.9944
2.7300	0.7192	0.7208	0.7200	0.7192	0.7188	0.7191	0.9945	0.9947
2.7400	0.7227	0.7246	0.7235	0.7230	0.7223	0.7228	0.9948	0.9950
2.7500	0.7263	0.7281	0.7269	0.7266	0.7260	0.7264	0.9950	0.9953
2.7600	0.7298	0.7315	0.7304	0.7300	0.7295	0.7300	0.9953	0.9955
2.7700	0.7334	0.7350	0.7341	0.7335	0.7329	0.7336	0.9955	0.9957
2.7800	0.7370	0.7386	0.7373	0.7370	0.7363	0.7372	0.9958	0.9959
2.7900	0.7404	0.7421	0.7404	0.7406	0.7398	0.7407	0.9960	0.9962
2.8000	0.7437	0.7454	0.7438	0.7440	0.7435	0.7441	0.9962	0.9964
2.8100	0.7473	0.7486	0.7473	0.7474	0.7469	0.7475	0.9964	0.9966
2.8200	0.7507	0.7521	0.7506	0.7509	0.7504	0.7507	0.9966	0.9968
2.8300	0.7542	0.7555	0.7537	0.7544	0.7537	0.7543	0.9967	0.9970
2.8400	0.7575	0.7586	0.7571	0.7580	0.7572	0.7576	0.9969	0.9972
2.8500	0.7609	0.7619	0.7605	0.7614	0.7607	0.7611	0.9971	0.9973
2.8600	0.7643	0.7653	0.7641	0.7648	0.7642	0.7645	0.9973	0.9975
2.8700	0.7677	0.7688	0.7676	0.7682	0.7677	0.7678	0.9974	0.9976
2.8800	0.7713	0.7721	0.7708	0.7717	0.7711	0.7711	0.9976	0.9978
2.8900	0.7744	0.7755	0.7742	0.7751	0.7744	0.7745	0.9977	0.9979
2.9000	0.7779	0.7788	0.7773	0.7784	0.7776	0.7779	0.9979	0.9980
2.9100	0.7814	0.7820	0.7805	0.7818	0.7808	0.7811	0.9980	0.9981
2.9200	0.7846	0.7852	0.7839	0.7849	0.7841	0.7846	0.9981	0.9983
2.9300	0.7880	0.7884	0.7872	0.7880	0.7874	0.7877	0.9983	0.9984
2.9400	0.7914	0.7915	0.7906	0.7912	0.7907	0.7910	0.9984	0.9985
2.9500	0.7944	0.7950	0.7938	0.7943	0.7941	0.7943	0.9985	0.9986
2.9600	0.7977	0.7981	0.7968	0.7977	0.7975	0.7976	0.9986	0.9987
2.9700	0.8011	0.8013	0.8000	0.8010	0.8008	0.8008	0.9986	0.9988
2.9800	0.8040	0.8045	0.8031	0.8042	0.8039	0.8040	0.9987	0.9989
2.9900	0.8073	0.8078	0.8064	0.8074	0.8072	0.8072	0.9988	0.9989
3.0000	0.8104	0.8110	0.8097	0.8105	0.8106	0.8104	0.9989	0.9990
3.0100	0.8135	0.8140	0.8131	0.8137	0.8138	0.8136	0.9990	0.9990
3.0200	0.8166	0.8170	0.8163	0.8167	0.8171	0.8167	0.9991	0.9991
3.0300	0.8197	0.8200	0.8191	0.8198	0.8202	0.8197	0.9991	0.9992
3.0400	0.8227	0.8231	0.8221	0.8228	0.8233	0.8227	0.9992	0.9992
3.0500	0.8257	0.8261	0.8250	0.8258	0.8265	0.8257	0.9993	0.9993
3.0600	0.8289	0.8293	0.8279	0.8288	0.8295	0.8287	0.9993	0.9993
3.0700	0.8320	0.8323	0.8310	0.8316	0.8325	0.8316	0.9994	0.9994
3.0800	0.8350	0.8355	0.8338	0.8345	0.8355	0.8346	0.9994	0.9994
3.0900	0.8381	0.8385	0.8366	0.8375	0.8384	0.8375	0.9995	0.9995
3.1000	0.8411	0.8414	0.8396	0.8401	0.8413	0.8401	0.9995	0.9995
3.1100	0.8441	0.8444	0.8426	0.8432	0.8441	0.8429	0.9995	0.9995
3.1200	0.8470	0.8472	0.8454	0.8461	0.8471	0.8457	0.9996	0.9996
3.1300	0.8501	0.8501	0.8484	0.8490	0.8500	0.8485	0.9996	0.9996
3.1400	0.8533	0.8531	0.8512	0.8517	0.8529	0.8514	0.9996	0.9996
3.1500	0.8559	0.8561	0.8541	0.8546	0.8558	0.8541	0.9997	0.9997
3.1600	0.8585	0.8588	0.8569	0.8575	0.8586	0.8569	0.9997	0.9997
3.1700	0.8613	0.8615	0.8599	0.8603	0.8613	0.8597	0.9997	0.9997
3.1800	0.8641	0.8641	0.8628	0.8633	0.8638	0.8626	0.9997	0.9997
3.1900	0.8668	0.8670	0.8655	0.8658	0.8664	0.8654	0.9998	0.9998
3.2000	0.8695	0.8697	0.8683	0.8684	0.8691	0.8680	0.9998	0.9998
3.2100	0.8721	0.8723	0.8711	0.8710	0.8718	0.8707	0.9998	0.9998
3.2200	0.8746	0.8748	0.8739	0.8738	0.8745	0.8733	0.9998	0.9998
3.2300	0.8773	0.8775	0.8766	0.8764	0.8770	0.8759	0.9998	0.9998
3.2400	0.8798	0.8803	0.8793	0.8790	0.8795	0.8787	0.9999	0.9999
3.2500	0.8824	0.8830	0.8817	0.8815	0.8820	0.8812	0.9999	0.9999
3.2600	0.8849	0.8855	0.8842	0.8838	0.8844	0.8839	0.9999	0.9999
3.2700	0.8875	0.8880	0.8866	0.8863	0.8868	0.8865	0.9999	0.9999
3.2800	0.8900	0.8904	0.8890	0.8887	0.8892	0.8888	0.9999	0.9999
3.2900	0.8925	0.8926	0.8914	0.8912	0.8917	0.8912	0.9999	0.9999
3.3000	0.8949	0.8951	0.8938	0.8937	0.8942	0.8937	0.9999	0.9999
3.3100	0.8972	0.8973	0.8962	0.8960	0.8966	0.8963	0.9999	0.9999
3.3200	0.8996	0.8997	0.8985	0.8984	0.8988	0.8985	0.9999	0.9999
3.3300	0.9017	0.9021	0.9008	0.9006	0.9012	0.9008	0.9999	1.0000
3.3400	0.9040	0.9043	0.9031	0.9030	0.9036	0.9030	0.9999	1.0000
3.3500	0.9062	0.9064	0.9053	0.9053	0.9059	0.9052	1.0000	1.0000
3.3600	0.9084	0.9088	0.9074	0.9076	0.9081	0.9075	1.0000	1.0000
3.3700	0.9104	0.9109	0.9096	0.9099	0.9102	0.9095	1.0000	1.0000
3.3800	0.9125	0.9130	0.9117	0.9122	0.9123	0.9118	1.0000	1.0000
3.3900	0.9145	0.9152	0.9139	0.9144	0.9145	0.9139	1.0000	1.0000
3.4000	0.9164	0.9174	0.9161	0.9168	0.9168	0.9160	1.0000	1.0000
3.4100	0.9186	0.9192	0.9182	0.9187	0.9189	0.9181	1.0000	1.0000
3.4200	0.9206	0.9211	0.9203	0.9207	0.9210	0.9201	1.0000	1.0000
3.4300	0.9225	0.9231	0.9222	0.9226	0.9230	0.9221	1.0000	1.0000
3.4400	0.9246	0.9251	0.9243	0.9247	0.9249	0.9240	1.0000	1.0000
3.4500	0.9265	0.9270	0.9261	0.9265	0.9268	0.9259	1.0000	1.0000
3.4600	0.9284	0.9289	0.9280	0.9285	0.9289	0.9278	1.0000	1.0000
3.4700	0.9302	0.9307	0.9298	0.9303	0.9307	0.9296	1.0000	1.0000
3.4800	0.9321	0.9325	0.9317	0.9321	0.9327	0.9315	1.0000	1.0000
3.4900	0.9339	0.9342	0.9334	0.9339	0.9346	0.9333	1.0000	1.0000
3.5000	0.9354	0.9359	0.9353	0.9358	0.9364	0.9351	1.0000	1.0000
3.5100	0.9373	0.9375	0.9371	0.9376	0.9380	0.9368	1.0000	1.0000
3.5200	0.9390	0.9393	0.9388	0.9392	0.9398	0.9386	1.0000	1.0000
3.5300	0.9406	0.9410	0.9405	0.9410	0.9413	0.9404	1.0000	1.0000
3.5400	0.9422	0.9426	0.9422	0.9426	0.9429	0.9419	1.0000	1.0000
3.5500	0.9439	0.9442	0.9438	0.9443	0.9445	0.9436	1.0000	1.0000
3.5600	0.9456	0.9459	0.9455	0.9460	0.9462	0.9452	1.0000	1.0000
3.5700	0.9472	0.9474	0.9471	0.9476	0.9478	0.9468	1.0000	1.0000
3.5800	0.9487	0.9489	0.9487	0.9491	0.9492	0.9483	1.0000	1.0000
3.5900	0.9501	0.9504	0.9501	0.9507	0.9508	0.9497	1.0000	1.0000
3.6000	0.9517	0.9519	0.9517	0.9521	0.9521	0.9512	1.0000	1.0000
3.6100	0.9531	0.9533	0.9531	0.9536	0.9536	0.9526	1.0000	1.0000
3.6200	0.9545	0.9547	0.9545	0.9548	0.9551	0.9540	1.0000	1.0000
3.6300	0.9558	0.9562	0.9559	0.9562	0.9565	0.9554	1.0000	1.0000
3.6400	0.9572	0.9576	0.9574	0.9575	0.9579	0.9568	1.0000	1.0000
3.6500	0.9586	0.9590	0.9587	0.9589	0.9592	0.9581	1.0000	1.0000
3.6600	0.9600	0.9604	0.9602	0.9603	0.9605	0.9594	1.0000	1.0000
3.6700	0.9612	0.9617	0.9614	0.9616	0.9619	0.9607	1.0000	1.0000
3.6800	0.9623	0.9629	0.9626	0.9628	0.9632	0.9622	1.0000	1.0000
3.6900	0.9635	0.9641	0.9638	0.9641	0.9644	0.9634	1.0000	1.0000
3.7000	0.9647	0.9653	0.9650	0.9653	0.9654	0.9647	1.0000	1.0000
3.7100	0.9659	0.9664	0.9660	0.9664	0.9666	0.9658	1.0000	1.0000
3.7200	0.9670	0.9675	0.9672	0.9674	0.9677	0.9671	1.0000	1.0000
3.7300	0.9680	0.9686	0.9683	0.9685	0.9689	0.9683	1.0000	1.0000
3.7400	0.9691	0.9697	0.9694	0.9696	0.9700	0.9693	1.0000	1.0000
3.7500	0.9701	0.9707	0.9704	0.9706	0.9710	0.9703	1.0000	1.0000
3.7600	0.9712	0.9718	0.9714	0.9716	0.9720	0.9713	1.0000	1.0000
3.7700	0.9723	0.9728	0.9724	0.9727	0.9730	0.9723	1.0000	1.0000
3.7800	0.9733	0.9737	0.9735	0.9735	0.9740	0.9733	1.0000	1.0000
3.7900	0.9743	0.9747	0.9744	0.9744	0.9749	0.9743	1.0000	1.0000
3.8000	0.9752	0.9756	0.9755	0.9754	0.9759	0.9753	1.0000	1.0000
3.8100	0.9760	0.9765	0.9763	0.9762	0.9767	0.9762	1.0000	1.0000
3.8200	0.9768	0.9774	0.9771	0.9771	0.9775	0.9771	1.0000	1.0000
3.8300	0.9777	0.9782	0.9780	0.9780	0.9784	0.9779	1.0000	1.0000
3.8400	0.9785	0.9791	0.9788	0.9788	0.9793	0.9787	1.0000	1.0000
3.8500	0.9793	0.9799	0.9796	0.9797	0.9802	0.9796	1.0000	1.0000
3.8600	0.9801	0.9807	0.9803	0.9805	0.9810	0.9804	1.0000	1.0000
3.8700	0.9809	0.9814	0.9812	0.9812	0.9817	0.9812	1.0000	1.0000
3.8800	0.9816	0.9822	0.9819	0.9820	0.9824	0.9820	1.0000	1.0000
3.8900	0.9824	0.9829	0.9826	0.9827	0.9832	0.9827	1.0000	1.0000
3.9000	0.9832	0.9836	0.9832	0.9834	0.9839	0.9834	1.0000	1.0000
3.9100	0.9839	0.9843	0.9838	0.9842	0.9845	0.9841	1.0000	1.0000
3.9200	0.9845	0.9849	0.9846	0.9849	0.9851	0.9847	1.0000	1.0000
3.9300	0.9852	0.9855	0.9853	0.9855	0.9858	0.9853	1.0000	1.0000
3.9400	0.9859	0.9862	0.9857	0.9861	0.9863	0.9858	1.0000	1.0000
3.9500	0.9863	0.9867	0.9863	0.9867	0.9869	0.9864	1.0000	1.0000
3.9600	0.9868	0.9873	0.9869	0.9872	0.9874	0.9870	1.0000	1.0000
3.9700	0.9874	0.9879	0.9875	0.9877	0.9880	0.9876	1.0000	1.0000
3.9800	0.9880	0.9883	0.9880	0.9883	0.9886	0.9882	1.0000	1.0000
3.9900	0.9884	0.9888	0.9885	0.9887	0.9891	0.9888	1.0000	1.0000
4.0000	0.9891	0.9893	0.9890	0.9892	0.9895	0.9892	1.0000	1.0000
4.0100	0.9895	0.9898	0.9894	0.9897	0.9900	0.9897	1.0000	1.0000
4.0200	0.9900	0.9903	0.9899	0.9901	0.9905	0.9901	1.0000	1.0000
4.0300	0.9905	0.9907	0.9903	0.9906	0.9909	0.9905	1.0000	1.0000
4.0400	0.9909	0.9911	0.9907	0.9910	0.9913	0.9909	1.0000	1.0000
4.0500	0.9913	0.9915	0.9912	0.9914	0.9917	0.9913	1.0000	1.0000
4.0600	0.9917	0.9919	0.9916	0.9918	0.9920	0.9916	1.0000	1.0000
4.0700	0.9920	0.9922	0.9920	0.9922	0.9925	0.9920	1.0000	1.0000
4.0800	0.9925	0.9927	0.9923	0.9926	0.9928	0.9925	1.0000	1.0000
4.0900	0.9929	0.9931	0.9927	0.9930	0.9932	0.9928	1.0000	1.0000
4.1000	0.9932	0.9934	0.9930	0.9933	0.9935	0.9932	1.0000	1.0000
4.1100	0.9935	0.9937	0.9934	0.9936	0.9938	0.9935	1.0000	1.0000
4.1200	0.9939	0.9940	0.9937	0.9939	0.9941	0.9939	1.0000	1.0000
4.1300	0.9942	0.9943	0.9939	0.9942	0.9945	0.9942	1.0000	1.0000
4.1400	0.9945	0.9945	0.9943	0.9945	0.9947	0.9945	1.0000	1.0000
4.1500	0.9947	0.9949	0.9946	0.9948	0.9950	0.9948	1.0000	1.0000
4.1600	0.9950	0.9951	0.9949	0.9950	0.9953	0.9951	1.0000	1.0000
4.1700	0.9953	0.9954	0.9951	0.9952	0.9955	0.9954	1.0000	1.0000
4.1800	0.9955	0.9956	0.9954	0.9955	0.9957	0.9956	1.0000	1.0000
4.1900	0.9958	0.9959	0.9957	0.9957	0.9959	0.9958	1.0000	1.0000
4.2000	0.9960	0.9961	0.9959	0.9960	0.9961	0.9961	1.0000	1.0000
4.2100	0.9963	0.9964	0.9961	0.9962	0.9963	0.9963	1.0000	1.0000
4.2200	0.9965	0.9966	0.9963	0.9963	0.9965	0.9965	1.0000	1.0000
4.2300	0.9966	0.9967	0.9965	0.9966	0.9967	0.9967	1.0000	1.0000
4.2400	0.9968	0.9969	0.9967	0.9968	0.9969	0.9969	1.0000	1.0000
4.2500	0.9970	0.9971	0.9969	0.9969	0.9971	0.9970	1.0000	1.0000
4.2600	0.9972	0.9973	0.9971	0.9971	0.9973	0.9972	1.0000	1.0000
4.2700	0.9974	0.9975	0.9972	0.9972	0.9975	0.9974	1.0000	1.0000
4.2800	0.9975	0.9976	0.9973	0.9974	0.9977	0.9975	1.0000	1.0000
4.2900	0.9977	0.9978	0.9975	0.9976	0.9978	0.9976	1.0000	1.0000
4.3000	0.9978	0.9980	0.9976	0.9977	0.9979	0.9978	1.0000	1.0000
4.3100	0.9980	0.9981	0.9978	0.9978	0.9981	0.9979	1.0000	1.0000
4.3200	0.9981	0.9982	0.9979	0.9979	0.9982	0.9980	1.0000	1.0000
4.3300	0.9982	0.9983	0.9981	0.9981	0.9982	0.9982	1.0000	1.0000
4.3400	0.9983	0.9984	0.9982	0.9982	0.9984	0.9983	1.0000	1.0000
4.3500	0.9984	0.9985	0.9983	0.9983	0.9985	0.9984	1.0000	1.0000
4.3600	0.9985	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.3700	0.9987	0.9988	0.9984	0.9985	0.9986	0.9986	1.0000	1.0000
4.3800	0.9988	0.9988	0.9986	0.9986	0.9987	0.9987	1.0000	1.0000
4.3900	0.9988	0.9989	0.9987	0.9987	0.9988	0.9988	1.0000	1.0000
4.4000	0.9990	0.9990	0.9987	0.9988	0.9989	0.9989	1.0000	1.0000
4.4100	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	1.0000	1.0000
4.4200	0.9990	0.9991	0.9989	0.9989	0.9991	0.9991	1.0000	1.0000
4.4300	0.9991	0.9992	0.9990	0.9990	0.9991	0.9991	1.0000	1.0000
4.4400	0.9992	0.9992	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.4500	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.4600	0.9992	0.9993	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.4700	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.4800	0.9994	0.9994	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.4900	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.5000	0.9994	0.9995	0.9994	0.9994	0.9995	0.9994	1.0000	1.0000
4.5100	0.9995	0.9995	0.9994	0.9994	0.9996	0.9995	1.0000	1.0000
4.5200	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5300	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5400	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	1.0000	1.0000
4.5500	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5600	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5700	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.5800	0.9997	0.9998	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.5900	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6000	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6100	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6200	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6300	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6400	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6500	0.9998	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6600	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6700	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.6800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7900	1.0000	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8000	1.0000	1.0000	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8034	1.3483	0.9226	1.2024	2.7849	2.1665	2.5962	1.3705	1.0000	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649
2.0000	2.0525	1.2902	2.2924	3.8889	0.0000	2.1712	0.7640	0.7920	11.0000	1.7711	1.7129	2.0271	1.4378	1.8101	2.2955	0.1729	0.2771	1.4381
3.0000	1.1029	1.8577	0.0003	2.8692	3.0111	1.3298	0.0003	1.2713	21.0000	2.1577	1.9646	2.0586	1.3250	1.8312	1.9702	0.1905	0.2738	1.4714
4.0000	0.0002	2.3719	2.4782	3.5978	1.1098	2.7631	0.5847	1.0655	31.0000	2.1065	1.9069	1.8572	1.5979	1.8258	1.9432	0.3196	0.3112	1.4836
5.0000	2.2757	0.0003	2.7292	2.5109	2.6575	0.0003	0.6872	0.9243	41.0000	2.1292	1.7540	1.8351	1.7834	1.8696	2.0833	0.3246	0.2978	1.5096
6.0000	2.9028	3.6568	3.4786	0.1917	0.9718	1.7562	0.0001	1.3359	51.0000	2.0805	1.8515	1.8848	1.7872	1.9479	2.0039	0.2952	0.2468	1.5122
7.0000	1.5262	2.1218	1.3280	3.7579	2.3718	3.4756	0.0002	1.0477	61.0000	2.0823	1.9020	1.8161	1.8136	1.9297	2.0187	0.2764	0.2615	1.5125
8.0000	0.0004	2.4532	2.5565	2.8803	1.8047	0.0002	2.3140	1.0449	71.0000	2.0620	1.9702	1.8437	1.8699	2.0100	2.0180	0.2877	0.2977	1.5449
9.0000	1.5529	1.4235	2.0275	3.3872	1.8363	2.5744	1.4593	0.4008	81.0000	2.1248	2.0612	1.8130	1.9091	1.9604	2.0317	0.3203	0.2952	1.5645
10.0000	3.3319	0.5764	2.2316	2.1326	3.4918	2.6408	1.7776	0.3167	91.0000	2.1197	2.0809	1.8513	1.9698	1.9475	2.0596	0.3616	0.3016	1.5865
11.0000	1.9805	3.5011	3.9596	3.4618	2.3130	1.0861	1.2864	1.5595	101.0000	2.0581	2.1637	1.8962	1.9983	2.0211	2.0595	0.3619	0.2997	1.6073
12.0000	2.6016	0.0005	1.2504	1.8014	0.0000	2.3655	0.0004	0.0002	111.0000	2.0739	2.1362	1.9218	1.9924	2.0562	2.1043	0.3431	0.2931	1.6151
13.0000	1.9446	0.3701	1.3771	0.0005	1.2123	1.4486	0.0001	0.0001	121.0000	2.0918	2.1699	1.9488	2.0102	2.0917	2.1328	0.3773	0.2965	1.6399
14.0000	0.3032	0.2035	1.3776	0.2148	1.7821	1.1863	1.4808	0.7899	131.0000	2.0955	2.1909	1.9668	2.0141	2.0801	2.1752	0.3744	0.3047	1.6502
15.0000	0.0004	1.5597	0.0003	2.8856	1.1554	1.6730	0.6842	1.0609	141.0000	2.1041	2.2133	2.0187	1.9877	2.0804	2.1918	0.3634	0.3064	1.6582
16.0000	2.2534	0.8721	1.2088	3.5557	2.4209	2.9966	1.5086	1.5286	151.0000	2.1177	2.2057	2.0299	1.9611	2.0987	2.1909	0.3709	0.3057	1.6601
17.0000	2.3908	2.6284	1.9618	0.0181	1.6687	2.2106	1.6751	0.0001	161.0000	2.1264	2.2000	2.0449	1.9213	2.1223	2.2044	0.3851	0.3008	1.6631
18.0000	0.4156	0.5322	1.7778	2.9395	2.4610	2.3574	0.0000	2.0855	171.0000	2.1245	2.1991	2.0761	1.9311	2.1107	2.2036	0.3945	0.3014	1.6676
19.0000	2.4486	2.6838	1.5338	2.1168	0.0002	0.0004	0.2080	0.8101	181.0000	2.0975	2.2035	2.0941	1.9146	2.1338	2.1919	0.3775	0.3132	1.6658
20.0000	3.1021	1.9182	0.6519	0.8633	1.8772	1.3743	0.7963	0.7856	191.0000	2.1107	2.2402	2.1059	1.9258	2.1281	2.1938	0.3811	0.3211	1.6759
21.0000	3.4501	2.0539	2.3999	1.7714	1.7715	2.6665	0.0002	0.0004	201.0000	2.1147	2.2429	2.1150	1.9320	2.1447	2.1970	0.3797	0.3357	1.6827
22.0000	3.1686	3.5175	2.5238	1.1990	2.4083	3.5461	1.6715	2.1327	211.0000	2.1306	2.2644	2.1158	1.9611	2.1512	2.2014	0.3847	0.3431	1.6940
23.0000	2.7332	0.4867	1.1748	2.0273	2.7764	3.3202	0.4853	0.1636	221.0000	2.1182	2.2538	2.1234	2.0116	2.1669	2.1818	0.3999	0.3329	1.6986
24.0000	3.1385	1.2885	1.6790	1.0961	0.0409	1.5824	1.8742	1.0738	231.0000	2.1375	2.2621	2.1552	2.0377	2.1636	2.1946	0.4110	0.3442	1.7132
25.0000	3.5836	1.3163	0.6508	2.8031	2.3214	0.0001	0.0741	2.0186	241.0000	2.1315	2.3298	2.1645	1.9945	2.1823	2.1910	0.4048	0.3541	1.7191
26.0000	0.7916	0.6388	0.4596	2.5878	2.6952	1.9644	1.1401	1.8463	251.0000	2.1384	2.3567	2.1620	2.0202	2.1881	2.2260	0.4152	0.3753	1.7352
27.0000	3.9327	1.9644	3.1570	1.7805	1.5821	3.1039	0.0411	0.9756	261.0000	2.1632	2.3605	2.2381	2.0279	2.2077	2.2268	0.4286	0.3852	1.7548
28.0000	1.9280	0.0004	3.1799	1.7182	1.6429	2.1838	0.0002	1.9287	271.0000	2.1618	2.3660	2.2568	2.0559	2.2061	2.2656	0.4268	0.3752	1.7643
29.0000	1.7382	3.9011	0.0004	2.0480	1.1761	3.2448	0.0961	1.1472	281.0000	2.1470	2.3378	2.2633	2.0453	2.2637	2.2712	0.4106	0.3884	1.7659
30.0000	1.7347	1.3365	2.1805	0.1589	2.4084	1.6980	0.0005	0.3060	291.0000	2.1508	2.3072	2.2615	2.0396	2.2731	2.2892	0.3885	0.4021	1.7640
31.0000	1.2389	3.8636	3.0181	0.7529	3.0596	1.8551	1.1991	2.1555	301.0000	2.1974	2.2576	2.2361	2.0445	2.2474	2.3053	0.3891	0.3929	1.7588
32.0000	0.1369	3.3873	0.7913	2.1308	2.1610	1.5736	1.7859	0.0004	311.0000	2.2299	2.2468	2.2173	2.0179	2.2293	2.2893	0.4023	0.4091	1.7552
33.0000	3.1543	1.5516	1.8182	2.6746	0.2246	1.6981	1.9444	1.8074	321.0000	2.2023	2.2311	2.1912	2.0165	2.2010	2.2645	0.3923	0.4097	1.7386
34.0000	3.1364	4.6930	3.2746	3.2319	0.0001	2.9636	0.0001	0.9933	331.0000	2.2069	2.2111	2.2001	2.0383	2.2081	2.2309	0.3784	0.4160	1.7362
35.0000	0.0002	0.9205	0.6557	1.7263	1.3668	3.1562	1.6184	0.6935	341.0000	2.2510	2.1779	2.1838	2.0594	2.2031	2.2402	0.3868	0.4246	1.7408
36.0000	3.0139	2.1048	2.3018	2.8039	2.1227	3.2847	0.8932	0.1722	351.0000	2.2225	2.1849	2.2024	2.0983	2.1987	2.2383	0.3786	0.4324	1.7445
37.0000	0.8009	2.9747	2.2731	2.4933	1.1823	2.3570	0.0084	0.0000	361.0000	2.2315	2.1561	2.1922	2.1591	2.1724	2.2381	0.3699	0.4353	1.7443
38.0000	2.8930	0.1864	3.7963	3.1776	2.3350	2.8377	0.0000	2.3030	371.0000	2.2306	2.1585	2.1490	2.1668	2.1406	2.2336	0.3713	0.4375	1.7360
39.0000	0.7633	2.7642	0.0364	2.3543	2.7861	2.1224	1.0778	1.1957	381.0000	2.2645	2.1238	2.1354	2.2138	2.1486	2.2275	0.3949	0.4310	1.7424
40.0000	1.9908	3.0299	3.1040	2.1838	3.0629	1.6917	0.0004	1.1462	391.0000	2.2733	2.0811	2.1437	2.2132	2.1967	2.2180	0.4036	0.4169	1.7433
41.0000	2.4365	2.5333	1.2851	1.7272	0.0000	2.1543	0.8108	0.3661	401.0000	2.2984	2.0869	2.1388	2.2247	2.1840	2.1622	0.4075	0.4029	1.7382
42.0000	3.4684	0.0002	0.3241	2.2152	1.6534	2.0617	2.7394	1.7396	411.0000	2.3092	2.0829	2.1537	2.2310	2.2097	2.1529	0.4286	0.4117	1.7475
43.0000	0.0000	0.7880	1.2334	0.4102	2.7157	2.2335	0.0002	0.2430	421.0000	2.3127	2.1051	2.1252	2.2437	2.2097	2.1875	0.4278	0.4177	1.7537
44.0000	1.4949	0.5965	2.4386	4.1307	1.1148	1.5906	0.0001	0.8476	431.0000	2.3388	2.1220	2.1357	2.2261	2.2382	2.1921	0.4022	0.4104	1.7582
45.0000	2.3081	3.3806	0.0005	1.4804	0.8745	2.5965	0.0000	0.0191	441.0000	2.3397	2.1194	2.1292	2.2433	2.2447	2.2110	0.4155	0.4168	1.7650
46.0000	1.7377	2.5058	3.1611	1.6141	1.9318	1.4266	2.0208	0.7242	451.0000	2.3489	2.1184	2.1211	2.2050	2.2420	2.1814	0.4211	0.4119	1.7562
47.0000	1.7648	2.9928	2.1493	0.4918	4.6201	2.2895	0.0003	0.0736	461.0000	2.3322	2.0930	2.0832	2.2253	2.2382	2.1602	0.4168	0.4131	1.7453
48.0000	2.6969	2.0765	1.6478	2.2366	2.4403	3.7598	0.0001	0.7655	471.0000	2.2914	2.0974	2.0772	2.2198	2.2344	2.1471	0.4184	0.4220	1.7385
49.0000	1.3462	2.7276	3.3788	2.3604	1.5412	3.4037	0.0004	0.0005	481.0000	2.2977	2.0962	2.1009	2.2230	2.2224	2.1291	0.4283	0.3997	1.7372
50.0000	3.1797	3.0398	2.8884	1.4974	3.7246	0.0004	0.0002	0.0003	491.0000	2.3296	2.1234	2.1255	2.2126	2.2447	2.1187	0.4295	0.3937	1.7472
51.0000	1.3181	2.4489	2.9869	3.6434	3.4123	1.8084	0.0003	0.0003	501.0000	2.2963	2.1315	2.1487	2.2113	2.2685	2.0605	0.4307	0.3909	1.7423
52.0000	2.6338	0.1567	0.0002	2.9772	0.9642	2.4150	0.0002	1.0887	511.0000	2.2705	2.1536	2.1726	2.2330	2.2870	2.0706	0.4323	0.3838	1.7504
53.0000	1.1549	3.8310	2.3407	2.6065	3.6106	1.0140	0.0001	0.0002	521.0000	2.2866	2.1318	2.1659	2.2637	2.3178	2.0947	0.4432	0.3799	1.7605
54.0000	1.3762	2.4431	3.0415	2.6898	2.1555	2.2564	0.0002	1.4645	531.0000	2.2836	2.1167	2.1533	2.2243	2.3185	2.1181	0.4603	0.3736	1.7560
55.0000	2.3718	1.5119	3.0656	3.6702	2.8799	0.0003	0.8134	0.6923	541.0000	2.2537	2.1430	2.1518	2.2317	2.3197	2.1078	0.4539	0.3657	1.7534
56.0000	0.0005	1.4075	2.4829	1.1510	2.0782	2.3707	0.5618	0.0001	551.0000	2.3047	2.1434	2.1158	2.1951	2.3207	2.1063	0.4563	0.3635	1.7507
57.0000	3.8085	2.5450	3.8169	0.0005	1.9562	0.9150	0.0002	0.2620	561.0000	2.2662	2.1579	2.1448	2.2199	2.3502	2.0933	0.4738	0.3798	1.7608
58.0000	0.1471	0.6402	2.6982	4.5475	0.2223	0.4518	0.4444	1.2357	571.0000	2.2512	2.1626	2.1639	2.2215	2.3900	2.0986	0.4621	0.3921	1.7678
59.0000	0.0003	2.8756	2.2230	2.7053	0.0003	0.0003	1.0060	0.0003	581.0000	2.2062	2.1688	2.1870	2.2107	2.3504	2.0735	0.4585	0.3840	1.7549
60.0000	1.6820	3.2567	2.7875	0.7266	2.3579	3.3053	0.0002	0.4575	591.0000	2.1902	2.1717	2.1818	2.2452	2.3166	2.0844	0.4509	0.4022	1.7554
61.0000	2.4435	1.9724	2.3799	0.6933	0.9458	0.0080	0.0002	1.9770	601.0000	2.1494	2.1518	2.1691	2.2437	2.3420	2.1535	0.4613	0.3916	1.7578
62.0000	1.5102	2.0284	1.1254	2.6272	1.7002	2.0103	0.5947	1.9194	611.0000	2.1752	2.1379	2.1516	2.2417	2.3405	2.1587	0.4510	0.3818	1.7548
63.0000	3.0729	1.6830	2.5269	2.2747	2.3110	3.4197	1.6452	0.0001	621.0000	2.1706	2.1110	2.1953	2.2588	2.3549	2.1687	0.4480	0.3949	1.7628
64.0000	1.4413	1.6127	0.4780	3.1944	1.4271	1.5380	0.0000	2.0573	631.0000	2.1501	2.1333	2.2015	2.2608	2.3515	2.1455	0.4632	0.3823	1.7610
65.0000	3.8510	1.4415	1.3398	1.6751	2.1734	0.0003	2.6891	0.5895	641.0000	2.1407	2.0861	2.2194	2.3048	2.3265	2.0973	0.4548	0.3763	1.7507
66.0000	2.0791	2.5134	0.1487	2.0010	2.6660	4.2090	0.0002	1.0953	651.0000	2.1641	2.0839	2.2521	2.3536	2.3142	2.1189	0.4489	0.3906	1.7658
67.0000	1.7363	2.0586	0.5712	2.6728	1.6162	1.8325	1.1182	0.0004	661.0000	2.1690	2.1148	2.2353	2.3383	2.3101	2.1154	0.4451	0.3761	1.7630
68.0000	2.6187	3.6039	2.4950	1.5505	1.0399	3.6112	1.8490	0.0002	671.0000	2.2190	2.0786	2.2370	2.3120	2.3145	2.0979	0.4529	0.3697	1.7602
69.0000	2.0655	0.0003	1.4872	2.1020	3.7992	2.8296	0.0002	0.4082	681.0000	2.2125	2.0900	2.2321	2.3129	2.2985	2.1574	0.4434	0.3812	1.7660
70.0000	2.4233	0.0186	2.2227	3.0501	1.3048	1.4226	0.8734	2.9395	691.0000	2.1881	2.0726	2.1971	2.3053	2.2855	2.1021	0.4520	0.4004	1.7504
71.0000	2.5832	1.9523	1.2171	1.7712	3.0481	0.2297	0.1184	2.0410	701.0000	2.2313	2.0601	2.1895	2.2814	2.2550	2.1473	0.4644	0.4170	1.7557
72.0000	2.2540	0.0004	2.0926	3.2634	3.7059	1.3586	1.7131	0.0002	711.0000	2.2012	2.0690	2.1660	2.3086	2.2309	2.1544	0.4570	0.4118	1.7499
73.0000	0.9107	3.1890	2.9233	1.8887	1.6365	2.1265	0.0003	1.9375	721.0000	2.2186	2.0976	2.2128	2.2720	2.2181	2.1543	0.4382	0.4140	1.7532
74.0000	1.1918	2.3842	3.2281	1.7018	1.7671	2.0308	0.7529	0.5762	731.0000	2.2040	2.1525	2.2173	2.2923	2.2273	2.1702	0.4403	0.4233	1.7659
75.0000	0.4096	1.8395	1.6488	1.1889	2.8535	2.6536	0.0002	0.0003	741.0000	2.1831	2.1144	2.2222	2.2680	2.2239	2.1641	0.4433	0.4243	1.7554
76.0000	2.3607	3.2314	1.6316	1.3194	0.0002	2.0377	0.3287	1.6400	751.0000	2.1463	2.1121	2.2543	2.2813	2.2284	2.1660	0.4625	0.4347	1.7607
77.0000	2.7690	2.8861	0.6630	0.8755	1.8416	3.4142	1.4327	0.0001	761.0000	2.1993	2.1180	2.2260	2.2300	2.2203	2.1748	0.4548	0.4163	1.7549
78.0000	0.0001	1.9017	3.1142	2.7325	3.5676	2.6514	1.7083	0.6037	771.0000	2.2206	2.1071	2.2378	2.2486	2.2551	2.1787	0.4548	0.4117	1.7643
79.0000	3.0693	2.1019	2.7931	3.0025	3.3571	2.3393	0.6429	0.0004	781.0000	2.2830	2.1042	2.1849	2.2230	2.2728	2.2168	0.4571	0.4400	1.7727
80.0000	4.0985	3.2520	1.0985	2.4184	1.8681	2.9757	0.0000	0.6770	791.0000	2.2768	2.1221	2.2116	2.2005	2.2419	2.2279	0.4578	0.4279	1.7708
81.0000	2.6666	4.1796	0.8218	1.8236	1.9461	2.4775	1.1535	0.6916	801.0000	2.2652	2.1110	2.2625	2.1857	2.2369	2.2118	0.4529	0.4429	1.7711
82.0000	2.1732	2.8350	2.6013	0.0003	3.4269	2.8219	0.0001	0.2169	811.0000	2.2463	2.1368	2.2555	2.1823	2.2239	2.1884	0.4477	0.4516	1.7666
83.0000	2.8604	0.9365	2.6688	2.3049	3.0031	3.1260	1.1612	1.3035	821.0000	2.2305	2.1415	2.2244	2.1463	2.1845	2.2047	0.4577	0.4386	1.7535
84.0000	1.5870	2.1188	2.0527	1.7803	0.4775	1.2335	0.0002	0.0002	831.0000	2.2183	2.1159	2.1847	2.1520	2.1893	2.2008	0.4722	0.4501	1.7479
85.0000	2.2690	1.2278	2.6827	2.1398	1.6953	3.5936	0.9061	0.4324	841.0000	2.2296	2.1644	2.2149	2.1016	2.1850	2.2306	0.4808	0.4482	1.7569
86.0000	0.2733	0.0001	1.5502	0.0000	2.0511	2.4729	0.0002	1.2897	851.0000	2.2316	2.0998	2.2062	2.1009	2.2017	2.2197	0.4755	0.4480	1.7479
87.0000	2.6910	2.0118	3.6220	2.6040	0.0000	3.1391	0.0004	1.9027	861.0000	2.2217	2.0925	2.2194	2.0742	2.2217	2.2316	0.4858	0.4669	1.7517
88.0000	1.4592	2.2419	3.2136	2.5778	2.7022	2.4855	1.9095	0.1572	871.0000	2.2104	2.1180	2.1879	2.0585	2.2167	2.2586	0.4989	0.4722	1.7526
89.0000	2.5904	0.6756	3.5420	3.2954	0.4539	0.0004	2.6485	1.8401	881.0000	2.2087	2.1017	2.2214	2.0390	2.2083	2.2011	0.5184	0.4685	1.7459
90.0000	0.0001	0.0000	2.6945	4.1348	2.8909	3.0582	0.2310	1.5737	891.0000	2.2234	2.0967	2.2502	2.0589	2.2152	2.2492	0.5153	0.4533	1.7578
91.0000	2.3208	3.7707	2.0747	2.4837	1.6750	1.5396	0.7021	0.2989	901.0000	2.2090	2.0984	2.2713	2.0468	2.2218	2.2684	0.5175	0.4385	1.7590
92.0000	2.8444	1.2438	2.9537	1.0826	2.6471	3.8024	0.0004	2.1355	911.0000	2.2135	2.1066	2.3313	2.0106	2.2268	2.2592	0.5218	0.4540	1.7655
93.0000	2.6500	2.2729	2.9928	0.0660	1.8948	2.6601	0.0000	1.8124	921.0000	2.2125	2.0816	2.2922	2.0228	2.2503	2.2406	0.5449	0.4561	1.7626
94.0000	3.5050	1.2947	3.3521	3.0189	3.1560	1.5451	0.0300	0.0004	931.0000	2.2179	2.0545	2.3230	2.0089	2.2422	2.2090	0.5415	0.4518	1.7561
95.0000	0.3983	3.5830	3.3232	3.5242	1.4932	2.6337	2.0860	1.6840	941.0000	2.1891	2.0805	2.3190	2.0645	2.2477	2.2039	0.5464	0.4485	1.7625
96.0000	3.1387	2.7236	2.4735	1.6339	2.4926	2.1380	0.6492	0.3728	951.0000	2.2049	2.0974	2.3006	2.0899	2.2334	2.2180	0.5248	0.4596	1.7661
97.0000	1.5210	3.0229	0.9481	2.6753	4.1092	2.4106	0.1829	0.2144	961.0000	2.2145	2.1167	2.3281	2.0767	2.2483	2.2124	0.5112	0.4723	1.7725
98.0000	2.6475	2.3145	0.0002	1.8069	0.2041	2.4578	0.0000	1.9766	971.0000	2.2077	2.1226	2.3427	2.0546	2.2242	2.1770	0.5286	0.4667	1.7655
99.0000	1.8080	1.5606	2.1121	2.4161	2.5336	3.0970	2.3055	0.0004	981.0000	2.1939	2.1476	2.3460	2.0588	2.2051	2.1699	0.5266	0.4639	1.7640
100.0000	2.0568	3.6100	1.1489	2.7212	3.3323	1.7475	0.9370	0.7773	991.0000	2.2271	2.1585	2.2684	2.0715	2.2123	2.1687	0.5206	0.4679	1.7619


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0875	0.1323	0.1693	0.1961	0.2195	0.2424	0.2598	0.2773
0.0200	0.0877	0.1325	0.1695	0.1963	0.2197	0.2426	0.2600	0.2775
0.0300	0.0878	0.1327	0.1697	0.1966	0.2199	0.2428	0.2602	0.2777
0.0400	0.0880	0.1329	0.1698	0.1967	0.2201	0.2431	0.2604	0.2779
0.0500	0.0882	0.1331	0.1700	0.1969	0.2203	0.2433	0.2606	0.2780
0.0600	0.0884	0.1332	0.1703	0.1971	0.2205	0.2435	0.2608	0.2783
0.0700	0.0885	0.1334	0.1705	0.1973	0.2208	0.2437	0.2610	0.2784
0.0800	0.0887	0.1336	0.1707	0.1976	0.2210	0.2439	0.2612	0.2786
0.0900	0.0888	0.1337	0.1709	0.1978	0.2212	0.2441	0.2614	0.2788
0.1000	0.0890	0.1339	0.1711	0.1980	0.2214	0.2444	0.2617	0.2789
0.1100	0.0891	0.1341	0.1713	0.1982	0.2216	0.2445	0.2619	0.2791
0.1200	0.0892	0.1343	0.1715	0.1983	0.2218	0.2447	0.2620	0.2794
0.1300	0.0894	0.1345	0.1717	0.1985	0.2220	0.2449	0.2622	0.2796
0.1400	0.0895	0.1347	0.1718	0.1987	0.2222	0.2451	0.2624	0.2798
0.1500	0.0897	0.1349	0.1720	0.1989	0.2224	0.2452	0.2626	0.2801
0.1600	0.0899	0.1351	0.1722	0.1991	0.2225	0.2455	0.2628	0.2803
0.1700	0.0900	0.1353	0.1724	0.1993	0.2227	0.2457	0.2630	0.2806
0.1800	0.0902	0.1355	0.1725	0.1995	0.2229	0.2459	0.2632	0.2807
0.1900	0.0903	0.1357	0.1727	0.1997	0.2231	0.2461	0.2634	0.2809
0.2000	0.0905	0.1359	0.1730	0.1999	0.2233	0.2462	0.2636	0.2811
0.2100	0.0907	0.1362	0.1732	0.2001	0.2236	0.2464	0.2637	0.2813
0.2200	0.0908	0.1364	0.1734	0.2003	0.2237	0.2466	0.2640	0.2815
0.2300	0.0910	0.1366	0.1736	0.2005	0.2240	0.2468	0.2641	0.2817
0.2400	0.0911	0.1367	0.1738	0.2007	0.2242	0.2470	0.2643	0.2819
0.2500	0.0913	0.1369	0.1739	0.2009	0.2244	0.2472	0.2645	0.2821
0.2600	0.0915	0.1371	0.1741	0.2011	0.2246	0.2475	0.2647	0.2823
0.2700	0.0917	0.1373	0.1743	0.2013	0.2248	0.2477	0.2648	0.2825
0.2800	0.0919	0.1375	0.1745	0.2015	0.2250	0.2479	0.2650	0.2826
0.2900	0.0921	0.1377	0.1748	0.2018	0.2252	0.2481	0.2652	0.2829
0.3000	0.0922	0.1379	0.1750	0.2020	0.2254	0.2483	0.2654	0.2831
0.3100	0.0924	0.1380	0.1752	0.2021	0.2256	0.2485	0.2656	0.2833
0.3200	0.0926	0.1382	0.1755	0.2024	0.2258	0.2486	0.2658	0.2834
0.3300	0.0927	0.1384	0.1757	0.2026	0.2259	0.2488	0.2660	0.2836
0.3400	0.0928	0.1386	0.1758	0.2027	0.2262	0.2490	0.2662	0.2839
0.3500	0.0930	0.1389	0.1761	0.2029	0.2264	0.2492	0.2665	0.2841
0.3600	0.0931	0.1390	0.1762	0.2031	0.2266	0.2493	0.2667	0.2843
0.3700	0.0933	0.1392	0.1764	0.2034	0.2268	0.2495	0.2669	0.2845
0.3800	0.0934	0.1394	0.1766	0.2036	0.2269	0.2497	0.2671	0.2847
0.3900	0.0936	0.1396	0.1768	0.2038	0.2271	0.2499	0.2673	0.2849
0.4000	0.0938	0.1398	0.1770	0.2040	0.2273	0.2502	0.2676	0.2851
0.4100	0.0939	0.1400	0.1772	0.2042	0.2276	0.2504	0.2678	0.2853
0.4200	0.0941	0.1402	0.1775	0.2043	0.2278	0.2506	0.2680	0.2855
0.4300	0.0943	0.1403	0.1777	0.2045	0.2280	0.2508	0.2682	0.2856
0.4400	0.0944	0.1405	0.1779	0.2047	0.2283	0.2511	0.2684	0.2859
0.4500	0.0947	0.1408	0.1781	0.2049	0.2285	0.2512	0.2686	0.2860
0.4600	0.0949	0.1410	0.1783	0.2052	0.2287	0.2514	0.2688	0.2863
0.4700	0.0951	0.1412	0.1785	0.2054	0.2290	0.2516	0.2690	0.2865
0.4800	0.0953	0.1413	0.1787	0.2055	0.2292	0.2518	0.2692	0.2867
0.4900	0.0954	0.1415	0.1789	0.2058	0.2294	0.2520	0.2694	0.2870
0.5000	0.0956	0.1418	0.1791	0.2060	0.2296	0.2523	0.2696	0.2872
0.5100	0.0959	0.1420	0.1793	0.2062	0.2298	0.2525	0.2698	0.2874
0.5200	0.0961	0.1422	0.1795	0.2064	0.2300	0.2528	0.2700	0.2876
0.5300	0.0962	0.1424	0.1797	0.2066	0.2302	0.2530	0.2702	0.2877
0.5400	0.0964	0.1426	0.1799	0.2068	0.2304	0.2532	0.2704	0.2879
0.5500	0.0965	0.1428	0.1801	0.2069	0.2306	0.2534	0.2706	0.2882
0.5600	0.0967	0.1430	0.1804	0.2072	0.2308	0.2536	0.2709	0.2884
0.5700	0.0969	0.1432	0.1806	0.2074	0.2310	0.2538	0.2711	0.2886
0.5800	0.0971	0.1434	0.1808	0.2076	0.2313	0.2540	0.2713	0.2888
0.5900	0.0973	0.1437	0.1810	0.2079	0.2315	0.2542	0.2715	0.2891
0.6000	0.0975	0.1439	0.1812	0.2081	0.2317	0.2545	0.2718	0.2892
0.6100	0.0977	0.1441	0.1814	0.2083	0.2319	0.2547	0.2720	0.2894
0.6200	0.0978	0.1443	0.1816	0.2085	0.2321	0.2549	0.2722	0.2896
0.6300	0.0980	0.1445	0.1818	0.2087	0.2323	0.2551	0.2725	0.2898
0.6400	0.0982	0.1447	0.1821	0.2089	0.2325	0.2553	0.2727	0.2900
0.6500	0.0984	0.1449	0.1823	0.2091	0.2328	0.2555	0.2729	0.2902
0.6600	0.0986	0.1451	0.1825	0.2094	0.2330	0.2557	0.2732	0.2904
0.6700	0.0988	0.1453	0.1828	0.2096	0.2332	0.2559	0.2733	0.2906
0.6800	0.0989	0.1455	0.1830	0.2097	0.2334	0.2562	0.2736	0.2908
0.6900	0.0991	0.1457	0.1832	0.2099	0.2336	0.2563	0.2738	0.2910
0.7000	0.0993	0.1460	0.1834	0.2102	0.2338	0.2566	0.2740	0.2912
0.7100	0.0995	0.1462	0.1836	0.2104	0.2340	0.2569	0.2742	0.2914
0.7200	0.0997	0.1464	0.1838	0.2106	0.2342	0.2570	0.2744	0.2916
0.7300	0.1000	0.1465	0.1840	0.2109	0.2345	0.2572	0.2746	0.2918
0.7400	0.1002	0.1468	0.1842	0.2110	0.2347	0.2574	0.2749	0.2921
0.7500	0.1004	0.1470	0.1844	0.2112	0.2349	0.2577	0.2751	0.2924
0.7600	0.1006	0.1472	0.1847	0.2114	0.2351	0.2579	0.2753	0.2925
0.7700	0.1008	0.1474	0.1848	0.2116	0.2354	0.2581	0.2755	0.2927
0.7800	0.1010	0.1476	0.1850	0.2119	0.2355	0.2583	0.2758	0.2929
0.7900	0.1012	0.1479	0.1853	0.2121	0.2358	0.2585	0.2760	0.2931
0.8000	0.1014	0.1481	0.1855	0.2123	0.2360	0.2588	0.2762	0.2933
0.8100	0.1017	0.1484	0.1857	0.2125	0.2363	0.2590	0.2765	0.2937
0.8200	0.1019	0.1486	0.1859	0.2128	0.2365	0.2592	0.2767	0.2939
0.8300	0.1021	0.1488	0.1861	0.2130	0.2367	0.2594	0.2770	0.2941
0.8400	0.1023	0.1491	0.1863	0.2132	0.2369	0.2596	0.2772	0.2944
0.8500	0.1026	0.1492	0.1865	0.2135	0.2371	0.2599	0.2775	0.2946
0.8600	0.1027	0.1494	0.1867	0.2137	0.2374	0.2601	0.2777	0.2948
0.8700	0.1029	0.1496	0.1870	0.2139	0.2375	0.2603	0.2780	0.2950
0.8800	0.1031	0.1498	0.1872	0.2141	0.2378	0.2605	0.2782	0.2953
0.8900	0.1033	0.1500	0.1874	0.2144	0.2380	0.2607	0.2784	0.2954
0.9000	0.1036	0.1503	0.1876	0.2146	0.2382	0.2610	0.2786	0.2957
0.9100	0.1037	0.1505	0.1878	0.2148	0.2385	0.2613	0.2789	0.2959
0.9200	0.1039	0.1507	0.1880	0.2151	0.2387	0.2615	0.2791	0.2961
0.9300	0.1042	0.1510	0.1882	0.2153	0.2388	0.2617	0.2793	0.2963
0.9400	0.1043	0.1512	0.1885	0.2155	0.2391	0.2620	0.2795	0.2965
0.9500	0.1045	0.1515	0.1887	0.2157	0.2393	0.2622	0.2797	0.2967
0.9600	0.1048	0.1517	0.1889	0.2160	0.2396	0.2624	0.2799	0.2969
0.9700	0.1051	0.1519	0.1891	0.2162	0.2398	0.2626	0.2801	0.2972
0.9800	0.1052	0.1522	0.1894	0.2165	0.2400	0.2629	0.2804	0.2974
0.9900	0.1055	0.1524	0.1896	0.2167	0.2402	0.2631	0.2806	0.2976
1.0000	0.1057	0.1527	0.1898	0.2169	0.2405	0.2634	0.2808	0.2978
1.0100	0.1059	0.1529	0.1900	0.2172	0.2407	0.2636	0.2810	0.2981
1.0200	0.1061	0.1531	0.1903	0.2175	0.2409	0.2639	0.2813	0.2983
1.0300	0.1063	0.1534	0.1905	0.2178	0.2412	0.2642	0.2815	0.2985
1.0400	0.1065	0.1537	0.1908	0.2180	0.2414	0.2644	0.2818	0.2988
1.0500	0.1067	0.1539	0.1910	0.2182	0.2417	0.2646	0.2820	0.2990
1.0600	0.1070	0.1541	0.1912	0.2184	0.2419	0.2648	0.2822	0.2992
1.0700	0.1073	0.1543	0.1915	0.2187	0.2421	0.2651	0.2823	0.2994
1.0800	0.1075	0.1546	0.1917	0.2190	0.2424	0.2653	0.2826	0.2996
1.0900	0.1077	0.1548	0.1920	0.2192	0.2426	0.2656	0.2828	0.2998
1.1000	0.1079	0.1551	0.1923	0.2194	0.2428	0.2658	0.2830	0.3001
1.1100	0.1081	0.1554	0.1925	0.2197	0.2430	0.2660	0.2833	0.3003
1.1200	0.1083	0.1557	0.1928	0.2199	0.2433	0.2662	0.2835	0.3005
1.1300	0.1085	0.1560	0.1930	0.2201	0.2435	0.2664	0.2838	0.3007
1.1400	0.1088	0.1562	0.1932	0.2204	0.2438	0.2666	0.2840	0.3009
1.1500	0.1090	0.1565	0.1934	0.2206	0.2440	0.2668	0.2843	0.3011
1.1600	0.1092	0.1567	0.1936	0.2208	0.2442	0.2670	0.2844	0.3014
1.1700	0.1094	0.1570	0.1939	0.2211	0.2445	0.2673	0.2847	0.3016
1.1800	0.1096	0.1572	0.1941	0.2213	0.2448	0.2675	0.2850	0.3019
1.1900	0.1098	0.1575	0.1943	0.2216	0.2450	0.2677	0.2852	0.3021
1.2000	0.1101	0.1578	0.1946	0.2218	0.2452	0.2680	0.2854	0.3024
1.2100	0.1103	0.1580	0.1949	0.2220	0.2454	0.2682	0.2856	0.3026
1.2200	0.1106	0.1582	0.1952	0.2223	0.2457	0.2685	0.2858	0.3028
1.2300	0.1108	0.1585	0.1954	0.2225	0.2460	0.2688	0.2861	0.3029
1.2400	0.1110	0.1587	0.1957	0.2227	0.2462	0.2690	0.2863	0.3032
1.2500	0.1113	0.1590	0.1960	0.2230	0.2465	0.2693	0.2865	0.3034
1.2600	0.1115	0.1592	0.1962	0.2232	0.2467	0.2695	0.2867	0.3036
1.2700	0.1117	0.1594	0.1965	0.2234	0.2469	0.2697	0.2869	0.3038
1.2800	0.1119	0.1597	0.1968	0.2236	0.2472	0.2699	0.2872	0.3041
1.2900	0.1121	0.1600	0.1971	0.2239	0.2474	0.2702	0.2875	0.3043
1.3000	0.1123	0.1602	0.1974	0.2241	0.2476	0.2704	0.2878	0.3046
1.3100	0.1125	0.1605	0.1977	0.2244	0.2478	0.2707	0.2880	0.3048
1.3200	0.1127	0.1607	0.1980	0.2246	0.2480	0.2709	0.2882	0.3050
1.3300	0.1129	0.1610	0.1982	0.2249	0.2482	0.2711	0.2884	0.3053
1.3400	0.1132	0.1613	0.1985	0.2251	0.2485	0.2714	0.2887	0.3055
1.3500	0.1134	0.1616	0.1987	0.2253	0.2488	0.2716	0.2889	0.3057
1.3600	0.1136	0.1619	0.1990	0.2256	0.2489	0.2718	0.2891	0.3060
1.3700	0.1138	0.1622	0.1993	0.2258	0.2492	0.2721	0.2893	0.3063
1.3800	0.1141	0.1624	0.1996	0.2260	0.2495	0.2724	0.2895	0.3065
1.3900	0.1144	0.1627	0.1997	0.2263	0.2497	0.2726	0.2898	0.3068
1.4000	0.1146	0.1630	0.1999	0.2265	0.2500	0.2728	0.2900	0.3070
1.4100	0.1150	0.1633	0.2002	0.2267	0.2503	0.2731	0.2902	0.3073
1.4200	0.1152	0.1636	0.2005	0.2270	0.2506	0.2734	0.2904	0.3075
1.4300	0.1155	0.1639	0.2008	0.2273	0.2508	0.2736	0.2907	0.3077
1.4400	0.1157	0.1642	0.2010	0.2276	0.2511	0.2739	0.2909	0.3080
1.4500	0.1160	0.1644	0.2013	0.2278	0.2513	0.2741	0.2911	0.3082
1.4600	0.1163	0.1646	0.2016	0.2281	0.2516	0.2744	0.2913	0.3084
1.4700	0.1165	0.1650	0.2018	0.2283	0.2518	0.2747	0.2916	0.3086
1.4800	0.1168	0.1653	0.2021	0.2285	0.2521	0.2750	0.2918	0.3089
1.4900	0.1171	0.1655	0.2024	0.2288	0.2523	0.2752	0.2921	0.3091
1.5000	0.1173	0.1658	0.2028	0.2290	0.2526	0.2754	0.2923	0.3094
1.5100	0.1176	0.1661	0.2030	0.2293	0.2529	0.2756	0.2925	0.3096
1.5200	0.1179	0.1664	0.2032	0.2295	0.2531	0.2759	0.2928	0.3099
1.5300	0.1182	0.1667	0.2035	0.2298	0.2534	0.2761	0.2931	0.3101
1.5400	0.1185	0.1670	0.2037	0.2301	0.2536	0.2763	0.2933	0.3103
1.5500	0.1187	0.1672	0.2040	0.2303	0.2539	0.2766	0.2936	0.3105
1.5600	0.1190	0.1675	0.2043	0.2306	0.2542	0.2768	0.2939	0.3108
1.5700	0.1193	0.1678	0.2046	0.2308	0.2544	0.2770	0.2942	0.3111
1.5800	0.1196	0.1681	0.2048	0.2310	0.2547	0.2773	0.2944	0.3114
1.5900	0.1198	0.1684	0.2051	0.2313	0.2550	0.2775	0.2947	0.3116
1.6000	0.1201	0.1687	0.2055	0.2316	0.2552	0.2777	0.2949	0.3118
1.6100	0.1204	0.1689	0.2057	0.2318	0.2555	0.2779	0.2951	0.3121
1.6200	0.1207	0.1692	0.2060	0.2321	0.2558	0.2781	0.2954	0.3122
1.6300	0.1209	0.1695	0.2063	0.2323	0.2561	0.2784	0.2957	0.3125
1.6400	0.1212	0.1698	0.2065	0.2326	0.2563	0.2787	0.2960	0.3127
1.6500	0.1215	0.1701	0.2068	0.2330	0.2566	0.2790	0.2963	0.3129
1.6600	0.1218	0.1704	0.2071	0.2332	0.2569	0.2792	0.2965	0.3132
1.6700	0.1221	0.1707	0.2073	0.2335	0.2571	0.2795	0.2968	0.3134
1.6800	0.1224	0.1709	0.2076	0.2338	0.2573	0.2797	0.2970	0.3137
1.6900	0.1226	0.1712	0.2080	0.2341	0.2575	0.2801	0.2972	0.3139
1.7000	0.1229	0.1715	0.2083	0.2344	0.2578	0.2803	0.2975	0.3142
1.7100	0.1232	0.1718	0.2086	0.2347	0.2581	0.2806	0.2977	0.3145
1.7200	0.1235	0.1721	0.2088	0.2349	0.2584	0.2809	0.2979	0.3147
1.7300	0.1238	0.1724	0.2091	0.2352	0.2587	0.2811	0.2982	0.3149
1.7400	0.1241	0.1727	0.2094	0.2355	0.2590	0.2814	0.2984	0.3151
1.7500	0.1245	0.1730	0.2097	0.2357	0.2592	0.2817	0.2986	0.3154
1.7600	0.1248	0.1732	0.2099	0.2361	0.2595	0.2819	0.2989	0.3156
1.7700	0.1251	0.1735	0.2102	0.2364	0.2598	0.2821	0.2992	0.3159
1.7800	0.1254	0.1738	0.2105	0.2367	0.2601	0.2824	0.2995	0.3161
1.7900	0.1257	0.1740	0.2107	0.2370	0.2604	0.2827	0.2997	0.3164
1.8000	0.1261	0.1744	0.2110	0.2372	0.2606	0.2830	0.2999	0.3166
1.8100	0.1264	0.1746	0.2112	0.2375	0.2610	0.2832	0.3002	0.3169
1.8200	0.1267	0.1750	0.2116	0.2378	0.2613	0.2835	0.3005	0.3171
1.8300	0.1270	0.1752	0.2118	0.2381	0.2616	0.2838	0.3008	0.3173
1.8400	0.1273	0.1756	0.2122	0.2384	0.2619	0.2841	0.3010	0.3175
1.8500	0.1276	0.1758	0.2124	0.2387	0.2621	0.2844	0.3013	0.3178
1.8600	0.1280	0.1761	0.2128	0.2390	0.2624	0.2846	0.3015	0.3180
1.8700	0.1284	0.1765	0.2131	0.2392	0.2627	0.2849	0.3018	0.3183
1.8800	0.1287	0.1768	0.2134	0.2395	0.2629	0.2852	0.3021	0.3186
1.8900	0.1290	0.1771	0.2137	0.2399	0.2632	0.2854	0.3023	0.3188
1.9000	0.1293	0.1774	0.2140	0.2402	0.2635	0.2857	0.3026	0.3191
1.9100	0.1296	0.1777	0.2143	0.2405	0.2638	0.2860	0.3029	0.3194
1.9200	0.1298	0.1780	0.2147	0.2408	0.2641	0.2863	0.3031	0.3197
1.9300	0.1302	0.1784	0.2150	0.2411	0.2644	0.2866	0.3033	0.3199
1.9400	0.1305	0.1787	0.2152	0.2414	0.2646	0.2869	0.3036	0.3202
1.9500	0.1308	0.1789	0.2156	0.2417	0.2649	0.2872	0.3039	0.3204
1.9600	0.1311	0.1792	0.2159	0.2420	0.2652	0.2875	0.3042	0.3206
1.9700	0.1315	0.1795	0.2162	0.2424	0.2654	0.2878	0.3044	0.3209
1.9800	0.1318	0.1799	0.2165	0.2427	0.2658	0.2880	0.3047	0.3211
1.9900	0.1321	0.1802	0.2169	0.2429	0.2660	0.2883	0.3049	0.3214
2.0000	0.1326	0.1806	0.2172	0.2432	0.2663	0.2885	0.3052	0.3216
2.0100	0.1330	0.1809	0.2175	0.2435	0.2666	0.2888	0.3055	0.3219
2.0200	0.1333	0.1812	0.2179	0.2438	0.2669	0.2890	0.3057	0.3222
2.0300	0.1337	0.1816	0.2181	0.2441	0.2672	0.2893	0.3060	0.3224
2.0400	0.1341	0.1819	0.2184	0.2444	0.2674	0.2896	0.3063	0.3227
2.0500	0.1344	0.1821	0.2187	0.2448	0.2677	0.2899	0.3065	0.3229
2.0600	0.1348	0.1825	0.2190	0.2452	0.2680	0.2902	0.3068	0.3232
2.0700	0.1352	0.1828	0.2194	0.2455	0.2682	0.2904	0.3071	0.3234
2.0800	0.1355	0.1832	0.2197	0.2457	0.2685	0.2908	0.3074	0.3237
2.0900	0.1359	0.1835	0.2200	0.2460	0.2688	0.2910	0.3077	0.3239
2.1000	0.1363	0.1839	0.2203	0.2463	0.2691	0.2912	0.3079	0.3242
2.1100	0.1367	0.1842	0.2206	0.2466	0.2693	0.2915	0.3082	0.3245
2.1200	0.1372	0.1846	0.2209	0.2470	0.2695	0.2918	0.3085	0.3248
2.1300	0.1375	0.1849	0.2213	0.2473	0.2698	0.2920	0.3088	0.3250
2.1400	0.1379	0.1853	0.2217	0.2477	0.2701	0.2923	0.3090	0.3252
2.1500	0.1383	0.1856	0.2220	0.2480	0.2704	0.2926	0.3093	0.3255
2.1600	0.1387	0.1859	0.2224	0.2484	0.2707	0.2928	0.3095	0.3258
2.1700	0.1391	0.1863	0.2228	0.2486	0.2711	0.2931	0.3098	0.3261
2.1800	0.1395	0.1867	0.2231	0.2489	0.2714	0.2934	0.3101	0.3263
2.1900	0.1399	0.1870	0.2234	0.2492	0.2717	0.2937	0.3103	0.3266
2.2000	0.1402	0.1874	0.2237	0.2495	0.2719	0.2940	0.3106	0.3268
2.2100	0.1407	0.1877	0.2240	0.2498	0.2722	0.2943	0.3109	0.3271
2.2200	0.1411	0.1881	0.2243	0.2501	0.2726	0.2946	0.3111	0.3274
2.2300	0.1415	0.1884	0.2246	0.2504	0.2728	0.2949	0.3113	0.3277
2.2400	0.1419	0.1887	0.2250	0.2507	0.2731	0.2952	0.3116	0.3279
2.2500	0.1423	0.1890	0.2252	0.2510	0.2734	0.2954	0.3119	0.3282
2.2600	0.1428	0.1894	0.2256	0.2513	0.2737	0.2957	0.3122	0.3284
2.2700	0.1431	0.1897	0.2259	0.2516	0.2740	0.2959	0.3125	0.3287
2.2800	0.1435	0.1901	0.2263	0.2520	0.2743	0.2962	0.3127	0.3289
2.2900	0.1440	0.1904	0.2266	0.2523	0.2746	0.2964	0.3130	0.3292
2.3000	0.1443	0.1908	0.2269	0.2526	0.2749	0.2967	0.3133	0.3295
2.3100	0.1447	0.1912	0.2273	0.2530	0.2751	0.2969	0.3136	0.3298
2.3200	0.1452	0.1915	0.2277	0.2533	0.2755	0.2972	0.3138	0.3301
2.3300	0.1455	0.1918	0.2280	0.2536	0.2757	0.2975	0.3141	0.3304
2.3400	0.1459	0.1922	0.2284	0.2539	0.2760	0.2978	0.3143	0.3306
2.3500	0.1464	0.1925	0.2287	0.2543	0.2764	0.2981	0.3146	0.3309
2.3600	0.1468	0.1929	0.2290	0.2545	0.2767	0.2984	0.3149	0.3312
2.3700	0.1473	0.1932	0.2294	0.2549	0.2771	0.2986	0.3152	0.3315
2.3800	0.1478	0.1937	0.2297	0.2551	0.2775	0.2988	0.3154	0.3317
2.3900	0.1482	0.1940	0.2301	0.2554	0.2778	0.2991	0.3157	0.3319
2.4000	0.1486	0.1944	0.2304	0.2557	0.2781	0.2993	0.3160	0.3321
2.4100	0.1490	0.1947	0.2308	0.2559	0.2784	0.2997	0.3163	0.3324
2.4200	0.1494	0.1951	0.2311	0.2563	0.2786	0.2999	0.3166	0.3327
2.4300	0.1499	0.1955	0.2314	0.2566	0.2790	0.3002	0.3169	0.3330
2.4400	0.1503	0.1959	0.2317	0.2569	0.2793	0.3005	0.3172	0.3333
2.4500	0.1507	0.1963	0.2321	0.2572	0.2796	0.3008	0.3174	0.3335
2.4600	0.1512	0.1967	0.2324	0.2575	0.2800	0.3012	0.3178	0.3338
2.4700	0.1516	0.1971	0.2328	0.2578	0.2803	0.3015	0.3180	0.3341
2.4800	0.1521	0.1976	0.2331	0.2581	0.2807	0.3017	0.3184	0.3344
2.4900	0.1526	0.1981	0.2334	0.2584	0.2810	0.3020	0.3187	0.3347
2.5000	0.1530	0.1985	0.2338	0.2587	0.2813	0.3023	0.3190	0.3350
2.5100	0.1534	0.1990	0.2342	0.2590	0.2816	0.3026	0.3192	0.3352
2.5200	0.1537	0.1994	0.2346	0.2593	0.2819	0.3029	0.3196	0.3355
2.5300	0.1542	0.1998	0.2349	0.2597	0.2822	0.3033	0.3199	0.3358
2.5400	0.1546	0.2002	0.2353	0.2600	0.2826	0.3035	0.3201	0.3360
2.5500	0.1550	0.2006	0.2356	0.2604	0.2830	0.3038	0.3205	0.3363
2.5600	0.1555	0.2010	0.2360	0.2608	0.2833	0.3040	0.3208	0.3366
2.5700	0.1559	0.2014	0.2364	0.2611	0.2837	0.3043	0.3210	0.3368
2.5800	0.1565	0.2019	0.2367	0.2614	0.2840	0.3046	0.3212	0.3371
2.5900	0.1570	0.2023	0.2371	0.2617	0.2843	0.3049	0.3216	0.3374
2.6000	0.1576	0.2027	0.2374	0.2621	0.2846	0.3052	0.3219	0.3377
2.6100	0.1581	0.2032	0.2378	0.2624	0.2849	0.3055	0.3222	0.3379
2.6200	0.1586	0.2036	0.2382	0.2628	0.2852	0.3058	0.3225	0.3382
2.6300	0.1591	0.2040	0.2385	0.2632	0.2855	0.3061	0.3228	0.3384
2.6400	0.1596	0.2044	0.2389	0.2635	0.2858	0.3064	0.3230	0.3387
2.6500	0.1602	0.2047	0.2393	0.2639	0.2862	0.3067	0.3233	0.3390
2.6600	0.1606	0.2052	0.2397	0.2643	0.2865	0.3071	0.3236	0.3393
2.6700	0.1612	0.2056	0.2401	0.2646	0.2869	0.3073	0.3239	0.3396
2.6800	0.1618	0.2060	0.2404	0.2649	0.2872	0.3076	0.3242	0.3399
2.6900	0.1624	0.2065	0.2408	0.2654	0.2874	0.3080	0.3245	0.3402
2.7000	0.1630	0.2069	0.2412	0.2657	0.2878	0.3083	0.3247	0.3405
2.7100	0.1635	0.2074	0.2417	0.2660	0.2881	0.3087	0.3250	0.3408
2.7200	0.1641	0.2078	0.2420	0.2664	0.2885	0.3090	0.3253	0.3411
2.7300	0.1647	0.2082	0.2425	0.2667	0.2888	0.3093	0.3256	0.3414
2.7400	0.1652	0.2086	0.2429	0.2670	0.2891	0.3096	0.3259	0.3416
2.7500	0.1658	0.2091	0.2433	0.2673	0.2895	0.3099	0.3262	0.3419
2.7600	0.1664	0.2096	0.2437	0.2677	0.2898	0.3103	0.3265	0.3421
2.7700	0.1670	0.2100	0.2440	0.2681	0.2901	0.3106	0.3268	0.3424
2.7800	0.1676	0.2104	0.2444	0.2685	0.2904	0.3109	0.3270	0.3426
2.7900	0.1681	0.2109	0.2448	0.2688	0.2908	0.3112	0.3274	0.3429
2.8000	0.1686	0.2113	0.2452	0.2692	0.2911	0.3115	0.3277	0.3432
2.8100	0.1692	0.2117	0.2456	0.2696	0.2914	0.3118	0.3280	0.3435
2.8200	0.1697	0.2122	0.2460	0.2700	0.2918	0.3121	0.3283	0.3438
2.8300	0.1703	0.2127	0.2465	0.2704	0.2921	0.3124	0.3286	0.3441
2.8400	0.1708	0.2131	0.2468	0.2706	0.2924	0.3128	0.3290	0.3443
2.8500	0.1715	0.2136	0.2472	0.2710	0.2927	0.3130	0.3293	0.3446
2.8600	0.1721	0.2140	0.2476	0.2713	0.2932	0.3134	0.3296	0.3449
2.8700	0.1727	0.2144	0.2480	0.2717	0.2935	0.3137	0.3299	0.3452
2.8800	0.1733	0.2149	0.2485	0.2720	0.2939	0.3140	0.3302	0.3455
2.8900	0.1738	0.2153	0.2489	0.2723	0.2942	0.3143	0.3305	0.3458
2.9000	0.1744	0.2158	0.2493	0.2727	0.2945	0.3146	0.3308	0.3461
2.9100	0.1749	0.2162	0.2496	0.2731	0.2948	0.3149	0.3311	0.3464
2.9200	0.1756	0.2168	0.2501	0.2735	0.2951	0.3152	0.3314	0.3467
2.9300	0.1762	0.2172	0.2505	0.2739	0.2954	0.3156	0.3317	0.3469
2.9400	0.1768	0.2177	0.2509	0.2742	0.2958	0.3159	0.3320	0.3472
2.9500	0.1774	0.2182	0.2513	0.2747	0.2961	0.3163	0.3323	0.3475
2.9600	0.1781	0.2187	0.2517	0.2751	0.2965	0.3166	0.3326	0.3478
2.9700	0.1787	0.2192	0.2520	0.2755	0.2968	0.3169	0.3329	0.3481
2.9800	0.1795	0.2197	0.2525	0.2758	0.2971	0.3172	0.3332	0.3485
2.9900	0.1800	0.2202	0.2530	0.2762	0.2975	0.3176	0.3335	0.3488
3.0000	0.1807	0.2208	0.2534	0.2765	0.2979	0.3180	0.3338	0.3491
3.0100	0.1813	0.2213	0.2538	0.2768	0.2982	0.3183	0.3341	0.3494
3.0200	0.1820	0.2219	0.2543	0.2772	0.2986	0.3187	0.3345	0.3497
3.0300	0.1826	0.2223	0.2547	0.2776	0.2989	0.3190	0.3348	0.3500
3.0400	0.1833	0.2228	0.2551	0.2780	0.2992	0.3193	0.3351	0.3502
3.0500	0.1840	0.2234	0.2556	0.2783	0.2996	0.3197	0.3354	0.3505
3.0600	0.1846	0.2239	0.2560	0.2787	0.3000	0.3200	0.3357	0.3508
3.0700	0.1853	0.2244	0.2563	0.2791	0.3003	0.3204	0.3361	0.3511
3.0800	0.1860	0.2249	0.2568	0.2794	0.3007	0.3207	0.3363	0.3515
3.0900	0.1868	0.2255	0.2573	0.2798	0.3011	0.3211	0.3366	0.3518
3.1000	0.1875	0.2259	0.2577	0.2803	0.3015	0.3214	0.3370	0.3521
3.1100	0.1882	0.2265	0.2582	0.2806	0.3019	0.3218	0.3372	0.3524
3.1200	0.1890	0.2270	0.2585	0.2811	0.3023	0.3222	0.3376	0.3527
3.1300	0.1897	0.2276	0.2590	0.2815	0.3026	0.3225	0.3379	0.3530
3.1400	0.1904	0.2281	0.2594	0.2819	0.3030	0.3228	0.3383	0.3533
3.1500	0.1913	0.2286	0.2598	0.2823	0.3033	0.3231	0.3386	0.3536
3.1600	0.1920	0.2292	0.2603	0.2826	0.3037	0.3235	0.3389	0.3539
3.1700	0.1928	0.2298	0.2608	0.2830	0.3041	0.3238	0.3391	0.3542
3.1800	0.1935	0.2303	0.2612	0.2834	0.3044	0.3242	0.3395	0.3545
3.1900	0.1943	0.2307	0.2617	0.2838	0.3048	0.3246	0.3397	0.3548
3.2000	0.1951	0.2313	0.2621	0.2842	0.3052	0.3249	0.3401	0.3552
3.2100	0.1959	0.2319	0.2626	0.2846	0.3056	0.3253	0.3404	0.3555
3.2200	0.1965	0.2324	0.2630	0.2850	0.3060	0.3256	0.3407	0.3557
3.2300	0.1973	0.2329	0.2634	0.2854	0.3063	0.3259	0.3411	0.3560
3.2400	0.1980	0.2336	0.2640	0.2858	0.3067	0.3263	0.3414	0.3563
3.2500	0.1989	0.2342	0.2645	0.2862	0.3071	0.3266	0.3418	0.3567
3.2600	0.1997	0.2347	0.2649	0.2866	0.3074	0.3270	0.3421	0.3570
3.2700	0.2005	0.2352	0.2653	0.2870	0.3078	0.3274	0.3424	0.3574
3.2800	0.2012	0.2358	0.2657	0.2874	0.3081	0.3278	0.3427	0.3577
3.2900	0.2020	0.2363	0.2662	0.2879	0.3086	0.3281	0.3431	0.3580
3.3000	0.2029	0.2369	0.2666	0.2883	0.3090	0.3285	0.3434	0.3583
3.3100	0.2037	0.2376	0.2671	0.2887	0.3094	0.3288	0.3437	0.3586
3.3200	0.2045	0.2381	0.2676	0.2892	0.3098	0.3292	0.3441	0.3589
3.3300	0.2053	0.2386	0.2680	0.2896	0.3102	0.3295	0.3444	0.3592
3.3400	0.2062	0.2392	0.2684	0.2900	0.3106	0.3299	0.3447	0.3595
3.3500	0.2070	0.2397	0.2689	0.2904	0.3110	0.3302	0.3451	0.3598
3.3600	0.2079	0.2403	0.2694	0.2908	0.3114	0.3306	0.3455	0.3601
3.3700	0.2087	0.2409	0.2698	0.2913	0.3118	0.3309	0.3458	0.3605
3.3800	0.2095	0.2415	0.2704	0.2917	0.3122	0.3313	0.3462	0.3608
3.3900	0.2104	0.2421	0.2709	0.2921	0.3125	0.3317	0.3465	0.3611
3.4000	0.2113	0.2426	0.2714	0.2925	0.3129	0.3321	0.3469	0.3615
3.4100	0.2122	0.2432	0.2719	0.2930	0.3133	0.3325	0.3472	0.3619
3.4200	0.2130	0.2439	0.2724	0.2934	0.3136	0.3329	0.3476	0.3622
3.4300	0.2139	0.2446	0.2729	0.2939	0.3140	0.3332	0.3480	0.3625
3.4400	0.2148	0.2452	0.2733	0.2944	0.3144	0.3336	0.3483	0.3628
3.4500	0.2157	0.2458	0.2739	0.2948	0.3148	0.3339	0.3487	0.3631
3.4600	0.2166	0.2464	0.2744	0.2952	0.3153	0.3344	0.3490	0.3634
3.4700	0.2176	0.2469	0.2748	0.2957	0.3157	0.3347	0.3493	0.3638
3.4800	0.2185	0.2476	0.2753	0.2961	0.3161	0.3352	0.3497	0.3641
3.4900	0.2194	0.2482	0.2758	0.2966	0.3165	0.3356	0.3501	0.3645
3.5000	0.2202	0.2488	0.2763	0.2970	0.3170	0.3360	0.3504	0.3648
3.5100	0.2212	0.2495	0.2769	0.2974	0.3174	0.3364	0.3508	0.3652
3.5200	0.2223	0.2501	0.2774	0.2978	0.3178	0.3367	0.3512	0.3655
3.5300	0.2232	0.2507	0.2779	0.2984	0.3182	0.3371	0.3515	0.3658
3.5400	0.2241	0.2514	0.2784	0.2988	0.3185	0.3375	0.3518	0.3662
3.5500	0.2253	0.2520	0.2790	0.2993	0.3189	0.3379	0.3521	0.3666
3.5600	0.2263	0.2525	0.2795	0.2998	0.3194	0.3383	0.3525	0.3670
3.5700	0.2273	0.2531	0.2800	0.3003	0.3198	0.3387	0.3529	0.3673
3.5800	0.2284	0.2538	0.2805	0.3008	0.3202	0.3390	0.3533	0.3676
3.5900	0.2294	0.2544	0.2810	0.3012	0.3206	0.3394	0.3536	0.3679
3.6000	0.2304	0.2550	0.2816	0.3017	0.3211	0.3397	0.3540	0.3683
3.6100	0.2315	0.2556	0.2822	0.3021	0.3214	0.3401	0.3544	0.3686
3.6200	0.2326	0.2562	0.2827	0.3025	0.3218	0.3405	0.3547	0.3690
3.6300	0.2336	0.2569	0.2832	0.3030	0.3222	0.3409	0.3551	0.3693
3.6400	0.2347	0.2576	0.2838	0.3034	0.3226	0.3412	0.3554	0.3696
3.6500	0.2359	0.2582	0.2843	0.3039	0.3230	0.3416	0.3558	0.3699
3.6600	0.2370	0.2589	0.2848	0.3044	0.3235	0.3420	0.3561	0.3704
3.6700	0.2380	0.2595	0.2853	0.3049	0.3239	0.3424	0.3565	0.3708
3.6800	0.2392	0.2603	0.2857	0.3053	0.3244	0.3428	0.3569	0.3711
3.6900	0.2403	0.2609	0.2862	0.3058	0.3248	0.3432	0.3572	0.3714
3.7000	0.2415	0.2616	0.2868	0.3063	0.3252	0.3435	0.3576	0.3718
3.7100	0.2427	0.2622	0.2874	0.3068	0.3256	0.3439	0.3580	0.3722
3.7200	0.2437	0.2628	0.2879	0.3072	0.3261	0.3443	0.3584	0.3726
3.7300	0.2448	0.2634	0.2885	0.3078	0.3265	0.3447	0.3586	0.3730
3.7400	0.2461	0.2641	0.2891	0.3083	0.3269	0.3452	0.3591	0.3734
3.7500	0.2473	0.2649	0.2896	0.3087	0.3274	0.3455	0.3594	0.3738
3.7600	0.2486	0.2657	0.2901	0.3092	0.3278	0.3460	0.3598	0.3742
3.7700	0.2497	0.2663	0.2906	0.3097	0.3282	0.3464	0.3601	0.3745
3.7800	0.2508	0.2669	0.2912	0.3103	0.3287	0.3467	0.3605	0.3748
3.7900	0.2520	0.2677	0.2916	0.3107	0.3292	0.3472	0.3608	0.3752
3.8000	0.2533	0.2684	0.2921	0.3112	0.3296	0.3476	0.3612	0.3755
3.8100	0.2547	0.2691	0.2927	0.3116	0.3300	0.3480	0.3616	0.3759
3.8200	0.2560	0.2699	0.2933	0.3121	0.3304	0.3484	0.3621	0.3763
3.8300	0.2572	0.2707	0.2938	0.3126	0.3309	0.3487	0.3625	0.3767
3.8400	0.2586	0.2714	0.2944	0.3130	0.3314	0.3491	0.3629	0.3770
3.8500	0.2599	0.2722	0.2950	0.3135	0.3318	0.3496	0.3632	0.3773
3.8600	0.2612	0.2730	0.2955	0.3139	0.3322	0.3499	0.3635	0.3777
3.8700	0.2625	0.2737	0.2961	0.3144	0.3326	0.3504	0.3640	0.3781
3.8800	0.2640	0.2744	0.2966	0.3150	0.3331	0.3508	0.3644	0.3784
3.8900	0.2655	0.2752	0.2971	0.3154	0.3335	0.3512	0.3648	0.3787
3.9000	0.2668	0.2761	0.2977	0.3159	0.3340	0.3516	0.3651	0.3791
3.9100	0.2681	0.2769	0.2983	0.3164	0.3343	0.3520	0.3655	0.3795
3.9200	0.2695	0.2776	0.2988	0.3169	0.3349	0.3524	0.3658	0.3798
3.9300	0.2710	0.2783	0.2994	0.3174	0.3353	0.3528	0.3662	0.3802
3.9400	0.2725	0.2790	0.2999	0.3179	0.3358	0.3531	0.3666	0.3806
3.9500	0.2741	0.2797	0.3004	0.3184	0.3363	0.3535	0.3670	0.3810
3.9600	0.2757	0.2805	0.3009	0.3190	0.3368	0.3538	0.3674	0.3813
3.9700	0.2772	0.2814	0.3015	0.3194	0.3372	0.3542	0.3678	0.3817
3.9800	0.2787	0.2822	0.3022	0.3199	0.3377	0.3546	0.3681	0.3820
3.9900	0.2802	0.2830	0.3028	0.3204	0.3381	0.3550	0.3685	0.3824
4.0000	0.2818	0.2837	0.3034	0.3210	0.3385	0.3554	0.3689	0.3827
4.0100	0.2833	0.2845	0.3040	0.3214	0.3390	0.3558	0.3693	0.3831
4.0200	0.2851	0.2854	0.3045	0.3220	0.3396	0.3561	0.3697	0.3834
4.0300	0.2865	0.2861	0.3052	0.3226	0.3400	0.3565	0.3702	0.3838
4.0400	0.2882	0.2869	0.3058	0.3231	0.3405	0.3570	0.3705	0.3842
4.0500	0.2897	0.2878	0.3064	0.3236	0.3410	0.3574	0.3708	0.3845
4.0600	0.2913	0.2887	0.3071	0.3240	0.3415	0.3578	0.3712	0.3848
4.0700	0.2932	0.2895	0.3076	0.3244	0.3419	0.3582	0.3716	0.3852
4.0800	0.2949	0.2903	0.3082	0.3250	0.3424	0.3586	0.3719	0.3856
4.0900	0.2966	0.2910	0.3088	0.3256	0.3428	0.3590	0.3723	0.3858
4.1000	0.2983	0.2919	0.3095	0.3261	0.3433	0.3594	0.3727	0.3863
4.1100	0.3000	0.2926	0.3101	0.3265	0.3438	0.3598	0.3730	0.3867
4.1200	0.3020	0.2936	0.3107	0.3272	0.3443	0.3602	0.3733	0.3871
4.1300	0.3037	0.2944	0.3113	0.3277	0.3448	0.3607	0.3737	0.3875
4.1400	0.3056	0.2953	0.3120	0.3282	0.3453	0.3611	0.3741	0.3879
4.1500	0.3077	0.2962	0.3127	0.3287	0.3458	0.3616	0.3745	0.3883
4.1600	0.3097	0.2971	0.3133	0.3294	0.3462	0.3620	0.3749	0.3886
4.1700	0.3115	0.2980	0.3140	0.3299	0.3467	0.3624	0.3753	0.3889
4.1800	0.3134	0.2989	0.3146	0.3305	0.3471	0.3628	0.3757	0.3893
4.1900	0.3154	0.2997	0.3153	0.3309	0.3476	0.3633	0.3761	0.3897
4.2000	0.3173	0.3005	0.3160	0.3314	0.3481	0.3637	0.3765	0.3901
4.2100	0.3194	0.3013	0.3167	0.3320	0.3485	0.3642	0.3770	0.3904
4.2200	0.3213	0.3022	0.3174	0.3325	0.3490	0.3646	0.3774	0.3908
4.2300	0.3234	0.3031	0.3181	0.3332	0.3495	0.3651	0.3779	0.3912
4.2400	0.3254	0.3041	0.3187	0.3337	0.3499	0.3655	0.3783	0.3916
4.2500	0.3277	0.3050	0.3194	0.3342	0.3504	0.3659	0.3787	0.3919
4.2600	0.3297	0.3059	0.3201	0.3348	0.3510	0.3663	0.3790	0.3923
4.2700	0.3320	0.3069	0.3207	0.3354	0.3515	0.3667	0.3794	0.3926
4.2800	0.3341	0.3078	0.3214	0.3360	0.3520	0.3673	0.3798	0.3930
4.2900	0.3363	0.3087	0.3220	0.3365	0.3526	0.3677	0.3803	0.3934
4.3000	0.3384	0.3096	0.3227	0.3372	0.3531	0.3682	0.3807	0.3938
4.3100	0.3406	0.3107	0.3233	0.3378	0.3536	0.3686	0.3811	0.3941
4.3200	0.3428	0.3116	0.3240	0.3384	0.3541	0.3690	0.3816	0.3945
4.3300	0.3450	0.3126	0.3247	0.3389	0.3546	0.3695	0.3820	0.3948
4.3400	0.3475	0.3135	0.3254	0.3394	0.3551	0.3700	0.3823	0.3952
4.3500	0.3498	0.3145	0.3261	0.3400	0.3556	0.3703	0.3828	0.3956
4.3600	0.3522	0.3154	0.3268	0.3405	0.3561	0.3707	0.3832	0.3959
4.3700	0.3546	0.3165	0.3275	0.3411	0.3566	0.3712	0.3837	0.3963
4.3800	0.3572	0.3175	0.3281	0.3418	0.3570	0.3717	0.3841	0.3966
4.3900	0.3597	0.3186	0.3289	0.3423	0.3575	0.3722	0.3845	0.3970
4.4000	0.3622	0.3196	0.3296	0.3428	0.3581	0.3726	0.3849	0.3974
4.4100	0.3649	0.3206	0.3303	0.3434	0.3585	0.3730	0.3853	0.3977
4.4200	0.3676	0.3216	0.3311	0.3440	0.3590	0.3734	0.3856	0.3981
4.4300	0.3704	0.3225	0.3318	0.3446	0.3595	0.3739	0.3861	0.3985
4.4400	0.3731	0.3235	0.3326	0.3451	0.3599	0.3743	0.3866	0.3989
4.4500	0.3760	0.3245	0.3334	0.3458	0.3605	0.3748	0.3870	0.3993
4.4600	0.3787	0.3256	0.3341	0.3464	0.3609	0.3752	0.3874	0.3997
4.4700	0.3815	0.3267	0.3349	0.3471	0.3615	0.3756	0.3878	0.4000
4.4800	0.3844	0.3278	0.3357	0.3476	0.3619	0.3762	0.3882	0.4004
4.4900	0.3873	0.3289	0.3364	0.3482	0.3624	0.3766	0.3886	0.4008
4.5000	0.3902	0.3299	0.3371	0.3489	0.3629	0.3770	0.3891	0.4011
4.5100	0.3933	0.3310	0.3379	0.3495	0.3634	0.3775	0.3895	0.4015
4.5200	0.3966	0.3321	0.3387	0.3502	0.3639	0.3779	0.3899	0.4019
4.5300	0.3998	0.3331	0.3395	0.3508	0.3645	0.3784	0.3903	0.4023
4.5400	0.4029	0.3343	0.3402	0.3515	0.3650	0.3788	0.3907	0.4027
4.5500	0.4061	0.3353	0.3411	0.3521	0.3654	0.3793	0.3911	0.4031
4.5600	0.4093	0.3365	0.3418	0.3526	0.3659	0.3797	0.3916	0.4035
4.5700	0.4128	0.3376	0.3426	0.3533	0.3665	0.3801	0.3920	0.4039
4.5800	0.4163	0.3388	0.3434	0.3539	0.3670	0.3806	0.3924	0.4042
4.5900	0.4198	0.3400	0.3441	0.3545	0.3676	0.3811	0.3929	0.4046
4.6000	0.4229	0.3411	0.3449	0.3552	0.3681	0.3816	0.3933	0.4049
4.6100	0.4265	0.3423	0.3458	0.3558	0.3687	0.3821	0.3937	0.4053
4.6200	0.4300	0.3435	0.3466	0.3564	0.3693	0.3826	0.3941	0.4057
4.6300	0.4334	0.3446	0.3473	0.3571	0.3698	0.3831	0.3946	0.4061
4.6400	0.4373	0.3457	0.3482	0.3578	0.3703	0.3836	0.3950	0.4065
4.6500	0.4411	0.3470	0.3490	0.3584	0.3708	0.3841	0.3955	0.4068
4.6600	0.4449	0.3481	0.3498	0.3590	0.3713	0.3846	0.3960	0.4072
4.6700	0.4487	0.3494	0.3507	0.3597	0.3718	0.3851	0.3965	0.4076
4.6800	0.4528	0.3507	0.3515	0.3604	0.3724	0.3855	0.3969	0.4079
4.6900	0.4570	0.3519	0.3523	0.3610	0.3730	0.3860	0.3973	0.4083
4.7000	0.4610	0.3532	0.3531	0.3616	0.3735	0.3865	0.3978	0.4088
4.7100	0.4651	0.3543	0.3539	0.3623	0.3741	0.3870	0.3983	0.4092
4.7200	0.4693	0.3555	0.3548	0.3629	0.3746	0.3875	0.3987	0.4095
4.7300	0.4736	0.3568	0.3556	0.3636	0.3752	0.3880	0.3991	0.4099
4.7400	0.4782	0.3579	0.3565	0.3644	0.3758	0.3885	0.3996	0.4104
4.7500	0.4829	0.3591	0.3573	0.3651	0.3764	0.3889	0.4000	0.4109
4.7600	0.4875	0.3605	0.3582	0.3657	0.3770	0.3894	0.4004	0.4112
4.7700	0.4922	0.3618	0.3591	0.3664	0.3776	0.3899	0.4009	0.4116
4.7800	0.4968	0.3632	0.3600	0.3671	0.3781	0.3905	0.4014	0.4121
4.7900	0.5015	0.3644	0.3608	0.3677	0.3786	0.3910	0.4018	0.4125
4.8000	0.5062	0.3657	0.3617	0.3685	0.3792	0.3914	0.4023	0.4128
4.8100	0.5111	0.3672	0.3626	0.3691	0.3797	0.3918	0.4028	0.4132
4.8200	0.5163	0.3685	0.3634	0.3698	0.3803	0.3923	0.4033	0.4137
4.8300	0.5214	0.3698	0.3643	0.3705	0.3809	0.3928	0.4038	0.4141
4.8400	0.5266	0.3711	0.3651	0.3711	0.3814	0.3933	0.4042	0.4145
4.8500	0.5322	0.3723	0.3660	0.3718	0.3821	0.3938	0.4047	0.4149
4.8600	0.5379	0.3737	0.3669	0.3725	0.3827	0.3944	0.4052	0.4154
4.8700	0.5433	0.3752	0.3677	0.3732	0.3833	0.3950	0.4056	0.4158
4.8800	0.5487	0.3766	0.3686	0.3739	0.3839	0.3955	0.4060	0.4162
4.8900	0.5545	0.3780	0.3695	0.3745	0.3845	0.3961	0.4066	0.4166
4.9000	0.5602	0.3792	0.3704	0.3752	0.3851	0.3966	0.4070	0.4170
4.9100	0.5663	0.3808	0.3712	0.3759	0.3856	0.3972	0.4075	0.4174
4.9200	0.5723	0.3822	0.3721	0.3766	0.3862	0.3976	0.4079	0.4179
4.9300	0.5784	0.3836	0.3730	0.3773	0.3868	0.3981	0.4084	0.4182
4.9400	0.5847	0.3850	0.3739	0.3782	0.3874	0.3986	0.4089	0.4186
4.9500	0.5912	0.3865	0.3747	0.3789	0.3880	0.3991	0.4094	0.4190
4.9600	0.5980	0.3880	0.3757	0.3797	0.3887	0.3997	0.4099	0.4195
4.9700	0.6046	0.3895	0.3765	0.3804	0.3893	0.4002	0.4104	0.4198
4.9800	0.6116	0.3909	0.3776	0.3812	0.3900	0.4006	0.4108	0.4203
4.9900	0.6187	0.3924	0.3785	0.3819	0.3906	0.4011	0.4114	0.4208
5.0000	0.6262	0.3942	0.3794	0.3827	0.3911	0.4016	0.4118	0.4212
5.0100	0.6336	0.3957	0.3805	0.3835	0.3917	0.4022	0.4123	0.4216
5.0200	0.6411	0.3972	0.3815	0.3842	0.3923	0.4027	0.4128	0.4220
5.0300	0.6489	0.3987	0.3824	0.3849	0.3929	0.4032	0.4133	0.4224
5.0400	0.6567	0.4004	0.3833	0.3856	0.3935	0.4037	0.4138	0.4228
5.0500	0.6644	0.4020	0.3843	0.3863	0.3941	0.4043	0.4143	0.4233
5.0600	0.6722	0.4037	0.3853	0.3869	0.3947	0.4048	0.4148	0.4237
5.0700	0.6801	0.4053	0.3862	0.3876	0.3953	0.4054	0.4152	0.4241
5.0800	0.6882	0.4070	0.3871	0.3884	0.3960	0.4059	0.4158	0.4245
5.0900	0.6967	0.4086	0.3881	0.3891	0.3966	0.4064	0.4163	0.4251
5.1000	0.7051	0.4100	0.3892	0.3898	0.3973	0.4070	0.4168	0.4256
5.1100	0.7138	0.4117	0.3904	0.3907	0.3979	0.4076	0.4173	0.4260
5.1200	0.7224	0.4132	0.3914	0.3914	0.3985	0.4082	0.4178	0.4265
5.1300	0.7313	0.4149	0.3924	0.3921	0.3991	0.4088	0.4182	0.4269
5.1400	0.7404	0.4166	0.3934	0.3929	0.3997	0.4093	0.4187	0.4273
5.1500	0.7500	0.4182	0.3944	0.3936	0.4003	0.4099	0.4192	0.4278
5.1600	0.7592	0.4201	0.3954	0.3944	0.4009	0.4105	0.4196	0.4283
5.1700	0.7687	0.4219	0.3963	0.3951	0.4015	0.4110	0.4201	0.4288
5.1800	0.7782	0.4236	0.3973	0.3958	0.4022	0.4116	0.4206	0.4292
5.1900	0.7879	0.4253	0.3983	0.3966	0.4028	0.4121	0.4210	0.4297
5.2000	0.7976	0.4271	0.3995	0.3973	0.4034	0.4126	0.4215	0.4301
5.2100	0.8071	0.4289	0.4005	0.3981	0.4040	0.4132	0.4220	0.4306
5.2200	0.8168	0.4306	0.4014	0.3989	0.4047	0.4138	0.4225	0.4311
5.2300	0.8264	0.4324	0.4024	0.3997	0.4053	0.4143	0.4231	0.4315
5.2400	0.8360	0.4342	0.4035	0.4004	0.4059	0.4149	0.4235	0.4320
5.2500	0.8457	0.4359	0.4045	0.4013	0.4066	0.4155	0.4240	0.4325
5.2600	0.8552	0.4377	0.4057	0.4022	0.4073	0.4160	0.4245	0.4329
5.2700	0.8649	0.4397	0.4066	0.4030	0.4079	0.4166	0.4250	0.4335
5.2800	0.8743	0.4416	0.4077	0.4037	0.4086	0.4171	0.4254	0.4340
5.2900	0.8835	0.4435	0.4088	0.4045	0.4092	0.4176	0.4260	0.4344
5.3000	0.8919	0.4454	0.4098	0.4054	0.4099	0.4182	0.4264	0.4349
5.3100	0.9006	0.4473	0.4110	0.4061	0.4105	0.4188	0.4270	0.4354
5.3200	0.9089	0.4492	0.4120	0.4070	0.4111	0.4193	0.4276	0.4358
5.3300	0.9166	0.4513	0.4131	0.4079	0.4119	0.4199	0.4281	0.4363
5.3400	0.9242	0.4532	0.4142	0.4086	0.4125	0.4204	0.4287	0.4367
5.3500	0.9315	0.4552	0.4153	0.4093	0.4131	0.4210	0.4293	0.4372
5.3600	0.9381	0.4572	0.4165	0.4101	0.4138	0.4215	0.4297	0.4376
5.3700	0.9445	0.4593	0.4176	0.4110	0.4145	0.4222	0.4303	0.4381
5.3800	0.9507	0.4614	0.4189	0.4119	0.4151	0.4228	0.4308	0.4385
5.3900	0.9561	0.4635	0.4200	0.4127	0.4158	0.4233	0.4313	0.4390
5.4000	0.9612	0.4656	0.4211	0.4135	0.4164	0.4240	0.4318	0.4396
5.4100	0.9658	0.4677	0.4222	0.4145	0.4171	0.4246	0.4323	0.4401
5.4200	0.9702	0.4697	0.4233	0.4152	0.4178	0.4253	0.4328	0.4406
5.4300	0.9741	0.4719	0.4244	0.4162	0.4185	0.4258	0.4333	0.4410
5.4400	0.9778	0.4741	0.4257	0.4169	0.4193	0.4264	0.4338	0.4414
5.4500	0.9811	0.4763	0.4268	0.4179	0.4199	0.4270	0.4344	0.4418
5.4600	0.9838	0.4785	0.4278	0.4187	0.4206	0.4277	0.4349	0.4422
5.4700	0.9863	0.4806	0.4290	0.4195	0.4212	0.4283	0.4355	0.4427
5.4800	0.9886	0.4829	0.4303	0.4204	0.4220	0.4289	0.4360	0.4433
5.4900	0.9904	0.4850	0.4314	0.4213	0.4227	0.4295	0.4366	0.4437
5.5000	0.9921	0.4873	0.4326	0.4223	0.4234	0.4300	0.4372	0.4441
5.5100	0.9936	0.4896	0.4338	0.4232	0.4241	0.4306	0.4378	0.4447
5.5200	0.9947	0.4920	0.4350	0.4240	0.4249	0.4312	0.4384	0.4452
5.5300	0.9957	0.4943	0.4361	0.4249	0.4256	0.4318	0.4389	0.4457
5.5400	0.9965	0.4967	0.4374	0.4258	0.4262	0.4323	0.4394	0.4462
5.5500	0.9971	0.4992	0.4387	0.4267	0.4269	0.4330	0.4400	0.4467
5.5600	0.9976	0.5016	0.4399	0.4275	0.4276	0.4336	0.4405	0.4472
5.5700	0.9981	0.5042	0.4410	0.4284	0.4283	0.4342	0.4411	0.4477
5.5800	0.9985	0.5067	0.4422	0.4294	0.4290	0.4348	0.4416	0.4482
5.5900	0.9988	0.5091	0.4435	0.4303	0.4297	0.4355	0.4421	0.4486
5.6000	0.9991	0.5117	0.4447	0.4311	0.4304	0.4361	0.4427	0.4490
5.6100	0.9992	0.5143	0.4460	0.4320	0.4310	0.4367	0.4432	0.4495
5.6200	0.9994	0.5171	0.4474	0.4330	0.4317	0.4374	0.4438	0.4500
5.6300	0.9995	0.5196	0.4486	0.4338	0.4325	0.4380	0.4442	0.4505
5.6400	0.9996	0.5222	0.4499	0.4347	0.4333	0.4387	0.4448	0.4510
5.6500	0.9997	0.5250	0.4512	0.4356	0.4340	0.4393	0.4454	0.4516
5.6600	0.9998	0.5277	0.4527	0.4366	0.4347	0.4398	0.4459	0.4522
5.6700	0.9998	0.5304	0.4539	0.4375	0.4354	0.4405	0.4464	0.4526
5.6800	0.9998	0.5331	0.4552	0.4384	0.4362	0.4410	0.4470	0.4531
5.6900	0.9999	0.5359	0.4565	0.4393	0.4370	0.4416	0.4475	0.4536
5.7000	0.9999	0.5387	0.4579	0.4403	0.4377	0.4421	0.4481	0.4541
5.7100	0.9999	0.5413	0.4593	0.4412	0.4385	0.4427	0.4486	0.4545
5.7200	0.9999	0.5442	0.4606	0.4421	0.4392	0.4434	0.4491	0.4550
5.7300	1.0000	0.5470	0.4621	0.4432	0.4400	0.4441	0.4496	0.4556
5.7400	1.0000	0.5498	0.4635	0.4441	0.4407	0.4448	0.4503	0.4561
5.7500	1.0000	0.5528	0.4650	0.4451	0.4415	0.4454	0.4509	0.4566
5.7600	1.0000	0.5557	0.4664	0.4460	0.4422	0.4461	0.4514	0.4571
5.7700	1.0000	0.5587	0.4678	0.4471	0.4430	0.4467	0.4520	0.4576
5.7800	1.0000	0.5617	0.4692	0.4481	0.4438	0.4475	0.4526	0.4581
5.7900	1.0000	0.5647	0.4707	0.4491	0.4446	0.4481	0.4532	0.4585
5.8000	1.0000	0.5677	0.4721	0.4499	0.4455	0.4487	0.4537	0.4591
5.8100	1.0000	0.5708	0.4735	0.4509	0.4462	0.4493	0.4543	0.4596
5.8200	1.0000	0.5740	0.4749	0.4519	0.4469	0.4499	0.4549	0.4601
5.8300	1.0000	0.5773	0.4762	0.4529	0.4478	0.4505	0.4555	0.4607
5.8400	1.0000	0.5804	0.4776	0.4539	0.4485	0.4512	0.4561	0.4611
5.8500	1.0000	0.5836	0.4790	0.4548	0.4493	0.4519	0.4566	0.4616
5.8600	1.0000	0.5868	0.4806	0.4558	0.4502	0.4526	0.4573	0.4621
5.8700	1.0000	0.5901	0.4821	0.4569	0.4510	0.4532	0.4579	0.4626
5.8800	1.0000	0.5935	0.4836	0.4579	0.4517	0.4539	0.4585	0.4630
5.8900	1.0000	0.5967	0.4852	0.4588	0.4525	0.4545	0.4590	0.4636
5.9000	1.0000	0.6000	0.4865	0.4598	0.4533	0.4553	0.4597	0.4641
5.9100	1.0000	0.6032	0.4880	0.4608	0.4541	0.4559	0.4603	0.4646
5.9200	1.0000	0.6063	0.4896	0.4618	0.4549	0.4565	0.4609	0.4652
5.9300	1.0000	0.6097	0.4912	0.4628	0.4557	0.4572	0.4615	0.4657
5.9400	1.0000	0.6129	0.4928	0.4638	0.4565	0.4578	0.4621	0.4662
5.9500	1.0000	0.6163	0.4943	0.4648	0.4573	0.4585	0.4627	0.4668
5.9600	1.0000	0.6198	0.4958	0.4659	0.4581	0.4592	0.4633	0.4674
5.9700	1.0000	0.6236	0.4974	0.4669	0.4589	0.4599	0.4639	0.4679
5.9800	1.0000	0.6271	0.4990	0.4680	0.4597	0.4606	0.4644	0.4684
5.9900	1.0000	0.6307	0.5005	0.4691	0.4607	0.4613	0.4650	0.4690
6.0000	1.0000	0.6346	0.5022	0.4701	0.4616	0.4619	0.4656	0.4695
6.0100	1.0000	0.6384	0.5038	0.4711	0.4624	0.4625	0.4661	0.4700
6.0200	1.0000	0.6422	0.5055	0.4723	0.4632	0.4631	0.4667	0.4705
6.0300	1.0000	0.6461	0.5071	0.4734	0.4641	0.4638	0.4674	0.4710
6.0400	1.0000	0.6500	0.5089	0.4746	0.4650	0.4645	0.4679	0.4716
6.0500	1.0000	0.6536	0.5106	0.4757	0.4658	0.4652	0.4686	0.4721
6.0600	1.0000	0.6575	0.5124	0.4769	0.4667	0.4659	0.4692	0.4727
6.0700	1.0000	0.6614	0.5139	0.4781	0.4676	0.4666	0.4699	0.4732
6.0800	1.0000	0.6655	0.5155	0.4793	0.4684	0.4674	0.4705	0.4738
6.0900	1.0000	0.6698	0.5172	0.4803	0.4693	0.4681	0.4711	0.4743
6.1000	1.0000	0.6739	0.5190	0.4814	0.4702	0.4689	0.4717	0.4749
6.1100	1.0000	0.6781	0.5207	0.4824	0.4710	0.4695	0.4723	0.4755
6.1200	1.0000	0.6822	0.5226	0.4837	0.4719	0.4702	0.4730	0.4761
6.1300	1.0000	0.6864	0.5244	0.4850	0.4727	0.4709	0.4736	0.4766
6.1400	1.0000	0.6906	0.5262	0.4860	0.4736	0.4716	0.4742	0.4772
6.1500	1.0000	0.6949	0.5280	0.4873	0.4745	0.4723	0.4748	0.4777
6.1600	1.0000	0.6990	0.5299	0.4884	0.4754	0.4732	0.4754	0.4782
6.1700	1.0000	0.7034	0.5316	0.4896	0.4763	0.4738	0.4761	0.4788
6.1800	1.0000	0.7076	0.5333	0.4907	0.4773	0.4746	0.4767	0.4794
6.1900	1.0000	0.7120	0.5351	0.4920	0.4782	0.4754	0.4774	0.4800
6.2000	1.0000	0.7165	0.5368	0.4931	0.4790	0.4762	0.4780	0.4805
6.2100	1.0000	0.7210	0.5386	0.4943	0.4800	0.4769	0.4786	0.4811
6.2200	1.0000	0.7255	0.5406	0.4954	0.4808	0.4776	0.4792	0.4816
6.2300	1.0000	0.7300	0.5424	0.4966	0.4817	0.4784	0.4799	0.4821
6.2400	1.0000	0.7346	0.5443	0.4976	0.4826	0.4791	0.4805	0.4826
6.2500	1.0000	0.7394	0.5463	0.4990	0.4836	0.4798	0.4812	0.4832
6.2600	1.0000	0.7439	0.5483	0.5002	0.4845	0.4806	0.4818	0.4838
6.2700	1.0000	0.7487	0.5501	0.5013	0.4855	0.4814	0.4824	0.4843
6.2800	1.0000	0.7536	0.5520	0.5024	0.4864	0.4822	0.4830	0.4848
6.2900	1.0000	0.7583	0.5540	0.5036	0.4873	0.4830	0.4838	0.4853
6.3000	1.0000	0.7632	0.5558	0.5048	0.4881	0.4838	0.4844	0.4859
6.3100	1.0000	0.7679	0.5576	0.5060	0.4891	0.4847	0.4850	0.4864
6.3200	1.0000	0.7726	0.5596	0.5073	0.4900	0.4854	0.4856	0.4871
6.3300	1.0000	0.7773	0.5616	0.5086	0.4909	0.4861	0.4862	0.4876
6.3400	1.0000	0.7823	0.5636	0.5098	0.4918	0.4868	0.4868	0.4883
6.3500	1.0000	0.7874	0.5657	0.5112	0.4928	0.4875	0.4875	0.4888
6.3600	1.0000	0.7924	0.5676	0.5125	0.4938	0.4884	0.4881	0.4893
6.3700	1.0000	0.7975	0.5697	0.5137	0.4947	0.4891	0.4887	0.4898
6.3800	1.0000	0.8029	0.5718	0.5151	0.4957	0.4899	0.4894	0.4903
6.3900	1.0000	0.8080	0.5740	0.5165	0.4968	0.4907	0.4900	0.4909
6.4000	1.0000	0.8131	0.5761	0.5177	0.4977	0.4915	0.4906	0.4915
6.4100	1.0000	0.8181	0.5782	0.5190	0.4986	0.4922	0.4913	0.4921
6.4200	1.0000	0.8231	0.5804	0.5204	0.4996	0.4930	0.4920	0.4926
6.4300	1.0000	0.8281	0.5824	0.5217	0.5005	0.4938	0.4926	0.4931
6.4400	1.0000	0.8334	0.5846	0.5231	0.5015	0.4946	0.4932	0.4936
6.4500	1.0000	0.8386	0.5868	0.5244	0.5025	0.4954	0.4938	0.4942
6.4600	1.0000	0.8437	0.5889	0.5258	0.5034	0.4963	0.4944	0.4949
6.4700	1.0000	0.8488	0.5911	0.5270	0.5043	0.4970	0.4953	0.4954
6.4800	1.0000	0.8542	0.5934	0.5283	0.5053	0.4978	0.4960	0.4960
6.4900	1.0000	0.8595	0.5955	0.5297	0.5063	0.4986	0.4967	0.4967
6.5000	1.0000	0.8648	0.5978	0.5309	0.5074	0.4994	0.4974	0.4973
6.5100	1.0000	0.8697	0.6001	0.5322	0.5085	0.5003	0.4981	0.4978
6.5200	1.0000	0.8747	0.6022	0.5337	0.5095	0.5011	0.4987	0.4984
6.5300	1.0000	0.8798	0.6043	0.5351	0.5106	0.5020	0.4994	0.4990
6.5400	1.0000	0.8848	0.6066	0.5364	0.5116	0.5027	0.5001	0.4996
6.5500	1.0000	0.8898	0.6088	0.5378	0.5125	0.5036	0.5008	0.5002
6.5600	1.0000	0.8948	0.6110	0.5392	0.5135	0.5043	0.5015	0.5008
6.5700	1.0000	0.8996	0.6133	0.5406	0.5145	0.5050	0.5022	0.5015
6.5800	1.0000	0.9042	0.6156	0.5419	0.5157	0.5058	0.5028	0.5021
6.5900	1.0000	0.9089	0.6180	0.5434	0.5167	0.5066	0.5035	0.5027
6.6000	1.0000	0.9135	0.6204	0.5448	0.5176	0.5074	0.5043	0.5033
6.6100	1.0000	0.9181	0.6228	0.5461	0.5186	0.5082	0.5049	0.5040
6.6200	1.0000	0.9224	0.6250	0.5476	0.5196	0.5090	0.5056	0.5045
6.6300	1.0000	0.9270	0.6276	0.5490	0.5207	0.5099	0.5063	0.5051
6.6400	1.0000	0.9313	0.6300	0.5504	0.5219	0.5108	0.5069	0.5057
6.6500	1.0000	0.9356	0.6324	0.5517	0.5230	0.5116	0.5077	0.5063
6.6600	1.0000	0.9397	0.6350	0.5532	0.5240	0.5124	0.5083	0.5069
6.6700	1.0000	0.9434	0.6373	0.5546	0.5252	0.5132	0.5090	0.5075
6.6800	1.0000	0.9474	0.6400	0.5561	0.5262	0.5141	0.5098	0.5081
6.6900	1.0000	0.9511	0.6425	0.5576	0.5273	0.5149	0.5105	0.5087
6.7000	1.0000	0.9548	0.6449	0.5590	0.5282	0.5156	0.5112	0.5093
6.7100	1.0000	0.9581	0.6474	0.5605	0.5293	0.5165	0.5119	0.5099
6.7200	1.0000	0.9612	0.6500	0.5619	0.5303	0.5173	0.5126	0.5105
6.7300	1.0000	0.9643	0.6524	0.5634	0.5315	0.5182	0.5134	0.5113
6.7400	1.0000	0.9671	0.6551	0.5650	0.5326	0.5193	0.5142	0.5119
6.7500	1.0000	0.9697	0.6576	0.5666	0.5338	0.5201	0.5150	0.5127
6.7600	1.0000	0.9725	0.6604	0.5682	0.5349	0.5209	0.5157	0.5133
6.7700	1.0000	0.9750	0.6631	0.5698	0.5360	0.5218	0.5164	0.5139
6.7800	1.0000	0.9775	0.6656	0.5714	0.5373	0.5226	0.5171	0.5145
6.7900	1.0000	0.9797	0.6682	0.5728	0.5385	0.5235	0.5177	0.5151
6.8000	1.0000	0.9816	0.6710	0.5745	0.5396	0.5244	0.5185	0.5157
6.8100	1.0000	0.9835	0.6735	0.5761	0.5407	0.5253	0.5193	0.5164
6.8200	1.0000	0.9854	0.6764	0.5777	0.5419	0.5261	0.5200	0.5171
6.8300	1.0000	0.9869	0.6791	0.5792	0.5430	0.5270	0.5207	0.5178
6.8400	1.0000	0.9884	0.6818	0.5807	0.5440	0.5279	0.5214	0.5184
6.8500	1.0000	0.9896	0.6845	0.5822	0.5452	0.5288	0.5223	0.5191
6.8600	1.0000	0.9907	0.6874	0.5838	0.5462	0.5296	0.5230	0.5198
6.8700	1.0000	0.9919	0.6902	0.5853	0.5473	0.5305	0.5236	0.5204
6.8800	1.0000	0.9929	0.6931	0.5870	0.5484	0.5313	0.5243	0.5210
6.8900	1.0000	0.9939	0.6960	0.5888	0.5496	0.5322	0.5251	0.5216
6.9000	1.0000	0.9946	0.6987	0.5903	0.5509	0.5330	0.5259	0.5223
6.9100	1.0000	0.9954	0.7016	0.5918	0.5520	0.5339	0.5266	0.5230
6.9200	1.0000	0.9960	0.7044	0.5934	0.5532	0.5347	0.5274	0.5236
6.9300	1.0000	0.9966	0.7073	0.5951	0.5542	0.5356	0.5282	0.5243
6.9400	1.0000	0.9970	0.7103	0.5967	0.5555	0.5366	0.5289	0.5249
6.9500	1.0000	0.9975	0.7132	0.5984	0.5567	0.5374	0.5295	0.5257
6.9600	1.0000	0.9978	0.7160	0.6001	0.5578	0.5383	0.5303	0.5263
6.9700	1.0000	0.9981	0.7191	0.6017	0.5589	0.5391	0.5310	0.5269
6.9800	1.0000	0.9984	0.7221	0.6033	0.5600	0.5401	0.5318	0.5277
6.9900	1.0000	0.9987	0.7251	0.6050	0.5611	0.5410	0.5326	0.5284
7.0000	1.0000	0.9989	0.7279	0.6068	0.5623	0.5419	0.5334	0.5291
7.0100	1.0000	0.9991	0.7308	0.6086	0.5636	0.5428	0.5342	0.5297
7.0200	1.0000	0.9992	0.7337	0.6103	0.5648	0.5438	0.5351	0.5303
7.0300	1.0000	0.9994	0.7367	0.6121	0.5661	0.5448	0.5358	0.5309
7.0400	1.0000	0.9995	0.7398	0.6137	0.5673	0.5457	0.5365	0.5316
7.0500	1.0000	0.9996	0.7428	0.6157	0.5685	0.5468	0.5373	0.5323
7.0600	1.0000	0.9997	0.7461	0.6175	0.5696	0.5477	0.5381	0.5330
7.0700	1.0000	0.9997	0.7493	0.6194	0.5708	0.5486	0.5388	0.5338
7.0800	1.0000	0.9998	0.7525	0.6211	0.5719	0.5496	0.5396	0.5345
7.0900	1.0000	0.9998	0.7555	0.6230	0.5732	0.5505	0.5404	0.5351
7.1000	1.0000	0.9999	0.7587	0.6248	0.5744	0.5515	0.5412	0.5358
7.1100	1.0000	0.9999	0.7619	0.6267	0.5756	0.5525	0.5420	0.5365
7.1200	1.0000	0.9999	0.7653	0.6284	0.5769	0.5536	0.5428	0.5371
7.1300	1.0000	0.9999	0.7685	0.6303	0.5782	0.5546	0.5436	0.5378
7.1400	1.0000	0.9999	0.7719	0.6321	0.5796	0.5556	0.5444	0.5385
7.1500	1.0000	1.0000	0.7753	0.6341	0.5808	0.5567	0.5452	0.5393
7.1600	1.0000	1.0000	0.7785	0.6359	0.5820	0.5576	0.5460	0.5399
7.1700	1.0000	1.0000	0.7818	0.6378	0.5834	0.5586	0.5468	0.5408
7.1800	1.0000	1.0000	0.7851	0.6397	0.5846	0.5596	0.5477	0.5414
7.1900	1.0000	1.0000	0.7885	0.6416	0.5859	0.5605	0.5485	0.5421
7.2000	1.0000	1.0000	0.7918	0.6434	0.5872	0.5614	0.5494	0.5427
7.2100	1.0000	1.0000	0.7950	0.6455	0.5886	0.5625	0.5502	0.5435
7.2200	1.0000	1.0000	0.7983	0.6474	0.5900	0.5634	0.5509	0.5443
7.2300	1.0000	1.0000	0.8018	0.6493	0.5912	0.5643	0.5517	0.5450
7.2400	1.0000	1.0000	0.8054	0.6512	0.5924	0.5654	0.5525	0.5456
7.2500	1.0000	1.0000	0.8089	0.6533	0.5938	0.5664	0.5533	0.5462
7.2600	1.0000	1.0000	0.8124	0.6553	0.5951	0.5674	0.5541	0.5469
7.2700	1.0000	1.0000	0.8158	0.6575	0.5965	0.5685	0.5549	0.5476
7.2800	1.0000	1.0000	0.8191	0.6594	0.5978	0.5694	0.5557	0.5483
7.2900	1.0000	1.0000	0.8228	0.6615	0.5992	0.5704	0.5566	0.5491
7.3000	1.0000	1.0000	0.8264	0.6635	0.6005	0.5713	0.5574	0.5498
7.3100	1.0000	1.0000	0.8299	0.6657	0.6020	0.5725	0.5582	0.5505
7.3200	1.0000	1.0000	0.8335	0.6677	0.6032	0.5737	0.5589	0.5513
7.3300	1.0000	1.0000	0.8370	0.6696	0.6044	0.5748	0.5598	0.5520
7.3400	1.0000	1.0000	0.8405	0.6719	0.6058	0.5759	0.5607	0.5526
7.3500	1.0000	1.0000	0.8440	0.6741	0.6071	0.5768	0.5616	0.5533
7.3600	1.0000	1.0000	0.8475	0.6762	0.6086	0.5779	0.5625	0.5541
7.3700	1.0000	1.0000	0.8511	0.6783	0.6100	0.5789	0.5633	0.5549
7.3800	1.0000	1.0000	0.8544	0.6804	0.6113	0.5800	0.5641	0.5555
7.3900	1.0000	1.0000	0.8578	0.6826	0.6127	0.5810	0.5650	0.5563
7.4000	1.0000	1.0000	0.8611	0.6847	0.6141	0.5821	0.5659	0.5571
7.4100	1.0000	1.0000	0.8646	0.6867	0.6154	0.5832	0.5668	0.5578
7.4200	1.0000	1.0000	0.8681	0.6887	0.6168	0.5844	0.5677	0.5584
7.4300	1.0000	1.0000	0.8716	0.6909	0.6183	0.5856	0.5686	0.5591
7.4400	1.0000	1.0000	0.8753	0.6930	0.6197	0.5868	0.5696	0.5598
7.4500	1.0000	1.0000	0.8789	0.6951	0.6211	0.5880	0.5706	0.5606
7.4600	1.0000	1.0000	0.8822	0.6975	0.6225	0.5891	0.5714	0.5613
7.4700	1.0000	1.0000	0.8858	0.6997	0.6241	0.5903	0.5725	0.5621
7.4800	1.0000	1.0000	0.8893	0.7019	0.6256	0.5913	0.5733	0.5629
7.4900	1.0000	1.0000	0.8928	0.7042	0.6271	0.5924	0.5743	0.5637
7.5000	1.0000	1.0000	0.8961	0.7064	0.6285	0.5934	0.5752	0.5645
7.5100	1.0000	1.0000	0.8995	0.7086	0.6299	0.5945	0.5762	0.5652
7.5200	1.0000	1.0000	0.9029	0.7108	0.6314	0.5957	0.5772	0.5661
7.5300	1.0000	1.0000	0.9063	0.7132	0.6329	0.5968	0.5781	0.5668
7.5400	1.0000	1.0000	0.9096	0.7154	0.6343	0.5977	0.5789	0.5676
7.5500	1.0000	1.0000	0.9126	0.7178	0.6360	0.5988	0.5798	0.5683
7.5600	1.0000	1.0000	0.9161	0.7201	0.6375	0.6000	0.5807	0.5691
7.5700	1.0000	1.0000	0.9195	0.7224	0.6389	0.6012	0.5816	0.5699
7.5800	1.0000	1.0000	0.9228	0.7246	0.6403	0.6024	0.5826	0.5708
7.5900	1.0000	1.0000	0.9260	0.7269	0.6419	0.6035	0.5835	0.5716
7.6000	1.0000	1.0000	0.9290	0.7292	0.6434	0.6046	0.5844	0.5722
7.6100	1.0000	1.0000	0.9322	0.7315	0.6448	0.6057	0.5853	0.5730
7.6200	1.0000	1.0000	0.9353	0.7338	0.6464	0.6068	0.5863	0.5738
7.6300	1.0000	1.0000	0.9384	0.7360	0.6480	0.6079	0.5872	0.5746
7.6400	1.0000	1.0000	0.9413	0.7385	0.6497	0.6090	0.5881	0.5754
7.6500	1.0000	1.0000	0.9442	0.7408	0.6512	0.6103	0.5891	0.5762
7.6600	1.0000	1.0000	0.9469	0.7432	0.6528	0.6115	0.5900	0.5771
7.6700	1.0000	1.0000	0.9496	0.7456	0.6544	0.6126	0.5909	0.5778
7.6800	1.0000	1.0000	0.9521	0.7481	0.6561	0.6137	0.5919	0.5786
7.6900	1.0000	1.0000	0.9547	0.7506	0.6577	0.6149	0.5927	0.5794
7.7000	1.0000	1.0000	0.9572	0.7531	0.6594	0.6160	0.5936	0.5802
7.7100	1.0000	1.0000	0.9594	0.7554	0.6607	0.6171	0.5945	0.5811
7.7200	1.0000	1.0000	0.9618	0.7578	0.6623	0.6182	0.5954	0.5819
7.7300	1.0000	1.0000	0.9640	0.7602	0.6638	0.6195	0.5963	0.5827
7.7400	1.0000	1.0000	0.9662	0.7628	0.6653	0.6206	0.5973	0.5836
7.7500	1.0000	1.0000	0.9682	0.7652	0.6671	0.6219	0.5982	0.5844
7.7600	1.0000	1.0000	0.9703	0.7675	0.6688	0.6230	0.5991	0.5853
7.7700	1.0000	1.0000	0.9722	0.7700	0.6703	0.6242	0.6000	0.5861
7.7800	1.0000	1.0000	0.9742	0.7726	0.6720	0.6253	0.6010	0.5870
7.7900	1.0000	1.0000	0.9760	0.7751	0.6734	0.6266	0.6020	0.5878
7.8000	1.0000	1.0000	0.9777	0.7775	0.6749	0.6277	0.6029	0.5886
7.8100	1.0000	1.0000	0.9794	0.7800	0.6765	0.6290	0.6038	0.5894
7.8200	1.0000	1.0000	0.9809	0.7825	0.6782	0.6303	0.6047	0.5903
7.8300	1.0000	1.0000	0.9824	0.7851	0.6799	0.6315	0.6057	0.5911
7.8400	1.0000	1.0000	0.9837	0.7876	0.6817	0.6326	0.6067	0.5921
7.8500	1.0000	1.0000	0.9850	0.7901	0.6834	0.6338	0.6077	0.5930
7.8600	1.0000	1.0000	0.9863	0.7925	0.6850	0.6350	0.6087	0.5938
7.8700	1.0000	1.0000	0.9874	0.7950	0.6867	0.6362	0.6097	0.5946
7.8800	1.0000	1.0000	0.9886	0.7975	0.6884	0.6375	0.6106	0.5954
7.8900	1.0000	1.0000	0.9897	0.8001	0.6900	0.6388	0.6117	0.5963
7.9000	1.0000	1.0000	0.9907	0.8025	0.6918	0.6400	0.6128	0.5971
7.9100	1.0000	1.0000	0.9915	0.8051	0.6935	0.6412	0.6139	0.5981
7.9200	1.0000	1.0000	0.9924	0.8078	0.6951	0.6424	0.6148	0.5989
7.9300	1.0000	1.0000	0.9931	0.8106	0.6970	0.6437	0.6158	0.5998
7.9400	1.0000	1.0000	0.9937	0.8130	0.6986	0.6449	0.6168	0.6005
7.9500	1.0000	1.0000	0.9944	0.8156	0.7004	0.6462	0.6179	0.6014
7.9600	1.0000	1.0000	0.9950	0.8181	0.7023	0.6475	0.6191	0.6023
7.9700	1.0000	1.0000	0.9955	0.8209	0.7042	0.6487	0.6200	0.6032
7.9800	1.0000	1.0000	0.9960	0.8234	0.7059	0.6501	0.6211	0.6040
7.9900	1.0000	1.0000	0.9964	0.8258	0.7078	0.6514	0.6221	0.6049
8.0000	1.0000	1.0000	0.9968	0.8285	0.7095	0.6528	0.6232	0.6056
8.0100	1.0000	1.0000	0.9972	0.8311	0.7113	0.6540	0.6240	0.6065
8.0200	1.0000	1.0000	0.9975	0.8338	0.7132	0.6552	0.6251	0.6074
8.0300	1.0000	1.0000	0.9978	0.8363	0.7150	0.6565	0.6262	0.6082
8.0400	1.0000	1.0000	0.9981	0.8390	0.7168	0.6578	0.6272	0.6090
8.0500	1.0000	1.0000	0.9983	0.8416	0.7187	0.6592	0.6282	0.6100
8.0600	1.0000	1.0000	0.9986	0.8441	0.7204	0.6605	0.6293	0.6108
8.0700	1.0000	1.0000	0.9988	0.8468	0.7221	0.6619	0.6303	0.6118
8.0800	1.0000	1.0000	0.9990	0.8494	0.7240	0.6632	0.6314	0.6127
8.0900	1.0000	1.0000	0.9991	0.8521	0.7258	0.6644	0.6325	0.6135
8.1000	1.0000	1.0000	0.9993	0.8549	0.7277	0.6658	0.6336	0.6144
8.1100	1.0000	1.0000	0.9994	0.8574	0.7296	0.6673	0.6349	0.6152
8.1200	1.0000	1.0000	0.9995	0.8601	0.7314	0.6686	0.6360	0.6161
8.1300	1.0000	1.0000	0.9996	0.8627	0.7333	0.6699	0.6371	0.6169
8.1400	1.0000	1.0000	0.9996	0.8653	0.7351	0.6713	0.6382	0.6178
8.1500	1.0000	1.0000	0.9997	0.8681	0.7370	0.6726	0.6393	0.6187
8.1600	1.0000	1.0000	0.9997	0.8708	0.7389	0.6740	0.6404	0.6196
8.1700	1.0000	1.0000	0.9998	0.8736	0.7408	0.6754	0.6415	0.6206
8.1800	1.0000	1.0000	0.9998	0.8763	0.7427	0.6768	0.6426	0.6215
8.1900	1.0000	1.0000	0.9998	0.8792	0.7446	0.6782	0.6436	0.6224
8.2000	1.0000	1.0000	0.9999	0.8818	0.7465	0.6796	0.6447	0.6233
8.2100	1.0000	1.0000	0.9999	0.8844	0.7484	0.6810	0.6459	0.6241
8.2200	1.0000	1.0000	0.9999	0.8871	0.7502	0.6824	0.6470	0.6250
8.2300	1.0000	1.0000	0.9999	0.8898	0.7519	0.6838	0.6483	0.6259
8.2400	1.0000	1.0000	0.9999	0.8924	0.7538	0.6853	0.6493	0.6269
8.2500	1.0000	1.0000	1.0000	0.8951	0.7558	0.6867	0.6505	0.6277
8.2600	1.0000	1.0000	1.0000	0.8977	0.7579	0.6882	0.6516	0.6286
8.2700	1.0000	1.0000	1.0000	0.9003	0.7598	0.6897	0.6528	0.6296
8.2800	1.0000	1.0000	1.0000	0.9028	0.7617	0.6910	0.6539	0.6305
8.2900	1.0000	1.0000	1.0000	0.9054	0.7636	0.6925	0.6549	0.6315
8.3000	1.0000	1.0000	1.0000	0.9079	0.7655	0.6941	0.6561	0.6324
8.3100	1.0000	1.0000	1.0000	0.9105	0.7675	0.6954	0.6572	0.6334
8.3200	1.0000	1.0000	1.0000	0.9130	0.7694	0.6969	0.6582	0.6344
8.3300	1.0000	1.0000	1.0000	0.9154	0.7714	0.6984	0.6593	0.6353
8.3400	1.0000	1.0000	1.0000	0.9178	0.7733	0.6999	0.6604	0.6363
8.3500	1.0000	1.0000	1.0000	0.9203	0.7753	0.7015	0.6616	0.6372
8.3600	1.0000	1.0000	1.0000	0.9226	0.7773	0.7029	0.6628	0.6382
8.3700	1.0000	1.0000	1.0000	0.9249	0.7794	0.7043	0.6638	0.6392
8.3800	1.0000	1.0000	1.0000	0.9274	0.7814	0.7057	0.6650	0.6401
8.3900	1.0000	1.0000	1.0000	0.9296	0.7835	0.7072	0.6662	0.6410
8.4000	1.0000	1.0000	1.0000	0.9319	0.7857	0.7087	0.6673	0.6419
8.4100	1.0000	1.0000	1.0000	0.9343	0.7876	0.7102	0.6683	0.6429
8.4200	1.0000	1.0000	1.0000	0.9365	0.7897	0.7117	0.6695	0.6440
8.4300	1.0000	1.0000	1.0000	0.9387	0.7918	0.7132	0.6707	0.6450
8.4400	1.0000	1.0000	1.0000	0.9407	0.7937	0.7147	0.6718	0.6460
8.4500	1.0000	1.0000	1.0000	0.9431	0.7958	0.7162	0.6729	0.6470
8.4600	1.0000	1.0000	1.0000	0.9452	0.7982	0.7177	0.6740	0.6480
8.4700	1.0000	1.0000	1.0000	0.9474	0.8004	0.7191	0.6752	0.6489
8.4800	1.0000	1.0000	1.0000	0.9495	0.8024	0.7205	0.6764	0.6498
8.4900	1.0000	1.0000	1.0000	0.9515	0.8047	0.7220	0.6776	0.6509
8.5000	1.0000	1.0000	1.0000	0.9535	0.8068	0.7235	0.6787	0.6517
8.5100	1.0000	1.0000	1.0000	0.9555	0.8088	0.7250	0.6798	0.6528
8.5200	1.0000	1.0000	1.0000	0.9575	0.8110	0.7264	0.6810	0.6537
8.5300	1.0000	1.0000	1.0000	0.9593	0.8133	0.7280	0.6822	0.6547
8.5400	1.0000	1.0000	1.0000	0.9611	0.8154	0.7295	0.6833	0.6556
8.5500	1.0000	1.0000	1.0000	0.9628	0.8175	0.7311	0.6846	0.6566
8.5600	1.0000	1.0000	1.0000	0.9644	0.8197	0.7327	0.6859	0.6576
8.5700	1.0000	1.0000	1.0000	0.9661	0.8219	0.7342	0.6872	0.6586
8.5800	1.0000	1.0000	1.0000	0.9677	0.8238	0.7359	0.6884	0.6596
8.5900	1.0000	1.0000	1.0000	0.9694	0.8260	0.7376	0.6896	0.6607
8.6000	1.0000	1.0000	1.0000	0.9711	0.8283	0.7392	0.6907	0.6617
8.6100	1.0000	1.0000	1.0000	0.9727	0.8304	0.7408	0.6919	0.6628
8.6200	1.0000	1.0000	1.0000	0.9742	0.8324	0.7424	0.6931	0.6637
8.6300	1.0000	1.0000	1.0000	0.9757	0.8348	0.7440	0.6943	0.6648
8.6400	1.0000	1.0000	1.0000	0.9770	0.8369	0.7456	0.6956	0.6658
8.6500	1.0000	1.0000	1.0000	0.9784	0.8390	0.7471	0.6969	0.6669
8.6600	1.0000	1.0000	1.0000	0.9797	0.8412	0.7487	0.6982	0.6680
8.6700	1.0000	1.0000	1.0000	0.9810	0.8435	0.7504	0.6994	0.6690
8.6800	1.0000	1.0000	1.0000	0.9822	0.8455	0.7520	0.7006	0.6699
8.6900	1.0000	1.0000	1.0000	0.9834	0.8476	0.7537	0.7018	0.6709
8.7000	1.0000	1.0000	1.0000	0.9845	0.8497	0.7553	0.7030	0.6718
8.7100	1.0000	1.0000	1.0000	0.9857	0.8519	0.7570	0.7042	0.6729
8.7200	1.0000	1.0000	1.0000	0.9867	0.8541	0.7585	0.7054	0.6740
8.7300	1.0000	1.0000	1.0000	0.9876	0.8560	0.7602	0.7066	0.6751
8.7400	1.0000	1.0000	1.0000	0.9884	0.8580	0.7618	0.7077	0.6762
8.7500	1.0000	1.0000	1.0000	0.9893	0.8601	0.7632	0.7090	0.6773
8.7600	1.0000	1.0000	1.0000	0.9901	0.8622	0.7647	0.7103	0.6782
8.7700	1.0000	1.0000	1.0000	0.9908	0.8644	0.7663	0.7115	0.6792
8.7800	1.0000	1.0000	1.0000	0.9915	0.8666	0.7678	0.7129	0.6803
8.7900	1.0000	1.0000	1.0000	0.9921	0.8686	0.7695	0.7141	0.6813
8.8000	1.0000	1.0000	1.0000	0.9927	0.8707	0.7711	0.7154	0.6822
8.8100	1.0000	1.0000	1.0000	0.9933	0.8729	0.7727	0.7167	0.6832
8.8200	1.0000	1.0000	1.0000	0.9939	0.8751	0.7745	0.7179	0.6843
8.8300	1.0000	1.0000	1.0000	0.9945	0.8771	0.7761	0.7192	0.6853
8.8400	1.0000	1.0000	1.0000	0.9950	0.8791	0.7777	0.7204	0.6864
8.8500	1.0000	1.0000	1.0000	0.9955	0.8812	0.7794	0.7218	0.6875
8.8600	1.0000	1.0000	1.0000	0.9959	0.8833	0.7809	0.7230	0.6885
8.8700	1.0000	1.0000	1.0000	0.9963	0.8853	0.7827	0.7242	0.6895
8.8800	1.0000	1.0000	1.0000	0.9966	0.8874	0.7844	0.7255	0.6905
8.8900	1.0000	1.0000	1.0000	0.9970	0.8895	0.7862	0.7270	0.6916
8.9000	1.0000	1.0000	1.0000	0.9973	0.8917	0.7879	0.7283	0.6927
8.9100	1.0000	1.0000	1.0000	0.9976	0.8935	0.7896	0.7295	0.6937
8.9200	1.0000	1.0000	1.0000	0.9978	0.8956	0.7914	0.7308	0.6946
8.9300	1.0000	1.0000	1.0000	0.9980	0.8976	0.7931	0.7321	0.6957
8.9400	1.0000	1.0000	1.0000	0.9982	0.8998	0.7947	0.7333	0.6967
8.9500	1.0000	1.0000	1.0000	0.9984	0.9020	0.7963	0.7348	0.6977
8.9600	1.0000	1.0000	1.0000	0.9986	0.9042	0.7981	0.7361	0.6989
8.9700	1.0000	1.0000	1.0000	0.9987	0.9063	0.7999	0.7375	0.6999
8.9800	1.0000	1.0000	1.0000	0.9989	0.9081	0.8016	0.7390	0.7010
8.9900	1.0000	1.0000	1.0000	0.9989	0.9101	0.8032	0.7402	0.7020
9.0000	1.0000	1.0000	1.0000	0.9990	0.9123	0.8049	0.7416	0.7030
9.0100	1.0000	1.0000	1.0000	0.9991	0.9143	0.8066	0.7430	0.7041
9.0200	1.0000	1.0000	1.0000	0.9993	0.9162	0.8084	0.7443	0.7052
9.0300	1.0000	1.0000	1.0000	0.9993	0.9182	0.8101	0.7455	0.7062
9.0400	1.0000	1.0000	1.0000	0.9994	0.9201	0.8119	0.7469	0.7072
9.0500	1.0000	1.0000	1.0000	0.9995	0.9223	0.8135	0.7482	0.7083
9.0600	1.0000	1.0000	1.0000	0.9996	0.9242	0.8153	0.7496	0.7093
9.0700	1.0000	1.0000	1.0000	0.9996	0.9262	0.8170	0.7511	0.7104
9.0800	1.0000	1.0000	1.0000	0.9997	0.9283	0.8187	0.7525	0.7115
9.0900	1.0000	1.0000	1.0000	0.9997	0.9301	0.8204	0.7538	0.7127
9.1000	1.0000	1.0000	1.0000	0.9998	0.9319	0.8221	0.7551	0.7139
9.1100	1.0000	1.0000	1.0000	0.9998	0.9338	0.8239	0.7565	0.7150
9.1200	1.0000	1.0000	1.0000	0.9998	0.9356	0.8256	0.7579	0.7161
9.1300	1.0000	1.0000	1.0000	0.9999	0.9373	0.8273	0.7593	0.7172
9.1400	1.0000	1.0000	1.0000	0.9999	0.9392	0.8290	0.7606	0.7183
9.1500	1.0000	1.0000	1.0000	0.9999	0.9410	0.8309	0.7620	0.7194
9.1600	1.0000	1.0000	1.0000	0.9999	0.9428	0.8325	0.7633	0.7207
9.1700	1.0000	1.0000	1.0000	0.9999	0.9446	0.8343	0.7647	0.7218
9.1800	1.0000	1.0000	1.0000	0.9999	0.9465	0.8362	0.7662	0.7229
9.1900	1.0000	1.0000	1.0000	1.0000	0.9482	0.8378	0.7675	0.7240
9.2000	1.0000	1.0000	1.0000	1.0000	0.9499	0.8397	0.7691	0.7251
9.2100	1.0000	1.0000	1.0000	1.0000	0.9515	0.8413	0.7706	0.7263
9.2200	1.0000	1.0000	1.0000	1.0000	0.9533	0.8429	0.7721	0.7274
9.2300	1.0000	1.0000	1.0000	1.0000	0.9549	0.8446	0.7735	0.7285
9.2400	1.0000	1.0000	1.0000	1.0000	0.9567	0.8464	0.7748	0.7298
9.2500	1.0000	1.0000	1.0000	1.0000	0.9582	0.8482	0.7762	0.7310
9.2600	1.0000	1.0000	1.0000	1.0000	0.9598	0.8499	0.7776	0.7322
9.2700	1.0000	1.0000	1.0000	1.0000	0.9612	0.8517	0.7790	0.7333
9.2800	1.0000	1.0000	1.0000	1.0000	0.9628	0.8536	0.7804	0.7345
9.2900	1.0000	1.0000	1.0000	1.0000	0.9642	0.8554	0.7819	0.7357
9.3000	1.0000	1.0000	1.0000	1.0000	0.9657	0.8572	0.7832	0.7367
9.3100	1.0000	1.0000	1.0000	1.0000	0.9670	0.8589	0.7846	0.7379
9.3200	1.0000	1.0000	1.0000	1.0000	0.9684	0.8608	0.7860	0.7390
9.3300	1.0000	1.0000	1.0000	1.0000	0.9697	0.8626	0.7876	0.7401
9.3400	1.0000	1.0000	1.0000	1.0000	0.9709	0.8644	0.7890	0.7413
9.3500	1.0000	1.0000	1.0000	1.0000	0.9722	0.8663	0.7906	0.7426
9.3600	1.0000	1.0000	1.0000	1.0000	0.9733	0.8680	0.7922	0.7437
9.3700	1.0000	1.0000	1.0000	1.0000	0.9746	0.8697	0.7936	0.7449
9.3800	1.0000	1.0000	1.0000	1.0000	0.9758	0.8716	0.7950	0.7461
9.3900	1.0000	1.0000	1.0000	1.0000	0.9769	0.8735	0.7965	0.7473
9.4000	1.0000	1.0000	1.0000	1.0000	0.9780	0.8752	0.7979	0.7485
9.4100	1.0000	1.0000	1.0000	1.0000	0.9791	0.8770	0.7993	0.7497
9.4200	1.0000	1.0000	1.0000	1.0000	0.9801	0.8788	0.8006	0.7509
9.4300	1.0000	1.0000	1.0000	1.0000	0.9811	0.8804	0.8021	0.7520
9.4400	1.0000	1.0000	1.0000	1.0000	0.9820	0.8821	0.8036	0.7531
9.4500	1.0000	1.0000	1.0000	1.0000	0.9829	0.8839	0.8051	0.7544
9.4600	1.0000	1.0000	1.0000	1.0000	0.9839	0.8858	0.8067	0.7555
9.4700	1.0000	1.0000	1.0000	1.0000	0.9847	0.8875	0.8082	0.7567
9.4800	1.0000	1.0000	1.0000	1.0000	0.9857	0.8894	0.8098	0.7578
9.4900	1.0000	1.0000	1.0000	1.0000	0.9865	0.8911	0.8113	0.7591
9.5000	1.0000	1.0000	1.0000	1.0000	0.9874	0.8929	0.8129	0.7603
9.5100	1.0000	1.0000	1.0000	1.0000	0.9881	0.8949	0.8144	0.7616
9.5200	1.0000	1.0000	1.0000	1.0000	0.9889	0.8967	0.8158	0.7628
9.5300	1.0000	1.0000	1.0000	1.0000	0.9895	0.8984	0.8173	0.7640
9.5400	1.0000	1.0000	1.0000	1.0000	0.9902	0.9002	0.8189	0.7653
9.5500	1.0000	1.0000	1.0000	1.0000	0.9908	0.9019	0.8203	0.7665
9.5600	1.0000	1.0000	1.0000	1.0000	0.9914	0.9036	0.8219	0.7678
9.5700	1.0000	1.0000	1.0000	1.0000	0.9919	0.9053	0.8235	0.7691
9.5800	1.0000	1.0000	1.0000	1.0000	0.9925	0.9070	0.8249	0.7703
9.5900	1.0000	1.0000	1.0000	1.0000	0.9931	0.9088	0.8263	0.7717
9.6000	1.0000	1.0000	1.0000	1.0000	0.9937	0.9104	0.8279	0.7729
9.6100	1.0000	1.0000	1.0000	1.0000	0.9941	0.9121	0.8295	0.7742
9.6200	1.0000	1.0000	1.0000	1.0000	0.9945	0.9139	0.8310	0.7756
9.6300	1.0000	1.0000	1.0000	1.0000	0.9949	0.9156	0.8325	0.7769
9.6400	1.0000	1.0000	1.0000	1.0000	0.9952	0.9172	0.8340	0.7781
9.6500	1.0000	1.0000	1.0000	1.0000	0.9956	0.9188	0.8355	0.7793
9.6600	1.0000	1.0000	1.0000	1.0000	0.9960	0.9206	0.8371	0.7806
9.6700	1.0000	1.0000	1.0000	1.0000	0.9963	0.9224	0.8387	0.7818
9.6800	1.0000	1.0000	1.0000	1.0000	0.9966	0.9239	0.8401	0.7830
9.6900	1.0000	1.0000	1.0000	1.0000	0.9968	0.9254	0.8417	0.7841
9.7000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9270	0.8433	0.7853
9.7100	1.0000	1.0000	1.0000	1.0000	0.9974	0.9287	0.8448	0.7866
9.7200	1.0000	1.0000	1.0000	1.0000	0.9977	0.9301	0.8462	0.7880
9.7300	1.0000	1.0000	1.0000	1.0000	0.9979	0.9317	0.8478	0.7893
9.7400	1.0000	1.0000	1.0000	1.0000	0.9981	0.9334	0.8493	0.7905
9.7500	1.0000	1.0000	1.0000	1.0000	0.9983	0.9350	0.8509	0.7918
9.7600	1.0000	1.0000	1.0000	1.0000	0.9985	0.9364	0.8525	0.7930
9.7700	1.0000	1.0000	1.0000	1.0000	0.9987	0.9379	0.8540	0.7943
9.7800	1.0000	1.0000	1.0000	1.0000	0.9988	0.9394	0.8555	0.7957
9.7900	1.0000	1.0000	1.0000	1.0000	0.9989	0.9408	0.8569	0.7967
9.8000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9424	0.8585	0.7980
9.8100	1.0000	1.0000	1.0000	1.0000	0.9991	0.9438	0.8600	0.7993
9.8200	1.0000	1.0000	1.0000	1.0000	0.9992	0.9454	0.8616	0.8005
9.8300	1.0000	1.0000	1.0000	1.0000	0.9993	0.9469	0.8632	0.8019
9.8400	1.0000	1.0000	1.0000	1.0000	0.9994	0.9484	0.8646	0.8033
9.8500	1.0000	1.0000	1.0000	1.0000	0.9995	0.9498	0.8661	0.8046
9.8600	1.0000	1.0000	1.0000	1.0000	0.9996	0.9512	0.8675	0.8060
9.8700	1.0000	1.0000	1.0000	1.0000	0.9996	0.9526	0.8691	0.8072
9.8800	1.0000	1.0000	1.0000	1.0000	0.9997	0.9541	0.8706	0.8085
9.8900	1.0000	1.0000	1.0000	1.0000	0.9997	0.9553	0.8721	0.8097
9.9000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9568	0.8736	0.8110
9.9100	1.0000	1.0000	1.0000	1.0000	0.9998	0.9581	0.8750	0.8123
9.9200	1.0000	1.0000	1.0000	1.0000	0.9998	0.9593	0.8766	0.8135
9.9300	1.0000	1.0000	1.0000	1.0000	0.9998	0.9605	0.8781	0.8149
9.9400	1.0000	1.0000	1.0000	1.0000	0.9999	0.9617	0.8796	0.8162
9.9500	1.0000	1.0000	1.0000	1.0000	0.9999	0.9631	0.8811	0.8175
9.9600	1.0000	1.0000	1.0000	1.0000	0.9999	0.9643	0.8826	0.8188
9.9700	1.0000	1.0000	1.0000	1.0000	0.9999	0.9655	0.8841	0.8200
9.9800	1.0000	1.0000	1.0000	1.0000	0.9999	0.9668	0.8857	0.8214
9.9900	1.0000	1.0000	1.0000	1.0000	0.9999	0.9678	0.8873	0.8227
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9688	0.8888	0.8240
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9699	0.8903	0.8252
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9710	0.8918	0.8264
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9721	0.8933	0.8277
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9732	0.8949	0.8290
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9742	0.8964	0.8303
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9754	0.8979	0.8316
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9764	0.8994	0.8329
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9774	0.9009	0.8344
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9783	0.9023	0.8357
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9793	0.9038	0.8372
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9803	0.9052	0.8386
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9812	0.9067	0.8399
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9820	0.9082	0.8412
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9828	0.9097	0.8425
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9838	0.9113	0.8438
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9845	0.9127	0.8452
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9852	0.9140	0.8464
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9860	0.9155	0.8477
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9867	0.9171	0.8490
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9874	0.9184	0.8503
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9880	0.9198	0.8515
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9887	0.9212	0.8528
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9893	0.9225	0.8541
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9899	0.9240	0.8555
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9905	0.9254	0.8568
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910	0.9268	0.8583
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9915	0.9281	0.8595
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9920	0.9294	0.8608
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9925	0.9308	0.8621
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.9322	0.8636
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934	0.9335	0.8648
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9938	0.9348	0.8662
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.9361	0.8675
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9946	0.9375	0.8689
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950	0.9388	0.8703
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9953	0.9402	0.8716
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9957	0.9416	0.8730
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960	0.9430	0.8743
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963	0.9442	0.8756
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9965	0.9453	0.8769
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968	0.9466	0.8782
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9478	0.8794
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973	0.9491	0.8807
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.9503	0.8820
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977	0.9515	0.8834
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9526	0.8847
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981	0.9538	0.8860
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9550	0.8873
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.9564	0.8887
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9576	0.8900
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9588	0.8914
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9597	0.8926
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9608	0.8939
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9619	0.8951
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9631	0.8963
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9642	0.8975
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9652	0.8988
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9662	0.9002
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9672	0.9015
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9681	0.9028
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9692	0.9041
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9702	0.9055
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9712	0.9066
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9722	0.9080
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9731	0.9093
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9740	0.9104
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9749	0.9116
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9757	0.9130
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9765	0.9141
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9774	0.9156
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9783	0.9167
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9791	0.9181
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9798	0.9192
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9806	0.9206
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9814	0.9218
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9820	0.9230
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9827	0.9243
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9834	0.9256
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9841	0.9268
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9847	0.9280
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9852	0.9292
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9859	0.9303
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9865	0.9315
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9872	0.9327
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9878	0.9339
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9884	0.9353
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9889	0.9364
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9894	0.9377
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9900	0.9388
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9906	0.9401
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910	0.9412
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9915	0.9423
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9920	0.9434
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9924	0.9445
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9928	0.9457
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9932	0.9469
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9935	0.9479
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9940	0.9490
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944	0.9501
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.9513
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950	0.9525
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952	0.9534
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9956	0.9544
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9959	0.9556
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961	0.9566
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963	0.9576
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9965	0.9586
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9967	0.9595
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.9603
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9613
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973	0.9623
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.9632
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977	0.9642
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.9652
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9980	0.9661
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9670
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9678
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.9687
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986	0.9697
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9705
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9713
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9721
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9729
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9736
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9744
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9753
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9761
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9769
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9776
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9783
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9790
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9797
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9803
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9810
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9818
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9824
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9830
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9836
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9843
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9848
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9853
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9860
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9864
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9869
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9874
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9879
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9884
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9888
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9893
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9897
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9902
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9906
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9910
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9914
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9918
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9922
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9926
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9932
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9936
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9939
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9945
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9948
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9950
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9953
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9955
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9965
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9974
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9981
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9986
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.1981	3.8640	0.9279	1.8512	8.1912	6.7405	10.8926	9.4109	47.0763
2.0000	4.7734	3.6759	6.3400	8.6488	0.0049	6.7578	6.8183	7.0358	44.0549
3.0000	3.5253	5.1173	0.0040	7.7601	8.5450	1.2322	0.0057	9.0710	35.2606
4.0000	0.0027	5.8881	6.6528	8.4827	0.0686	8.6277	5.8697	8.3232	43.9154
5.0000	4.9249	0.0034	6.9832	7.1697	7.9154	0.0053	6.4242	7.6917	41.1178
6.0000	5.2155	6.6978	7.6059	0.0045	0.0049	4.5912	0.0057	9.2751	33.4005
7.0000	4.2338	5.5695	3.3601	8.5847	7.2284	9.8136	0.0057	8.2557	47.0516
8.0000	0.0027	5.9650	6.7541	7.7711	5.0532	0.0053	10.6011	8.2184	44.3710
9.0000	4.2517	4.0785	5.7633	8.2998	5.2026	8.1194	9.2065	4.4378	49.3597
10.0000	5.3089	0.1807	6.1858	6.2330	9.0710	8.2735	9.8318	3.7280	48.8128
11.0000	4.6740	6.5969	7.7632	8.3099	6.9870	0.0053	8.7012	9.8283	52.8658
12.0000	5.0410	0.0034	2.9283	5.0804	0.0048	7.4007	0.0056	0.0060	20.4702
13.0000	4.6530	0.0034	3.5583	0.0044	1.0254	2.2967	0.0056	0.0060	11.5530
14.0000	1.0530	0.0034	3.6017	0.0045	4.9695	0.0054	9.3108	7.0444	25.9926
15.0000	0.0027	4.5082	0.0040	7.8509	0.5585	4.1122	6.4831	8.3779	31.8976
16.0000	4.9675	1.9861	2.8027	8.5360	7.4436	9.2063	9.4530	9.9477	54.3430
17.0000	5.0279	6.1806	5.6630	0.0045	4.3980	6.9775	9.7619	0.0061	38.0196
18.0000	1.5611	0.0034	5.1509	7.9136	7.5219	7.5318	0.0057	11.0091	40.6976
19.0000	5.0611	6.2304	4.2990	6.2773	0.0049	0.0054	3.2958	7.2003	32.3741
20.0000	5.3276	5.2879	0.0040	0.0045	5.4838	1.7220	7.0506	7.0843	31.9648
21.0000	5.4230	5.5351	6.6111	5.1147	4.9986	8.5032	0.0057	0.0061	36.1976
22.0000	5.3657	6.7427	6.8101	1.9209	7.4310	10.0075	9.8231	11.1457	59.2468
23.0000	5.1927	0.0034	2.6186	6.0128	8.2231	9.6792	5.3483	2.4254	39.5034
24.0000	5.3249	3.7156	4.8355	1.1165	0.0049	3.4762	10.1202	8.4317	37.0256
25.0000	5.4253	3.8217	0.0040	7.7410	7.1549	0.0054	2.1397	10.9243	37.2164
26.0000	2.8409	0.6777	0.0040	7.3970	8.0854	5.8952	8.4277	10.6387	43.9666
27.0000	5.4724	5.3718	7.4606	5.1431	3.9256	9.3729	1.8341	8.0401	46.6205
28.0000	4.6978	0.0034	7.4616	4.8664	4.2739	6.8826	0.0057	10.7496	38.9411
29.0000	4.5144	6.8107	0.0040	6.0800	0.8147	9.5689	2.3456	8.7211	38.8593
30.0000	4.5117	3.8794	6.1737	0.0045	7.3877	4.3143	0.8607	3.7749	30.9068
31.0000	3.8339	6.8231	7.3545	0.0045	8.7083	5.2969	8.6154	11.1351	51.7718
32.0000	0.2898	6.6434	0.0183	6.3235	6.6237	3.4309	9.9636	0.0061	33.2993
33.0000	5.3317	4.5044	5.2924	7.5397	0.0049	4.3321	10.2399	10.5508	47.7960
34.0000	5.3149	6.9380	7.5276	8.2302	0.0049	9.1060	0.0057	8.1044	45.2318
35.0000	0.0027	2.2398	0.0040	4.8942	2.4254	9.4154	9.6310	6.5582	35.1707
36.0000	5.2792	5.5796	6.4045	7.7227	6.4950	9.6190	7.4851	2.5586	51.1438
37.0000	2.8467	6.4084	6.3261	7.1645	0.8723	7.5057	1.4883	0.0061	32.6181
38.0000	5.2339	0.0034	7.7928	8.1623	7.1631	8.8340	0.0057	11.2627	48.4580
39.0000	2.7335	6.2599	0.0040	6.8601	8.1941	6.5824	8.1430	8.8466	47.6236
40.0000	4.7163	6.4218	7.3482	6.4196	8.6200	4.2256	0.0057	8.6429	46.4000
41.0000	5.0027	6.0345	3.1639	4.8444	0.0049	6.6827	7.0355	4.2135	36.9821
42.0000	5.3477	0.0034	0.0040	6.4940	4.2791	6.2823	10.9352	10.3016	43.6474
43.0000	0.0027	1.5362	2.9116	0.0044	8.0232	7.0109	0.0057	3.1676	22.6622
44.0000	4.2013	0.3844	6.6079	8.7606	0.2059	3.5322	0.0057	7.3716	31.0696
45.0000	4.9725	6.6351	0.0040	3.7015	0.0049	8.2615	0.0057	0.8828	24.4680
46.0000	4.5309	6.0906	7.4774	4.4063	5.7522	2.2384	10.3677	6.7676	47.6311
47.0000	4.5501	6.4575	6.1183	0.0045	9.8108	7.3095	0.0057	1.5148	35.7712
48.0000	5.1867	5.5525	4.7438	6.6284	7.4893	10.1671	0.0057	6.9918	46.7654
49.0000	4.0004	6.2648	7.6021	6.9097	3.6342	9.7791	0.0057	0.4244	38.6205
50.0000	5.3336	6.4789	7.2112	3.7756	9.3725	0.0054	0.0057	0.0061	32.1889
51.0000	3.9599	6.0230	7.3224	8.5791	9.1257	4.9886	0.0057	0.0061	40.0107
52.0000	5.1598	0.0035	0.0040	7.9736	0.0049	7.7260	0.0057	8.4850	29.3626
53.0000	3.6768	6.8353	6.5025	7.4419	9.3351	0.0054	0.0057	0.0061	33.8089
54.0000	4.0688	6.0457	7.4081	7.5989	6.6288	7.1943	0.0058	9.7966	48.7471
55.0000	5.0396	4.3837	7.4072	8.6147	8.4341	0.0054	7.1203	6.5311	47.5361
56.0000	0.0027	4.0722	6.7102	1.4799	6.3016	7.5677	5.7715	0.0061	31.9120
57.0000	5.4799	6.1303	7.8610	0.0045	5.8181	0.0054	0.0057	3.2849	28.5898
58.0000	0.2762	0.6044	7.0507	9.0128	0.0050	0.0054	5.0570	9.0818	31.0933
59.0000	0.0028	6.4452	6.3125	7.6518	0.0050	0.0054	7.9873	0.0062	28.4161
60.0000	4.5125	6.6914	7.2039	0.0046	7.3276	9.7946	0.0058	4.9803	40.5207
61.0000	5.1317	5.4358	6.6235	0.0046	0.0050	0.0055	0.0058	10.9883	28.2001
62.0000	4.3127	5.5554	2.3228	7.5738	4.6245	6.1711	6.0698	10.9351	47.5652
63.0000	5.3942	4.8701	6.8748	6.8022	7.2046	9.9592	9.8626	0.0062	50.9739
64.0000	4.1891	4.6821	0.0041	8.3014	2.8274	3.1089	0.0058	11.0982	34.2168
65.0000	5.5411	4.2347	3.4887	4.7088	6.7441	0.0055	11.1680	5.9549	41.8457
66.0000	4.8934	6.1614	0.0041	5.9967	8.1093	10.6063	0.0058	8.6225	44.3995
67.0000	4.5670	5.5742	0.0041	7.6113	4.1176	5.1725	8.4167	0.0062	35.4696
68.0000	5.2168	6.8264	6.8157	4.1001	0.0050	10.1523	10.2198	0.0062	43.3422
69.0000	4.8775	0.0035	4.1570	6.3108	9.5509	8.9491	0.0058	4.6291	38.4837
70.0000	5.1150	0.0035	6.3308	8.1524	1.8810	2.1458	7.4666	12.0157	43.1108
71.0000	5.1925	5.4001	2.8609	5.1313	8.7761	0.0054	2.5199	11.0772	40.9633
72.0000	5.0086	0.0035	6.0511	8.3683	9.4765	1.5782	9.9623	0.0062	40.4546
73.0000	3.1663	6.6408	7.3347	5.5933	4.2530	6.7009	0.0058	10.9010	44.5957
74.0000	3.7712	6.0039	7.5841	4.8227	4.9771	6.2459	6.8962	5.8579	46.1590
75.0000	1.5406	5.1718	4.7616	1.8257	8.4303	8.4898	0.0058	0.0061	30.2317
76.0000	5.0715	6.6592	4.7101	2.7371	0.0050	6.2813	4.2816	10.2937	40.0395
77.0000	5.2684	6.4588	0.0041	0.0045	5.3590	9.9106	9.3440	0.0062	36.3555
78.0000	0.0028	5.3143	7.5142	7.7181	9.3717	8.5238	9.9625	6.0643	54.4718
79.0000	5.3501	5.6190	7.1688	8.0562	9.1243	7.5209	6.3042	0.0061	49.1497
80.0000	5.5185	6.6250	2.1409	7.0661	5.4376	9.1722	0.0057	6.4544	42.4205
81.0000	5.1874	6.9068	0.1812	5.2889	5.7842	7.9429	8.4637	6.5331	46.2884
82.0000	4.9044	6.3614	6.8883	0.0045	9.1413	8.8343	0.0057	2.8890	39.0290
83.0000	5.2527	2.2686	6.9760	6.7818	8.6172	9.4089	8.4695	9.2627	57.0373
84.0000	4.3199	5.5750	5.8574	5.0697	0.0049	0.2382	0.0057	0.0061	21.0769
85.0000	4.9711	3.4904	6.9988	6.3506	4.5312	10.0228	7.5261	4.7462	48.6371
86.0000	0.9122	0.0035	4.3416	0.0045	6.1916	7.8946	0.0057	9.1993	28.5530
87.0000	5.1949	5.4476	7.7704	7.4232	0.0050	9.4433	0.1797	10.7474	46.2114
88.0000	4.1677	5.7726	7.5062	7.3579	8.0769	7.9402	10.1888	2.2500	53.2603
89.0000	5.1177	0.8110	7.6798	8.2737	0.0049	0.0054	10.9527	10.5600	43.4052
90.0000	0.0027	0.0034	6.9661	8.7787	8.3870	9.2393	3.4146	9.9746	46.7665
91.0000	4.9585	6.7453	5.8858	7.1173	4.3526	3.0373	6.4909	3.5642	42.1518
92.0000	5.2015	3.5020	7.2252	0.9088	7.8936	10.1173	0.0057	11.0032	45.8573
93.0000	5.1153	5.7533	7.2482	0.0045	5.4664	8.3477	0.0057	10.4460	42.3870
94.0000	5.3596	3.6649	7.5181	7.9325	8.7292	3.0706	1.5381	0.0060	37.8189
95.0000	1.4263	6.6693	7.5031	8.4074	3.1952	8.2719	10.3309	10.1732	55.9770
96.0000	5.2543	6.1762	6.5882	4.3577	7.4767	6.5433	6.1563	4.1517	46.7045
97.0000	4.1763	6.3685	1.0715	7.3954	9.4612	7.5566	2.9326	2.7384	41.7005
98.0000	5.0723	5.7547	0.0040	5.0855	0.0049	7.6985	0.0056	10.6505	34.2760
99.0000	4.5125	4.4127	5.9119	6.9087	7.5658	9.1965	10.5222	0.0060	49.0363
100.0000	4.7190	6.6188	2.3333	7.4546	8.8619	4.4458	7.4705	6.8308	48.7348


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0883	0.1334	0.1707	0.1978	0.2214	0.2445	0.2620	0.2794
0.0200	0.0891	0.1347	0.1723	0.1995	0.2233	0.2465	0.2641	0.2820
0.0300	0.0899	0.1361	0.1738	0.2013	0.2253	0.2486	0.2662	0.2844
0.0400	0.0908	0.1374	0.1754	0.2031	0.2272	0.2507	0.2687	0.2868
0.0500	0.0917	0.1387	0.1769	0.2048	0.2294	0.2529	0.2710	0.2892
0.0600	0.0926	0.1399	0.1786	0.2066	0.2314	0.2551	0.2735	0.2915
0.0700	0.0933	0.1412	0.1802	0.2084	0.2334	0.2573	0.2759	0.2941
0.0800	0.0942	0.1426	0.1817	0.2102	0.2354	0.2594	0.2784	0.2966
0.0900	0.0952	0.1439	0.1834	0.2120	0.2374	0.2618	0.2808	0.2991
0.1000	0.0961	0.1452	0.1850	0.2139	0.2394	0.2641	0.2831	0.3017
0.1100	0.0970	0.1465	0.1865	0.2158	0.2415	0.2664	0.2856	0.3042
0.1200	0.0979	0.1479	0.1881	0.2177	0.2436	0.2686	0.2880	0.3067
0.1300	0.0988	0.1492	0.1896	0.2197	0.2457	0.2709	0.2902	0.3094
0.1400	0.0998	0.1506	0.1913	0.2216	0.2478	0.2733	0.2926	0.3119
0.1500	0.1008	0.1520	0.1931	0.2235	0.2498	0.2756	0.2953	0.3145
0.1600	0.1018	0.1535	0.1947	0.2253	0.2521	0.2778	0.2978	0.3170
0.1700	0.1028	0.1549	0.1966	0.2272	0.2543	0.2801	0.3002	0.3198
0.1800	0.1037	0.1566	0.1986	0.2291	0.2566	0.2825	0.3027	0.3223
0.1900	0.1047	0.1580	0.2003	0.2311	0.2588	0.2850	0.3053	0.3250
0.2000	0.1057	0.1593	0.2020	0.2330	0.2612	0.2875	0.3079	0.3276
0.2100	0.1067	0.1609	0.2038	0.2352	0.2634	0.2899	0.3104	0.3304
0.2200	0.1077	0.1625	0.2057	0.2374	0.2657	0.2922	0.3129	0.3330
0.2300	0.1086	0.1641	0.2075	0.2394	0.2679	0.2947	0.3154	0.3357
0.2400	0.1095	0.1656	0.2093	0.2416	0.2700	0.2970	0.3181	0.3383
0.2500	0.1105	0.1672	0.2111	0.2437	0.2725	0.2993	0.3207	0.3410
0.2600	0.1115	0.1687	0.2130	0.2459	0.2746	0.3017	0.3233	0.3436
0.2700	0.1124	0.1703	0.2149	0.2483	0.2770	0.3042	0.3258	0.3464
0.2800	0.1133	0.1717	0.2169	0.2503	0.2796	0.3066	0.3286	0.3492
0.2900	0.1143	0.1732	0.2187	0.2526	0.2820	0.3091	0.3312	0.3519
0.3000	0.1154	0.1748	0.2207	0.2547	0.2845	0.3118	0.3339	0.3548
0.3100	0.1165	0.1763	0.2228	0.2566	0.2869	0.3141	0.3365	0.3576
0.3200	0.1176	0.1779	0.2247	0.2587	0.2891	0.3168	0.3392	0.3605
0.3300	0.1187	0.1794	0.2267	0.2609	0.2916	0.3195	0.3418	0.3635
0.3400	0.1199	0.1810	0.2286	0.2632	0.2942	0.3221	0.3446	0.3664
0.3500	0.1209	0.1827	0.2306	0.2655	0.2964	0.3249	0.3476	0.3694
0.3600	0.1219	0.1843	0.2325	0.2677	0.2988	0.3277	0.3504	0.3725
0.3700	0.1231	0.1861	0.2346	0.2700	0.3013	0.3302	0.3534	0.3757
0.3800	0.1242	0.1878	0.2366	0.2723	0.3040	0.3329	0.3564	0.3788
0.3900	0.1254	0.1894	0.2387	0.2746	0.3065	0.3359	0.3592	0.3817
0.4000	0.1267	0.1910	0.2408	0.2768	0.3089	0.3386	0.3620	0.3847
0.4100	0.1278	0.1927	0.2430	0.2791	0.3116	0.3414	0.3649	0.3876
0.4200	0.1290	0.1945	0.2451	0.2814	0.3143	0.3442	0.3679	0.3906
0.4300	0.1301	0.1961	0.2472	0.2838	0.3169	0.3469	0.3706	0.3937
0.4400	0.1313	0.1981	0.2493	0.2861	0.3195	0.3497	0.3734	0.3967
0.4500	0.1325	0.2000	0.2515	0.2886	0.3221	0.3525	0.3764	0.3995
0.4600	0.1338	0.2018	0.2537	0.2912	0.3248	0.3550	0.3794	0.4025
0.4700	0.1351	0.2037	0.2558	0.2936	0.3277	0.3579	0.3824	0.4054
0.4800	0.1364	0.2055	0.2581	0.2961	0.3304	0.3606	0.3856	0.4085
0.4900	0.1378	0.2073	0.2603	0.2986	0.3332	0.3636	0.3885	0.4114
0.5000	0.1392	0.2092	0.2625	0.3011	0.3360	0.3666	0.3914	0.4146
0.5100	0.1404	0.2110	0.2648	0.3038	0.3388	0.3693	0.3943	0.4176
0.5200	0.1418	0.2130	0.2670	0.3065	0.3416	0.3721	0.3975	0.4207
0.5300	0.1429	0.2149	0.2693	0.3090	0.3444	0.3750	0.4007	0.4239
0.5400	0.1443	0.2167	0.2715	0.3115	0.3471	0.3778	0.4039	0.4272
0.5500	0.1456	0.2188	0.2738	0.3141	0.3498	0.3805	0.4071	0.4304
0.5600	0.1470	0.2207	0.2763	0.3168	0.3526	0.3836	0.4102	0.4337
0.5700	0.1483	0.2228	0.2787	0.3192	0.3556	0.3867	0.4133	0.4370
0.5800	0.1497	0.2248	0.2810	0.3217	0.3584	0.3896	0.4165	0.4403
0.5900	0.1510	0.2269	0.2832	0.3244	0.3613	0.3926	0.4198	0.4435
0.6000	0.1524	0.2290	0.2857	0.3271	0.3641	0.3958	0.4227	0.4466
0.6100	0.1538	0.2311	0.2880	0.3299	0.3668	0.3989	0.4259	0.4500
0.6200	0.1550	0.2332	0.2904	0.3325	0.3697	0.4019	0.4292	0.4533
0.6300	0.1564	0.2353	0.2928	0.3352	0.3724	0.4050	0.4323	0.4567
0.6400	0.1578	0.2373	0.2951	0.3379	0.3754	0.4081	0.4357	0.4599
0.6500	0.1593	0.2393	0.2976	0.3407	0.3784	0.4111	0.4390	0.4630
0.6600	0.1608	0.2413	0.3000	0.3434	0.3814	0.4144	0.4422	0.4665
0.6700	0.1623	0.2436	0.3021	0.3462	0.3844	0.4175	0.4455	0.4699
0.6800	0.1641	0.2458	0.3045	0.3491	0.3875	0.4207	0.4488	0.4733
0.6900	0.1657	0.2480	0.3072	0.3520	0.3904	0.4238	0.4522	0.4767
0.7000	0.1673	0.2502	0.3097	0.3549	0.3935	0.4272	0.4554	0.4801
0.7100	0.1688	0.2523	0.3122	0.3579	0.3967	0.4305	0.4588	0.4833
0.7200	0.1701	0.2545	0.3149	0.3607	0.3997	0.4337	0.4621	0.4867
0.7300	0.1717	0.2568	0.3176	0.3636	0.4027	0.4368	0.4656	0.4900
0.7400	0.1733	0.2589	0.3203	0.3664	0.4057	0.4401	0.4690	0.4933
0.7500	0.1748	0.2610	0.3229	0.3695	0.4087	0.4431	0.4723	0.4967
0.7600	0.1764	0.2631	0.3255	0.3724	0.4120	0.4463	0.4757	0.5000
0.7700	0.1781	0.2654	0.3280	0.3753	0.4150	0.4496	0.4790	0.5033
0.7800	0.1798	0.2676	0.3308	0.3784	0.4181	0.4528	0.4825	0.5070
0.7900	0.1814	0.2699	0.3335	0.3814	0.4211	0.4560	0.4860	0.5106
0.8000	0.1830	0.2724	0.3363	0.3845	0.4242	0.4594	0.4893	0.5143
0.8100	0.1846	0.2747	0.3391	0.3874	0.4275	0.4626	0.4928	0.5179
0.8200	0.1863	0.2771	0.3419	0.3904	0.4306	0.4659	0.4964	0.5213
0.8300	0.1879	0.2796	0.3448	0.3934	0.4337	0.4693	0.4997	0.5247
0.8400	0.1898	0.2820	0.3477	0.3963	0.4369	0.4727	0.5031	0.5286
0.8500	0.1915	0.2844	0.3505	0.3993	0.4404	0.4761	0.5064	0.5319
0.8600	0.1934	0.2867	0.3533	0.4022	0.4435	0.4795	0.5098	0.5356
0.8700	0.1951	0.2891	0.3560	0.4053	0.4466	0.4828	0.5134	0.5392
0.8800	0.1969	0.2915	0.3590	0.4087	0.4501	0.4864	0.5169	0.5426
0.8900	0.1987	0.2938	0.3620	0.4119	0.4534	0.4898	0.5203	0.5463
0.9000	0.2005	0.2963	0.3647	0.4152	0.4568	0.4933	0.5239	0.5498
0.9100	0.2023	0.2988	0.3677	0.4184	0.4600	0.4967	0.5272	0.5534
0.9200	0.2040	0.3013	0.3706	0.4214	0.4634	0.5003	0.5307	0.5569
0.9300	0.2059	0.3037	0.3735	0.4247	0.4669	0.5037	0.5342	0.5605
0.9400	0.2076	0.3062	0.3763	0.4279	0.4704	0.5070	0.5377	0.5643
0.9500	0.2095	0.3088	0.3794	0.4309	0.4739	0.5105	0.5411	0.5680
0.9600	0.2114	0.3113	0.3824	0.4342	0.4773	0.5143	0.5448	0.5716
0.9700	0.2131	0.3139	0.3855	0.4373	0.4807	0.5177	0.5486	0.5753
0.9800	0.2151	0.3164	0.3885	0.4404	0.4843	0.5211	0.5521	0.5789
0.9900	0.2169	0.3190	0.3915	0.4436	0.4877	0.5246	0.5556	0.5827
1.0000	0.2190	0.3217	0.3945	0.4467	0.4911	0.5281	0.5591	0.5865
1.0100	0.2209	0.3244	0.3975	0.4500	0.4944	0.5313	0.5626	0.5902
1.0200	0.2228	0.3270	0.4005	0.4534	0.4977	0.5349	0.5663	0.5940
1.0300	0.2247	0.3297	0.4036	0.4567	0.5013	0.5384	0.5701	0.5979
1.0400	0.2268	0.3324	0.4068	0.4599	0.5048	0.5419	0.5737	0.6016
1.0500	0.2287	0.3352	0.4097	0.4632	0.5084	0.5454	0.5774	0.6054
1.0600	0.2305	0.3378	0.4129	0.4663	0.5119	0.5492	0.5813	0.6091
1.0700	0.2325	0.3406	0.4159	0.4696	0.5154	0.5530	0.5851	0.6130
1.0800	0.2346	0.3434	0.4191	0.4730	0.5189	0.5566	0.5886	0.6166
1.0900	0.2366	0.3462	0.4223	0.4764	0.5226	0.5602	0.5923	0.6204
1.1000	0.2387	0.3490	0.4254	0.4798	0.5260	0.5641	0.5958	0.6242
1.1100	0.2407	0.3518	0.4286	0.4834	0.5295	0.5676	0.5994	0.6280
1.1200	0.2429	0.3546	0.4318	0.4870	0.5332	0.5712	0.6033	0.6316
1.1300	0.2452	0.3575	0.4350	0.4904	0.5370	0.5749	0.6068	0.6354
1.1400	0.2473	0.3603	0.4382	0.4939	0.5406	0.5784	0.6103	0.6391
1.1500	0.2494	0.3632	0.4412	0.4975	0.5442	0.5820	0.6138	0.6428
1.1600	0.2515	0.3663	0.4444	0.5011	0.5478	0.5858	0.6176	0.6467
1.1700	0.2535	0.3692	0.4477	0.5046	0.5515	0.5894	0.6213	0.6504
1.1800	0.2557	0.3720	0.4509	0.5081	0.5550	0.5933	0.6252	0.6541
1.1900	0.2579	0.3748	0.4541	0.5116	0.5585	0.5970	0.6290	0.6579
1.2000	0.2602	0.3777	0.4574	0.5150	0.5618	0.6006	0.6329	0.6615
1.2100	0.2624	0.3806	0.4606	0.5186	0.5657	0.6042	0.6366	0.6654
1.2200	0.2648	0.3837	0.4641	0.5222	0.5692	0.6079	0.6403	0.6692
1.2300	0.2670	0.3869	0.4674	0.5256	0.5727	0.6115	0.6439	0.6729
1.2400	0.2692	0.3898	0.4707	0.5291	0.5765	0.6151	0.6476	0.6766
1.2500	0.2715	0.3928	0.4741	0.5327	0.5803	0.6187	0.6512	0.6801
1.2600	0.2738	0.3959	0.4776	0.5363	0.5840	0.6225	0.6548	0.6837
1.2700	0.2761	0.3990	0.4810	0.5400	0.5876	0.6262	0.6586	0.6873
1.2800	0.2783	0.4022	0.4842	0.5434	0.5912	0.6299	0.6625	0.6909
1.2900	0.2810	0.4053	0.4876	0.5468	0.5948	0.6336	0.6662	0.6945
1.3000	0.2833	0.4084	0.4910	0.5503	0.5985	0.6371	0.6700	0.6978
1.3100	0.2856	0.4114	0.4944	0.5540	0.6021	0.6406	0.6735	0.7013
1.3200	0.2880	0.4144	0.4978	0.5576	0.6057	0.6443	0.6772	0.7049
1.3300	0.2905	0.4174	0.5014	0.5610	0.6095	0.6479	0.6808	0.7084
1.3400	0.2929	0.4204	0.5047	0.5648	0.6130	0.6517	0.6845	0.7121
1.3500	0.2955	0.4234	0.5081	0.5683	0.6167	0.6554	0.6881	0.7156
1.3600	0.2980	0.4265	0.5119	0.5719	0.6207	0.6592	0.6916	0.7190
1.3700	0.3004	0.4296	0.5153	0.5754	0.6243	0.6629	0.6952	0.7226
1.3800	0.3028	0.4327	0.5188	0.5791	0.6278	0.6664	0.6984	0.7261
1.3900	0.3053	0.4358	0.5224	0.5828	0.6314	0.6701	0.7020	0.7295
1.4000	0.3078	0.4389	0.5260	0.5865	0.6351	0.6738	0.7055	0.7331
1.4100	0.3104	0.4421	0.5296	0.5899	0.6387	0.6775	0.7091	0.7367
1.4200	0.3130	0.4455	0.5332	0.5936	0.6425	0.6811	0.7126	0.7401
1.4300	0.3156	0.4489	0.5366	0.5973	0.6463	0.6849	0.7160	0.7435
1.4400	0.3180	0.4520	0.5402	0.6011	0.6499	0.6887	0.7197	0.7469
1.4500	0.3207	0.4555	0.5438	0.6047	0.6537	0.6923	0.7233	0.7502
1.4600	0.3232	0.4589	0.5473	0.6082	0.6574	0.6961	0.7267	0.7538
1.4700	0.3259	0.4623	0.5511	0.6120	0.6611	0.6997	0.7304	0.7572
1.4800	0.3285	0.4658	0.5546	0.6156	0.6649	0.7031	0.7339	0.7607
1.4900	0.3312	0.4692	0.5583	0.6195	0.6684	0.7067	0.7376	0.7642
1.5000	0.3340	0.4723	0.5621	0.6230	0.6722	0.7101	0.7411	0.7677
1.5100	0.3368	0.4758	0.5656	0.6268	0.6758	0.7139	0.7444	0.7712
1.5200	0.3394	0.4793	0.5694	0.6306	0.6793	0.7174	0.7478	0.7747
1.5300	0.3423	0.4828	0.5730	0.6341	0.6830	0.7210	0.7513	0.7781
1.5400	0.3452	0.4861	0.5765	0.6379	0.6866	0.7247	0.7549	0.7813
1.5500	0.3477	0.4894	0.5802	0.6414	0.6902	0.7283	0.7583	0.7847
1.5600	0.3504	0.4928	0.5836	0.6452	0.6938	0.7318	0.7617	0.7880
1.5700	0.3533	0.4964	0.5874	0.6490	0.6975	0.7355	0.7650	0.7913
1.5800	0.3561	0.4998	0.5911	0.6526	0.7010	0.7390	0.7684	0.7945
1.5900	0.3590	0.5033	0.5949	0.6565	0.7047	0.7424	0.7717	0.7976
1.6000	0.3618	0.5069	0.5986	0.6603	0.7081	0.7460	0.7752	0.8007
1.6100	0.3647	0.5105	0.6021	0.6641	0.7116	0.7492	0.7784	0.8040
1.6200	0.3676	0.5143	0.6058	0.6677	0.7152	0.7526	0.7816	0.8074
1.6300	0.3706	0.5178	0.6095	0.6716	0.7189	0.7561	0.7850	0.8105
1.6400	0.3736	0.5213	0.6133	0.6754	0.7226	0.7597	0.7883	0.8135
1.6500	0.3764	0.5250	0.6167	0.6790	0.7260	0.7631	0.7914	0.8167
1.6600	0.3793	0.5284	0.6205	0.6828	0.7292	0.7662	0.7949	0.8196
1.6700	0.3824	0.5324	0.6241	0.6863	0.7329	0.7696	0.7982	0.8227
1.6800	0.3854	0.5361	0.6277	0.6900	0.7363	0.7728	0.8016	0.8259
1.6900	0.3884	0.5396	0.6312	0.6935	0.7398	0.7763	0.8048	0.8289
1.7000	0.3914	0.5432	0.6351	0.6973	0.7435	0.7796	0.8079	0.8319
1.7100	0.3943	0.5467	0.6386	0.7010	0.7468	0.7828	0.8110	0.8348
1.7200	0.3973	0.5504	0.6423	0.7047	0.7504	0.7861	0.8143	0.8378
1.7300	0.4004	0.5540	0.6461	0.7083	0.7538	0.7896	0.8173	0.8408
1.7400	0.4035	0.5577	0.6498	0.7120	0.7575	0.7928	0.8202	0.8437
1.7500	0.4065	0.5614	0.6534	0.7157	0.7610	0.7961	0.8234	0.8466
1.7600	0.4096	0.5651	0.6571	0.7194	0.7643	0.7992	0.8266	0.8494
1.7700	0.4129	0.5688	0.6605	0.7230	0.7676	0.8025	0.8297	0.8522
1.7800	0.4159	0.5722	0.6642	0.7265	0.7710	0.8057	0.8330	0.8548
1.7900	0.4190	0.5760	0.6678	0.7300	0.7745	0.8088	0.8358	0.8573
1.8000	0.4220	0.5793	0.6715	0.7335	0.7777	0.8120	0.8386	0.8602
1.8100	0.4252	0.5831	0.6752	0.7370	0.7809	0.8152	0.8416	0.8630
1.8200	0.4286	0.5866	0.6790	0.7404	0.7842	0.8182	0.8445	0.8656
1.8300	0.4319	0.5903	0.6826	0.7440	0.7875	0.8215	0.8472	0.8683
1.8400	0.4349	0.5941	0.6862	0.7476	0.7908	0.8244	0.8501	0.8708
1.8500	0.4383	0.5978	0.6899	0.7510	0.7943	0.8274	0.8528	0.8735
1.8600	0.4416	0.6012	0.6934	0.7545	0.7975	0.8303	0.8556	0.8762
1.8700	0.4449	0.6051	0.6970	0.7581	0.8008	0.8332	0.8585	0.8787
1.8800	0.4481	0.6088	0.7005	0.7615	0.8040	0.8361	0.8613	0.8811
1.8900	0.4515	0.6125	0.7041	0.7649	0.8072	0.8389	0.8640	0.8836
1.9000	0.4548	0.6162	0.7076	0.7683	0.8106	0.8415	0.8665	0.8861
1.9100	0.4583	0.6196	0.7112	0.7717	0.8138	0.8444	0.8693	0.8884
1.9200	0.4615	0.6232	0.7151	0.7751	0.8170	0.8472	0.8718	0.8908
1.9300	0.4651	0.6271	0.7188	0.7785	0.8202	0.8501	0.8743	0.8933
1.9400	0.4686	0.6307	0.7224	0.7817	0.8233	0.8527	0.8770	0.8957
1.9500	0.4718	0.6344	0.7258	0.7849	0.8265	0.8557	0.8794	0.8980
1.9600	0.4753	0.6379	0.7292	0.7881	0.8296	0.8583	0.8819	0.9004
1.9700	0.4786	0.6416	0.7329	0.7912	0.8325	0.8613	0.8844	0.9027
1.9800	0.4819	0.6452	0.7363	0.7944	0.8355	0.8641	0.8868	0.9050
1.9900	0.4851	0.6490	0.7396	0.7977	0.8386	0.8668	0.8894	0.9072
2.0000	0.4885	0.6527	0.7429	0.8010	0.8414	0.8695	0.8917	0.9095
2.0100	0.4919	0.6564	0.7463	0.8043	0.8443	0.8722	0.8940	0.9117
2.0200	0.4954	0.6601	0.7497	0.8075	0.8471	0.8747	0.8963	0.9137
2.0300	0.4989	0.6638	0.7528	0.8105	0.8500	0.8774	0.8987	0.9159
2.0400	0.5025	0.6675	0.7560	0.8135	0.8530	0.8801	0.9009	0.9180
2.0500	0.5061	0.6712	0.7593	0.8167	0.8558	0.8827	0.9031	0.9201
2.0600	0.5095	0.6749	0.7630	0.8198	0.8587	0.8853	0.9053	0.9221
2.0700	0.5131	0.6784	0.7664	0.8228	0.8613	0.8878	0.9077	0.9241
2.0800	0.5165	0.6824	0.7697	0.8258	0.8638	0.8903	0.9100	0.9260
2.0900	0.5200	0.6859	0.7730	0.8289	0.8664	0.8926	0.9120	0.9278
2.1000	0.5238	0.6897	0.7762	0.8317	0.8692	0.8950	0.9140	0.9296
2.1100	0.5271	0.6933	0.7795	0.8346	0.8718	0.8975	0.9161	0.9314
2.1200	0.5305	0.6970	0.7829	0.8374	0.8744	0.8999	0.9180	0.9332
2.1300	0.5339	0.7005	0.7862	0.8404	0.8771	0.9019	0.9202	0.9351
2.1400	0.5374	0.7042	0.7896	0.8431	0.8798	0.9043	0.9222	0.9370
2.1500	0.5410	0.7078	0.7929	0.8460	0.8821	0.9064	0.9242	0.9387
2.1600	0.5448	0.7115	0.7960	0.8488	0.8844	0.9087	0.9262	0.9404
2.1700	0.5485	0.7151	0.7989	0.8518	0.8869	0.9108	0.9282	0.9422
2.1800	0.5521	0.7187	0.8021	0.8546	0.8892	0.9130	0.9303	0.9440
2.1900	0.5557	0.7223	0.8054	0.8575	0.8917	0.9151	0.9321	0.9455
2.2000	0.5594	0.7259	0.8087	0.8604	0.8942	0.9171	0.9339	0.9471
2.2100	0.5630	0.7294	0.8121	0.8632	0.8965	0.9192	0.9357	0.9488
2.2200	0.5668	0.7329	0.8154	0.8658	0.8988	0.9213	0.9374	0.9504
2.2300	0.5704	0.7365	0.8183	0.8685	0.9012	0.9230	0.9390	0.9519
2.2400	0.5739	0.7400	0.8211	0.8712	0.9037	0.9250	0.9407	0.9532
2.2500	0.5776	0.7433	0.8239	0.8737	0.9058	0.9269	0.9424	0.9547
2.2600	0.5810	0.7467	0.8270	0.8765	0.9080	0.9288	0.9439	0.9561
2.2700	0.5846	0.7499	0.8300	0.8791	0.9102	0.9306	0.9456	0.9575
2.2800	0.5882	0.7534	0.8329	0.8814	0.9124	0.9323	0.9471	0.9589
2.2900	0.5917	0.7567	0.8357	0.8840	0.9146	0.9342	0.9487	0.9602
2.3000	0.5952	0.7599	0.8388	0.8864	0.9167	0.9361	0.9502	0.9616
2.3100	0.5989	0.7632	0.8417	0.8888	0.9189	0.9379	0.9516	0.9628
2.3200	0.6025	0.7668	0.8446	0.8913	0.9210	0.9396	0.9530	0.9639
2.3300	0.6062	0.7701	0.8474	0.8935	0.9231	0.9413	0.9544	0.9651
2.3400	0.6099	0.7736	0.8503	0.8960	0.9250	0.9429	0.9558	0.9662
2.3500	0.6134	0.7769	0.8532	0.8984	0.9269	0.9445	0.9572	0.9673
2.3600	0.6170	0.7800	0.8561	0.9007	0.9288	0.9460	0.9585	0.9684
2.3700	0.6206	0.7833	0.8588	0.9030	0.9308	0.9475	0.9598	0.9695
2.3800	0.6242	0.7866	0.8617	0.9054	0.9328	0.9491	0.9611	0.9705
2.3900	0.6278	0.7896	0.8646	0.9077	0.9347	0.9506	0.9622	0.9716
2.4000	0.6314	0.7930	0.8674	0.9100	0.9363	0.9521	0.9635	0.9726
2.4100	0.6349	0.7962	0.8702	0.9122	0.9381	0.9535	0.9646	0.9735
2.4200	0.6389	0.7993	0.8729	0.9144	0.9398	0.9549	0.9657	0.9744
2.4300	0.6425	0.8025	0.8757	0.9167	0.9414	0.9561	0.9667	0.9754
2.4400	0.6460	0.8058	0.8783	0.9188	0.9430	0.9575	0.9678	0.9763
2.4500	0.6497	0.8091	0.8809	0.9208	0.9446	0.9587	0.9688	0.9771
2.4600	0.6533	0.8121	0.8834	0.9228	0.9461	0.9601	0.9700	0.9779
2.4700	0.6569	0.8152	0.8857	0.9246	0.9477	0.9615	0.9711	0.9788
2.4800	0.6606	0.8182	0.8882	0.9266	0.9492	0.9629	0.9721	0.9796
2.4900	0.6643	0.8211	0.8906	0.9286	0.9507	0.9641	0.9731	0.9803
2.5000	0.6680	0.8243	0.8930	0.9303	0.9522	0.9653	0.9740	0.9809
2.5100	0.6719	0.8274	0.8955	0.9321	0.9537	0.9665	0.9750	0.9817
2.5200	0.6756	0.8305	0.8977	0.9340	0.9551	0.9677	0.9759	0.9824
2.5300	0.6794	0.8336	0.9001	0.9358	0.9565	0.9688	0.9768	0.9830
2.5400	0.6831	0.8367	0.9024	0.9375	0.9578	0.9699	0.9777	0.9837
2.5500	0.6866	0.8395	0.9047	0.9392	0.9592	0.9709	0.9785	0.9843
2.5600	0.6903	0.8425	0.9069	0.9409	0.9605	0.9719	0.9793	0.9849
2.5700	0.6940	0.8455	0.9089	0.9427	0.9619	0.9729	0.9801	0.9856
2.5800	0.6975	0.8484	0.9111	0.9443	0.9632	0.9739	0.9809	0.9862
2.5900	0.7012	0.8512	0.9132	0.9459	0.9644	0.9749	0.9816	0.9869
2.6000	0.7048	0.8543	0.9153	0.9476	0.9655	0.9758	0.9822	0.9874
2.6100	0.7083	0.8570	0.9174	0.9493	0.9666	0.9767	0.9829	0.9879
2.6200	0.7118	0.8599	0.9196	0.9507	0.9678	0.9776	0.9836	0.9884
2.6300	0.7153	0.8625	0.9216	0.9521	0.9688	0.9783	0.9843	0.9888
2.6400	0.7188	0.8655	0.9236	0.9535	0.9699	0.9791	0.9850	0.9893
2.6500	0.7223	0.8681	0.9255	0.9548	0.9710	0.9800	0.9856	0.9898
2.6600	0.7262	0.8706	0.9274	0.9561	0.9720	0.9808	0.9862	0.9903
2.6700	0.7295	0.8733	0.9292	0.9575	0.9730	0.9815	0.9869	0.9907
2.6800	0.7330	0.8759	0.9311	0.9589	0.9740	0.9824	0.9873	0.9912
2.6900	0.7367	0.8786	0.9330	0.9602	0.9749	0.9830	0.9879	0.9916
2.7000	0.7400	0.8815	0.9347	0.9615	0.9758	0.9838	0.9884	0.9921
2.7100	0.7434	0.8840	0.9366	0.9628	0.9768	0.9844	0.9889	0.9925
2.7200	0.7468	0.8865	0.9383	0.9641	0.9776	0.9850	0.9894	0.9928
2.7300	0.7504	0.8890	0.9400	0.9653	0.9785	0.9856	0.9899	0.9931
2.7400	0.7537	0.8914	0.9416	0.9664	0.9793	0.9862	0.9903	0.9935
2.7500	0.7571	0.8936	0.9434	0.9674	0.9802	0.9868	0.9907	0.9939
2.7600	0.7605	0.8960	0.9449	0.9684	0.9811	0.9874	0.9911	0.9942
2.7700	0.7640	0.8983	0.9466	0.9696	0.9818	0.9879	0.9915	0.9944
2.7800	0.7674	0.9006	0.9482	0.9706	0.9824	0.9885	0.9919	0.9947
2.7900	0.7708	0.9028	0.9496	0.9716	0.9832	0.9890	0.9923	0.9950
2.8000	0.7743	0.9051	0.9513	0.9727	0.9839	0.9894	0.9927	0.9953
2.8100	0.7777	0.9075	0.9527	0.9736	0.9845	0.9899	0.9931	0.9955
2.8200	0.7810	0.9098	0.9541	0.9745	0.9852	0.9903	0.9935	0.9957
2.8300	0.7842	0.9118	0.9556	0.9754	0.9857	0.9907	0.9938	0.9960
2.8400	0.7876	0.9139	0.9571	0.9762	0.9863	0.9911	0.9941	0.9962
2.8500	0.7909	0.9160	0.9583	0.9771	0.9869	0.9915	0.9943	0.9964
2.8600	0.7942	0.9180	0.9597	0.9780	0.9875	0.9918	0.9946	0.9966
2.8700	0.7973	0.9199	0.9610	0.9788	0.9880	0.9923	0.9949	0.9968
2.8800	0.8006	0.9219	0.9622	0.9797	0.9886	0.9927	0.9951	0.9970
2.8900	0.8037	0.9240	0.9635	0.9805	0.9891	0.9931	0.9954	0.9972
2.9000	0.8070	0.9259	0.9646	0.9813	0.9896	0.9933	0.9956	0.9974
2.9100	0.8102	0.9276	0.9657	0.9820	0.9901	0.9937	0.9959	0.9975
2.9200	0.8133	0.9295	0.9668	0.9827	0.9905	0.9940	0.9961	0.9976
2.9300	0.8164	0.9313	0.9678	0.9835	0.9909	0.9943	0.9963	0.9978
2.9400	0.8193	0.9332	0.9691	0.9842	0.9913	0.9947	0.9965	0.9979
2.9500	0.8224	0.9349	0.9701	0.9848	0.9917	0.9950	0.9967	0.9981
2.9600	0.8255	0.9367	0.9711	0.9855	0.9921	0.9952	0.9968	0.9981
2.9700	0.8285	0.9382	0.9721	0.9861	0.9924	0.9955	0.9970	0.9983
2.9800	0.8316	0.9400	0.9731	0.9866	0.9928	0.9957	0.9972	0.9984
2.9900	0.8346	0.9416	0.9740	0.9872	0.9932	0.9960	0.9974	0.9985
3.0000	0.8377	0.9434	0.9751	0.9877	0.9935	0.9962	0.9975	0.9986
3.0100	0.8408	0.9449	0.9760	0.9883	0.9939	0.9964	0.9977	0.9987
3.0200	0.8437	0.9464	0.9769	0.9888	0.9941	0.9966	0.9978	0.9987
3.0300	0.8468	0.9480	0.9777	0.9892	0.9944	0.9968	0.9979	0.9988
3.0400	0.8499	0.9495	0.9786	0.9896	0.9947	0.9970	0.9981	0.9989
3.0500	0.8528	0.9510	0.9793	0.9901	0.9950	0.9972	0.9982	0.9990
3.0600	0.8556	0.9525	0.9801	0.9906	0.9952	0.9973	0.9983	0.9990
3.0700	0.8583	0.9539	0.9809	0.9910	0.9955	0.9975	0.9984	0.9991
3.0800	0.8611	0.9553	0.9817	0.9914	0.9957	0.9976	0.9986	0.9992
3.0900	0.8639	0.9567	0.9823	0.9919	0.9959	0.9977	0.9986	0.9992
3.1000	0.8666	0.9581	0.9830	0.9922	0.9961	0.9978	0.9987	0.9993
3.1100	0.8691	0.9595	0.9837	0.9926	0.9963	0.9980	0.9988	0.9993
3.1200	0.8717	0.9608	0.9844	0.9930	0.9965	0.9981	0.9988	0.9994
3.1300	0.8744	0.9622	0.9850	0.9933	0.9967	0.9983	0.9989	0.9994
3.1400	0.8770	0.9635	0.9856	0.9936	0.9969	0.9984	0.9990	0.9995
3.1500	0.8796	0.9647	0.9862	0.9939	0.9971	0.9985	0.9991	0.9995
3.1600	0.8822	0.9658	0.9868	0.9942	0.9973	0.9986	0.9992	0.9995
3.1700	0.8847	0.9669	0.9873	0.9945	0.9975	0.9987	0.9992	0.9996
3.1800	0.8872	0.9679	0.9878	0.9948	0.9977	0.9988	0.9993	0.9996
3.1900	0.8899	0.9689	0.9882	0.9950	0.9978	0.9989	0.9994	0.9996
3.2000	0.8922	0.9701	0.9888	0.9953	0.9979	0.9989	0.9994	0.9997
3.2100	0.8945	0.9711	0.9893	0.9955	0.9980	0.9990	0.9995	0.9997
3.2200	0.8969	0.9722	0.9898	0.9958	0.9982	0.9991	0.9995	0.9997
3.2300	0.8993	0.9732	0.9901	0.9960	0.9983	0.9991	0.9995	0.9997
3.2400	0.9015	0.9741	0.9906	0.9962	0.9984	0.9992	0.9996	0.9998
3.2500	0.9038	0.9750	0.9911	0.9964	0.9985	0.9993	0.9996	0.9998
3.2600	0.9058	0.9761	0.9915	0.9965	0.9986	0.9993	0.9996	0.9998
3.2700	0.9082	0.9769	0.9918	0.9968	0.9986	0.9993	0.9996	0.9998
3.2800	0.9103	0.9777	0.9923	0.9969	0.9987	0.9994	0.9997	0.9998
3.2900	0.9124	0.9786	0.9926	0.9971	0.9988	0.9994	0.9997	0.9999
3.3000	0.9142	0.9794	0.9929	0.9973	0.9989	0.9995	0.9997	0.9999
3.3100	0.9163	0.9803	0.9932	0.9974	0.9990	0.9995	0.9998	0.9999
3.3200	0.9183	0.9810	0.9935	0.9976	0.9991	0.9995	0.9998	0.9999
3.3300	0.9203	0.9818	0.9938	0.9977	0.9991	0.9996	0.9998	0.9999
3.3400	0.9224	0.9826	0.9942	0.9978	0.9992	0.9996	0.9998	0.9999
3.3500	0.9243	0.9832	0.9945	0.9979	0.9993	0.9996	0.9998	0.9999
3.3600	0.9263	0.9839	0.9948	0.9981	0.9993	0.9996	0.9999	0.9999
3.3700	0.9283	0.9845	0.9950	0.9982	0.9994	0.9997	0.9999	0.9999
3.3800	0.9301	0.9852	0.9953	0.9983	0.9994	0.9997	0.9999	1.0000
3.3900	0.9318	0.9858	0.9956	0.9984	0.9995	0.9997	0.9999	1.0000
3.4000	0.9335	0.9865	0.9958	0.9985	0.9995	0.9997	0.9999	1.0000
3.4100	0.9353	0.9870	0.9961	0.9985	0.9996	0.9998	0.9999	1.0000
3.4200	0.9370	0.9875	0.9962	0.9987	0.9996	0.9998	0.9999	1.0000
3.4300	0.9388	0.9881	0.9964	0.9987	0.9996	0.9998	0.9999	1.0000
3.4400	0.9404	0.9885	0.9967	0.9988	0.9996	0.9998	0.9999	1.0000
3.4500	0.9421	0.9890	0.9968	0.9989	0.9997	0.9998	0.9999	1.0000
3.4600	0.9438	0.9895	0.9970	0.9990	0.9997	0.9999	0.9999	1.0000
3.4700	0.9454	0.9900	0.9971	0.9991	0.9997	0.9999	0.9999	1.0000
3.4800	0.9470	0.9905	0.9973	0.9991	0.9997	0.9999	1.0000	1.0000
3.4900	0.9485	0.9909	0.9974	0.9992	0.9998	0.9999	1.0000	1.0000
3.5000	0.9500	0.9913	0.9976	0.9992	0.9998	0.9999	1.0000	1.0000
3.5100	0.9516	0.9917	0.9977	0.9993	0.9998	0.9999	1.0000	1.0000
3.5200	0.9531	0.9921	0.9979	0.9993	0.9998	0.9999	1.0000	1.0000
3.5300	0.9544	0.9925	0.9980	0.9994	0.9998	0.9999	1.0000	1.0000
3.5400	0.9557	0.9929	0.9981	0.9994	0.9998	0.9999	1.0000	1.0000
3.5500	0.9571	0.9932	0.9983	0.9995	0.9998	0.9999	1.0000	1.0000
3.5600	0.9585	0.9936	0.9983	0.9995	0.9999	0.9999	1.0000	1.0000
3.5700	0.9597	0.9939	0.9985	0.9996	0.9999	0.9999	1.0000	1.0000
3.5800	0.9609	0.9942	0.9985	0.9996	0.9999	0.9999	1.0000	1.0000
3.5900	0.9623	0.9944	0.9986	0.9996	0.9999	1.0000	1.0000	1.0000
3.6000	0.9634	0.9947	0.9987	0.9996	0.9999	1.0000	1.0000	1.0000
3.6100	0.9646	0.9949	0.9988	0.9996	0.9999	1.0000	1.0000	1.0000
3.6200	0.9657	0.9953	0.9989	0.9997	0.9999	1.0000	1.0000	1.0000
3.6300	0.9669	0.9955	0.9990	0.9997	0.9999	1.0000	1.0000	1.0000
3.6400	0.9679	0.9958	0.9990	0.9997	0.9999	1.0000	1.0000	1.0000
3.6500	0.9690	0.9960	0.9991	0.9997	0.9999	1.0000	1.0000	1.0000
3.6600	0.9701	0.9962	0.9991	0.9998	0.9999	1.0000	1.0000	1.0000
3.6700	0.9711	0.9964	0.9992	0.9998	0.9999	1.0000	1.0000	1.0000
3.6800	0.9722	0.9966	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000
3.6900	0.9732	0.9968	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000
3.7000	0.9741	0.9970	0.9994	0.9998	1.0000	1.0000	1.0000	1.0000
3.7100	0.9750	0.9972	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000
3.7200	0.9759	0.9973	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
3.7300	0.9767	0.9975	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
3.7400	0.9776	0.9977	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.7500	0.9784	0.9978	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.7600	0.9792	0.9980	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
3.7700	0.9800	0.9981	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.7800	0.9808	0.9982	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.7900	0.9816	0.9984	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.8000	0.9823	0.9985	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.8100	0.9831	0.9986	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
3.8200	0.9838	0.9987	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
3.8300	0.9845	0.9988	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.8400	0.9851	0.9989	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.8500	0.9858	0.9989	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.8600	0.9863	0.9990	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.8700	0.9868	0.9990	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.8800	0.9874	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8900	0.9879	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9000	0.9884	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9100	0.9890	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9200	0.9895	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9300	0.9900	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9400	0.9904	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9500	0.9909	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9600	0.9912	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9700	0.9916	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9800	0.9921	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9900	0.9924	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0000	0.9928	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0100	0.9931	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0200	0.9935	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0300	0.9939	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0400	0.9942	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0500	0.9945	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0600	0.9947	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0700	0.9949	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0800	0.9952	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0900	0.9955	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1000	0.9958	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1100	0.9960	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1200	0.9962	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1300	0.9964	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1400	0.9966	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1500	0.9968	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1600	0.9970	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1700	0.9972	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1800	0.9973	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1900	0.9975	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2000	0.9977	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2100	0.9978	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2200	0.9980	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2300	0.9981	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2400	0.9982	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2500	0.9983	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2600	0.9984	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2700	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2800	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2900	0.9987	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3000	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3100	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3200	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3300	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3400	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3500	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3600	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3700	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3800	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3900	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4000	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4100	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4200	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4300	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4400	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4500	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4600	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4700	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4800	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4900	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5000	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5100	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5200	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5300	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5400	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/pf_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.7062	0.7967	0.1201	0.2256	1.6795	0.9536	2.7103	1.4119	1.0000	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524
2.0000	1.9583	0.7414	1.4929	2.9150	0.0000	0.9614	0.8810	0.8363	11.0000	1.7790	1.0729	1.1822	0.5932	0.4020	0.7999	0.3536	0.4015	0.8231
3.0000	1.0083	1.3086	0.0002	1.8950	1.9083	0.1196	0.0003	1.3152	21.0000	2.1763	1.3478	1.1698	0.4804	0.3937	0.5385	0.3220	0.3764	0.8506
4.0000	0.0002	1.8228	1.6783	2.6236	0.0068	1.5529	0.7013	1.1095	31.0000	2.1376	1.3219	1.0298	0.6209	0.4656	0.5311	0.5030	0.4268	0.8796
5.0000	2.1810	0.0002	1.9291	1.5366	1.5545	0.0001	0.8038	0.9681	41.0000	2.1738	1.2079	0.9956	0.7282	0.5026	0.6187	0.5078	0.4154	0.8937
6.0000	2.8073	3.1067	2.6777	0.0002	0.0004	0.5451	0.0001	1.3788	51.0000	2.1331	1.2984	1.0184	0.7241	0.5982	0.5855	0.4942	0.3606	0.9016
7.0000	1.4321	1.5732	0.5286	2.7843	1.2694	2.2658	0.0002	1.0922	61.0000	2.1480	1.3480	0.9981	0.7484	0.5948	0.6022	0.4843	0.3851	0.9136
8.0000	0.0004	1.9029	1.7554	1.9050	0.7007	0.0001	2.4296	1.0877	71.0000	2.1376	1.4183	1.0346	0.8016	0.6625	0.5854	0.5057	0.4513	0.9496
9.0000	1.4575	0.8736	1.2268	2.4124	0.7326	1.3635	1.5752	0.4440	81.0000	2.2112	1.5123	1.0126	0.8320	0.6470	0.5843	0.5627	0.4536	0.9770
10.0000	3.2363	0.0262	1.4307	1.1575	2.3879	1.4295	1.8933	0.3596	91.0000	2.2154	1.5398	1.0375	0.8858	0.6763	0.6220	0.6237	0.4646	1.0081
11.0000	1.8846	2.9507	3.1584	2.4865	1.2088	0.0004	1.4018	1.6021	101.0000	2.1577	1.6245	1.0747	0.9158	0.7446	0.6286	0.6379	0.4668	1.0313
12.0000	2.5069	0.0003	0.4504	0.8273	0.0000	1.1552	0.0005	0.0002	111.0000	2.1795	1.5986	1.0998	0.9152	0.7785	0.6714	0.6175	0.4650	1.0407
13.0000	1.8490	0.0004	0.5763	0.0002	0.1084	0.2373	0.0001	0.0001	121.0000	2.2032	1.6341	1.1294	0.9284	0.8057	0.6856	0.6641	0.4740	1.0656
14.0000	0.2095	0.0003	0.5787	0.0002	0.6801	0.0005	1.5984	0.8348	131.0000	2.2111	1.6568	1.1459	0.9398	0.7945	0.7277	0.6649	0.4900	1.0788
15.0000	0.0003	1.0149	0.0001	1.9159	0.0568	0.4672	0.8052	1.1092	141.0000	2.2240	1.6821	1.1910	0.9238	0.8054	0.7344	0.6444	0.4970	1.0878
16.0000	2.1646	0.3287	0.4147	2.5874	1.3237	1.7921	1.6311	1.5783	151.0000	2.2402	1.6765	1.1969	0.9032	0.8214	0.7308	0.6614	0.4955	1.0907
17.0000	2.3024	2.0854	1.1680	0.0002	0.5719	1.0065	1.7980	0.0001	161.0000	2.2516	1.6754	1.2129	0.8824	0.8389	0.7405	0.6770	0.4914	1.0963
18.0000	0.3275	0.0005	0.9843	1.9719	1.3645	1.1536	0.0000	2.1359	171.0000	2.2520	1.6761	1.2451	0.8865	0.8454	0.7451	0.6858	0.4924	1.1035
19.0000	2.3600	2.1406	0.7399	1.1487	0.0001	0.0001	0.3307	0.8601	181.0000	2.2273	1.6835	1.2634	0.8717	0.8699	0.7448	0.6690	0.5096	1.1049
20.0000	3.0132	1.3746	0.0004	0.0004	0.7800	0.1698	0.9186	0.8352	191.0000	2.2430	1.7211	1.2734	0.8850	0.8688	0.7483	0.6772	0.5248	1.1177
21.0000	3.3650	1.5141	1.6094	0.8068	0.6780	1.4657	0.0002	0.0005	201.0000	2.2492	1.7237	1.2794	0.8874	0.8790	0.7571	0.6764	0.5420	1.1243
22.0000	3.0819	2.9762	1.7318	0.2328	1.3133	2.3437	1.7961	2.1846	211.0000	2.2734	1.7556	1.2874	0.9128	0.8979	0.7648	0.6890	0.5533	1.1418
23.0000	2.6471	0.0005	0.3833	1.0616	1.6819	2.1184	0.6105	0.2161	221.0000	2.2683	1.7492	1.3013	0.9475	0.9243	0.7614	0.7242	0.5467	1.1529
24.0000	3.0515	0.7468	0.8865	0.1295	0.0002	0.3797	1.9984	1.1252	231.0000	2.2940	1.7635	1.3257	0.9889	0.9210	0.7807	0.7396	0.5672	1.1726
25.0000	3.4998	0.7779	0.0004	1.8398	1.2292	0.0000	0.2016	2.0734	241.0000	2.2918	1.8272	1.3363	0.9729	0.9465	0.7796	0.7360	0.5843	1.1843
26.0000	0.7081	0.1007	0.0004	1.6247	1.6032	0.7653	1.2679	1.9013	251.0000	2.3025	1.8581	1.3505	0.9945	0.9458	0.8072	0.7444	0.6171	1.2025
27.0000	3.8506	1.4276	2.3695	0.8188	0.4915	1.9061	0.1703	1.0320	261.0000	2.3285	1.8682	1.4097	1.0033	0.9743	0.8043	0.7632	0.6310	1.2228
28.0000	1.8446	0.0002	2.3911	0.7552	0.5510	0.9847	0.0002	1.9838	271.0000	2.3275	1.8748	1.4203	1.0288	0.9756	0.8395	0.7641	0.6139	1.2306
29.0000	1.6547	3.3629	0.0002	1.0849	0.0842	2.0456	0.2239	1.2022	281.0000	2.3119	1.8495	1.4249	1.0286	1.0213	0.8531	0.7400	0.6252	1.2318
30.0000	1.6507	0.7977	1.3911	0.0002	1.3159	0.4983	0.0764	0.3605	291.0000	2.3153	1.8219	1.4233	1.0197	1.0147	0.8668	0.7099	0.6430	1.2268
31.0000	1.1542	3.3242	2.2279	0.0004	1.9664	0.6547	1.3256	2.2092	301.0000	2.3633	1.7765	1.4046	1.0240	0.9877	0.8799	0.7067	0.6283	1.2214
32.0000	0.0534	2.8490	0.0022	1.1676	1.0690	0.3745	1.9136	0.0004	311.0000	2.3962	1.7740	1.3832	1.0154	0.9777	0.8651	0.7222	0.6453	1.2224
33.0000	3.0719	1.0146	1.0304	1.7126	0.0002	0.5001	2.0733	1.8636	321.0000	2.3680	1.7615	1.3594	1.0275	0.9642	0.8520	0.7139	0.6432	1.2112
34.0000	3.0560	4.1580	2.4887	2.2719	0.0000	1.7676	0.0001	1.0515	331.0000	2.3730	1.7420	1.3696	1.0409	0.9719	0.8422	0.6908	0.6490	1.2099
35.0000	0.0002	0.3832	0.0004	0.7641	0.2756	1.9580	1.7470	0.7494	341.0000	2.4168	1.7105	1.3541	1.0627	0.9603	0.8524	0.7088	0.6561	1.2152
36.0000	2.9331	1.5693	1.5155	1.8435	1.0333	2.0883	1.0237	0.2299	351.0000	2.3885	1.7195	1.3771	1.0954	0.9546	0.8525	0.6950	0.6667	1.2187
37.0000	0.7180	2.4372	1.4847	1.5309	0.0908	1.1586	0.1368	0.0000	361.0000	2.3976	1.6910	1.3715	1.1340	0.9480	0.8512	0.6888	0.6678	1.2187
38.0000	2.8088	0.0003	3.0066	2.2138	1.2422	1.6379	0.0000	2.3573	371.0000	2.3960	1.6954	1.3286	1.1474	0.9276	0.8385	0.6945	0.6716	1.2125
39.0000	0.6774	2.2237	0.0002	1.3888	1.6916	0.9210	1.2032	1.2483	381.0000	2.4298	1.6637	1.3154	1.1914	0.9308	0.8387	0.7141	0.6616	1.2182
40.0000	1.9044	2.4889	2.3122	1.2179	1.9679	0.4899	0.0005	1.1983	391.0000	2.4377	1.6252	1.3227	1.1897	0.9667	0.8401	0.7234	0.6351	1.2176
41.0000	2.3491	1.9912	0.4921	0.7603	0.0000	0.9514	0.9346	0.4172	401.0000	2.4630	1.6307	1.3132	1.1963	0.9621	0.8029	0.7304	0.6188	1.2147
42.0000	3.3813	0.0001	0.0003	1.2486	0.5578	0.8591	2.8636	1.7910	411.0000	2.4734	1.6241	1.3217	1.2006	0.9784	0.8004	0.7579	0.6295	1.2232
43.0000	0.0000	0.2483	0.4428	0.0003	1.6220	1.0330	0.0002	0.2964	421.0000	2.4762	1.6459	1.3016	1.2152	0.9750	0.8229	0.7472	0.6350	1.2274
44.0000	1.4094	0.0563	1.6475	3.1656	0.0207	0.3897	0.0001	0.9006	431.0000	2.5013	1.6599	1.3180	1.1914	1.0001	0.8115	0.7204	0.6211	1.2279
45.0000	2.2240	2.8418	0.0002	0.5167	0.0004	1.3970	0.0000	0.0735	441.0000	2.5022	1.6567	1.3132	1.2027	1.0003	0.8295	0.7373	0.6252	1.2334
46.0000	1.6533	1.9667	2.3712	0.6502	0.8388	0.2268	2.1477	0.7782	451.0000	2.5112	1.6555	1.3005	1.1808	1.0044	0.8079	0.7497	0.6151	1.2281
47.0000	1.6821	2.4554	1.3610	0.0003	3.5287	1.0914	0.0004	0.1294	461.0000	2.4949	1.6312	1.2690	1.2006	0.9930	0.8025	0.7408	0.6114	1.2179
48.0000	2.6123	1.5372	0.8576	1.2724	1.3470	2.5597	0.0001	0.8194	471.0000	2.4535	1.6360	1.2680	1.1984	0.9951	0.7992	0.7347	0.6252	1.2138
49.0000	1.2596	2.1864	2.5867	1.3943	0.4461	2.2017	0.0004	0.0346	481.0000	2.4606	1.6344	1.2940	1.1918	0.9851	0.7841	0.7497	0.6010	1.2126
50.0000	3.0907	2.4961	2.0938	0.5289	2.6271	0.0001	0.0002	0.0003	491.0000	2.4925	1.6593	1.3219	1.1881	1.0007	0.7751	0.7486	0.5913	1.2222
51.0000	1.2272	1.9034	2.1905	2.6730	2.3129	0.6022	0.0003	0.0003	501.0000	2.4574	1.6662	1.3435	1.1872	1.0217	0.7390	0.7476	0.5891	1.2190
52.0000	2.5403	0.0003	0.0001	2.0042	0.0004	1.2061	0.0002	1.1338	511.0000	2.4311	1.6819	1.3797	1.1965	1.0339	0.7451	0.7537	0.5801	1.2253
53.0000	1.0617	3.2832	1.5421	1.6339	2.5091	0.0004	0.0001	0.0003	521.0000	2.4462	1.6619	1.3766	1.2138	1.0485	0.7657	0.7627	0.5764	1.2315
54.0000	1.2819	1.8942	2.2417	1.7160	1.0527	1.0468	0.0002	1.5087	531.0000	2.4420	1.6486	1.3631	1.1911	1.0502	0.7707	0.7865	0.5680	1.2275
55.0000	2.2763	0.9618	2.2645	2.6953	1.7760	0.0001	0.9292	0.7353	541.0000	2.4108	1.6723	1.3657	1.1879	1.0525	0.7675	0.7756	0.5600	1.2240
56.0000	0.0004	0.8563	1.6809	0.1750	0.9732	1.1589	0.6766	0.0002	551.0000	2.4619	1.6705	1.3319	1.1637	1.0542	0.7710	0.7755	0.5582	1.2234
57.0000	3.7115	1.9934	3.0145	0.0002	0.8508	0.0004	0.0002	0.3036	561.0000	2.4210	1.6895	1.3564	1.1912	1.0627	0.7680	0.7903	0.5785	1.2322
58.0000	0.0502	0.0887	1.8959	3.5713	0.0002	0.0002	0.5588	1.2773	571.0000	2.4054	1.6939	1.3813	1.1903	1.0774	0.7815	0.7770	0.5961	1.2379
59.0000	0.0003	2.3252	1.4217	1.7300	0.0001	0.0001	1.1216	0.0003	581.0000	2.3597	1.7003	1.4040	1.1784	1.0473	0.7685	0.7745	0.5879	1.2276
60.0000	1.5850	2.7051	1.9851	0.0004	1.2524	2.0928	0.0002	0.4991	591.0000	2.3431	1.7005	1.4018	1.2043	1.0208	0.7779	0.7608	0.6147	1.2280
61.0000	2.3454	1.4197	1.5763	0.0004	0.0004	0.0001	0.0003	2.0173	601.0000	2.3004	1.6850	1.3892	1.2116	1.0388	0.8257	0.7733	0.6040	1.2285
62.0000	1.4146	1.4783	0.3245	1.6523	0.5962	0.7992	0.7105	1.9624	611.0000	2.3247	1.6726	1.3754	1.2014	1.0426	0.8325	0.7582	0.5915	1.2249
63.0000	2.9789	1.1344	1.7275	1.3012	1.2084	2.2100	1.7625	0.0001	621.0000	2.3186	1.6472	1.4072	1.2152	1.0527	0.8447	0.7582	0.6097	1.2317
64.0000	1.3459	1.0628	0.0004	2.2197	0.3232	0.3270	0.0000	2.1005	631.0000	2.2966	1.6658	1.4038	1.2149	1.0509	0.8366	0.7729	0.6003	1.2302
65.0000	3.7578	0.8937	0.5412	0.7025	1.0717	0.0001	2.8072	0.6349	641.0000	2.2852	1.6239	1.4253	1.2419	1.0336	0.8090	0.7611	0.5938	1.2217
66.0000	1.9878	1.9675	0.0003	1.0303	1.5662	3.0021	0.0002	1.1425	651.0000	2.3077	1.6233	1.4493	1.2752	1.0277	0.8176	0.7493	0.6112	1.2327
67.0000	1.6433	1.5110	0.0004	1.7004	0.5146	0.6238	1.2365	0.0004	661.0000	2.3114	1.6508	1.4334	1.2648	1.0143	0.8131	0.7460	0.5994	1.2292
68.0000	2.5268	3.0575	1.6977	0.5792	0.0005	2.4038	1.9684	0.0002	671.0000	2.3613	1.6149	1.4301	1.2382	1.0139	0.8022	0.7589	0.5881	1.2259
69.0000	1.9745	0.0002	0.6907	1.1316	2.6996	1.6230	0.0002	0.4557	681.0000	2.3533	1.6263	1.4193	1.2474	1.0142	0.8490	0.7464	0.6012	1.2321
70.0000	2.3299	0.0003	1.4238	2.0774	0.2029	0.2137	0.9914	2.9847	691.0000	2.3280	1.6111	1.3823	1.2353	1.0093	0.8186	0.7586	0.6256	1.2211
71.0000	2.4924	1.4068	0.4207	0.8010	1.9488	0.0002	0.2389	2.0887	701.0000	2.3725	1.5967	1.3733	1.2187	0.9870	0.8410	0.7732	0.6463	1.2261
72.0000	2.1638	0.0002	1.2969	2.2938	2.6071	0.1528	1.8342	0.0002	711.0000	2.3415	1.6063	1.3417	1.2337	0.9661	0.8527	0.7539	0.6403	1.2170
73.0000	0.8202	2.6438	2.1273	0.9189	0.5375	0.9203	0.0003	1.9855	721.0000	2.3599	1.6330	1.3773	1.2027	0.9598	0.8544	0.7301	0.6421	1.2199
74.0000	1.1013	1.8390	2.4320	0.7319	0.6681	0.8246	0.8737	0.6241	731.0000	2.3437	1.6856	1.3781	1.2147	0.9740	0.8586	0.7345	0.6557	1.2306
75.0000	0.3192	1.2944	0.8529	0.2192	1.7546	1.4475	0.0003	0.0003	741.0000	2.3230	1.6524	1.3788	1.1996	0.9752	0.8503	0.7359	0.6545	1.2212
76.0000	2.2690	2.6850	0.8344	0.3485	0.0001	0.8304	0.4483	1.6868	751.0000	2.2855	1.6524	1.4069	1.2100	0.9839	0.8541	0.7598	0.6669	1.2274
77.0000	2.6783	2.3408	0.0004	0.0004	0.7425	2.2079	1.5533	0.0001	761.0000	2.3401	1.6548	1.3775	1.1676	0.9853	0.8673	0.7564	0.6460	1.2244
78.0000	0.0001	1.3578	2.3195	1.7640	2.4699	1.4466	1.8304	0.6530	771.0000	2.3608	1.6430	1.3823	1.1855	1.0127	0.8760	0.7540	0.6317	1.2308
79.0000	2.9783	1.5562	1.9966	2.0321	2.2576	1.1327	0.7632	0.0004	781.0000	2.4221	1.6417	1.3314	1.1642	1.0208	0.8903	0.7632	0.6645	1.2373
80.0000	4.0050	2.7039	0.2996	1.4456	0.7662	1.7667	0.0000	0.7220	791.0000	2.4149	1.6568	1.3535	1.1437	0.9941	0.8914	0.7675	0.6484	1.2338
81.0000	2.5724	3.6307	0.0222	0.8501	0.8435	1.2678	1.2706	0.7358	801.0000	2.4030	1.6459	1.4038	1.1295	0.9927	0.8690	0.7623	0.6656	1.2340
82.0000	2.0803	2.2875	1.8029	0.0001	2.3256	1.6135	0.0001	0.2624	811.0000	2.3843	1.6697	1.3966	1.1366	0.9730	0.8418	0.7509	0.6799	1.2291
83.0000	2.7647	0.3862	1.8676	1.3298	1.8989	1.9148	1.2767	1.3463	821.0000	2.3683	1.6752	1.3669	1.1125	0.9529	0.8559	0.7563	0.6649	1.2191
84.0000	1.4908	1.5681	1.2511	0.8047	0.0003	0.0219	0.0002	0.0002	831.0000	2.3560	1.6530	1.3424	1.1159	0.9566	0.8540	0.7760	0.6726	1.2158
85.0000	2.1742	0.6784	1.8825	1.1657	0.5921	2.3834	1.0226	0.4762	841.0000	2.3684	1.6963	1.3646	1.0775	0.9565	0.8707	0.7877	0.6688	1.2238
86.0000	0.1780	0.0000	0.7494	0.0000	0.9474	1.2622	0.0003	1.3329	851.0000	2.3705	1.6341	1.3601	1.0773	0.9709	0.8645	0.7867	0.6670	1.2164
87.0000	2.5949	1.4612	2.8206	1.6286	0.0000	1.9278	0.0154	1.9452	861.0000	2.3612	1.6250	1.3685	1.0522	0.9969	0.8741	0.7956	0.6895	1.2204
88.0000	1.3617	1.6898	2.4107	1.6009	1.5963	1.2728	2.0234	0.1982	871.0000	2.3501	1.6514	1.3455	1.0427	0.9967	0.8879	0.8122	0.6954	1.2227
89.0000	2.4917	0.1222	2.7379	2.3172	0.0003	0.0001	2.7611	1.8798	881.0000	2.3492	1.6331	1.3761	1.0301	0.9812	0.8470	0.8383	0.6936	1.2186
90.0000	0.0001	0.0000	1.8927	3.1589	1.7860	1.8465	0.3458	1.6158	891.0000	2.3637	1.6281	1.4057	1.0550	0.9861	0.8800	0.8340	0.6772	1.2287
91.0000	2.2216	3.2168	1.2701	1.5051	0.5672	0.3250	0.8142	0.3382	901.0000	2.3476	1.6333	1.4218	1.0437	0.9912	0.9072	0.8350	0.6560	1.2295
92.0000	2.7457	0.6905	2.1498	0.1047	1.5400	2.5884	0.0005	2.1753	911.0000	2.3511	1.6393	1.4762	1.0268	0.9977	0.8946	0.8431	0.6730	1.2377
93.0000	2.5512	1.7195	2.1887	0.0002	0.7875	1.4460	0.0000	1.8521	921.0000	2.3487	1.6143	1.4408	1.0373	1.0150	0.8778	0.8697	0.6788	1.2353
94.0000	3.4057	0.7408	2.5475	2.0403	2.0483	0.3305	0.1420	0.0005	931.0000	2.3545	1.5871	1.4717	1.0265	1.0033	0.8590	0.8620	0.6696	1.2292
95.0000	0.2972	3.0272	2.5168	2.5437	0.3836	1.4174	2.1962	1.7213	941.0000	2.3230	1.6130	1.4728	1.0698	1.0085	0.8601	0.8699	0.6672	1.2356
96.0000	3.0381	2.1683	1.6676	0.6540	1.3836	0.9221	0.7599	0.4107	951.0000	2.3373	1.6267	1.4568	1.0812	0.9950	0.8681	0.8438	0.6785	1.2359
97.0000	1.4199	2.4672	0.1418	1.6950	2.9997	1.1943	0.2932	0.2518	961.0000	2.3464	1.6410	1.4818	1.0708	1.0061	0.8652	0.8271	0.6925	1.2414
98.0000	2.5447	1.7570	0.0001	0.8248	0.0002	1.2398	0.0000	2.0123	971.0000	2.3397	1.6480	1.4924	1.0439	0.9866	0.8363	0.8476	0.6910	1.2357
99.0000	1.7055	1.0034	1.3044	1.4342	1.4227	1.8793	2.4143	0.0004	981.0000	2.3256	1.6682	1.5009	1.0461	0.9784	0.8331	0.8415	0.6881	1.2352
100.0000	1.9534	3.0520	0.3402	1.7385	2.2205	0.5289	1.0450	0.8124	991.0000	2.3595	1.6797	1.4314	1.0581	0.9920	0.8274	0.8314	0.6979	1.2347


==> Data-n8/sr_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0761
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0763
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0763
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0765
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0766
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0768
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0769
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0770
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0771
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0772
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0774
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0775
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0776
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0778
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0779
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0781
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0782
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0783
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0784
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0786
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0787
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0788
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0790
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0791
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0792
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0793
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0794
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0795
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0797
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0798
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0799
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0801
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0802
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0804
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0805
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0806
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0808
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0809
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0810
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0812
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0813
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0815
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0816
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0817
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0818
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0819
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0820
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0821
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0823
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0824
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0826
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0827
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0829
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0830
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0832
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0833
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0835
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0836
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0838
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0840
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0841
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0842
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0844
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0845
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0846
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0847
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0849
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0850
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0851
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0853
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0855
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0856
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0858
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0859
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0861
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0863
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0864
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0865
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0867
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0868
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0870
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0872
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0873
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0874
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0876
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0877
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0879
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0880
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0882
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0883
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0884
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0886
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0888
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0889
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0891
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0893
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0895
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0896
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0898
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0899
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0901
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0903
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0904
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0905
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0907
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0909
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0911
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0912
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0914
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0916
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0917
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0919
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0920
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0922
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0924
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0926
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0928
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0929
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0931
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0933
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0935
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0936
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0938
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0939
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0941
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0943
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0945
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0946
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0948
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0950
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0952
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0953
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0955
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0956
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0958
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0960
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0962
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0963
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0965
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0967
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0970
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0971
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0973
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0975
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0977
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0979
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0981
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0982
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0984
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0987
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0988
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0991
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0993
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0995
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0997
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0999
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1001
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1003
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1004
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1007
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1008
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1011
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1013
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1015
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1017
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1019
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1021
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1023
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1025
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1026
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1028
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1030
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1033
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1035
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1037
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1039
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1041
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1043
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1045
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1048
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1050
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1052
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1055
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1056
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1058
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1061
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1064
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1066
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1068
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1070
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1073
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1075
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1077
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1079
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1082
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1084
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1087
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1089
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1091
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1094
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1097
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1099
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1101
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1104
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1106
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1109
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1112
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1114
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1117
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1120
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1122
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1125
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1127
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1129
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1132
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1134
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1137
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1140
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1142
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1145
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1148
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1150
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1152
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1155
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1158
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1161
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1164
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1167
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1170
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1172
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1175
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1178
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1180
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1183
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1186
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1188
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1191
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1194
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1197
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1200
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1202
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1205
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1209
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1212
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1215
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1218
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1220
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1223
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1226
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1228
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1231
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1234
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1237
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1240
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1244
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1246
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1249
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1253
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1256
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1259
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1263
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1266
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1269
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1272
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1275
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1279
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1282
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1286
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1289
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1292
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1296
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1299
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1303
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1306
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1310
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1313
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1317
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1320
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1324
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1328
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1331
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1335
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1339
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1343
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1346
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1350
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1353
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1357
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1361
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1364
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1368
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1372
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1375
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1379
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1383
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1387
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1391
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1396
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1400
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1405
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1408
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1412
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1416
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1420
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1424
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1428
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1431
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1435
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1440
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1443
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1446
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1451
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1456
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1459
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1463
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1467
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1472
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1477
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1482
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1486
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1490
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1496
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1500
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1505
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1510
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1514
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1518
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1523
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1527
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1531
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1535
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1540
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1544
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1550
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1555
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1560
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1564
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1569
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1574
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1579
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1584
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1589
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1594
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1598
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1604
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1608
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1613
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1618
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1624
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1629
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1634
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1639
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1645
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1649
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1655
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1661
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1667
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1673
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1679
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1685
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1690
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1696
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1701
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1707
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1713
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1719
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1725
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1731
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1737
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1743
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1749
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1755
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1761
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1768
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1774
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1780
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1786
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1792
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1800
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1807
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1813
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1820
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1827
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1833
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1840
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1846
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1854
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1860
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1867
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1875
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1881
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1889
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1896
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1903
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1911
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1918
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1926
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1934
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1941
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1948
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1956
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1964
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1972
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1979
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1987
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1994
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2003
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2012
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2020
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2029
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2037
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2045
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2054
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2063
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2072
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2080
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2089
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2098
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2106
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2115
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2124
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2133
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2142
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2152
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2161
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2172
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2181
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2190
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2200
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2209
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2219
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2228
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2238
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2248
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2257
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2267
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2277
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2287
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2297
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0007	0.2308
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0015	0.2318
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0040	0.2330
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0097	0.2341
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0153	0.2353
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0280	0.2365
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0457	0.2377
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0599	0.2389
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0841	0.2401
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1128	0.2413
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1357	0.2425
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1634	0.2436
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1944	0.2447
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2218	0.2460
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2442	0.2472
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2690	0.2483
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2920	0.2496
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3092	0.2509
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3223	0.2523
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3372	0.2535
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3490	0.2548
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3572	0.2560
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3647	0.2574
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3717	0.2585
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3778	0.2600
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3829	0.2614
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3873	0.2628
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3918	0.2640
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3956	0.2655
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3992	0.2669
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4025	0.2685
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4061	0.2700
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4096	0.2713
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4131	0.2727
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4165	0.2743
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4201	0.2759
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4236	0.2774
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4273	0.2789
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4307	0.2805
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4341	0.2821
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4379	0.2837
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4415	0.2854
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4455	0.2871
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4494	0.2887
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4534	0.2903
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4575	0.2920
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4617	0.2937
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4661	0.2956
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4705	0.2974
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4751	0.2992
4.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4796	0.3010
4.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4840	0.3028
4.9200	0.0001	0.0002	0.0002	0.0002	0.0002	0.0002	0.4882	0.3047
4.9300	0.0007	0.0006	0.0005	0.0005	0.0011	0.0006	0.4929	0.3064
4.9400	0.0035	0.0032	0.0030	0.0028	0.0021	0.0032	0.4973	0.3083
4.9500	0.0097	0.0115	0.0106	0.0097	0.0078	0.0115	0.5021	0.3102
4.9600	0.0244	0.0238	0.0311	0.0294	0.0244	0.0238	0.5069	0.3122
4.9700	0.0581	0.0503	0.0442	0.0581	0.0582	0.0503	0.5119	0.3141
4.9800	0.0899	0.1009	0.0899	0.0803	0.1124	0.1009	0.5169	0.3159
4.9900	0.1581	0.1534	0.1581	0.1440	0.1534	0.1534	0.5219	0.3180
5.0000	0.2193	0.2169	0.2446	0.2276	0.2005	0.2169	0.5272	0.3200
5.0100	0.3081	0.3144	0.2844	0.3269	0.2954	0.3144	0.5327	0.3220
5.0200	0.3941	0.3941	0.3875	0.3941	0.4006	0.3941	0.5382	0.3239
5.0300	0.4811	0.4742	0.4943	0.4612	0.5071	0.4742	0.5436	0.3260
5.0400	0.5852	0.5789	0.5975	0.5663	0.6086	0.5789	0.5493	0.3282
5.0500	0.6452	0.6729	0.6400	0.6625	0.6400	0.6739	0.5549	0.3304
5.0600	0.7323	0.7172	0.7224	0.7473	0.7119	0.6960	0.5610	0.3326
5.0700	0.7922	0.7922	0.7962	0.7922	0.7882	0.7749	0.5667	0.3347
5.0800	0.8421	0.8520	0.8552	0.8317	0.8488	0.8386	0.5730	0.3369
5.0900	0.8905	0.8814	0.8814	0.8824	0.8956	0.8877	0.5791	0.3391
5.1000	0.9144	0.9164	0.9144	0.9205	0.9217	0.9245	0.5856	0.3414
5.1100	0.9430	0.9444	0.9430	0.9473	0.9335	0.9502	0.5922	0.3437
5.1200	0.9601	0.9601	0.9632	0.9601	0.9565	0.9601	0.5989	0.3459
5.1300	0.9722	0.9712	0.9731	0.9696	0.9722	0.9680	0.6057	0.3483
5.1400	0.9829	0.9824	0.9808	0.9814	0.9829	0.9803	0.6125	0.3508
5.1500	0.9874	0.9888	0.9881	0.9886	0.9897	0.9878	0.6198	0.3534
5.1600	0.9926	0.9918	0.9930	0.9933	0.9923	0.9928	0.6273	0.3559
5.1700	0.9953	0.9953	0.9953	0.9953	0.9943	0.9959	0.6345	0.3585
5.1800	0.9970	0.9972	0.9968	0.9966	0.9968	0.9976	0.6422	0.3610
5.1900	0.9983	0.9981	0.9982	0.9981	0.9982	0.9981	0.6498	0.3636
5.2000	0.9988	0.9988	0.9990	0.9989	0.9990	0.9986	0.6575	0.3664
5.2100	0.9993	0.9994	0.9994	0.9994	0.9995	0.9993	0.6656	0.3691
5.2200	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.6739	0.3718
5.2300	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.6822	0.3749
5.2400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.6904	0.3777
5.2500	0.9999	1.0000	1.0000	1.0000	0.9999	1.0000	0.6989	0.3807
5.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7075	0.3836
5.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7161	0.3864
5.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7250	0.3892
5.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7343	0.3921
5.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7437	0.3949
5.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7533	0.3980
5.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7631	0.4010
5.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7729	0.4041
5.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7826	0.4074
5.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7927	0.4108
5.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8029	0.4141
5.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8132	0.4175
5.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8236	0.4208
5.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8341	0.4241
5.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8446	0.4278
5.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8554	0.4313
5.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8661	0.4351
5.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8765	0.4387
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8870	0.4424
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8974	0.4463
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9072	0.4500
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9170	0.4540
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9262	0.4580
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9352	0.4621
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9436	0.4661
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9519	0.4705
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9595	0.4747
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9662	0.4791
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9726	0.4835
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9780	0.4883
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9827	0.4929
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9863	0.4975
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9895	0.5023
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9920	0.5070
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9942	0.5118
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9958	0.5167
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9970	0.5222
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9979	0.5276
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.5332
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.5388
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.5445
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.5503
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.5563
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.5622
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.5683
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5745
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5806
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5871
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.5937
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6005
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6075
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6145
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6215
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6289
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6366
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6441
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6519
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6599
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6677
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6755
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6837
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.6919
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7010
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7096
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7185
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7277
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7367
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7459
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7554
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7652
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7752
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7850
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.7953
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8055
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8160
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8259
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8365
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8468
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8572
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8674
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8776
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8880
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8981
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9082
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9180
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9269
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9355
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9437
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9515
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9589
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9656
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9716
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9768
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9815
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9854
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9886
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9913
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9965
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.0123	5.0117	5.0147	5.0104	5.0135	5.0117	5.5355	5.8947	41.5045
2.0000	4.9982	4.9995	4.9964	4.9982	5.0013	4.9995	4.9435	5.5861	40.5226
3.0000	4.9921	4.9952	4.9921	4.9939	4.9970	4.9952	4.4709	5.8371	40.2734
4.0000	4.9900	4.9907	4.9900	4.9919	4.9907	4.9907	4.8005	5.7387	40.4832
5.0000	4.9862	4.9843	4.9862	4.9880	4.9825	4.9843	4.8773	5.6568	40.4456
6.0000	4.9825	4.9807	4.9825	4.9843	4.9788	4.9807	4.4568	5.8507	40.1970
7.0000	4.9810	4.9792	4.9810	4.9828	4.9774	4.9792	4.4555	5.7182	40.0543
8.0000	4.9806	4.9788	4.9806	4.9824	4.9770	4.9788	5.4686	5.7165	41.0633
9.0000	4.9682	4.9700	4.9719	4.9664	4.9682	4.9700	5.2617	5.2351	40.3116
10.0000	4.9652	4.9670	4.9658	4.9634	4.9652	4.9670	5.3526	5.1472	40.2936
11.0000	4.9623	4.9641	4.9599	4.9605	4.9623	4.9641	5.1924	5.9104	40.8759
12.0000	4.9552	4.9522	4.9528	4.9534	4.9552	4.9522	4.4220	2.9699	37.1126
13.0000	4.9803	4.9784	4.9803	4.9821	4.9766	4.9784	4.4521	0.1998	34.5279
14.0000	5.0288	5.0294	5.0275	5.0306	5.0263	5.0294	5.3237	5.6147	41.1104
15.0000	5.0160	5.0154	5.0184	5.0142	5.0172	5.0154	4.9020	5.7630	40.7616
16.0000	5.0099	5.0093	5.0124	5.0081	5.0111	5.0093	5.3151	5.9476	41.3227
17.0000	4.9974	4.9987	4.9956	4.9974	5.0005	4.9987	5.3549	0.1035	35.4467
18.0000	5.0366	5.0372	5.0354	5.0385	5.0342	5.0372	4.5208	6.1153	40.8552
19.0000	5.0301	5.0307	5.0289	5.0320	5.0277	5.0307	4.5122	5.6313	40.3237
20.0000	5.0277	5.0283	5.0264	5.0295	5.0252	5.0283	4.9907	5.6100	40.7661
21.0000	5.0178	5.0172	5.0202	5.0159	5.0190	5.0172	4.5016	4.5986	39.2076
22.0000	5.0275	5.0281	5.0262	5.0293	5.0250	5.0281	5.3802	6.1115	41.6558
23.0000	5.0105	5.0099	5.0130	5.0087	5.0118	5.0099	4.7362	5.0145	39.8145
24.0000	5.0117	5.0111	5.0142	5.0099	5.0129	5.0111	5.4191	5.7666	41.2566
25.0000	5.0015	5.0009	4.9978	4.9996	5.0027	5.0009	4.4788	6.0638	40.5460
26.0000	4.9937	4.9968	4.9937	4.9955	4.9986	4.9968	5.1581	6.0216	41.1548
27.0000	4.9845	4.9827	4.9845	4.9863	4.9808	4.9827	4.4586	5.6873	40.0474
28.0000	4.9841	4.9823	4.9841	4.9860	4.9805	4.9823	4.4583	6.0289	40.3866
29.0000	4.9813	4.9794	4.9813	4.9831	4.9776	4.9794	4.4557	5.7712	40.1090
30.0000	4.9805	4.9786	4.9805	4.9823	4.9768	4.9786	4.4522	5.1513	39.4808
31.0000	4.9843	4.9825	4.9843	4.9862	4.9807	4.9825	5.1738	6.0717	41.1460
32.0000	4.9734	4.9734	4.9752	4.9734	4.9715	4.9734	5.3624	4.2100	39.4125
33.0000	4.9788	4.9770	4.9788	4.9806	4.9752	4.9770	5.4024	5.9943	41.2640
34.0000	4.9650	4.9668	4.9656	4.9631	4.9650	4.9668	4.4362	5.6796	39.9081
35.0000	4.9657	4.9675	4.9663	4.9638	4.9657	4.9675	5.3117	5.4898	40.5978
36.0000	4.9605	4.9623	4.9581	4.9587	4.9605	4.9623	4.9967	4.9810	39.7401
37.0000	4.9620	4.9638	4.9595	4.9601	4.9620	4.9638	4.4335	0.0030	34.2077
38.0000	5.0126	5.0120	5.0150	5.0108	5.0138	5.0120	4.4942	6.1269	40.6973
39.0000	5.0073	5.0067	5.0067	5.0055	5.0086	5.0067	5.1417	5.8225	41.0057
40.0000	4.9974	4.9986	4.9956	4.9974	5.0004	4.9986	4.4740	5.7906	40.2527
41.0000	4.9937	4.9967	4.9937	4.9955	4.9985	4.9967	4.9795	5.2377	40.1921
42.0000	4.9918	4.9949	4.9918	4.9936	4.9967	4.9949	5.5329	5.9950	41.4915
43.0000	4.9798	4.9779	4.9798	4.9816	4.9761	4.9779	4.4516	5.0899	39.4147
44.0000	4.9841	4.9823	4.9841	4.9860	4.9805	4.9823	4.4583	5.6124	39.9701
45.0000	4.9844	4.9825	4.9844	4.9862	4.9807	4.9825	4.4585	4.7972	39.1564
46.0000	4.9907	4.9937	4.9907	4.9925	4.9956	4.9937	5.4304	5.5330	40.9202
47.0000	4.9830	4.9812	4.9830	4.9848	4.9793	4.9812	4.4573	4.8705	39.2203
48.0000	4.9888	4.9894	4.9888	4.9907	4.9894	4.9894	4.4652	5.5603	39.9621
49.0000	4.9891	4.9897	4.9891	4.9909	4.9897	4.9897	4.4655	4.7431	39.1469
50.0000	4.9973	4.9986	4.9955	4.9973	5.0004	4.9986	4.4739	3.4737	37.9353
51.0000	5.0147	5.0141	5.0172	5.0129	5.0159	5.0141	4.4961	3.9656	38.5506
52.0000	5.0294	5.0300	5.0281	5.0312	5.0269	5.0300	4.5115	5.7872	40.4744
53.0000	5.0258	5.0264	5.0245	5.0276	5.0233	5.0264	4.5055	3.3294	37.9889
54.0000	5.0411	5.0417	5.0398	5.0429	5.0386	5.0417	4.5275	5.9574	40.7307
55.0000	5.0355	5.0361	5.0343	5.0373	5.0330	5.0361	5.0046	5.5466	40.7636
56.0000	5.0293	5.0299	5.0281	5.0311	5.0268	5.0299	4.8089	1.2634	36.2474
57.0000	5.0614	5.0632	5.0626	5.0595	5.0639	5.0657	4.5508	5.1683	40.0955
58.0000	5.0607	5.0625	5.0619	5.0588	5.0631	5.0650	4.7275	5.8862	40.9857
59.0000	5.0529	5.0499	5.0542	5.0511	5.0554	5.0499	5.1326	3.9434	39.3893
60.0000	5.0571	5.0590	5.0584	5.0553	5.0596	5.0614	4.5442	5.3587	40.2536
61.0000	5.0552	5.0546	5.0564	5.0533	5.0576	5.0595	4.5424	6.1075	40.9865
62.0000	5.0458	5.0445	5.0458	5.0458	5.0458	5.0445	4.8400	6.0853	41.1975
63.0000	5.0345	5.0352	5.0333	5.0364	5.0321	5.0352	5.3754	0.5714	36.1535
64.0000	5.0688	5.0688	5.0682	5.0688	5.0694	5.0713	4.5586	6.1394	41.1134
65.0000	5.0584	5.0602	5.0596	5.0565	5.0609	5.0627	5.5875	5.4828	41.4288
66.0000	5.0447	5.0435	5.0447	5.0447	5.0447	5.0435	4.5292	5.8025	40.5976
67.0000	5.0383	5.0389	5.0371	5.0402	5.0359	5.0389	5.1795	4.4945	39.9032
68.0000	5.0385	5.0391	5.0373	5.0403	5.0360	5.0391	5.4348	1.6403	37.3055
69.0000	5.0621	5.0639	5.0633	5.0602	5.0645	5.0664	4.5514	5.3243	40.2560
70.0000	5.0601	5.0619	5.0613	5.0582	5.0626	5.0644	5.0626	6.2444	41.6755
71.0000	5.0450	5.0437	5.0450	5.0450	5.0450	5.0437	4.5322	6.1120	40.9115
72.0000	5.0362	5.0368	5.0349	5.0380	5.0337	5.0368	5.3986	2.0475	37.6625
73.0000	5.0570	5.0588	5.0582	5.0551	5.0595	5.0613	4.5441	6.1036	40.9975
74.0000	5.0475	5.0463	5.0475	5.0475	5.0475	5.0463	4.9740	5.4659	40.7224
75.0000	5.0398	5.0404	5.0385	5.0416	5.0373	5.0404	4.5264	3.9683	38.7326
76.0000	5.0531	5.0525	5.0544	5.0513	5.0556	5.0501	4.6028	6.0234	40.9431
77.0000	5.0422	5.0428	5.0409	5.0440	5.0397	5.0428	5.3178	0.0031	35.5733
78.0000	5.0830	5.0811	5.0805	5.0848	5.0817	5.0836	5.4416	5.5255	41.4617
79.0000	5.0691	5.0691	5.0684	5.0691	5.0697	5.0715	4.9134	4.5760	39.9062
80.0000	5.0695	5.0695	5.0689	5.0695	5.0701	5.0720	4.5592	5.5716	40.5502
81.0000	5.0634	5.0652	5.0646	5.0615	5.0659	5.0677	5.2239	5.5774	41.1896
82.0000	5.0537	5.0531	5.0549	5.0518	5.0562	5.0506	4.5411	5.1129	39.9742
83.0000	5.0539	5.0533	5.0551	5.0520	5.0563	5.0508	5.2168	5.9093	41.4476
84.0000	5.0385	5.0392	5.0373	5.0404	5.0361	5.0392	4.5253	2.9946	37.7505
85.0000	5.0595	5.0613	5.0607	5.0576	5.0619	5.0638	5.0873	5.3508	40.8028
86.0000	5.0528	5.0498	5.0541	5.0510	5.0553	5.0498	4.5376	5.9034	40.7537
87.0000	5.0452	5.0440	5.0452	5.0452	5.0452	5.0440	4.5324	6.0840	40.8853
88.0000	5.0366	5.0372	5.0354	5.0385	5.0342	5.0372	5.4479	5.0165	40.6836
89.0000	5.0306	5.0313	5.0294	5.0325	5.0282	5.0313	5.5573	6.0544	41.7950
90.0000	5.0125	5.0119	5.0149	5.0107	5.0137	5.0119	4.4941	5.9648	40.5345
91.0000	5.0085	5.0078	5.0109	5.0066	5.0097	5.0078	4.9046	5.1618	40.1178
92.0000	5.0072	5.0066	5.0066	5.0054	5.0084	5.0066	4.4867	6.0912	40.6188
93.0000	5.0026	5.0020	4.9989	5.0007	5.0038	5.0020	4.4797	6.0186	40.5083
94.0000	4.9969	4.9981	4.9951	4.9969	5.0000	4.9981	4.4736	4.5827	39.0415
95.0000	5.0060	5.0053	5.0053	5.0041	5.0072	5.0053	5.4546	5.9889	41.4768
96.0000	4.9904	4.9910	4.9904	4.9922	4.9910	4.9910	4.8531	5.2291	40.0283
97.0000	4.9899	4.9905	4.9899	4.9917	4.9905	4.9905	4.4662	5.0551	39.4640
98.0000	4.9939	4.9969	4.9939	4.9957	4.9988	4.9969	4.4725	6.0499	40.4985
99.0000	4.9901	4.9908	4.9901	4.9920	4.9908	4.9908	5.4779	4.5087	39.9312
100.0000	4.9898	4.9904	4.9898	4.9916	4.9904	4.9904	5.0463	5.5690	40.5578


==> Data-n8/sr_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0010	0.0010	0.0010	0.0010	0.0009	0.0013	0.0768
0.0200	0.0021	0.0019	0.0020	0.0020	0.0020	0.0019	0.0023	0.0776
0.0300	0.0031	0.0029	0.0032	0.0031	0.0029	0.0030	0.0034	0.0784
0.0400	0.0043	0.0039	0.0041	0.0043	0.0039	0.0041	0.0046	0.0791
0.0500	0.0053	0.0050	0.0051	0.0053	0.0049	0.0053	0.0059	0.0799
0.0600	0.0063	0.0061	0.0062	0.0063	0.0060	0.0063	0.0071	0.0807
0.0700	0.0073	0.0071	0.0073	0.0073	0.0070	0.0074	0.0084	0.0815
0.0800	0.0085	0.0082	0.0085	0.0082	0.0081	0.0086	0.0095	0.0822
0.0900	0.0096	0.0094	0.0096	0.0093	0.0091	0.0098	0.0108	0.0830
0.1000	0.0107	0.0105	0.0108	0.0103	0.0102	0.0109	0.0120	0.0839
0.1100	0.0119	0.0116	0.0119	0.0115	0.0112	0.0120	0.0133	0.0847
0.1200	0.0130	0.0127	0.0132	0.0128	0.0123	0.0131	0.0146	0.0855
0.1300	0.0141	0.0139	0.0143	0.0140	0.0135	0.0140	0.0157	0.0864
0.1400	0.0152	0.0151	0.0154	0.0152	0.0146	0.0152	0.0170	0.0872
0.1500	0.0163	0.0162	0.0165	0.0163	0.0159	0.0164	0.0183	0.0880
0.1600	0.0175	0.0174	0.0176	0.0175	0.0171	0.0176	0.0196	0.0888
0.1700	0.0185	0.0185	0.0189	0.0187	0.0182	0.0188	0.0209	0.0897
0.1800	0.0197	0.0197	0.0201	0.0197	0.0193	0.0199	0.0222	0.0905
0.1900	0.0209	0.0209	0.0212	0.0209	0.0206	0.0210	0.0234	0.0914
0.2000	0.0223	0.0221	0.0224	0.0220	0.0217	0.0223	0.0246	0.0923
0.2100	0.0236	0.0232	0.0237	0.0231	0.0228	0.0235	0.0260	0.0932
0.2200	0.0248	0.0244	0.0249	0.0243	0.0240	0.0246	0.0272	0.0940
0.2300	0.0261	0.0256	0.0261	0.0257	0.0251	0.0258	0.0286	0.0948
0.2400	0.0272	0.0267	0.0274	0.0270	0.0264	0.0271	0.0300	0.0957
0.2500	0.0284	0.0279	0.0286	0.0282	0.0276	0.0283	0.0315	0.0966
0.2600	0.0295	0.0292	0.0298	0.0295	0.0288	0.0295	0.0328	0.0975
0.2700	0.0308	0.0304	0.0310	0.0307	0.0301	0.0307	0.0341	0.0984
0.2800	0.0321	0.0316	0.0323	0.0320	0.0313	0.0320	0.0356	0.0995
0.2900	0.0334	0.0328	0.0338	0.0334	0.0326	0.0332	0.0371	0.1004
0.3000	0.0348	0.0341	0.0350	0.0346	0.0338	0.0345	0.0384	0.1013
0.3100	0.0360	0.0355	0.0363	0.0360	0.0351	0.0358	0.0399	0.1023
0.3200	0.0373	0.0367	0.0375	0.0373	0.0363	0.0373	0.0414	0.1031
0.3300	0.0386	0.0380	0.0388	0.0386	0.0377	0.0385	0.0428	0.1041
0.3400	0.0400	0.0394	0.0401	0.0399	0.0391	0.0398	0.0441	0.1051
0.3500	0.0415	0.0408	0.0416	0.0412	0.0404	0.0412	0.0457	0.1061
0.3600	0.0428	0.0422	0.0429	0.0426	0.0416	0.0425	0.0472	0.1071
0.3700	0.0442	0.0435	0.0442	0.0438	0.0430	0.0439	0.0487	0.1081
0.3800	0.0456	0.0448	0.0457	0.0452	0.0444	0.0453	0.0503	0.1092
0.3900	0.0471	0.0462	0.0470	0.0465	0.0458	0.0468	0.0518	0.1103
0.4000	0.0484	0.0476	0.0484	0.0478	0.0470	0.0481	0.0532	0.1113
0.4100	0.0499	0.0491	0.0499	0.0492	0.0484	0.0495	0.0547	0.1124
0.4200	0.0513	0.0505	0.0512	0.0506	0.0500	0.0510	0.0562	0.1135
0.4300	0.0525	0.0520	0.0525	0.0520	0.0513	0.0525	0.0577	0.1145
0.4400	0.0540	0.0534	0.0539	0.0534	0.0527	0.0539	0.0593	0.1156
0.4500	0.0555	0.0548	0.0553	0.0548	0.0543	0.0554	0.0608	0.1167
0.4600	0.0569	0.0561	0.0568	0.0563	0.0555	0.0569	0.0623	0.1178
0.4700	0.0583	0.0577	0.0581	0.0579	0.0570	0.0584	0.0638	0.1189
0.4800	0.0598	0.0593	0.0595	0.0594	0.0585	0.0599	0.0654	0.1201
0.4900	0.0614	0.0608	0.0611	0.0607	0.0599	0.0614	0.0671	0.1211
0.5000	0.0629	0.0624	0.0627	0.0624	0.0616	0.0628	0.0687	0.1223
0.5100	0.0645	0.0639	0.0644	0.0638	0.0630	0.0644	0.0703	0.1233
0.5200	0.0661	0.0655	0.0659	0.0652	0.0644	0.0661	0.0720	0.1244
0.5300	0.0676	0.0671	0.0675	0.0668	0.0659	0.0676	0.0738	0.1256
0.5400	0.0692	0.0686	0.0690	0.0685	0.0675	0.0694	0.0757	0.1268
0.5500	0.0707	0.0702	0.0705	0.0702	0.0691	0.0710	0.0774	0.1280
0.5600	0.0723	0.0718	0.0721	0.0717	0.0707	0.0725	0.0791	0.1292
0.5700	0.0739	0.0735	0.0737	0.0733	0.0726	0.0743	0.0807	0.1305
0.5800	0.0756	0.0751	0.0752	0.0749	0.0742	0.0759	0.0826	0.1317
0.5900	0.0773	0.0766	0.0770	0.0765	0.0757	0.0774	0.0844	0.1330
0.6000	0.0788	0.0783	0.0786	0.0781	0.0774	0.0791	0.0863	0.1342
0.6100	0.0805	0.0798	0.0804	0.0797	0.0789	0.0808	0.0883	0.1355
0.6200	0.0823	0.0815	0.0819	0.0815	0.0804	0.0824	0.0901	0.1367
0.6300	0.0840	0.0833	0.0835	0.0832	0.0821	0.0841	0.0918	0.1381
0.6400	0.0857	0.0849	0.0852	0.0850	0.0838	0.0859	0.0936	0.1394
0.6500	0.0875	0.0867	0.0869	0.0868	0.0857	0.0875	0.0954	0.1408
0.6600	0.0894	0.0883	0.0888	0.0885	0.0875	0.0892	0.0974	0.1421
0.6700	0.0912	0.0901	0.0905	0.0903	0.0892	0.0910	0.0992	0.1433
0.6800	0.0929	0.0918	0.0922	0.0921	0.0910	0.0927	0.1010	0.1446
0.6900	0.0947	0.0935	0.0942	0.0939	0.0928	0.0945	0.1029	0.1459
0.7000	0.0964	0.0953	0.0959	0.0957	0.0945	0.0964	0.1047	0.1472
0.7100	0.0983	0.0972	0.0976	0.0975	0.0964	0.0981	0.1068	0.1486
0.7200	0.1002	0.0990	0.0994	0.0994	0.0982	0.1000	0.1088	0.1500
0.7300	0.1021	0.1009	0.1014	0.1013	0.0999	0.1017	0.1109	0.1515
0.7400	0.1040	0.1026	0.1033	0.1031	0.1018	0.1035	0.1129	0.1528
0.7500	0.1059	0.1045	0.1053	0.1050	0.1036	0.1054	0.1149	0.1541
0.7600	0.1077	0.1063	0.1070	0.1069	0.1056	0.1074	0.1169	0.1556
0.7700	0.1096	0.1082	0.1091	0.1088	0.1074	0.1094	0.1190	0.1570
0.7800	0.1112	0.1102	0.1111	0.1104	0.1093	0.1114	0.1212	0.1584
0.7900	0.1129	0.1120	0.1132	0.1122	0.1112	0.1134	0.1234	0.1598
0.8000	0.1148	0.1139	0.1151	0.1142	0.1132	0.1153	0.1255	0.1611
0.8100	0.1167	0.1158	0.1172	0.1161	0.1152	0.1171	0.1277	0.1627
0.8200	0.1187	0.1178	0.1190	0.1180	0.1171	0.1193	0.1298	0.1641
0.8300	0.1207	0.1197	0.1212	0.1199	0.1191	0.1214	0.1320	0.1655
0.8400	0.1227	0.1218	0.1233	0.1219	0.1211	0.1232	0.1342	0.1670
0.8500	0.1248	0.1238	0.1253	0.1238	0.1232	0.1253	0.1365	0.1686
0.8600	0.1267	0.1258	0.1275	0.1259	0.1253	0.1272	0.1388	0.1702
0.8700	0.1288	0.1279	0.1295	0.1280	0.1273	0.1294	0.1410	0.1716
0.8800	0.1308	0.1298	0.1316	0.1301	0.1294	0.1314	0.1432	0.1733
0.8900	0.1328	0.1319	0.1337	0.1323	0.1316	0.1336	0.1455	0.1750
0.9000	0.1350	0.1341	0.1358	0.1343	0.1337	0.1357	0.1479	0.1766
0.9100	0.1373	0.1362	0.1379	0.1364	0.1356	0.1378	0.1503	0.1782
0.9200	0.1395	0.1383	0.1400	0.1387	0.1379	0.1399	0.1526	0.1798
0.9300	0.1416	0.1404	0.1422	0.1409	0.1400	0.1420	0.1551	0.1814
0.9400	0.1436	0.1425	0.1445	0.1431	0.1423	0.1441	0.1576	0.1831
0.9500	0.1457	0.1448	0.1466	0.1454	0.1444	0.1463	0.1599	0.1848
0.9600	0.1481	0.1470	0.1488	0.1476	0.1466	0.1484	0.1620	0.1865
0.9700	0.1504	0.1492	0.1512	0.1499	0.1489	0.1504	0.1644	0.1881
0.9800	0.1525	0.1514	0.1534	0.1522	0.1512	0.1524	0.1669	0.1898
0.9900	0.1546	0.1537	0.1556	0.1545	0.1533	0.1546	0.1694	0.1915
1.0000	0.1568	0.1561	0.1579	0.1567	0.1555	0.1570	0.1720	0.1933
1.0100	0.1591	0.1586	0.1602	0.1591	0.1577	0.1591	0.1744	0.1951
1.0200	0.1614	0.1609	0.1624	0.1615	0.1601	0.1614	0.1768	0.1969
1.0300	0.1639	0.1632	0.1648	0.1638	0.1624	0.1638	0.1793	0.1987
1.0400	0.1664	0.1655	0.1672	0.1660	0.1648	0.1661	0.1821	0.2003
1.0500	0.1687	0.1679	0.1697	0.1685	0.1670	0.1686	0.1845	0.2023
1.0600	0.1709	0.1705	0.1720	0.1707	0.1695	0.1711	0.1871	0.2041
1.0700	0.1734	0.1727	0.1744	0.1729	0.1717	0.1736	0.1898	0.2060
1.0800	0.1758	0.1748	0.1768	0.1752	0.1741	0.1759	0.1925	0.2079
1.0900	0.1783	0.1772	0.1792	0.1775	0.1765	0.1784	0.1951	0.2097
1.1000	0.1807	0.1795	0.1815	0.1799	0.1790	0.1809	0.1977	0.2116
1.1100	0.1833	0.1821	0.1840	0.1822	0.1816	0.1833	0.2004	0.2134
1.1200	0.1857	0.1845	0.1863	0.1848	0.1841	0.1856	0.2031	0.2155
1.1300	0.1880	0.1871	0.1887	0.1874	0.1865	0.1880	0.2058	0.2174
1.1400	0.1907	0.1896	0.1911	0.1898	0.1889	0.1905	0.2086	0.2192
1.1500	0.1932	0.1920	0.1935	0.1923	0.1915	0.1931	0.2114	0.2211
1.1600	0.1960	0.1945	0.1961	0.1948	0.1940	0.1958	0.2142	0.2230
1.1700	0.1985	0.1971	0.1986	0.1973	0.1966	0.1984	0.2169	0.2250
1.1800	0.2011	0.1998	0.2014	0.1998	0.1993	0.2011	0.2197	0.2270
1.1900	0.2037	0.2025	0.2041	0.2024	0.2019	0.2039	0.2226	0.2288
1.2000	0.2062	0.2050	0.2066	0.2049	0.2045	0.2065	0.2255	0.2309
1.2100	0.2089	0.2078	0.2091	0.2075	0.2070	0.2090	0.2283	0.2328
1.2200	0.2114	0.2105	0.2120	0.2099	0.2095	0.2117	0.2312	0.2351
1.2300	0.2142	0.2131	0.2145	0.2127	0.2122	0.2143	0.2342	0.2372
1.2400	0.2169	0.2158	0.2171	0.2153	0.2148	0.2170	0.2370	0.2394
1.2500	0.2197	0.2185	0.2201	0.2179	0.2175	0.2196	0.2397	0.2415
1.2600	0.2223	0.2212	0.2228	0.2204	0.2204	0.2224	0.2427	0.2437
1.2700	0.2250	0.2240	0.2254	0.2231	0.2232	0.2251	0.2458	0.2458
1.2800	0.2277	0.2269	0.2282	0.2259	0.2259	0.2278	0.2486	0.2480
1.2900	0.2304	0.2299	0.2309	0.2285	0.2286	0.2305	0.2515	0.2501
1.3000	0.2332	0.2328	0.2336	0.2312	0.2314	0.2332	0.2546	0.2522
1.3100	0.2360	0.2355	0.2363	0.2341	0.2342	0.2360	0.2575	0.2544
1.3200	0.2387	0.2383	0.2393	0.2369	0.2370	0.2390	0.2606	0.2566
1.3300	0.2417	0.2412	0.2423	0.2398	0.2398	0.2419	0.2637	0.2589
1.3400	0.2446	0.2440	0.2452	0.2426	0.2428	0.2446	0.2668	0.2610
1.3500	0.2474	0.2470	0.2479	0.2458	0.2453	0.2474	0.2700	0.2635
1.3600	0.2504	0.2500	0.2510	0.2486	0.2482	0.2503	0.2731	0.2656
1.3700	0.2531	0.2530	0.2538	0.2516	0.2512	0.2531	0.2764	0.2679
1.3800	0.2560	0.2560	0.2567	0.2545	0.2541	0.2561	0.2796	0.2702
1.3900	0.2591	0.2589	0.2597	0.2573	0.2572	0.2590	0.2829	0.2725
1.4000	0.2621	0.2618	0.2627	0.2601	0.2600	0.2621	0.2861	0.2749
1.4100	0.2650	0.2646	0.2657	0.2629	0.2631	0.2652	0.2893	0.2770
1.4200	0.2680	0.2674	0.2685	0.2659	0.2662	0.2683	0.2925	0.2796
1.4300	0.2710	0.2706	0.2716	0.2689	0.2691	0.2710	0.2957	0.2822
1.4400	0.2740	0.2737	0.2746	0.2719	0.2720	0.2741	0.2991	0.2847
1.4500	0.2771	0.2768	0.2778	0.2750	0.2750	0.2772	0.3023	0.2869
1.4600	0.2802	0.2801	0.2809	0.2779	0.2782	0.2801	0.3055	0.2893
1.4700	0.2834	0.2831	0.2837	0.2810	0.2814	0.2832	0.3090	0.2917
1.4800	0.2864	0.2862	0.2869	0.2839	0.2845	0.2864	0.3122	0.2942
1.4900	0.2896	0.2894	0.2900	0.2871	0.2876	0.2894	0.3155	0.2967
1.5000	0.2927	0.2923	0.2930	0.2904	0.2906	0.2927	0.3186	0.2993
1.5100	0.2959	0.2954	0.2961	0.2935	0.2938	0.2956	0.3220	0.3019
1.5200	0.2991	0.2986	0.2992	0.2967	0.2969	0.2987	0.3253	0.3044
1.5300	0.3021	0.3019	0.3022	0.2999	0.2999	0.3019	0.3289	0.3070
1.5400	0.3054	0.3050	0.3053	0.3031	0.3031	0.3050	0.3323	0.3095
1.5500	0.3086	0.3082	0.3084	0.3066	0.3065	0.3081	0.3356	0.3118
1.5600	0.3117	0.3114	0.3117	0.3099	0.3097	0.3113	0.3390	0.3146
1.5700	0.3149	0.3145	0.3152	0.3131	0.3129	0.3146	0.3426	0.3171
1.5800	0.3181	0.3179	0.3182	0.3162	0.3161	0.3177	0.3458	0.3197
1.5900	0.3215	0.3212	0.3215	0.3195	0.3197	0.3211	0.3495	0.3225
1.6000	0.3246	0.3247	0.3250	0.3226	0.3230	0.3246	0.3529	0.3249
1.6100	0.3280	0.3281	0.3282	0.3261	0.3265	0.3279	0.3558	0.3278
1.6200	0.3315	0.3314	0.3316	0.3295	0.3300	0.3313	0.3589	0.3305
1.6300	0.3349	0.3347	0.3352	0.3328	0.3335	0.3347	0.3617	0.3331
1.6400	0.3384	0.3380	0.3387	0.3360	0.3370	0.3381	0.3646	0.3359
1.6500	0.3416	0.3414	0.3420	0.3395	0.3402	0.3417	0.3675	0.3384
1.6600	0.3450	0.3448	0.3455	0.3429	0.3437	0.3452	0.3702	0.3409
1.6700	0.3484	0.3483	0.3491	0.3463	0.3472	0.3483	0.3732	0.3437
1.6800	0.3518	0.3518	0.3526	0.3497	0.3504	0.3518	0.3761	0.3464
1.6900	0.3553	0.3554	0.3558	0.3534	0.3539	0.3554	0.3792	0.3492
1.7000	0.3587	0.3588	0.3594	0.3571	0.3575	0.3586	0.3822	0.3520
1.7100	0.3622	0.3622	0.3631	0.3605	0.3609	0.3621	0.3850	0.3549
1.7200	0.3658	0.3658	0.3666	0.3642	0.3644	0.3658	0.3882	0.3578
1.7300	0.3693	0.3694	0.3701	0.3676	0.3679	0.3691	0.3912	0.3608
1.7400	0.3729	0.3729	0.3736	0.3711	0.3713	0.3725	0.3942	0.3637
1.7500	0.3764	0.3766	0.3771	0.3747	0.3748	0.3758	0.3972	0.3668
1.7600	0.3800	0.3801	0.3808	0.3785	0.3782	0.3794	0.4006	0.3697
1.7700	0.3837	0.3838	0.3845	0.3820	0.3818	0.3829	0.4038	0.3728
1.7800	0.3876	0.3873	0.3882	0.3856	0.3857	0.3866	0.4068	0.3758
1.7900	0.3911	0.3910	0.3917	0.3891	0.3892	0.3901	0.4097	0.3788
1.8000	0.3944	0.3947	0.3955	0.3927	0.3926	0.3939	0.4129	0.3817
1.8100	0.3981	0.3984	0.3990	0.3963	0.3964	0.3976	0.4162	0.3847
1.8200	0.4017	0.4019	0.4026	0.3998	0.4002	0.4013	0.4195	0.3878
1.8300	0.4054	0.4058	0.4062	0.4037	0.4038	0.4048	0.4227	0.3908
1.8400	0.4090	0.4092	0.4100	0.4074	0.4076	0.4086	0.4256	0.3939
1.8500	0.4129	0.4129	0.4135	0.4112	0.4112	0.4122	0.4288	0.3968
1.8600	0.4165	0.4164	0.4172	0.4150	0.4148	0.4160	0.4320	0.3996
1.8700	0.4204	0.4199	0.4210	0.4188	0.4184	0.4197	0.4352	0.4027
1.8800	0.4239	0.4235	0.4249	0.4227	0.4220	0.4233	0.4385	0.4056
1.8900	0.4275	0.4274	0.4286	0.4263	0.4258	0.4273	0.4416	0.4086
1.9000	0.4314	0.4309	0.4323	0.4301	0.4295	0.4311	0.4450	0.4117
1.9100	0.4354	0.4344	0.4361	0.4337	0.4331	0.4349	0.4484	0.4148
1.9200	0.4391	0.4382	0.4399	0.4375	0.4369	0.4388	0.4517	0.4179
1.9300	0.4429	0.4420	0.4436	0.4412	0.4405	0.4427	0.4551	0.4211
1.9400	0.4469	0.4459	0.4472	0.4449	0.4447	0.4463	0.4586	0.4243
1.9500	0.4506	0.4496	0.4511	0.4486	0.4486	0.4498	0.4618	0.4274
1.9600	0.4546	0.4534	0.4546	0.4524	0.4525	0.4534	0.4653	0.4308
1.9700	0.4585	0.4573	0.4587	0.4562	0.4562	0.4573	0.4686	0.4340
1.9800	0.4625	0.4615	0.4622	0.4600	0.4602	0.4611	0.4721	0.4374
1.9900	0.4665	0.4655	0.4662	0.4639	0.4640	0.4650	0.4755	0.4406
2.0000	0.4705	0.4693	0.4703	0.4676	0.4681	0.4688	0.4787	0.4437
2.0100	0.4743	0.4732	0.4742	0.4713	0.4721	0.4729	0.4820	0.4469
2.0200	0.4782	0.4770	0.4781	0.4752	0.4759	0.4767	0.4857	0.4502
2.0300	0.4821	0.4812	0.4820	0.4794	0.4800	0.4806	0.4891	0.4534
2.0400	0.4860	0.4850	0.4857	0.4833	0.4839	0.4846	0.4925	0.4569
2.0500	0.4901	0.4892	0.4894	0.4874	0.4879	0.4885	0.4961	0.4601
2.0600	0.4938	0.4929	0.4934	0.4914	0.4918	0.4923	0.4995	0.4632
2.0700	0.4977	0.4968	0.4973	0.4954	0.4958	0.4964	0.5031	0.4668
2.0800	0.5017	0.5007	0.5014	0.4995	0.4997	0.5003	0.5063	0.4703
2.0900	0.5058	0.5049	0.5055	0.5038	0.5038	0.5042	0.5096	0.4736
2.1000	0.5097	0.5090	0.5094	0.5076	0.5076	0.5083	0.5130	0.4770
2.1100	0.5137	0.5131	0.5133	0.5115	0.5116	0.5124	0.5165	0.4802
2.1200	0.5178	0.5171	0.5173	0.5155	0.5157	0.5163	0.5201	0.4835
2.1300	0.5218	0.5212	0.5213	0.5195	0.5196	0.5203	0.5235	0.4869
2.1400	0.5258	0.5253	0.5251	0.5236	0.5237	0.5242	0.5269	0.4902
2.1500	0.5295	0.5293	0.5293	0.5276	0.5278	0.5281	0.5304	0.4933
2.1600	0.5333	0.5335	0.5333	0.5316	0.5317	0.5320	0.5338	0.4969
2.1700	0.5376	0.5377	0.5375	0.5355	0.5359	0.5359	0.5375	0.5003
2.1800	0.5416	0.5417	0.5414	0.5396	0.5401	0.5399	0.5409	0.5036
2.1900	0.5455	0.5460	0.5455	0.5434	0.5440	0.5440	0.5444	0.5072
2.2000	0.5498	0.5501	0.5497	0.5474	0.5481	0.5481	0.5482	0.5107
2.2100	0.5538	0.5542	0.5537	0.5512	0.5521	0.5523	0.5517	0.5145
2.2200	0.5579	0.5583	0.5578	0.5553	0.5561	0.5563	0.5552	0.5181
2.2300	0.5621	0.5623	0.5619	0.5593	0.5602	0.5604	0.5587	0.5216
2.2400	0.5661	0.5664	0.5658	0.5632	0.5642	0.5646	0.5623	0.5250
2.2500	0.5703	0.5703	0.5700	0.5673	0.5682	0.5686	0.5659	0.5287
2.2600	0.5746	0.5745	0.5741	0.5717	0.5722	0.5727	0.5697	0.5321
2.2700	0.5785	0.5786	0.5782	0.5758	0.5764	0.5768	0.5733	0.5358
2.2800	0.5822	0.5825	0.5823	0.5797	0.5803	0.5809	0.5771	0.5393
2.2900	0.5861	0.5865	0.5864	0.5837	0.5844	0.5847	0.5808	0.5428
2.3000	0.5902	0.5907	0.5906	0.5877	0.5884	0.5891	0.5844	0.5463
2.3100	0.5942	0.5947	0.5946	0.5916	0.5924	0.5931	0.5882	0.5500
2.3200	0.5982	0.5986	0.5986	0.5957	0.5966	0.5973	0.5919	0.5536
2.3300	0.6021	0.6026	0.6026	0.5999	0.6010	0.6013	0.5954	0.5572
2.3400	0.6062	0.6069	0.6066	0.6038	0.6049	0.6053	0.5990	0.5611
2.3500	0.6104	0.6110	0.6108	0.6080	0.6089	0.6094	0.6028	0.5645
2.3600	0.6141	0.6149	0.6148	0.6121	0.6130	0.6133	0.6063	0.5683
2.3700	0.6182	0.6191	0.6187	0.6161	0.6173	0.6174	0.6100	0.5721
2.3800	0.6220	0.6231	0.6227	0.6202	0.6212	0.6215	0.6137	0.5757
2.3900	0.6260	0.6271	0.6267	0.6243	0.6251	0.6255	0.6173	0.5793
2.4000	0.6297	0.6313	0.6308	0.6283	0.6292	0.6295	0.6210	0.5829
2.4100	0.6339	0.6351	0.6349	0.6324	0.6331	0.6335	0.6246	0.5868
2.4200	0.6379	0.6392	0.6388	0.6365	0.6373	0.6375	0.6284	0.5905
2.4300	0.6420	0.6434	0.6429	0.6403	0.6411	0.6415	0.6323	0.5942
2.4400	0.6460	0.6472	0.6471	0.6445	0.6452	0.6453	0.6360	0.5979
2.4500	0.6499	0.6513	0.6511	0.6484	0.6494	0.6495	0.6400	0.6015
2.4600	0.6539	0.6554	0.6550	0.6526	0.6534	0.6535	0.6437	0.6055
2.4700	0.6578	0.6594	0.6589	0.6568	0.6575	0.6575	0.6473	0.6092
2.4800	0.6618	0.6636	0.6628	0.6609	0.6615	0.6616	0.6507	0.6130
2.4900	0.6660	0.6675	0.6666	0.6649	0.6657	0.6656	0.6547	0.6169
2.5000	0.6703	0.6714	0.6708	0.6690	0.6697	0.6697	0.6582	0.6207
2.5100	0.6744	0.6754	0.6749	0.6733	0.6736	0.6737	0.6619	0.6245
2.5200	0.6784	0.6793	0.6789	0.6774	0.6777	0.6777	0.6658	0.6283
2.5300	0.6823	0.6835	0.6828	0.6815	0.6815	0.6816	0.6695	0.6321
2.5400	0.6865	0.6875	0.6867	0.6856	0.6854	0.6857	0.6732	0.6358
2.5500	0.6904	0.6915	0.6907	0.6891	0.6895	0.6897	0.6767	0.6396
2.5600	0.6943	0.6955	0.6947	0.6931	0.6933	0.6937	0.6802	0.6433
2.5700	0.6980	0.6993	0.6984	0.6970	0.6971	0.6976	0.6838	0.6470
2.5800	0.7019	0.7032	0.7023	0.7010	0.7009	0.7016	0.6877	0.6507
2.5900	0.7058	0.7071	0.7063	0.7049	0.7047	0.7056	0.6912	0.6543
2.6000	0.7094	0.7111	0.7101	0.7091	0.7086	0.7093	0.6947	0.6580
2.6100	0.7133	0.7152	0.7142	0.7130	0.7126	0.7132	0.6982	0.6618
2.6200	0.7172	0.7190	0.7180	0.7169	0.7164	0.7171	0.7017	0.6656
2.6300	0.7211	0.7228	0.7220	0.7209	0.7200	0.7210	0.7053	0.6693
2.6400	0.7249	0.7267	0.7256	0.7247	0.7240	0.7249	0.7087	0.6731
2.6500	0.7286	0.7306	0.7294	0.7285	0.7278	0.7287	0.7124	0.6767
2.6600	0.7324	0.7343	0.7331	0.7323	0.7317	0.7325	0.7157	0.6804
2.6700	0.7362	0.7380	0.7367	0.7360	0.7353	0.7363	0.7193	0.6839
2.6800	0.7401	0.7417	0.7405	0.7397	0.7391	0.7401	0.7229	0.6876
2.6900	0.7438	0.7453	0.7442	0.7434	0.7428	0.7439	0.7263	0.6912
2.7000	0.7475	0.7491	0.7476	0.7474	0.7465	0.7476	0.7298	0.6945
2.7100	0.7512	0.7526	0.7511	0.7511	0.7503	0.7512	0.7336	0.6981
2.7200	0.7548	0.7561	0.7548	0.7547	0.7540	0.7550	0.7372	0.7017
2.7300	0.7583	0.7596	0.7582	0.7585	0.7578	0.7585	0.7408	0.7052
2.7400	0.7621	0.7630	0.7618	0.7621	0.7613	0.7622	0.7442	0.7088
2.7500	0.7656	0.7667	0.7654	0.7658	0.7650	0.7657	0.7476	0.7122
2.7600	0.7693	0.7705	0.7690	0.7693	0.7686	0.7690	0.7511	0.7159
2.7700	0.7731	0.7743	0.7725	0.7729	0.7722	0.7726	0.7546	0.7193
2.7800	0.7767	0.7776	0.7761	0.7767	0.7760	0.7761	0.7580	0.7228
2.7900	0.7804	0.7810	0.7797	0.7802	0.7794	0.7797	0.7614	0.7262
2.8000	0.7839	0.7845	0.7832	0.7837	0.7829	0.7833	0.7646	0.7298
2.8100	0.7873	0.7881	0.7867	0.7873	0.7865	0.7870	0.7680	0.7334
2.8200	0.7908	0.7913	0.7903	0.7907	0.7901	0.7906	0.7712	0.7369
2.8300	0.7944	0.7948	0.7938	0.7940	0.7936	0.7940	0.7747	0.7403
2.8400	0.7977	0.7983	0.7971	0.7975	0.7970	0.7974	0.7781	0.7437
2.8500	0.8009	0.8016	0.8005	0.8010	0.8004	0.8009	0.7812	0.7472
2.8600	0.8046	0.8050	0.8039	0.8042	0.8040	0.8041	0.7847	0.7506
2.8700	0.8081	0.8084	0.8072	0.8077	0.8073	0.8075	0.7878	0.7540
2.8800	0.8112	0.8117	0.8106	0.8110	0.8109	0.8108	0.7913	0.7575
2.8900	0.8144	0.8149	0.8140	0.8142	0.8143	0.8143	0.7946	0.7610
2.9000	0.8177	0.8180	0.8174	0.8174	0.8177	0.8176	0.7978	0.7645
2.9100	0.8210	0.8212	0.8206	0.8206	0.8210	0.8206	0.8012	0.7678
2.9200	0.8243	0.8244	0.8236	0.8238	0.8242	0.8241	0.8044	0.7715
2.9300	0.8273	0.8277	0.8267	0.8271	0.8276	0.8274	0.8075	0.7749
2.9400	0.8307	0.8310	0.8298	0.8302	0.8308	0.8303	0.8108	0.7782
2.9500	0.8340	0.8343	0.8329	0.8332	0.8340	0.8332	0.8139	0.7815
2.9600	0.8372	0.8375	0.8360	0.8362	0.8372	0.8364	0.8171	0.7848
2.9700	0.8405	0.8406	0.8391	0.8394	0.8403	0.8392	0.8201	0.7882
2.9800	0.8434	0.8437	0.8422	0.8423	0.8435	0.8422	0.8233	0.7915
2.9900	0.8467	0.8467	0.8451	0.8453	0.8463	0.8452	0.8264	0.7944
3.0000	0.8499	0.8499	0.8482	0.8483	0.8494	0.8482	0.8294	0.7976
3.0100	0.8530	0.8530	0.8512	0.8512	0.8526	0.8512	0.8325	0.8009
3.0200	0.8559	0.8561	0.8543	0.8543	0.8555	0.8541	0.8354	0.8043
3.0300	0.8587	0.8591	0.8572	0.8574	0.8583	0.8570	0.8383	0.8074
3.0400	0.8616	0.8618	0.8602	0.8604	0.8611	0.8600	0.8412	0.8106
3.0500	0.8644	0.8645	0.8634	0.8634	0.8638	0.8629	0.8442	0.8139
3.0600	0.8673	0.8675	0.8662	0.8663	0.8667	0.8658	0.8469	0.8169
3.0700	0.8702	0.8704	0.8693	0.8690	0.8695	0.8686	0.8499	0.8199
3.0800	0.8728	0.8730	0.8720	0.8717	0.8723	0.8716	0.8527	0.8231
3.0900	0.8755	0.8758	0.8747	0.8744	0.8751	0.8744	0.8555	0.8262
3.1000	0.8784	0.8786	0.8776	0.8772	0.8777	0.8772	0.8582	0.8291
3.1100	0.8810	0.8815	0.8804	0.8799	0.8803	0.8799	0.8611	0.8321
3.1200	0.8836	0.8842	0.8830	0.8823	0.8829	0.8824	0.8638	0.8352
3.1300	0.8863	0.8869	0.8855	0.8849	0.8853	0.8851	0.8663	0.8381
3.1400	0.8889	0.8894	0.8880	0.8875	0.8879	0.8878	0.8689	0.8412
3.1500	0.8914	0.8919	0.8906	0.8902	0.8903	0.8904	0.8715	0.8441
3.1600	0.8941	0.8944	0.8930	0.8928	0.8930	0.8929	0.8741	0.8468
3.1700	0.8965	0.8968	0.8956	0.8951	0.8955	0.8954	0.8767	0.8497
3.1800	0.8990	0.8994	0.8981	0.8974	0.8980	0.8980	0.8793	0.8522
3.1900	0.9014	0.9017	0.9005	0.9000	0.9006	0.9003	0.8817	0.8550
3.2000	0.9038	0.9041	0.9029	0.9023	0.9030	0.9026	0.8841	0.8578
3.2100	0.9060	0.9064	0.9052	0.9045	0.9053	0.9049	0.8864	0.8604
3.2200	0.9082	0.9086	0.9075	0.9071	0.9076	0.9072	0.8890	0.8631
3.2300	0.9105	0.9109	0.9097	0.9097	0.9100	0.9096	0.8915	0.8658
3.2400	0.9126	0.9132	0.9120	0.9119	0.9123	0.9116	0.8938	0.8684
3.2500	0.9148	0.9154	0.9143	0.9144	0.9145	0.9139	0.8961	0.8711
3.2600	0.9169	0.9176	0.9165	0.9167	0.9168	0.9162	0.8984	0.8737
3.2700	0.9189	0.9196	0.9187	0.9188	0.9189	0.9182	0.9006	0.8764
3.2800	0.9209	0.9216	0.9208	0.9209	0.9211	0.9203	0.9029	0.8790
3.2900	0.9230	0.9236	0.9228	0.9229	0.9232	0.9224	0.9050	0.8816
3.3000	0.9251	0.9255	0.9248	0.9250	0.9252	0.9245	0.9072	0.8839
3.3100	0.9271	0.9276	0.9267	0.9271	0.9272	0.9265	0.9095	0.8864
3.3200	0.9291	0.9296	0.9287	0.9290	0.9293	0.9285	0.9117	0.8886
3.3300	0.9309	0.9313	0.9306	0.9309	0.9314	0.9303	0.9138	0.8911
3.3400	0.9326	0.9333	0.9325	0.9327	0.9333	0.9323	0.9159	0.8936
3.3500	0.9346	0.9352	0.9343	0.9345	0.9351	0.9341	0.9180	0.8960
3.3600	0.9364	0.9369	0.9362	0.9364	0.9368	0.9359	0.9200	0.8984
3.3700	0.9381	0.9386	0.9380	0.9383	0.9386	0.9379	0.9219	0.9007
3.3800	0.9400	0.9404	0.9399	0.9400	0.9404	0.9396	0.9240	0.9028
3.3900	0.9417	0.9420	0.9416	0.9417	0.9421	0.9413	0.9260	0.9052
3.4000	0.9433	0.9437	0.9432	0.9436	0.9438	0.9431	0.9280	0.9074
3.4100	0.9450	0.9453	0.9450	0.9453	0.9455	0.9447	0.9300	0.9097
3.4200	0.9466	0.9470	0.9466	0.9470	0.9471	0.9463	0.9318	0.9118
3.4300	0.9482	0.9485	0.9481	0.9486	0.9486	0.9478	0.9338	0.9139
3.4400	0.9498	0.9501	0.9498	0.9502	0.9502	0.9493	0.9355	0.9159
3.4500	0.9514	0.9516	0.9513	0.9516	0.9517	0.9508	0.9372	0.9181
3.4600	0.9528	0.9531	0.9528	0.9531	0.9533	0.9523	0.9388	0.9202
3.4700	0.9542	0.9546	0.9543	0.9546	0.9546	0.9537	0.9405	0.9222
3.4800	0.9557	0.9560	0.9558	0.9561	0.9561	0.9551	0.9421	0.9242
3.4900	0.9572	0.9574	0.9573	0.9575	0.9575	0.9566	0.9438	0.9262
3.5000	0.9585	0.9589	0.9588	0.9589	0.9589	0.9580	0.9453	0.9280
3.5100	0.9598	0.9603	0.9602	0.9602	0.9604	0.9593	0.9468	0.9299
3.5200	0.9611	0.9617	0.9615	0.9615	0.9617	0.9607	0.9484	0.9318
3.5300	0.9624	0.9631	0.9627	0.9628	0.9630	0.9622	0.9499	0.9336
3.5400	0.9637	0.9643	0.9638	0.9640	0.9642	0.9635	0.9513	0.9353
3.5500	0.9648	0.9654	0.9651	0.9652	0.9655	0.9648	0.9529	0.9372
3.5600	0.9660	0.9666	0.9662	0.9664	0.9667	0.9661	0.9543	0.9391
3.5700	0.9672	0.9677	0.9675	0.9675	0.9678	0.9672	0.9557	0.9407
3.5800	0.9683	0.9689	0.9686	0.9686	0.9689	0.9684	0.9570	0.9423
3.5900	0.9694	0.9699	0.9697	0.9697	0.9700	0.9695	0.9584	0.9440
3.6000	0.9705	0.9710	0.9709	0.9708	0.9710	0.9706	0.9596	0.9457
3.6100	0.9716	0.9720	0.9718	0.9719	0.9721	0.9716	0.9609	0.9474
3.6200	0.9726	0.9730	0.9728	0.9728	0.9732	0.9726	0.9621	0.9490
3.6300	0.9736	0.9740	0.9738	0.9738	0.9742	0.9736	0.9633	0.9504
3.6400	0.9747	0.9749	0.9747	0.9748	0.9751	0.9746	0.9645	0.9519
3.6500	0.9755	0.9760	0.9757	0.9757	0.9762	0.9757	0.9656	0.9534
3.6600	0.9764	0.9769	0.9767	0.9765	0.9770	0.9766	0.9666	0.9547
3.6700	0.9772	0.9778	0.9775	0.9774	0.9780	0.9775	0.9676	0.9563
3.6800	0.9781	0.9787	0.9784	0.9783	0.9788	0.9783	0.9687	0.9576
3.6900	0.9791	0.9795	0.9792	0.9791	0.9797	0.9791	0.9699	0.9588
3.7000	0.9798	0.9804	0.9800	0.9800	0.9805	0.9800	0.9710	0.9602
3.7100	0.9805	0.9812	0.9809	0.9807	0.9812	0.9808	0.9721	0.9616
3.7200	0.9813	0.9819	0.9816	0.9815	0.9820	0.9816	0.9730	0.9629
3.7300	0.9822	0.9826	0.9823	0.9824	0.9827	0.9824	0.9739	0.9640
3.7400	0.9830	0.9834	0.9830	0.9831	0.9835	0.9831	0.9750	0.9652
3.7500	0.9837	0.9841	0.9837	0.9838	0.9842	0.9838	0.9759	0.9662
3.7600	0.9843	0.9848	0.9844	0.9845	0.9849	0.9846	0.9767	0.9674
3.7700	0.9849	0.9854	0.9851	0.9852	0.9855	0.9852	0.9776	0.9685
3.7800	0.9856	0.9860	0.9856	0.9859	0.9861	0.9857	0.9785	0.9695
3.7900	0.9862	0.9866	0.9862	0.9865	0.9867	0.9863	0.9793	0.9706
3.8000	0.9868	0.9872	0.9868	0.9871	0.9873	0.9870	0.9800	0.9717
3.8100	0.9873	0.9878	0.9874	0.9876	0.9878	0.9875	0.9809	0.9726
3.8200	0.9879	0.9883	0.9879	0.9881	0.9884	0.9880	0.9816	0.9737
3.8300	0.9884	0.9888	0.9884	0.9886	0.9889	0.9886	0.9823	0.9744
3.8400	0.9890	0.9893	0.9888	0.9891	0.9894	0.9892	0.9829	0.9753
3.8500	0.9895	0.9898	0.9894	0.9895	0.9899	0.9896	0.9836	0.9763
3.8600	0.9900	0.9903	0.9899	0.9900	0.9904	0.9901	0.9842	0.9771
3.8700	0.9905	0.9907	0.9903	0.9904	0.9908	0.9905	0.9849	0.9780
3.8800	0.9909	0.9911	0.9907	0.9909	0.9913	0.9910	0.9855	0.9788
3.8900	0.9913	0.9915	0.9912	0.9914	0.9916	0.9913	0.9861	0.9796
3.9000	0.9918	0.9919	0.9917	0.9918	0.9921	0.9916	0.9867	0.9804
3.9100	0.9921	0.9923	0.9920	0.9922	0.9924	0.9920	0.9873	0.9811
3.9200	0.9925	0.9927	0.9924	0.9926	0.9928	0.9924	0.9878	0.9818
3.9300	0.9929	0.9931	0.9927	0.9929	0.9932	0.9929	0.9883	0.9825
3.9400	0.9933	0.9934	0.9930	0.9933	0.9935	0.9932	0.9889	0.9832
3.9500	0.9936	0.9938	0.9934	0.9936	0.9938	0.9935	0.9894	0.9838
3.9600	0.9939	0.9941	0.9937	0.9939	0.9942	0.9939	0.9898	0.9844
3.9700	0.9943	0.9944	0.9941	0.9942	0.9945	0.9942	0.9903	0.9850
3.9800	0.9945	0.9946	0.9943	0.9945	0.9948	0.9946	0.9908	0.9857
3.9900	0.9948	0.9949	0.9946	0.9948	0.9950	0.9948	0.9911	0.9863
4.0000	0.9951	0.9952	0.9949	0.9950	0.9953	0.9951	0.9915	0.9868
4.0100	0.9953	0.9955	0.9953	0.9952	0.9955	0.9954	0.9919	0.9873
4.0200	0.9956	0.9957	0.9955	0.9955	0.9958	0.9956	0.9922	0.9879
4.0300	0.9958	0.9959	0.9958	0.9958	0.9960	0.9959	0.9927	0.9885
4.0400	0.9961	0.9962	0.9960	0.9960	0.9962	0.9961	0.9931	0.9889
4.0500	0.9963	0.9965	0.9962	0.9962	0.9964	0.9963	0.9935	0.9893
4.0600	0.9964	0.9966	0.9964	0.9964	0.9966	0.9965	0.9938	0.9898
4.0700	0.9967	0.9968	0.9966	0.9966	0.9968	0.9968	0.9941	0.9903
4.0800	0.9969	0.9970	0.9968	0.9968	0.9969	0.9970	0.9943	0.9908
4.0900	0.9971	0.9972	0.9970	0.9970	0.9971	0.9971	0.9946	0.9912
4.1000	0.9973	0.9973	0.9971	0.9971	0.9974	0.9973	0.9949	0.9916
4.1100	0.9974	0.9975	0.9973	0.9973	0.9975	0.9974	0.9951	0.9920
4.1200	0.9976	0.9977	0.9974	0.9974	0.9977	0.9975	0.9953	0.9924
4.1300	0.9978	0.9978	0.9975	0.9976	0.9978	0.9976	0.9957	0.9928
4.1400	0.9979	0.9980	0.9977	0.9978	0.9980	0.9978	0.9959	0.9932
4.1500	0.9980	0.9981	0.9979	0.9979	0.9981	0.9980	0.9961	0.9935
4.1600	0.9982	0.9983	0.9980	0.9980	0.9982	0.9981	0.9963	0.9939
4.1700	0.9983	0.9984	0.9981	0.9981	0.9983	0.9983	0.9965	0.9942
4.1800	0.9984	0.9985	0.9982	0.9982	0.9984	0.9984	0.9967	0.9945
4.1900	0.9985	0.9986	0.9984	0.9983	0.9985	0.9985	0.9968	0.9948
4.2000	0.9987	0.9987	0.9984	0.9984	0.9985	0.9986	0.9970	0.9951
4.2100	0.9987	0.9988	0.9985	0.9985	0.9986	0.9987	0.9972	0.9953
4.2200	0.9988	0.9989	0.9986	0.9986	0.9988	0.9988	0.9973	0.9956
4.2300	0.9989	0.9989	0.9987	0.9987	0.9989	0.9989	0.9975	0.9958
4.2400	0.9990	0.9990	0.9988	0.9988	0.9990	0.9989	0.9976	0.9960
4.2500	0.9990	0.9990	0.9989	0.9989	0.9990	0.9990	0.9977	0.9962
4.2600	0.9991	0.9991	0.9990	0.9990	0.9991	0.9991	0.9979	0.9964
4.2700	0.9991	0.9992	0.9991	0.9990	0.9992	0.9992	0.9981	0.9966
4.2800	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	0.9982	0.9968
4.2900	0.9992	0.9993	0.9992	0.9991	0.9993	0.9993	0.9983	0.9970
4.3000	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	0.9984	0.9972
4.3100	0.9993	0.9994	0.9993	0.9993	0.9994	0.9993	0.9985	0.9974
4.3200	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	0.9986	0.9975
4.3300	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	0.9987	0.9977
4.3400	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	0.9988	0.9978
4.3500	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9988	0.9980
4.3600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9989	0.9981
4.3700	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	0.9990	0.9982
4.3800	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9991	0.9983
4.3900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9992	0.9984
4.4000	0.9996	0.9997	0.9997	0.9996	0.9997	0.9997	0.9993	0.9985
4.4100	0.9997	0.9998	0.9997	0.9996	0.9997	0.9997	0.9993	0.9986
4.4200	0.9997	0.9998	0.9997	0.9997	0.9997	0.9997	0.9994	0.9987
4.4300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9994	0.9988
4.4400	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	0.9995	0.9989
4.4500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9995	0.9989
4.4600	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9995	0.9990
4.4700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9991
4.4800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9991
4.4900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9996	0.9992
4.5000	0.9999	0.9999	0.9998	0.9998	0.9999	0.9999	0.9997	0.9992
4.5100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	0.9997	0.9993
4.5200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997	0.9993
4.5300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9997	0.9994
4.5400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9994
4.5500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9995
4.5600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9995
4.5700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9995
4.5800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9996
4.5900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9996
4.6000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9996
4.6100	0.9999	0.9999	0.9999	1.0000	0.9999	0.9999	0.9999	0.9997
4.6200	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	0.9999	0.9997
4.6300	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	0.9999	0.9997
4.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9997
4.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9998
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.30_0.40_0.50_0.60_0.70_0.80_0.90_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.6723	1.4255	1.1216	1.3191	2.6639	2.0938	3.9303	2.8065	2.0045	1.9815	2.0072	1.9714	1.9969	1.9983	1.9885	1.9894	1.9922
2.0000	1.9979	1.3836	2.2144	3.7217	0.0703	2.1005	2.1008	2.2308	2.0031	2.0150	2.0280	1.9998	2.0050	2.0056	1.9999	2.0155	2.0090
3.0000	1.2428	1.8362	0.4594	2.7441	2.8785	1.4089	0.9847	2.7101	2.0157	2.0176	2.0214	2.0006	2.0069	2.0145	2.0095	2.0241	2.0138
4.0000	0.2514	2.2820	2.3798	3.4371	1.2529	2.6340	1.9197	2.5025	2.0235	2.0205	2.0185	2.0070	2.0143	2.0140	2.0103	2.0144	2.0153
5.0000	2.1920	0.4050	2.6102	2.4118	2.5454	0.3736	2.0226	2.3615	2.0288	2.0203	2.0220	2.0130	2.0170	2.0128	2.0096	2.0137	2.0172
6.0000	2.7644	3.4888	3.3189	0.6919	1.1550	1.7435	0.4340	2.7719	2.0261	2.0198	2.0219	2.0112	2.0156	2.0105	2.0115	2.0179	2.0168
7.0000	1.5582	2.0584	1.4104	3.5908	2.2833	3.3069	0.6968	2.4829	2.0265	2.0224	2.0189	2.0096	2.0190	2.0095	2.0127	2.0239	2.0178
8.0000	0.4973	2.3537	2.4499	2.7516	1.7915	0.3206	3.6477	2.4805	2.0271	2.0195	2.0190	2.0109	2.0203	2.0092	2.0124	2.0221	2.0176
9.0000	1.5791	1.4819	1.9794	3.2315	1.8179	2.4585	2.7930	1.8364	2.0242	2.0200	2.0206	2.0154	2.0198	2.0079	2.0096	2.0227	2.0175
10.0000	3.1721	0.9006	2.1589	2.0732	3.3347	2.5211	3.1135	1.7545	2.0256	2.0179	2.0166	2.0154	2.0190	2.0088	2.0108	2.0203	2.0168
11.0000	1.9356	3.3418	3.7885	3.3072	2.2347	1.2302	2.6242	2.9991	2.0242	2.0169	2.0176	2.0161	2.0192	2.0115	2.0125	2.0194	2.0172
12.0000	2.4911	0.5954	1.3576	1.7950	0.0112	2.2753	1.2608	0.6503	2.0240	2.0148	2.0169	2.0165	2.0176	2.0113	2.0106	2.0186	2.0163
13.0000	1.9066	0.7849	1.4522	0.5760	1.3293	1.5005	0.4304	0.0325	2.0247	2.0139	2.0192	2.0174	2.0185	2.0110	2.0133	2.0199	2.0172
14.0000	0.7480	0.6992	1.4543	0.7073	1.7793	1.3052	2.8208	2.2318	2.0245	2.0148	2.0196	2.0191	2.0183	2.0148	2.0138	2.0192	2.0180
15.0000	0.4721	1.5921	0.3901	2.7600	1.2877	1.6785	2.0213	2.4999	2.0262	2.0143	2.0203	2.0210	2.0178	2.0160	2.0140	2.0228	2.0190
16.0000	2.1721	1.0862	1.3237	3.3963	2.3304	2.8524	2.8434	2.9652	2.0238	2.0131	2.0186	2.0187	2.0183	2.0165	2.0148	2.0234	2.0184
17.0000	2.2969	2.5177	1.9262	0.6106	1.6840	2.1356	3.0128	0.0167	2.0229	2.0143	2.0191	2.0193	2.0195	2.0155	2.0144	2.0249	2.0187
18.0000	0.8110	0.8802	1.7775	2.8184	2.3750	2.2728	0.0537	3.5313	2.0235	2.0142	2.0175	2.0196	2.0196	2.0149	2.0138	2.0258	2.0186
19.0000	2.3544	2.5740	1.5780	2.0677	0.2778	0.5300	1.5595	2.2545	2.0229	2.0126	2.0173	2.0185	2.0183	2.0146	2.0141	2.0270	2.0182
20.0000	2.9582	1.8897	0.9504	1.0870	1.8583	1.4451	2.1355	2.2267	2.0230	2.0125	2.0176	2.0168	2.0183	2.0146	2.0141	2.0268	2.0180
21.0000	3.2901	2.0052	2.3137	1.7693	1.7698	2.5488	0.7080	1.3175	2.0233	2.0136	2.0180	2.0188	2.0204	2.0159	2.0160	2.0275	2.0192
22.0000	3.0199	3.3590	2.4246	1.3205	2.3215	3.3809	3.0092	3.5723	2.0239	2.0135	2.0187	2.0183	2.0211	2.0149	2.0167	2.0293	2.0195
23.0000	2.6139	0.8520	1.3038	1.9880	2.6626	3.1665	1.8270	1.6072	2.0241	2.0146	2.0188	2.0184	2.0218	2.0155	2.0162	2.0308	2.0200
24.0000	2.9938	1.3850	1.6934	1.2473	0.6228	1.6083	3.2150	2.5165	2.0234	2.0159	2.0187	2.0190	2.0223	2.0170	2.0156	2.0310	2.0204
25.0000	3.4211	1.4060	0.9501	2.6865	2.2466	0.1552	1.4523	3.4617	2.0222	2.0155	2.0186	2.0187	2.0224	2.0158	2.0144	2.0318	2.0199
26.0000	1.0334	0.9408	0.8364	2.4860	2.5854	1.9237	2.4798	3.2879	2.0226	2.0147	2.0181	2.0192	2.0222	2.0154	2.0148	2.0317	2.0198
27.0000	3.7593	1.9284	3.0168	1.7778	1.6148	2.9583	1.4253	2.4180	2.0230	2.0146	2.0179	2.0194	2.0228	2.0163	2.0150	2.0316	2.0201
28.0000	1.8947	0.5406	3.0392	1.7269	1.6645	2.1144	0.7533	3.3719	2.0224	2.0146	2.0181	2.0200	2.0225	2.0169	2.0152	2.0319	2.0202
29.0000	1.7351	3.7319	0.5319	2.0046	1.3036	3.0922	1.4671	2.5894	2.0230	2.0148	2.0168	2.0199	2.0223	2.0180	2.0150	2.0331	2.0204
30.0000	1.7313	1.4189	2.1171	0.6781	2.3213	1.6997	1.3548	1.7472	2.0225	2.0151	2.0173	2.0188	2.0208	2.0187	2.0154	2.0341	2.0203
31.0000	1.3411	3.6915	2.8811	1.0124	2.9218	1.8275	2.5354	3.5938	2.0223	2.0158	2.0176	2.0202	2.0205	2.0187	2.0160	2.0345	2.0207
32.0000	0.6629	3.2332	1.0373	2.0752	2.1013	1.5995	3.1252	1.1256	2.0223	2.0165	2.0171	2.0203	2.0206	2.0189	2.0168	2.0344	2.0209
33.0000	3.0067	1.5863	1.8060	2.5653	0.7105	1.6999	3.2836	3.2487	2.0218	2.0164	2.0170	2.0204	2.0211	2.0196	2.0171	2.0333	2.0208
34.0000	2.9912	4.5122	3.1294	3.0902	0.1202	2.8270	0.4476	2.4370	2.0217	2.0172	2.0177	2.0204	2.0208	2.0199	2.0174	2.0329	2.0210
35.0000	0.2462	1.1220	0.9526	1.7323	1.4467	3.0088	2.9596	2.1367	2.0209	2.0171	2.0179	2.0209	2.0205	2.0197	2.0176	2.0332	2.0210
36.0000	2.8742	2.0497	2.2245	2.6851	2.0685	3.1306	2.2336	1.6147	2.0214	2.0168	2.0175	2.0209	2.0201	2.0201	2.0178	2.0326	2.0209
37.0000	1.0406	2.8434	2.2004	2.4007	1.3094	2.2692	1.4004	0.0001	2.0211	2.0172	2.0181	2.0214	2.0200	2.0198	2.0180	2.0322	2.0210
38.0000	2.7682	0.6937	3.6403	3.0452	2.2639	2.7153	0.0278	3.7522	2.0202	2.0174	2.0183	2.0216	2.0195	2.0203	2.0179	2.0318	2.0209
39.0000	1.0205	2.6521	0.6224	2.2809	2.6765	2.0669	2.4249	2.6448	2.0204	2.0173	2.0183	2.0211	2.0190	2.0206	2.0178	2.0324	2.0209
40.0000	1.9539	2.9014	2.9731	2.1296	2.9368	1.7024	1.2833	2.5957	2.0204	2.0177	2.0186	2.0214	2.0191	2.0205	2.0180	2.0324	2.0210
41.0000	2.3474	2.4400	1.3889	1.7400	0.0591	2.0956	2.1588	1.8162	2.0208	2.0177	2.0185	2.0207	2.0188	2.0210	2.0180	2.0324	2.0210
42.0000	3.3149	0.3153	0.7657	2.1569	1.6790	2.0139	4.0864	3.1887	2.0206	2.0178	2.0189	2.0210	2.0184	2.0205	2.0180	2.0320	2.0209
43.0000	0.0777	1.0391	1.3502	0.8146	2.6100	2.1643	0.6879	1.6928	2.0203	2.0179	2.0189	2.0213	2.0183	2.0205	2.0177	2.0323	2.0209
44.0000	1.5412	0.9165	2.3505	3.9644	1.2610	1.6159	0.2776	2.2924	2.0205	2.0174	2.0186	2.0216	2.0180	2.0204	2.0172	2.0315	2.0207
45.0000	2.2261	3.2289	0.5703	1.5359	1.0939	2.4859	0.2018	1.4626	2.0209	2.0178	2.0182	2.0214	2.0185	2.0201	2.0177	2.0317	2.0208
46.0000	1.7321	2.4051	3.0176	1.6391	1.9026	1.4833	3.3582	2.1636	2.0213	2.0177	2.0183	2.0211	2.0184	2.0196	2.0171	2.0324	2.0207
47.0000	1.7567	2.8583	2.0902	0.8564	4.4420	2.2071	1.0919	1.5156	2.0215	2.0175	2.0186	2.0209	2.0184	2.0194	2.0176	2.0332	2.0209
48.0000	2.5763	2.0232	1.6644	2.1678	2.3494	3.5873	0.4282	2.2054	2.0216	2.0182	2.0192	2.0210	2.0188	2.0197	2.0177	2.0332	2.0212
49.0000	1.4226	2.6092	3.2264	2.2783	1.5809	3.2432	1.2242	1.4229	2.0212	2.0182	2.0193	2.0206	2.0189	2.0202	2.0177	2.0330	2.0211
50.0000	3.0287	2.9005	2.7593	1.5455	3.5620	0.5211	0.8303	0.8100	2.0213	2.0183	2.0195	2.0206	2.0198	2.0211	2.0171	2.0324	2.0212
51.0000	1.3998	2.3519	2.8519	3.4817	3.2588	1.7888	0.9574	0.9991	2.0211	2.0178	2.0191	2.0210	2.0203	2.0215	2.0172	2.0325	2.0213
52.0000	2.5168	0.6734	0.2743	2.8452	1.1513	2.3168	0.7410	2.5256	2.0209	2.0176	2.0183	2.0213	2.0203	2.0216	2.0169	2.0328	2.0212
53.0000	1.2769	3.6569	2.2531	2.4968	3.4463	1.1767	0.5800	0.7543	2.0210	2.0171	2.0185	2.0211	2.0202	2.0213	2.0162	2.0331	2.0210
54.0000	1.4412	2.3436	2.8993	2.5734	2.0906	2.1716	0.7105	2.8974	2.0206	2.0174	2.0184	2.0208	2.0200	2.0214	2.0161	2.0329	2.0210
55.0000	2.2756	1.5505	2.9226	3.5055	2.7497	0.3868	2.1447	2.1258	2.0207	2.0176	2.0186	2.0210	2.0203	2.0215	2.0164	2.0324	2.0210
56.0000	0.5723	1.4693	2.3818	1.2813	2.0238	2.2740	1.8933	0.2242	2.0208	2.0175	2.0181	2.0211	2.0205	2.0212	2.0163	2.0326	2.0210
57.0000	3.6341	2.4401	3.6491	0.5769	1.9225	1.1124	0.6756	1.6982	2.0213	2.0179	2.0180	2.0212	2.0206	2.0212	2.0160	2.0323	2.0211
58.0000	0.6646	0.9373	2.5792	4.3643	0.7067	0.8241	1.7747	2.6681	2.0218	2.0178	2.0186	2.0215	2.0206	2.0208	2.0160	2.0322	2.0212
59.0000	0.4243	2.7383	2.1462	2.5843	0.4366	0.4255	2.3331	0.9792	2.0220	2.0183	2.0189	2.0211	2.0204	2.0209	2.0164	2.0322	2.0213
60.0000	1.6766	3.0957	2.6553	0.9886	2.2646	3.1371	0.7245	1.8826	2.0218	2.0184	2.0189	2.0207	2.0201	2.0206	2.0164	2.0316	2.0211
61.0000	2.3318	1.9216	2.2812	0.9670	1.1310	0.5954	0.8694	3.4006	2.0223	2.0181	2.0189	2.0204	2.0203	2.0204	2.0158	2.0318	2.0210
62.0000	1.5357	1.9668	1.2523	2.5049	1.6950	1.9463	1.9135	3.3404	2.0219	2.0179	2.0190	2.0207	2.0200	2.0204	2.0157	2.0314	2.0209
63.0000	2.9135	1.6793	2.4125	2.1881	2.2192	3.2433	2.9661	0.0951	2.0223	2.0176	2.0188	2.0211	2.0200	2.0201	2.0156	2.0317	2.0209
64.0000	1.4903	1.6296	0.8422	3.0463	1.4864	1.5656	0.2066	3.4884	2.0218	2.0178	2.0189	2.0216	2.0201	2.0201	2.0154	2.0313	2.0209
65.0000	3.6689	1.4932	1.4169	1.6820	2.1048	0.3677	4.0165	2.0192	2.0218	2.0181	2.0186	2.0214	2.0201	2.0201	2.0154	2.0316	2.0209
66.0000	2.0141	2.4045	0.6673	1.9549	2.5481	4.0177	0.8153	2.5251	2.0219	2.0181	2.0185	2.0216	2.0203	2.0202	2.0155	2.0319	2.0210
67.0000	1.7233	1.9993	0.8941	2.5539	1.6323	1.8020	2.4446	1.2490	2.0217	2.0180	2.0186	2.0215	2.0205	2.0204	2.0155	2.0322	2.0210
68.0000	2.4949	3.4318	2.3881	1.5807	1.1977	3.4332	3.1751	0.3015	2.0219	2.0182	2.0187	2.0217	2.0207	2.0203	2.0158	2.0325	2.0212
69.0000	2.0066	0.3765	1.5338	2.0461	3.6319	2.6959	0.8264	1.8423	2.0216	2.0183	2.0187	2.0218	2.0212	2.0201	2.0158	2.0324	2.0212
70.0000	2.3202	0.6060	2.1474	2.9086	1.3929	1.4755	2.2022	4.3704	2.0217	2.0185	2.0191	2.0218	2.0216	2.0197	2.0153	2.0323	2.0213
71.0000	2.4660	1.9109	1.3263	1.7628	2.9071	0.7044	1.4809	3.4728	2.0221	2.0179	2.0185	2.0217	2.0217	2.0204	2.0153	2.0322	2.0212
72.0000	2.1686	0.4679	2.0327	3.1119	3.5368	1.4257	3.0423	0.3931	2.0221	2.0180	2.0184	2.0213	2.0212	2.0202	2.0154	2.0321	2.0211
73.0000	1.1085	3.0402	2.7908	1.8635	1.6550	2.0597	0.9546	3.3722	2.0219	2.0179	2.0187	2.0216	2.0214	2.0200	2.0151	2.0321	2.0211
74.0000	1.3050	2.2918	3.0786	1.7079	1.7612	1.9754	2.0853	2.0107	2.0223	2.0179	2.0188	2.0213	2.0218	2.0200	2.0151	2.0325	2.0212
75.0000	0.8019	1.8185	1.6629	1.3104	2.7269	2.5326	0.8844	0.9930	2.0221	2.0177	2.0189	2.0212	2.0219	2.0202	2.0149	2.0321	2.0211
76.0000	2.2658	3.0785	1.6479	1.4055	0.2725	1.9800	1.6595	3.0730	2.0217	2.0176	2.0192	2.0214	2.0221	2.0200	2.0148	2.0320	2.0211
77.0000	2.6375	2.7512	0.9518	1.0897	1.8210	3.2473	2.7630	0.0003	2.0217	2.0179	2.0192	2.0212	2.0221	2.0199	2.0148	2.0317	2.0211
78.0000	0.2015	1.8752	2.9756	2.6205	3.4124	2.5356	3.0455	2.0432	2.0214	2.0180	2.0192	2.0213	2.0223	2.0202	2.0149	2.0318	2.0211
79.0000	2.9271	2.0476	2.6740	2.8728	3.2100	2.2526	1.9806	1.2821	2.0214	2.0179	2.0188	2.0215	2.0220	2.0201	2.0146	2.0319	2.0210
80.0000	3.9217	3.1059	1.2473	2.3332	1.8513	2.8388	0.0486	2.1175	2.0213	2.0176	2.0186	2.0211	2.0221	2.0202	2.0151	2.0321	2.0210
81.0000	2.5500	4.0053	1.0577	1.8130	1.9169	2.3770	2.4910	2.1313	2.0211	2.0178	2.0185	2.0216	2.0222	2.0201	2.0152	2.0324	2.0211
82.0000	2.1066	2.7120	2.4978	0.4004	3.2784	2.6940	0.4621	1.6579	2.0211	2.0180	2.0187	2.0217	2.0221	2.0201	2.0151	2.0323	2.0212
83.0000	2.7285	1.1313	2.5570	2.2284	2.8714	2.9773	2.4969	2.7415	2.0211	2.0179	2.0189	2.0215	2.0221	2.0203	2.0152	2.0323	2.0212
84.0000	1.6120	2.0624	2.0062	1.7776	0.8478	1.3392	0.7493	0.6447	2.0211	2.0177	2.0185	2.0214	2.0219	2.0209	2.0155	2.0323	2.0212
85.0000	2.1898	1.3390	2.5713	2.0837	1.7070	3.4286	2.2433	1.8719	2.0208	2.0177	2.0185	2.0215	2.0219	2.0210	2.0157	2.0319	2.0211
86.0000	0.7321	0.0899	1.5886	0.0593	2.0078	2.3723	0.9317	2.7301	2.0210	2.0176	2.0185	2.0215	2.0221	2.0207	2.0155	2.0317	2.0211
87.0000	2.5679	1.9646	3.4579	2.4963	0.0241	2.9869	1.3188	3.3376	2.0209	2.0177	2.0184	2.0214	2.0222	2.0208	2.0154	2.0314	2.0210
88.0000	1.5059	2.1646	3.0639	2.4715	2.5850	2.3782	3.2413	1.5912	2.0210	2.0178	2.0182	2.0213	2.0221	2.0207	2.0154	2.0317	2.0210
89.0000	2.4759	0.9605	3.3809	3.1466	0.8316	0.4625	3.9821	3.2759	2.0211	2.0180	2.0187	2.0214	2.0219	2.0207	2.0152	2.0319	2.0211
90.0000	0.1539	0.0360	2.5783	3.9603	2.7626	2.9109	1.5700	3.0100	2.0214	2.0180	2.0187	2.0214	2.0219	2.0207	2.0154	2.0318	2.0212
91.0000	2.2305	3.5989	2.0204	2.3852	1.6851	1.5684	2.0348	1.7338	2.0215	2.0183	2.0189	2.0214	2.0221	2.0204	2.0156	2.0319	2.0212
92.0000	2.7102	1.3466	2.8192	1.2332	2.5357	3.6256	1.2791	3.5714	2.0214	2.0184	2.0187	2.0215	2.0222	2.0203	2.0155	2.0318	2.0212
93.0000	2.5307	2.1935	2.8561	0.6316	1.8692	2.5393	0.1709	3.2491	2.0210	2.0186	2.0188	2.0216	2.0222	2.0201	2.0157	2.0318	2.0212
94.0000	3.3380	1.3847	3.1975	2.8828	3.0128	1.5738	1.4128	1.3184	2.0210	2.0185	2.0191	2.0217	2.0224	2.0205	2.0160	2.0319	2.0214
95.0000	0.7952	3.4170	3.1694	3.3645	1.5398	2.5137	3.4188	3.1191	2.0208	2.0185	2.0190	2.0217	2.0221	2.0203	2.0160	2.0324	2.0214
96.0000	2.9891	2.6038	2.3768	1.6545	2.3958	2.0709	1.9852	1.8111	2.0211	2.0184	2.0189	2.0216	2.0221	2.0204	2.0161	2.0324	2.0214
97.0000	1.5577	2.8854	1.1407	2.5653	3.9381	2.3144	1.5329	1.6543	2.0208	2.0186	2.0189	2.0217	2.0221	2.0204	2.0160	2.0326	2.0214
98.0000	2.5304	2.2330	0.2839	1.7976	0.7000	2.3572	0.1684	3.4161	2.0206	2.0184	2.0189	2.0219	2.0225	2.0201	2.0165	2.0327	2.0214
99.0000	1.7885	1.5908	2.0541	2.3262	2.4322	2.9480	3.6403	1.2777	2.0206	2.0183	2.0190	2.0221	2.0226	2.0200	2.0166	2.0325	2.0215
100.0000	2.0015	3.4467	1.2809	2.6070	3.1832	1.7396	2.2738	2.2164	2.0204	2.0184	2.0191	2.0221	2.0226	2.0198	2.0164	2.0325	2.0214


==> Data-n8/sr_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5641	0.5650
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5647	0.5656
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5653	0.5662
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5659	0.5668
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5666	0.5674
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5672	0.5680
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5679	0.5688
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5685	0.5694
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5692	0.5700
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5698	0.5706
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5704	0.5712
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5709	0.5718
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5716	0.5725
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5723	0.5732
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5729	0.5738
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5736	0.5744
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5742	0.5750
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5749	0.5756
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5755	0.5762
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5762	0.5768
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5768	0.5775
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5775	0.5781
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5782	0.5787
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5788	0.5792
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5796	0.5798
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5803	0.5805
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5808	0.5811
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5814	0.5818
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5821	0.5824
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5827	0.5831
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5834	0.5837
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5839	0.5844
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5845	0.5851
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5852	0.5858
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5858	0.5864
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5864	0.5870
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5871	0.5876
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5878	0.5884
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5884	0.5890
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5891	0.5897
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5897	0.5904
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5903	0.5911
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5911	0.5918
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5918	0.5925
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5924	0.5932
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5930	0.5939
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5937	0.5946
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5943	0.5952
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5949	0.5959
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5955	0.5966
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5962	0.5972
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5969	0.5978
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5976	0.5984
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5983	0.5991
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5990	0.5997
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5997	0.6006
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6004	0.6013
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6011	0.6021
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6017	0.6028
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6024	0.6036
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6030	0.6042
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6037	0.6049
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6044	0.6055
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6051	0.6063
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6058	0.6070
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6064	0.6077
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6071	0.6084
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6078	0.6091
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6084	0.6098
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6092	0.6105
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6098	0.6111
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6105	0.6119
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6113	0.6125
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6120	0.6132
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6127	0.6139
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6133	0.6146
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6140	0.6154
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6147	0.6160
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6153	0.6168
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6160	0.6176
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6167	0.6183
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6174	0.6190
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6181	0.6198
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6189	0.6205
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6196	0.6212
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6204	0.6219
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6210	0.6226
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6217	0.6233
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6224	0.6240
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6231	0.6248
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6238	0.6255
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6246	0.6262
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6253	0.6271
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6260	0.6279
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6268	0.6287
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6276	0.6294
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6283	0.6301
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6291	0.6309
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6299	0.6317
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6307	0.6325
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6314	0.6332
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6321	0.6341
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6329	0.6349
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6337	0.6356
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6345	0.6363
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6352	0.6371
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6360	0.6379
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6367	0.6387
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6375	0.6393
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6383	0.6401
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6390	0.6409
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6398	0.6416
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6406	0.6423
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6414	0.6432
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6421	0.6439
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6429	0.6448
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6435	0.6455
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6442	0.6462
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6451	0.6469
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6457	0.6477
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6465	0.6485
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6473	0.6492
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6481	0.6500
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6488	0.6508
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6497	0.6516
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6504	0.6523
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6512	0.6532
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6521	0.6539
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6528	0.6546
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6535	0.6556
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6543	0.6563
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6550	0.6571
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6559	0.6579
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6566	0.6587
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6574	0.6595
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6582	0.6602
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6589	0.6610
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6598	0.6619
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6607	0.6626
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6615	0.6635
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6622	0.6642
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6631	0.6650
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6640	0.6659
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6648	0.6667
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6657	0.6675
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6665	0.6683
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6673	0.6692
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6681	0.6701
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6690	0.6710
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6699	0.6717
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6707	0.6726
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6715	0.6734
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6723	0.6742
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6732	0.6750
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6740	0.6759
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6748	0.6767
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6755	0.6775
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6763	0.6783
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6771	0.6791
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6778	0.6799
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6788	0.6807
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6796	0.6816
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6805	0.6824
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6813	0.6832
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6821	0.6840
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6830	0.6849
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6838	0.6856
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6846	0.6864
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6855	0.6873
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6863	0.6881
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6872	0.6889
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6879	0.6897
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6888	0.6905
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6896	0.6914
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6903	0.6922
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6912	0.6930
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6920	0.6939
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6929	0.6947
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6937	0.6954
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6946	0.6962
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6955	0.6971
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6963	0.6979
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6972	0.6988
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6980	0.6996
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6988	0.7004
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6997	0.7012
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7006	0.7021
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7014	0.7031
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7022	0.7039
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7031	0.7048
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7040	0.7057
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7049	0.7065
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7057	0.7073
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7066	0.7081
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7074	0.7091
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7083	0.7101
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7092	0.7109
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7101	0.7118
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7109	0.7127
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7117	0.7136
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7126	0.7146
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7135	0.7155
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7145	0.7163
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7154	0.7171
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7163	0.7181
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7172	0.7190
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7181	0.7198
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7191	0.7207
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7200	0.7216
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7209	0.7224
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7216	0.7234
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7225	0.7243
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7234	0.7253
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7243	0.7261
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7251	0.7270
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7262	0.7277
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7270	0.7287
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7280	0.7296
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7289	0.7305
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7298	0.7315
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7307	0.7323
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7316	0.7333
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7326	0.7343
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7335	0.7353
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7345	0.7361
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7355	0.7371
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7364	0.7381
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7374	0.7391
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7383	0.7400
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7394	0.7408
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7402	0.7418
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7412	0.7427
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7422	0.7436
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7432	0.7445
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7442	0.7455
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7450	0.7465
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7459	0.7475
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7468	0.7484
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7478	0.7494
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7487	0.7503
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7496	0.7512
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7507	0.7523
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7517	0.7532
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7526	0.7541
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7537	0.7551
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7547	0.7562
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7557	0.7572
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7567	0.7581
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7576	0.7590
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7586	0.7601
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7596	0.7610
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7607	0.7620
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7617	0.7628
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7629	0.7638
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7637	0.7648
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7647	0.7658
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7655	0.7667
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7664	0.7677
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7673	0.7688
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7683	0.7698
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7693	0.7708
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7702	0.7718
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7712	0.7729
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7722	0.7739
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7732	0.7749
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7743	0.7761
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7752	0.7770
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7761	0.7780
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7772	0.7790
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7783	0.7800
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7794	0.7811
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7803	0.7822
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7812	0.7833
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7823	0.7842
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7832	0.7853
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7842	0.7863
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7853	0.7872
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7863	0.7883
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7872	0.7892
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7882	0.7902
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7892	0.7912
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7903	0.7923
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7912	0.7933
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7922	0.7943
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7933	0.7953
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7945	0.7963
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7955	0.7972
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7965	0.7983
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7976	0.7993
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7986	0.8004
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7997	0.8014
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8007	0.8024
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8017	0.8034
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8027	0.8045
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8038	0.8056
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8049	0.8067
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8059	0.8077
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8069	0.8088
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8080	0.8097
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8091	0.8108
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8101	0.8118
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8111	0.8129
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8122	0.8139
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8133	0.8149
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8145	0.8160
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8156	0.8170
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8167	0.8180
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8177	0.8190
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8186	0.8201
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8196	0.8212
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8206	0.8223
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8217	0.8235
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8228	0.8246
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8239	0.8257
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8250	0.8267
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8262	0.8278
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8272	0.8289
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8283	0.8300
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8294	0.8310
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8304	0.8321
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8315	0.8331
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8326	0.8340
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8338	0.8352
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8349	0.8362
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8359	0.8372
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8370	0.8382
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8381	0.8393
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8391	0.8404
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8400	0.8415
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8411	0.8426
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8422	0.8437
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8433	0.8448
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8444	0.8460
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8455	0.8470
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8466	0.8481
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8476	0.8490
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8488	0.8500
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8499	0.8511
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8510	0.8521
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8521	0.8531
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8531	0.8541
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8542	0.8551
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8554	0.8563
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8565	0.8573
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8575	0.8583
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8586	0.8594
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8597	0.8604
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8608	0.8614
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8619	0.8624
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8629	0.8636
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8640	0.8648
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8649	0.8658
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8660	0.8670
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8671	0.8680
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8681	0.8691
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8692	0.8702
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8701	0.8713
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8712	0.8724
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8723	0.8734
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8733	0.8746
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8743	0.8757
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8754	0.8768
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8765	0.8778
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8776	0.8789
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8787	0.8799
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8799	0.8808
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8809	0.8818
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8820	0.8829
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8831	0.8839
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8842	0.8851
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8853	0.8861
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8862	0.8871
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8872	0.8882
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8884	0.8892
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8894	0.8903
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8904	0.8914
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8915	0.8924
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8925	0.8934
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8937	0.8945
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8948	0.8957
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8958	0.8968
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8969	0.8979
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8979	0.8990
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8989	0.9001
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8999	0.9012
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9008	0.9022
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9019	0.9034
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9030	0.9044
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9040	0.9054
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9050	0.9065
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9060	0.9075
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9071	0.9085
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9082	0.9095
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9093	0.9105
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9103	0.9116
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9114	0.9128
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9124	0.9138
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9135	0.9149
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9145	0.9158
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9155	0.9168
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9166	0.9178
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9177	0.9189
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9186	0.9200
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9196	0.9210
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9207	0.9220
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9218	0.9231
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9228	0.9240
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9239	0.9250
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9249	0.9260
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9260	0.9271
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9270	0.9281
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9280	0.9291
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9290	0.9302
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9301	0.9310
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9309	0.9320
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9318	0.9329
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9328	0.9339
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9338	0.9349
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9348	0.9358
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9357	0.9367
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9367	0.9377
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9377	0.9386
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9386	0.9395
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9395	0.9406
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9406	0.9415
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9415	0.9425
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9424	0.9436
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9433	0.9446
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9442	0.9454
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9450	0.9464
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9459	0.9474
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9469	0.9484
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9478	0.9493
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9487	0.9503
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9497	0.9512
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9505	0.9520
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9515	0.9528
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9524	0.9537
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9533	0.9546
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9541	0.9555
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9549	0.9563
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9557	0.9572
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9567	0.9581
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9575	0.9589
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9583	0.9597
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9591	0.9606
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9600	0.9613
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9608	0.9622
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9616	0.9630
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9626	0.9638
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9633	0.9646
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9640	0.9654
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9648	0.9661
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9655	0.9668
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9662	0.9676
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9670	0.9683
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9677	0.9690
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9686	0.9696
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9693	0.9704
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9701	0.9712
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9708	0.9719
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9715	0.9726
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9721	0.9732
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9729	0.9740
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9736	0.9747
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9743	0.9753
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9750	0.9760
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9757	0.9767
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9765	0.9773
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9771	0.9779
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9778	0.9786
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9785	0.9792
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9790	0.9798
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9796	0.9803
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9802	0.9809
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9808	0.9814
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9813	0.9818
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9819	0.9824
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9825	0.9830
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9831	0.9836
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9836	0.9841
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9842	0.9846
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9848	0.9851
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9852	0.9858
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9857	0.9862
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9863	0.9867
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9868	0.9871
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9873	0.9876
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9878	0.9881
4.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9883	0.9885
4.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9887	0.9889
4.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9891	0.9894
4.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9896	0.9898
4.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9900	0.9902
4.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9905	0.9906
4.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9909	0.9910
4.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9912	0.9915
4.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9916	0.9920
4.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9921	0.9923
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9924	0.9926
5.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9927	0.9929
5.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9931	0.9932
5.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9934	0.9936
5.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9938	0.9939
5.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9940	0.9941
5.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9943	0.9944
5.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9946	0.9947
5.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9949	0.9950
5.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9952	0.9953
5.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9955	0.9956
5.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9957	0.9958
5.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9960	0.9960
5.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9961	0.9963
5.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9964	0.9965
5.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9966	0.9968
5.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9968	0.9970
5.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9970	0.9972
5.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9972	0.9974
5.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9973	0.9975
5.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9975	0.9977
5.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9977	0.9979
5.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9979	0.9980
5.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9981	0.9981
5.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9983	0.9983
5.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9984	0.9984
5.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9985	0.9985
5.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9986	0.9987
5.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9987	0.9988
5.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9989	0.9989
5.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9990	0.9990
5.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9991	0.9991
5.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9991	0.9992
5.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9992	0.9992
5.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9993	0.9993
5.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9994	0.9994
5.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9994	0.9995
5.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9995	0.9995
5.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9995	0.9996
5.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9996	0.9996
5.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9996	0.9997
5.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9997	0.9997
5.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9997	0.9997
5.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
5.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
5.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
5.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9998
5.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
5.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	0.9999
5.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8600	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	1.0000	1.0000
5.8700	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	1.0000	1.0000
5.8800	0.0003	0.0003	0.0003	0.0003	0.0003	0.0003	1.0000	1.0000
5.8900	0.0004	0.0004	0.0004	0.0004	0.0004	0.0004	1.0000	1.0000
5.9000	0.0006	0.0006	0.0006	0.0006	0.0006	0.0006	1.0000	1.0000
5.9100	0.0008	0.0008	0.0008	0.0008	0.0008	0.0008	1.0000	1.0000
5.9200	0.0013	0.0013	0.0013	0.0013	0.0013	0.0013	1.0000	1.0000
5.9300	0.0019	0.0019	0.0019	0.0019	0.0019	0.0019	1.0000	1.0000
5.9400	0.0024	0.0024	0.0024	0.0024	0.0024	0.0024	1.0000	1.0000
5.9500	0.0036	0.0036	0.0036	0.0036	0.0036	0.0036	1.0000	1.0000
5.9600	0.0054	0.0054	0.0054	0.0054	0.0054	0.0054	1.0000	1.0000
5.9700	0.0080	0.0080	0.0080	0.0080	0.0080	0.0080	1.0000	1.0000
5.9800	0.0097	0.0097	0.0097	0.0097	0.0097	0.0097	1.0000	1.0000
5.9900	0.0129	0.0129	0.0129	0.0129	0.0129	0.0129	1.0000	1.0000
6.0000	0.0180	0.0180	0.0180	0.0180	0.0180	0.0180	1.0000	1.0000
6.0100	0.0243	0.0243	0.0243	0.0243	0.0243	0.0243	1.0000	1.0000
6.0200	0.0299	0.0299	0.0299	0.0299	0.0299	0.0299	1.0000	1.0000
6.0300	0.0371	0.0371	0.0371	0.0371	0.0371	0.0371	1.0000	1.0000
6.0400	0.0490	0.0490	0.0490	0.0490	0.0490	0.0490	1.0000	1.0000
6.0500	0.0638	0.0638	0.0638	0.0638	0.0638	0.0638	1.0000	1.0000
6.0600	0.0761	0.0761	0.0761	0.0761	0.0761	0.0761	1.0000	1.0000
6.0700	0.0900	0.0900	0.0900	0.0900	0.0900	0.0900	1.0000	1.0000
6.0800	0.1133	0.1133	0.1133	0.1133	0.1133	0.1133	1.0000	1.0000
6.0900	0.1404	0.1404	0.1404	0.1404	0.1404	0.1404	1.0000	1.0000
6.1000	0.1631	0.1631	0.1631	0.1631	0.1631	0.1631	1.0000	1.0000
6.1100	0.1846	0.1846	0.1846	0.1846	0.1846	0.1846	1.0000	1.0000
6.1200	0.2210	0.2210	0.2210	0.2210	0.2210	0.2210	1.0000	1.0000
6.1300	0.2609	0.2609	0.2609	0.2609	0.2609	0.2609	1.0000	1.0000
6.1400	0.3042	0.3042	0.3042	0.3042	0.3042	0.3042	1.0000	1.0000
6.1500	0.3328	0.3328	0.3328	0.3328	0.3328	0.3328	1.0000	1.0000
6.1600	0.3714	0.3714	0.3714	0.3714	0.3714	0.3714	1.0000	1.0000
6.1700	0.4211	0.4211	0.4211	0.4211	0.4211	0.4211	1.0000	1.0000
6.1800	0.4714	0.4714	0.4714	0.4714	0.4714	0.4714	1.0000	1.0000
6.1900	0.5085	0.5085	0.5085	0.5085	0.5085	0.5085	1.0000	1.0000
6.2000	0.5451	0.5451	0.5451	0.5451	0.5451	0.5451	1.0000	1.0000
6.2100	0.5959	0.5959	0.5959	0.5959	0.5959	0.5959	1.0000	1.0000
6.2200	0.6456	0.6456	0.6456	0.6456	0.6456	0.6456	1.0000	1.0000
6.2300	0.6868	0.6868	0.6868	0.6868	0.6868	0.6868	1.0000	1.0000
6.2400	0.7129	0.7129	0.7129	0.7129	0.7129	0.7129	1.0000	1.0000
6.2500	0.7562	0.7562	0.7562	0.7562	0.7562	0.7562	1.0000	1.0000
6.2600	0.7961	0.7961	0.7961	0.7961	0.7961	0.7961	1.0000	1.0000
6.2700	0.8324	0.8324	0.8324	0.8324	0.8324	0.8324	1.0000	1.0000
6.2800	0.8546	0.8546	0.8546	0.8546	0.8546	0.8546	1.0000	1.0000
6.2900	0.8752	0.8752	0.8752	0.8752	0.8752	0.8752	1.0000	1.0000
6.3000	0.9008	0.9008	0.9008	0.9008	0.9008	0.9008	1.0000	1.0000
6.3100	0.9229	0.9229	0.9229	0.9229	0.9229	0.9229	1.0000	1.0000
6.3200	0.9378	0.9378	0.9378	0.9378	0.9378	0.9378	1.0000	1.0000
6.3300	0.9477	0.9477	0.9477	0.9477	0.9477	0.9477	1.0000	1.0000
6.3400	0.9607	0.9607	0.9607	0.9607	0.9607	0.9607	1.0000	1.0000
6.3500	0.9714	0.9714	0.9714	0.9714	0.9714	0.9714	1.0000	1.0000
6.3600	0.9795	0.9795	0.9795	0.9795	0.9795	0.9795	1.0000	1.0000
6.3700	0.9839	0.9839	0.9839	0.9839	0.9839	0.9839	1.0000	1.0000
6.3800	0.9877	0.9877	0.9877	0.9877	0.9877	0.9877	1.0000	1.0000
6.3900	0.9918	0.9918	0.9918	0.9918	0.9918	0.9918	1.0000	1.0000
6.4000	0.9946	0.9946	0.9946	0.9946	0.9946	0.9946	1.0000	1.0000
6.4100	0.9966	0.9966	0.9966	0.9966	0.9966	0.9966	1.0000	1.0000
6.4200	0.9975	0.9975	0.9975	0.9975	0.9975	0.9975	1.0000	1.0000
6.4300	0.9984	0.9984	0.9984	0.9984	0.9984	0.9984	1.0000	1.0000
6.4400	0.9991	0.9991	0.9991	0.9991	0.9991	0.9991	1.0000	1.0000
6.4500	0.9995	0.9995	0.9995	0.9995	0.9995	0.9995	1.0000	1.0000
6.4600	0.9997	0.9997	0.9997	0.9997	0.9997	0.9997	1.0000	1.0000
6.4700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
6.4800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
6.4900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	6.1375	6.1375	6.1375	6.1375	6.1375	6.1375	4.8625	2.1811	43.8688
2.0000	6.0705	6.0705	6.0705	6.0705	6.0705	6.0705	0.0029	0.0029	36.4287
3.0000	6.1150	6.1150	6.1150	6.1150	6.1150	6.1150	0.0029	1.7893	38.4822
4.0000	6.1267	6.1267	6.1267	6.1267	6.1267	6.1267	0.0029	0.8426	37.6058
5.0000	6.1566	6.1566	6.1566	6.1566	6.1566	6.1566	0.0029	0.0960	37.0384
6.0000	6.1922	6.1922	6.1922	6.1922	6.1922	6.1922	0.0029	2.1127	39.2686
7.0000	6.1974	6.1974	6.1974	6.1974	6.1974	6.1974	0.0029	0.8082	37.9955
8.0000	6.2176	6.2176	6.2176	6.2176	6.2176	6.2176	4.5751	0.8161	42.6970
9.0000	6.1666	6.1666	6.1666	6.1666	6.1666	6.1666	2.5614	0.0029	39.5638
10.0000	6.1643	6.1643	6.1643	6.1643	6.1643	6.1643	3.5020	0.0029	40.4908
11.0000	6.1463	6.1463	6.1463	6.1463	6.1463	6.1463	1.9183	2.8774	41.6735
12.0000	6.1119	6.1119	6.1119	6.1119	6.1119	6.1119	0.0029	0.0029	36.6773
13.0000	6.1542	6.1542	6.1542	6.1542	6.1542	6.1542	0.0029	0.0029	36.9311
14.0000	6.1912	6.1912	6.1912	6.1912	6.1912	6.1912	2.6435	0.0029	39.7938
15.0000	6.1832	6.1832	6.1832	6.1832	6.1832	6.1832	0.0029	0.8559	37.9582
16.0000	6.2096	6.2096	6.2096	6.2096	6.2096	6.2096	2.7438	2.7975	42.7986
17.0000	6.1571	6.1571	6.1571	6.1571	6.1571	6.1571	3.2164	0.0029	40.1618
18.0000	6.1406	6.1406	6.1406	6.1406	6.1406	6.1406	0.0029	4.1307	40.9772
19.0000	6.1186	6.1186	6.1186	6.1186	6.1186	6.1186	0.0029	0.0029	36.7172
20.0000	6.1605	6.1605	6.1605	6.1605	6.1605	6.1605	0.0029	0.0029	36.9688
21.0000	6.2001	6.2001	6.2001	6.2001	6.2001	6.2001	0.0029	0.0029	37.2065
22.0000	6.2345	6.2345	6.2345	6.2345	6.2345	6.2345	3.2594	4.2849	44.9513
23.0000	6.1464	6.1464	6.1464	6.1464	6.1464	6.1464	0.0029	0.0029	36.8843
24.0000	6.1839	6.1839	6.1839	6.1839	6.1839	6.1839	3.7436	0.9457	41.7926
25.0000	6.1481	6.1481	6.1481	6.1481	6.1481	6.1481	0.0029	4.0144	40.9059
26.0000	6.1242	6.1242	6.1242	6.1242	6.1242	6.1242	1.2432	3.6232	41.6116
27.0000	6.0876	6.0876	6.0876	6.0876	6.0876	6.0876	0.0029	0.3653	36.8939
28.0000	6.1263	6.1263	6.1263	6.1263	6.1263	6.1263	0.0029	3.8175	40.5780
29.0000	6.1095	6.1095	6.1095	6.1095	6.1095	6.1095	0.0029	1.2603	37.9204
30.0000	6.1288	6.1288	6.1288	6.1288	6.1288	6.1288	0.0029	0.0029	36.7788
31.0000	6.1702	6.1702	6.1702	6.1702	6.1702	6.1702	1.5454	4.2809	42.8475
32.0000	6.1170	6.1170	6.1170	6.1170	6.1170	6.1170	3.4876	0.0029	40.1925
33.0000	6.1025	6.1025	6.1025	6.1025	6.1025	6.1025	3.8357	3.5188	43.9694
34.0000	6.0314	6.0314	6.0314	6.0314	6.0314	6.0314	0.0029	0.4382	36.6294
35.0000	6.0721	6.0721	6.0721	6.0721	6.0721	6.0721	3.0091	0.0029	39.4443
36.0000	6.0700	6.0700	6.0700	6.0700	6.0700	6.0700	0.0029	0.0029	36.4255
37.0000	6.1145	6.1145	6.1145	6.1145	6.1145	6.1145	0.0029	0.0029	36.6927
38.0000	6.1566	6.1566	6.1566	6.1566	6.1566	6.1566	0.0029	4.5120	41.4547
39.0000	6.1224	6.1224	6.1224	6.1224	6.1224	6.1224	0.9654	1.5054	39.2053
40.0000	6.1244	6.1244	6.1244	6.1244	6.1244	6.1244	0.0029	1.2907	38.0398
41.0000	6.1453	6.1453	6.1453	6.1453	6.1453	6.1453	0.0029	0.0029	36.8775
42.0000	6.1828	6.1828	6.1828	6.1828	6.1828	6.1828	5.0643	3.4320	45.5931
43.0000	6.0864	6.0864	6.0864	6.0864	6.0864	6.0864	0.0029	0.0029	36.5242
44.0000	6.1301	6.1301	6.1301	6.1301	6.1301	6.1301	0.0029	0.0029	36.7863
45.0000	6.1714	6.1714	6.1714	6.1714	6.1714	6.1714	0.0029	0.0029	37.0342
46.0000	6.2104	6.2104	6.2104	6.2104	6.2104	6.2104	4.0729	0.0029	41.3381
47.0000	6.1782	6.1782	6.1782	6.1782	6.1782	6.1782	0.0029	0.0029	37.0749
48.0000	6.2168	6.2168	6.2168	6.2168	6.2168	6.2168	0.0029	0.0029	37.3066
49.0000	6.2532	6.2532	6.2532	6.2532	6.2532	6.2532	0.0030	0.0030	37.5251
50.0000	6.2874	6.2874	6.2874	6.2874	6.2874	6.2874	0.0030	0.0030	37.7306
51.0000	6.3136	6.3136	6.3136	6.3136	6.3136	6.3136	0.0030	0.0030	37.8878
52.0000	6.3442	6.3442	6.3442	6.3442	6.3442	6.3442	0.0030	1.1102	39.1784
53.0000	6.3506	6.3506	6.3506	6.3506	6.3506	6.3506	0.0030	0.0030	38.1095
54.0000	6.3788	6.3788	6.3788	6.3788	6.3788	6.3788	0.0030	2.6927	40.9687
55.0000	6.3535	6.3535	6.3535	6.3535	6.3535	6.3535	0.0030	0.0030	38.1270
56.0000	6.3816	6.3816	6.3816	6.3816	6.3816	6.3816	0.0030	0.0030	38.2955
57.0000	6.4018	6.4018	6.4018	6.4018	6.4018	6.4018	0.0030	0.0030	38.4168
58.0000	6.4267	6.4267	6.4267	6.4267	6.4267	6.4267	0.0030	1.8230	40.3864
59.0000	6.4136	6.4136	6.4136	6.4136	6.4136	6.4136	0.6885	0.0030	39.1734
60.0000	6.4245	6.4245	6.4245	6.4245	6.4245	6.4245	0.0030	0.0030	38.5531
61.0000	6.4419	6.4419	6.4419	6.4419	6.4419	6.4419	0.0030	4.1188	42.7730
62.0000	6.3904	6.3904	6.3904	6.3904	6.3904	6.3904	0.0030	3.9474	42.2929
63.0000	6.3458	6.3458	6.3458	6.3458	6.3458	6.3458	3.2260	0.0030	41.3036
64.0000	6.3152	6.3152	6.3152	6.3152	6.3152	6.3152	0.0030	4.1862	42.0805
65.0000	6.2762	6.2762	6.2762	6.2762	6.2762	6.2762	5.0609	0.0030	42.7211
66.0000	6.2220	6.2220	6.2220	6.2220	6.2220	6.2220	0.0030	0.9928	38.3278
67.0000	6.2440	6.2440	6.2440	6.2440	6.2440	6.2440	1.1368	0.0030	38.6040
68.0000	6.2567	6.2567	6.2567	6.2567	6.2567	6.2567	3.6997	0.0030	41.2428
69.0000	6.2262	6.2262	6.2262	6.2262	6.2262	6.2262	0.0030	0.0030	37.3631
70.0000	6.2620	6.2620	6.2620	6.2620	6.2620	6.2620	0.0030	5.2754	42.8507
71.0000	6.2089	6.2089	6.2089	6.2089	6.2089	6.2089	0.0029	4.0721	41.3287
72.0000	6.1768	6.1768	6.1768	6.1768	6.1768	6.1768	3.2983	0.0029	40.3622
73.0000	6.1637	6.1637	6.1637	6.1637	6.1637	6.1637	0.0029	3.8222	40.8071
74.0000	6.1384	6.1384	6.1384	6.1384	6.1384	6.1384	0.0029	0.0029	36.8361
75.0000	6.1792	6.1792	6.1792	6.1792	6.1792	6.1792	0.0029	0.0029	37.0813
76.0000	6.2178	6.2178	6.2178	6.2178	6.2178	6.2178	0.0029	3.1150	40.4248
77.0000	6.2043	6.2043	6.2043	6.2043	6.2043	6.2043	2.4434	0.0029	39.6720
78.0000	6.2011	6.2011	6.2011	6.2011	6.2011	6.2011	3.3038	0.0029	40.5135
79.0000	6.1803	6.1803	6.1803	6.1803	6.1803	6.1803	0.0029	0.0029	37.0877
80.0000	6.2188	6.2188	6.2188	6.2188	6.2188	6.2188	0.0029	0.0029	37.3187
81.0000	6.2551	6.2551	6.2551	6.2551	6.2551	6.2551	1.3511	0.0030	38.8846
82.0000	6.2640	6.2640	6.2640	6.2640	6.2640	6.2640	0.0030	0.0030	37.5897
83.0000	6.2976	6.2976	6.2976	6.2976	6.2976	6.2976	1.4231	2.0313	41.2398
84.0000	6.2675	6.2675	6.2675	6.2675	6.2675	6.2675	0.0030	0.0030	37.6109
85.0000	6.3009	6.3009	6.3009	6.3009	6.3009	6.3009	0.0682	0.0030	37.8765
86.0000	6.3313	6.3313	6.3313	6.3313	6.3313	6.3313	0.0030	2.0122	40.0029
87.0000	6.3224	6.3224	6.3224	6.3224	6.3224	6.3224	0.0030	3.8843	41.8218
88.0000	6.2872	6.2872	6.2872	6.2872	6.2872	6.2872	3.8762	0.0030	41.6023
89.0000	6.2518	6.2518	6.2518	6.2518	6.2518	6.2518	5.0093	3.6879	46.2083
90.0000	6.1404	6.1404	6.1404	6.1404	6.1404	6.1404	0.0029	2.8817	39.7272
91.0000	6.1355	6.1355	6.1355	6.1355	6.1355	6.1355	0.0029	0.0029	36.8190
92.0000	6.1765	6.1765	6.1765	6.1765	6.1765	6.1765	0.0029	4.2414	41.3036
93.0000	6.1474	6.1474	6.1474	6.1474	6.1474	6.1474	0.0029	3.5480	40.4356
94.0000	6.1300	6.1300	6.1300	6.1300	6.1300	6.1300	0.0029	0.0029	36.7858
95.0000	6.1713	6.1713	6.1713	6.1713	6.1713	6.1713	4.1515	3.2293	44.4086
96.0000	6.0911	6.0911	6.0911	6.0911	6.0911	6.0911	0.0029	0.0029	36.5521
97.0000	6.1345	6.1345	6.1345	6.1345	6.1345	6.1345	0.0029	0.0029	36.8127
98.0000	6.1756	6.1756	6.1756	6.1756	6.1756	6.1756	0.0029	3.9483	41.0046
99.0000	6.1535	6.1535	6.1535	6.1535	6.1535	6.1535	4.5048	0.0029	41.4287
100.0000	6.1196	6.1196	6.1196	6.1196	6.1196	6.1196	0.1643	0.0029	36.8849


==> Data-n8/sr_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0008	0.0008	0.0008	0.0008	0.0008	0.0008	0.5672	0.5680
0.0200	0.0018	0.0015	0.0017	0.0016	0.0016	0.0015	0.5709	0.5718
0.0300	0.0025	0.0023	0.0025	0.0026	0.0024	0.0024	0.5748	0.5754
0.0400	0.0034	0.0032	0.0034	0.0034	0.0032	0.0034	0.5785	0.5790
0.0500	0.0043	0.0040	0.0042	0.0043	0.0040	0.0042	0.5823	0.5826
0.0600	0.0052	0.0049	0.0050	0.0052	0.0048	0.0052	0.5858	0.5864
0.0700	0.0061	0.0057	0.0059	0.0060	0.0057	0.0061	0.5895	0.5902
0.0800	0.0069	0.0066	0.0068	0.0068	0.0065	0.0069	0.5932	0.5941
0.0900	0.0077	0.0075	0.0078	0.0076	0.0074	0.0078	0.5967	0.5976
0.1000	0.0087	0.0085	0.0088	0.0085	0.0083	0.0088	0.6005	0.6015
0.1100	0.0096	0.0095	0.0097	0.0093	0.0092	0.0099	0.6041	0.6053
0.1200	0.0105	0.0103	0.0106	0.0102	0.0100	0.0107	0.6078	0.6091
0.1300	0.0115	0.0112	0.0115	0.0111	0.0109	0.0117	0.6115	0.6127
0.1400	0.0125	0.0121	0.0126	0.0122	0.0118	0.0126	0.6150	0.6164
0.1500	0.0134	0.0131	0.0136	0.0133	0.0127	0.0134	0.6186	0.6203
0.1600	0.0143	0.0141	0.0145	0.0143	0.0137	0.0143	0.6223	0.6240
0.1700	0.0153	0.0152	0.0155	0.0152	0.0146	0.0152	0.6260	0.6279
0.1800	0.0162	0.0161	0.0164	0.0162	0.0157	0.0163	0.6299	0.6317
0.1900	0.0172	0.0171	0.0173	0.0172	0.0167	0.0172	0.6338	0.6356
0.2000	0.0181	0.0180	0.0183	0.0182	0.0177	0.0183	0.6376	0.6393
0.2100	0.0190	0.0190	0.0194	0.0191	0.0187	0.0193	0.6413	0.6430
0.2200	0.0200	0.0200	0.0204	0.0200	0.0197	0.0202	0.6449	0.6468
0.2300	0.0211	0.0210	0.0213	0.0210	0.0207	0.0211	0.6485	0.6504
0.2400	0.0222	0.0221	0.0224	0.0219	0.0216	0.0221	0.6523	0.6541
0.2500	0.0233	0.0230	0.0235	0.0229	0.0226	0.0231	0.6558	0.6578
0.2600	0.0243	0.0240	0.0245	0.0239	0.0235	0.0242	0.6594	0.6615
0.2700	0.0254	0.0250	0.0255	0.0250	0.0246	0.0252	0.6633	0.6652
0.2800	0.0265	0.0260	0.0265	0.0262	0.0255	0.0263	0.6671	0.6691
0.2900	0.0275	0.0269	0.0276	0.0272	0.0267	0.0273	0.6709	0.6728
0.3000	0.0285	0.0280	0.0287	0.0283	0.0277	0.0284	0.6746	0.6764
0.3100	0.0295	0.0290	0.0297	0.0294	0.0287	0.0294	0.6781	0.6800
0.3200	0.0306	0.0301	0.0308	0.0305	0.0298	0.0303	0.6817	0.6836
0.3300	0.0316	0.0311	0.0319	0.0315	0.0308	0.0315	0.6854	0.6873
0.3400	0.0327	0.0321	0.0331	0.0327	0.0318	0.0326	0.6890	0.6908
0.3500	0.0339	0.0333	0.0342	0.0338	0.0330	0.0337	0.6924	0.6943
0.3600	0.0350	0.0345	0.0352	0.0349	0.0341	0.0348	0.6961	0.6977
0.3700	0.0361	0.0356	0.0364	0.0361	0.0352	0.0360	0.6995	0.7012
0.3800	0.0372	0.0367	0.0374	0.0373	0.0362	0.0372	0.7031	0.7049
0.3900	0.0384	0.0378	0.0385	0.0384	0.0375	0.0383	0.7066	0.7083
0.4000	0.0395	0.0389	0.0397	0.0394	0.0386	0.0394	0.7101	0.7120
0.4100	0.0407	0.0402	0.0409	0.0406	0.0399	0.0406	0.7137	0.7156
0.4200	0.0421	0.0413	0.0421	0.0418	0.0409	0.0418	0.7172	0.7191
0.4300	0.0432	0.0425	0.0432	0.0430	0.0420	0.0428	0.7208	0.7224
0.4400	0.0444	0.0436	0.0444	0.0441	0.0432	0.0441	0.7241	0.7260
0.4500	0.0457	0.0448	0.0457	0.0452	0.0444	0.0453	0.7277	0.7295
0.4600	0.0469	0.0460	0.0468	0.0463	0.0456	0.0466	0.7313	0.7330
0.4700	0.0481	0.0473	0.0481	0.0475	0.0468	0.0478	0.7349	0.7365
0.4800	0.0494	0.0486	0.0494	0.0487	0.0479	0.0491	0.7386	0.7400
0.4900	0.0506	0.0498	0.0506	0.0499	0.0493	0.0503	0.7420	0.7435
0.5000	0.0518	0.0511	0.0517	0.0511	0.0506	0.0516	0.7455	0.7469
0.5100	0.0530	0.0524	0.0529	0.0524	0.0518	0.0528	0.7488	0.7504
0.5200	0.0542	0.0536	0.0541	0.0536	0.0530	0.0542	0.7525	0.7538
0.5300	0.0554	0.0548	0.0554	0.0549	0.0543	0.0555	0.7559	0.7573
0.5400	0.0567	0.0561	0.0566	0.0562	0.0554	0.0568	0.7596	0.7607
0.5500	0.0580	0.0574	0.0578	0.0577	0.0568	0.0581	0.7629	0.7640
0.5600	0.0593	0.0587	0.0591	0.0590	0.0581	0.0594	0.7660	0.7675
0.5700	0.0607	0.0601	0.0604	0.0602	0.0594	0.0608	0.7692	0.7710
0.5800	0.0621	0.0615	0.0619	0.0616	0.0607	0.0620	0.7725	0.7745
0.5900	0.0635	0.0629	0.0633	0.0630	0.0621	0.0634	0.7760	0.7779
0.6000	0.0649	0.0643	0.0647	0.0642	0.0634	0.0648	0.7795	0.7812
0.6100	0.0662	0.0657	0.0661	0.0654	0.0646	0.0663	0.7826	0.7846
0.6200	0.0676	0.0670	0.0674	0.0668	0.0659	0.0678	0.7860	0.7879
0.6300	0.0689	0.0685	0.0688	0.0683	0.0673	0.0691	0.7891	0.7913
0.6400	0.0704	0.0699	0.0702	0.0698	0.0687	0.0707	0.7923	0.7944
0.6500	0.0717	0.0713	0.0716	0.0712	0.0701	0.0721	0.7957	0.7975
0.6600	0.0732	0.0727	0.0730	0.0726	0.0717	0.0737	0.7990	0.8006
0.6700	0.0748	0.0741	0.0744	0.0741	0.0733	0.0751	0.8025	0.8040
0.6800	0.0763	0.0756	0.0759	0.0755	0.0747	0.0765	0.8056	0.8072
0.6900	0.0777	0.0771	0.0772	0.0770	0.0762	0.0779	0.8087	0.8104
0.7000	0.0791	0.0785	0.0789	0.0784	0.0776	0.0794	0.8119	0.8135
0.7100	0.0805	0.0799	0.0805	0.0798	0.0790	0.0810	0.8149	0.8165
0.7200	0.0821	0.0815	0.0818	0.0814	0.0804	0.0824	0.8182	0.8196
0.7300	0.0837	0.0830	0.0833	0.0829	0.0819	0.0839	0.8212	0.8227
0.7400	0.0853	0.0846	0.0849	0.0845	0.0836	0.0855	0.8244	0.8258
0.7500	0.0870	0.0861	0.0864	0.0862	0.0851	0.0869	0.8274	0.8290
0.7600	0.0886	0.0876	0.0880	0.0877	0.0868	0.0885	0.8306	0.8320
0.7700	0.0902	0.0892	0.0896	0.0894	0.0883	0.0900	0.8336	0.8349
0.7800	0.0918	0.0907	0.0912	0.0910	0.0900	0.0916	0.8365	0.8379
0.7900	0.0934	0.0922	0.0929	0.0926	0.0916	0.0932	0.8394	0.8407
0.8000	0.0949	0.0938	0.0945	0.0942	0.0931	0.0949	0.8424	0.8438
0.8100	0.0966	0.0955	0.0961	0.0959	0.0947	0.0965	0.8452	0.8466
0.8200	0.0984	0.0971	0.0976	0.0975	0.0965	0.0982	0.8481	0.8494
0.8300	0.1001	0.0988	0.0992	0.0992	0.0981	0.0997	0.8511	0.8521
0.8400	0.1018	0.1006	0.1011	0.1009	0.0997	0.1014	0.8539	0.8547
0.8500	0.1035	0.1021	0.1029	0.1026	0.1012	0.1031	0.8565	0.8575
0.8600	0.1053	0.1038	0.1046	0.1043	0.1029	0.1048	0.8592	0.8602
0.8700	0.1069	0.1055	0.1061	0.1060	0.1047	0.1066	0.8620	0.8628
0.8800	0.1086	0.1071	0.1081	0.1077	0.1065	0.1085	0.8647	0.8655
0.8900	0.1102	0.1090	0.1098	0.1094	0.1080	0.1102	0.8674	0.8683
0.9000	0.1117	0.1109	0.1117	0.1109	0.1098	0.1120	0.8701	0.8709
0.9100	0.1133	0.1124	0.1136	0.1126	0.1116	0.1138	0.8724	0.8736
0.9200	0.1151	0.1142	0.1154	0.1145	0.1134	0.1154	0.8750	0.8763
0.9300	0.1168	0.1160	0.1173	0.1162	0.1153	0.1173	0.8775	0.8788
0.9400	0.1186	0.1178	0.1191	0.1178	0.1171	0.1192	0.8802	0.8813
0.9500	0.1205	0.1195	0.1210	0.1197	0.1188	0.1210	0.8826	0.8836
0.9600	0.1223	0.1213	0.1229	0.1215	0.1208	0.1229	0.8851	0.8859
0.9700	0.1242	0.1231	0.1247	0.1233	0.1226	0.1247	0.8875	0.8884
0.9800	0.1260	0.1251	0.1267	0.1252	0.1245	0.1266	0.8899	0.8908
0.9900	0.1278	0.1270	0.1286	0.1271	0.1264	0.1284	0.8923	0.8933
1.0000	0.1297	0.1288	0.1304	0.1289	0.1283	0.1304	0.8947	0.8958
1.0100	0.1316	0.1306	0.1323	0.1309	0.1302	0.1323	0.8971	0.8982
1.0200	0.1335	0.1326	0.1343	0.1329	0.1323	0.1342	0.8993	0.9006
1.0300	0.1356	0.1347	0.1363	0.1348	0.1343	0.1362	0.9014	0.9028
1.0400	0.1377	0.1367	0.1384	0.1369	0.1360	0.1381	0.9036	0.9052
1.0500	0.1398	0.1386	0.1403	0.1389	0.1381	0.1401	0.9061	0.9073
1.0600	0.1417	0.1406	0.1423	0.1410	0.1401	0.1420	0.9081	0.9094
1.0700	0.1434	0.1427	0.1443	0.1431	0.1421	0.1439	0.9102	0.9116
1.0800	0.1455	0.1446	0.1463	0.1452	0.1442	0.1460	0.9125	0.9137
1.0900	0.1477	0.1466	0.1484	0.1473	0.1462	0.1479	0.9146	0.9159
1.1000	0.1499	0.1487	0.1506	0.1493	0.1483	0.1500	0.9167	0.9179
1.1100	0.1518	0.1507	0.1527	0.1515	0.1505	0.1518	0.9188	0.9199
1.1200	0.1538	0.1526	0.1547	0.1536	0.1525	0.1538	0.9208	0.9220
1.1300	0.1557	0.1550	0.1569	0.1558	0.1546	0.1559	0.9228	0.9242
1.1400	0.1579	0.1573	0.1589	0.1578	0.1565	0.1579	0.9248	0.9260
1.1500	0.1601	0.1594	0.1611	0.1601	0.1587	0.1600	0.9269	0.9279
1.1600	0.1621	0.1618	0.1633	0.1622	0.1609	0.1622	0.9287	0.9297
1.1700	0.1645	0.1639	0.1654	0.1644	0.1631	0.1645	0.9307	0.9316
1.1800	0.1669	0.1661	0.1677	0.1665	0.1652	0.1666	0.9326	0.9333
1.1900	0.1690	0.1682	0.1699	0.1688	0.1673	0.1690	0.9343	0.9353
1.2000	0.1711	0.1704	0.1721	0.1708	0.1695	0.1713	0.9360	0.9371
1.2100	0.1733	0.1727	0.1744	0.1729	0.1718	0.1736	0.9378	0.9387
1.2200	0.1756	0.1748	0.1766	0.1750	0.1740	0.1758	0.9395	0.9405
1.2300	0.1780	0.1768	0.1789	0.1772	0.1763	0.1780	0.9412	0.9421
1.2400	0.1802	0.1791	0.1811	0.1794	0.1786	0.1803	0.9427	0.9439
1.2500	0.1826	0.1814	0.1834	0.1818	0.1809	0.1827	0.9442	0.9455
1.2600	0.1848	0.1837	0.1856	0.1841	0.1831	0.1849	0.9458	0.9472
1.2700	0.1872	0.1862	0.1878	0.1863	0.1855	0.1872	0.9474	0.9488
1.2800	0.1895	0.1885	0.1901	0.1887	0.1878	0.1894	0.9489	0.9504
1.2900	0.1920	0.1907	0.1923	0.1911	0.1901	0.1919	0.9504	0.9519
1.3000	0.1945	0.1931	0.1945	0.1934	0.1927	0.1943	0.9519	0.9533
1.3100	0.1971	0.1955	0.1971	0.1957	0.1951	0.1969	0.9534	0.9547
1.3200	0.1995	0.1980	0.1997	0.1983	0.1974	0.1995	0.9548	0.9561
1.3300	0.2019	0.2006	0.2021	0.2006	0.2000	0.2019	0.9562	0.9575
1.3400	0.2042	0.2032	0.2046	0.2030	0.2023	0.2043	0.9575	0.9588
1.3500	0.2068	0.2055	0.2071	0.2055	0.2048	0.2068	0.9588	0.9601
1.3600	0.2092	0.2081	0.2094	0.2079	0.2072	0.2094	0.9601	0.9615
1.3700	0.2116	0.2105	0.2119	0.2102	0.2097	0.2118	0.9613	0.9627
1.3800	0.2141	0.2130	0.2145	0.2126	0.2121	0.2143	0.9626	0.9639
1.3900	0.2167	0.2156	0.2171	0.2151	0.2147	0.2167	0.9637	0.9651
1.4000	0.2193	0.2182	0.2196	0.2176	0.2173	0.2193	0.9648	0.9661
1.4100	0.2220	0.2209	0.2224	0.2201	0.2198	0.2219	0.9660	0.9673
1.4200	0.2245	0.2234	0.2250	0.2227	0.2226	0.2246	0.9671	0.9685
1.4300	0.2269	0.2263	0.2275	0.2252	0.2251	0.2269	0.9681	0.9695
1.4400	0.2295	0.2290	0.2300	0.2276	0.2278	0.2296	0.9691	0.9704
1.4500	0.2323	0.2318	0.2326	0.2302	0.2305	0.2323	0.9703	0.9715
1.4600	0.2349	0.2343	0.2354	0.2328	0.2331	0.2350	0.9713	0.9725
1.4700	0.2375	0.2369	0.2380	0.2356	0.2357	0.2376	0.9724	0.9736
1.4800	0.2401	0.2395	0.2407	0.2384	0.2384	0.2402	0.9733	0.9744
1.4900	0.2430	0.2423	0.2435	0.2411	0.2411	0.2429	0.9743	0.9753
1.5000	0.2457	0.2452	0.2463	0.2439	0.2437	0.2457	0.9753	0.9761
1.5100	0.2485	0.2480	0.2490	0.2466	0.2462	0.2485	0.9762	0.9770
1.5200	0.2513	0.2508	0.2518	0.2495	0.2491	0.2512	0.9771	0.9779
1.5300	0.2539	0.2537	0.2545	0.2521	0.2519	0.2538	0.9779	0.9788
1.5400	0.2566	0.2565	0.2573	0.2549	0.2549	0.2565	0.9788	0.9795
1.5500	0.2595	0.2594	0.2601	0.2576	0.2577	0.2594	0.9796	0.9803
1.5600	0.2624	0.2621	0.2631	0.2602	0.2605	0.2624	0.9803	0.9810
1.5700	0.2652	0.2647	0.2659	0.2630	0.2633	0.2655	0.9811	0.9817
1.5800	0.2680	0.2675	0.2686	0.2659	0.2662	0.2682	0.9818	0.9824
1.5900	0.2710	0.2705	0.2716	0.2688	0.2689	0.2710	0.9825	0.9831
1.6000	0.2738	0.2736	0.2745	0.2717	0.2717	0.2740	0.9832	0.9837
1.6100	0.2767	0.2765	0.2775	0.2746	0.2747	0.2767	0.9838	0.9843
1.6200	0.2797	0.2796	0.2802	0.2774	0.2776	0.2797	0.9845	0.9849
1.6300	0.2827	0.2824	0.2832	0.2803	0.2808	0.2826	0.9850	0.9855
1.6400	0.2857	0.2853	0.2860	0.2831	0.2836	0.2856	0.9857	0.9862
1.6500	0.2887	0.2885	0.2891	0.2862	0.2867	0.2886	0.9863	0.9868
1.6600	0.2916	0.2915	0.2920	0.2894	0.2896	0.2916	0.9869	0.9873
1.6700	0.2947	0.2944	0.2950	0.2925	0.2928	0.2945	0.9875	0.9879
1.6800	0.2976	0.2974	0.2978	0.2954	0.2957	0.2974	0.9881	0.9884
1.6900	0.3006	0.3004	0.3007	0.2984	0.2987	0.3004	0.9886	0.9888
1.7000	0.3038	0.3035	0.3037	0.3016	0.3017	0.3033	0.9891	0.9894
1.7100	0.3069	0.3063	0.3067	0.3047	0.3048	0.3064	0.9895	0.9898
1.7200	0.3100	0.3095	0.3099	0.3079	0.3077	0.3093	0.9900	0.9903
1.7300	0.3131	0.3126	0.3130	0.3110	0.3109	0.3125	0.9905	0.9907
1.7400	0.3162	0.3156	0.3162	0.3142	0.3140	0.3155	0.9909	0.9911
1.7500	0.3192	0.3189	0.3196	0.3172	0.3172	0.3187	0.9912	0.9917
1.7600	0.3223	0.3221	0.3227	0.3203	0.3206	0.3220	0.9917	0.9920
1.7700	0.3255	0.3254	0.3257	0.3234	0.3237	0.3253	0.9920	0.9924
1.7800	0.3288	0.3287	0.3291	0.3267	0.3270	0.3284	0.9925	0.9928
1.7900	0.3321	0.3318	0.3321	0.3300	0.3305	0.3318	0.9928	0.9931
1.8000	0.3354	0.3350	0.3355	0.3332	0.3339	0.3351	0.9932	0.9934
1.8100	0.3386	0.3382	0.3389	0.3363	0.3373	0.3383	0.9936	0.9938
1.8200	0.3420	0.3416	0.3422	0.3398	0.3405	0.3417	0.9939	0.9941
1.8300	0.3452	0.3449	0.3457	0.3430	0.3437	0.3452	0.9942	0.9945
1.8400	0.3485	0.3481	0.3490	0.3462	0.3470	0.3485	0.9945	0.9948
1.8500	0.3515	0.3516	0.3523	0.3496	0.3502	0.3516	0.9947	0.9950
1.8600	0.3548	0.3551	0.3556	0.3532	0.3536	0.3550	0.9950	0.9953
1.8700	0.3582	0.3583	0.3591	0.3566	0.3568	0.3582	0.9952	0.9955
1.8800	0.3617	0.3619	0.3624	0.3600	0.3602	0.3616	0.9955	0.9958
1.8900	0.3651	0.3652	0.3659	0.3634	0.3636	0.3650	0.9957	0.9960
1.9000	0.3686	0.3685	0.3693	0.3669	0.3671	0.3684	0.9960	0.9962
1.9100	0.3721	0.3721	0.3725	0.3701	0.3704	0.3717	0.9962	0.9964
1.9200	0.3755	0.3755	0.3759	0.3736	0.3738	0.3751	0.9964	0.9966
1.9300	0.3790	0.3790	0.3797	0.3773	0.3772	0.3784	0.9965	0.9967
1.9400	0.3824	0.3825	0.3832	0.3808	0.3806	0.3817	0.9967	0.9970
1.9500	0.3861	0.3860	0.3865	0.3842	0.3841	0.3851	0.9969	0.9972
1.9600	0.3896	0.3896	0.3902	0.3878	0.3877	0.3887	0.9971	0.9973
1.9700	0.3931	0.3930	0.3938	0.3912	0.3912	0.3923	0.9973	0.9975
1.9800	0.3964	0.3965	0.3971	0.3946	0.3946	0.3959	0.9974	0.9977
1.9900	0.3999	0.4000	0.4008	0.3982	0.3982	0.3992	0.9975	0.9978
2.0000	0.4034	0.4036	0.4042	0.4016	0.4018	0.4029	0.9977	0.9979
2.0100	0.4070	0.4072	0.4077	0.4052	0.4052	0.4065	0.9978	0.9981
2.0200	0.4106	0.4107	0.4113	0.4087	0.4088	0.4101	0.9979	0.9982
2.0300	0.4142	0.4141	0.4149	0.4127	0.4126	0.4135	0.9981	0.9983
2.0400	0.4178	0.4176	0.4187	0.4163	0.4162	0.4173	0.9982	0.9984
2.0500	0.4212	0.4211	0.4222	0.4199	0.4196	0.4209	0.9983	0.9985
2.0600	0.4249	0.4247	0.4257	0.4234	0.4232	0.4246	0.9985	0.9986
2.0700	0.4286	0.4282	0.4295	0.4273	0.4269	0.4282	0.9986	0.9987
2.0800	0.4325	0.4316	0.4331	0.4308	0.4304	0.4321	0.9987	0.9988
2.0900	0.4361	0.4354	0.4368	0.4346	0.4338	0.4358	0.9987	0.9989
2.1000	0.4397	0.4388	0.4405	0.4380	0.4375	0.4393	0.9988	0.9989
2.1100	0.4435	0.4425	0.4440	0.4417	0.4415	0.4430	0.9989	0.9990
2.1200	0.4472	0.4462	0.4477	0.4454	0.4451	0.4466	0.9990	0.9991
2.1300	0.4508	0.4500	0.4514	0.4491	0.4489	0.4502	0.9990	0.9991
2.1400	0.4547	0.4538	0.4552	0.4528	0.4527	0.4538	0.9991	0.9992
2.1500	0.4586	0.4576	0.4588	0.4566	0.4563	0.4576	0.9992	0.9992
2.1600	0.4624	0.4616	0.4623	0.4603	0.4599	0.4612	0.9993	0.9993
2.1700	0.4665	0.4653	0.4661	0.4638	0.4639	0.4651	0.9993	0.9993
2.1800	0.4700	0.4691	0.4701	0.4674	0.4679	0.4689	0.9994	0.9994
2.1900	0.4739	0.4730	0.4739	0.4714	0.4720	0.4726	0.9994	0.9994
2.2000	0.4778	0.4766	0.4774	0.4750	0.4757	0.4764	0.9995	0.9995
2.2100	0.4817	0.4807	0.4815	0.4788	0.4794	0.4802	0.9995	0.9995
2.2200	0.4855	0.4845	0.4851	0.4827	0.4834	0.4840	0.9996	0.9995
2.2300	0.4893	0.4884	0.4890	0.4869	0.4873	0.4878	0.9996	0.9996
2.2400	0.4932	0.4923	0.4928	0.4907	0.4913	0.4916	0.9996	0.9996
2.2500	0.4970	0.4961	0.4967	0.4946	0.4951	0.4954	0.9996	0.9996
2.2600	0.5006	0.5000	0.5005	0.4986	0.4988	0.4994	0.9997	0.9997
2.2700	0.5046	0.5039	0.5044	0.5027	0.5026	0.5032	0.9997	0.9997
2.2800	0.5086	0.5079	0.5085	0.5065	0.5067	0.5069	0.9997	0.9997
2.2900	0.5125	0.5118	0.5123	0.5105	0.5106	0.5110	0.9998	0.9997
2.3000	0.5165	0.5159	0.5160	0.5144	0.5145	0.5152	0.9998	0.9998
2.3100	0.5203	0.5199	0.5199	0.5181	0.5182	0.5192	0.9998	0.9998
2.3200	0.5242	0.5239	0.5237	0.5220	0.5220	0.5229	0.9998	0.9998
2.3300	0.5280	0.5278	0.5276	0.5259	0.5261	0.5266	0.9998	0.9998
2.3400	0.5319	0.5319	0.5316	0.5299	0.5300	0.5305	0.9999	0.9998
2.3500	0.5358	0.5358	0.5356	0.5338	0.5342	0.5343	0.9999	0.9999
2.3600	0.5397	0.5399	0.5396	0.5376	0.5381	0.5382	0.9999	0.9999
2.3700	0.5436	0.5440	0.5435	0.5415	0.5422	0.5420	0.9999	0.9999
2.3800	0.5477	0.5480	0.5476	0.5455	0.5463	0.5459	0.9999	0.9999
2.3900	0.5518	0.5521	0.5515	0.5493	0.5502	0.5501	0.9999	0.9999
2.4000	0.5557	0.5562	0.5555	0.5530	0.5540	0.5541	0.9999	0.9999
2.4100	0.5597	0.5602	0.5593	0.5570	0.5581	0.5582	0.9999	0.9999
2.4200	0.5637	0.5641	0.5635	0.5609	0.5618	0.5623	0.9999	0.9999
2.4300	0.5677	0.5680	0.5675	0.5650	0.5657	0.5662	0.9999	0.9999
2.4400	0.5718	0.5719	0.5716	0.5692	0.5698	0.5702	0.9999	0.9999
2.4500	0.5758	0.5760	0.5757	0.5732	0.5738	0.5741	0.9999	1.0000
2.4600	0.5797	0.5799	0.5796	0.5773	0.5777	0.5783	0.9999	1.0000
2.4700	0.5835	0.5840	0.5834	0.5810	0.5817	0.5823	0.9999	1.0000
2.4800	0.5875	0.5879	0.5876	0.5849	0.5855	0.5860	1.0000	1.0000
2.4900	0.5915	0.5918	0.5915	0.5888	0.5898	0.5901	1.0000	1.0000
2.5000	0.5954	0.5959	0.5956	0.5927	0.5937	0.5941	1.0000	1.0000
2.5100	0.5992	0.5997	0.5997	0.5968	0.5976	0.5982	1.0000	1.0000
2.5200	0.6030	0.6037	0.6036	0.6008	0.6019	0.6025	1.0000	1.0000
2.5300	0.6069	0.6077	0.6075	0.6047	0.6057	0.6063	1.0000	1.0000
2.5400	0.6110	0.6117	0.6115	0.6086	0.6097	0.6101	1.0000	1.0000
2.5500	0.6151	0.6157	0.6155	0.6126	0.6137	0.6141	1.0000	1.0000
2.5600	0.6190	0.6196	0.6195	0.6167	0.6176	0.6181	1.0000	1.0000
2.5700	0.6227	0.6236	0.6233	0.6208	0.6215	0.6220	1.0000	1.0000
2.5800	0.6265	0.6276	0.6273	0.6247	0.6255	0.6260	1.0000	1.0000
2.5900	0.6303	0.6316	0.6312	0.6287	0.6295	0.6299	1.0000	1.0000
2.6000	0.6341	0.6354	0.6353	0.6328	0.6334	0.6339	1.0000	1.0000
2.6100	0.6382	0.6394	0.6394	0.6366	0.6374	0.6377	1.0000	1.0000
2.6200	0.6422	0.6435	0.6432	0.6405	0.6414	0.6416	1.0000	1.0000
2.6300	0.6461	0.6477	0.6472	0.6445	0.6454	0.6456	1.0000	1.0000
2.6400	0.6500	0.6515	0.6512	0.6485	0.6494	0.6495	1.0000	1.0000
2.6500	0.6539	0.6552	0.6550	0.6525	0.6532	0.6536	1.0000	1.0000
2.6600	0.6578	0.6594	0.6587	0.6566	0.6572	0.6577	1.0000	1.0000
2.6700	0.6617	0.6634	0.6626	0.6607	0.6614	0.6617	1.0000	1.0000
2.6800	0.6657	0.6672	0.6665	0.6647	0.6656	0.6654	1.0000	1.0000
2.6900	0.6699	0.6712	0.6705	0.6689	0.6695	0.6693	1.0000	1.0000
2.7000	0.6740	0.6750	0.6747	0.6728	0.6733	0.6734	1.0000	1.0000
2.7100	0.6780	0.6789	0.6785	0.6768	0.6774	0.6773	1.0000	1.0000
2.7200	0.6819	0.6828	0.6824	0.6808	0.6811	0.6812	1.0000	1.0000
2.7300	0.6860	0.6871	0.6863	0.6848	0.6849	0.6853	1.0000	1.0000
2.7400	0.6898	0.6910	0.6900	0.6887	0.6887	0.6891	1.0000	1.0000
2.7500	0.6937	0.6948	0.6939	0.6925	0.6927	0.6931	1.0000	1.0000
2.7600	0.6975	0.6986	0.6977	0.6964	0.6965	0.6970	1.0000	1.0000
2.7700	0.7011	0.7024	0.7015	0.7003	0.7003	0.7010	1.0000	1.0000
2.7800	0.7053	0.7063	0.7054	0.7043	0.7041	0.7048	1.0000	1.0000
2.7900	0.7088	0.7103	0.7094	0.7084	0.7079	0.7087	1.0000	1.0000
2.8000	0.7126	0.7143	0.7133	0.7121	0.7117	0.7125	1.0000	1.0000
2.8100	0.7164	0.7181	0.7171	0.7161	0.7154	0.7163	1.0000	1.0000
2.8200	0.7203	0.7221	0.7211	0.7199	0.7194	0.7202	1.0000	1.0000
2.8300	0.7239	0.7257	0.7248	0.7237	0.7231	0.7239	1.0000	1.0000
2.8400	0.7276	0.7294	0.7287	0.7273	0.7267	0.7278	1.0000	1.0000
2.8500	0.7315	0.7330	0.7321	0.7313	0.7306	0.7315	1.0000	1.0000
2.8600	0.7352	0.7367	0.7357	0.7351	0.7341	0.7353	1.0000	1.0000
2.8700	0.7389	0.7406	0.7391	0.7387	0.7382	0.7391	1.0000	1.0000
2.8800	0.7425	0.7444	0.7428	0.7425	0.7417	0.7427	1.0000	1.0000
2.8900	0.7461	0.7480	0.7464	0.7461	0.7452	0.7464	1.0000	1.0000
2.9000	0.7500	0.7512	0.7502	0.7499	0.7489	0.7502	1.0000	1.0000
2.9100	0.7534	0.7547	0.7535	0.7534	0.7526	0.7537	1.0000	1.0000
2.9200	0.7571	0.7583	0.7570	0.7570	0.7563	0.7572	1.0000	1.0000
2.9300	0.7608	0.7618	0.7606	0.7607	0.7600	0.7606	1.0000	1.0000
2.9400	0.7644	0.7652	0.7640	0.7644	0.7637	0.7641	1.0000	1.0000
2.9500	0.7679	0.7690	0.7676	0.7679	0.7673	0.7677	1.0000	1.0000
2.9600	0.7714	0.7727	0.7712	0.7714	0.7710	0.7713	1.0000	1.0000
2.9700	0.7749	0.7760	0.7748	0.7751	0.7745	0.7748	1.0000	1.0000
2.9800	0.7789	0.7794	0.7782	0.7787	0.7779	0.7783	1.0000	1.0000
2.9900	0.7823	0.7829	0.7817	0.7822	0.7813	0.7818	1.0000	1.0000
3.0000	0.7857	0.7863	0.7852	0.7855	0.7846	0.7853	1.0000	1.0000
3.0100	0.7892	0.7898	0.7887	0.7891	0.7883	0.7889	1.0000	1.0000
3.0200	0.7927	0.7932	0.7922	0.7924	0.7918	0.7921	1.0000	1.0000
3.0300	0.7960	0.7964	0.7956	0.7957	0.7954	0.7956	1.0000	1.0000
3.0400	0.7994	0.7998	0.7988	0.7990	0.7987	0.7992	1.0000	1.0000
3.0500	0.8027	0.8031	0.8021	0.8022	0.8021	0.8024	1.0000	1.0000
3.0600	0.8062	0.8066	0.8054	0.8058	0.8055	0.8056	1.0000	1.0000
3.0700	0.8097	0.8100	0.8089	0.8091	0.8089	0.8090	1.0000	1.0000
3.0800	0.8129	0.8132	0.8122	0.8125	0.8124	0.8124	1.0000	1.0000
3.0900	0.8158	0.8164	0.8155	0.8157	0.8158	0.8157	1.0000	1.0000
3.1000	0.8190	0.8195	0.8188	0.8189	0.8190	0.8191	1.0000	1.0000
3.1100	0.8222	0.8227	0.8218	0.8219	0.8223	0.8223	1.0000	1.0000
3.1200	0.8255	0.8260	0.8248	0.8252	0.8257	0.8254	1.0000	1.0000
3.1300	0.8286	0.8290	0.8280	0.8282	0.8289	0.8286	1.0000	1.0000
3.1400	0.8320	0.8323	0.8311	0.8312	0.8322	0.8316	1.0000	1.0000
3.1500	0.8352	0.8355	0.8341	0.8343	0.8352	0.8344	1.0000	1.0000
3.1600	0.8384	0.8387	0.8372	0.8374	0.8384	0.8375	1.0000	1.0000
3.1700	0.8416	0.8419	0.8402	0.8404	0.8414	0.8406	1.0000	1.0000
3.1800	0.8449	0.8449	0.8432	0.8433	0.8444	0.8433	1.0000	1.0000
3.1900	0.8479	0.8479	0.8462	0.8462	0.8475	0.8462	1.0000	1.0000
3.2000	0.8509	0.8509	0.8491	0.8492	0.8504	0.8492	1.0000	1.0000
3.2100	0.8539	0.8540	0.8521	0.8522	0.8535	0.8522	1.0000	1.0000
3.2200	0.8568	0.8570	0.8552	0.8553	0.8563	0.8550	1.0000	1.0000
3.2300	0.8597	0.8599	0.8580	0.8584	0.8592	0.8578	1.0000	1.0000
3.2400	0.8623	0.8627	0.8610	0.8613	0.8621	0.8607	1.0000	1.0000
3.2500	0.8653	0.8655	0.8642	0.8642	0.8648	0.8638	1.0000	1.0000
3.2600	0.8680	0.8682	0.8671	0.8669	0.8675	0.8667	1.0000	1.0000
3.2700	0.8708	0.8710	0.8699	0.8696	0.8701	0.8695	1.0000	1.0000
3.2800	0.8737	0.8738	0.8728	0.8723	0.8730	0.8722	1.0000	1.0000
3.2900	0.8762	0.8767	0.8755	0.8751	0.8757	0.8750	1.0000	1.0000
3.3000	0.8789	0.8795	0.8783	0.8777	0.8785	0.8777	1.0000	1.0000
3.3100	0.8817	0.8821	0.8810	0.8803	0.8811	0.8804	1.0000	1.0000
3.3200	0.8843	0.8849	0.8836	0.8829	0.8835	0.8831	1.0000	1.0000
3.3300	0.8867	0.8874	0.8860	0.8856	0.8860	0.8858	1.0000	1.0000
3.3400	0.8894	0.8898	0.8886	0.8881	0.8884	0.8883	1.0000	1.0000
3.3500	0.8920	0.8923	0.8911	0.8906	0.8909	0.8908	1.0000	1.0000
3.3600	0.8945	0.8948	0.8934	0.8930	0.8935	0.8934	1.0000	1.0000
3.3700	0.8970	0.8972	0.8960	0.8955	0.8961	0.8960	1.0000	1.0000
3.3800	0.8995	0.8997	0.8986	0.8980	0.8985	0.8983	1.0000	1.0000
3.3900	0.9019	0.9022	0.9010	0.9004	0.9008	0.9006	1.0000	1.0000
3.4000	0.9043	0.9045	0.9032	0.9027	0.9033	0.9031	1.0000	1.0000
3.4100	0.9064	0.9068	0.9055	0.9051	0.9056	0.9053	1.0000	1.0000
3.4200	0.9085	0.9090	0.9078	0.9075	0.9079	0.9076	1.0000	1.0000
3.4300	0.9107	0.9112	0.9100	0.9100	0.9103	0.9098	1.0000	1.0000
3.4400	0.9129	0.9134	0.9123	0.9125	0.9125	0.9120	1.0000	1.0000
3.4500	0.9149	0.9155	0.9145	0.9147	0.9147	0.9142	1.0000	1.0000
3.4600	0.9170	0.9177	0.9165	0.9168	0.9170	0.9164	1.0000	1.0000
3.4700	0.9192	0.9198	0.9189	0.9190	0.9192	0.9185	1.0000	1.0000
3.4800	0.9212	0.9218	0.9209	0.9212	0.9214	0.9207	1.0000	1.0000
3.4900	0.9233	0.9238	0.9229	0.9231	0.9233	0.9228	1.0000	1.0000
3.5000	0.9253	0.9256	0.9250	0.9252	0.9255	0.9248	1.0000	1.0000
3.5100	0.9273	0.9277	0.9268	0.9272	0.9275	0.9267	1.0000	1.0000
3.5200	0.9291	0.9297	0.9288	0.9290	0.9295	0.9286	1.0000	1.0000
3.5300	0.9310	0.9314	0.9308	0.9309	0.9314	0.9305	1.0000	1.0000
3.5400	0.9330	0.9332	0.9326	0.9328	0.9333	0.9323	1.0000	1.0000
3.5500	0.9347	0.9351	0.9345	0.9347	0.9352	0.9343	1.0000	1.0000
3.5600	0.9365	0.9368	0.9363	0.9366	0.9368	0.9361	1.0000	1.0000
3.5700	0.9384	0.9387	0.9381	0.9382	0.9386	0.9379	1.0000	1.0000
3.5800	0.9400	0.9404	0.9400	0.9401	0.9404	0.9397	1.0000	1.0000
3.5900	0.9417	0.9420	0.9417	0.9418	0.9422	0.9413	1.0000	1.0000
3.6000	0.9434	0.9438	0.9434	0.9435	0.9439	0.9429	1.0000	1.0000
3.6100	0.9450	0.9453	0.9450	0.9453	0.9454	0.9447	1.0000	1.0000
3.6200	0.9466	0.9469	0.9466	0.9469	0.9471	0.9463	1.0000	1.0000
3.6300	0.9482	0.9485	0.9481	0.9485	0.9486	0.9479	1.0000	1.0000
3.6400	0.9498	0.9500	0.9498	0.9501	0.9501	0.9494	1.0000	1.0000
3.6500	0.9514	0.9516	0.9513	0.9517	0.9517	0.9508	1.0000	1.0000
3.6600	0.9528	0.9532	0.9528	0.9532	0.9532	0.9524	1.0000	1.0000
3.6700	0.9543	0.9546	0.9543	0.9546	0.9547	0.9537	1.0000	1.0000
3.6800	0.9557	0.9560	0.9558	0.9559	0.9561	0.9551	1.0000	1.0000
3.6900	0.9571	0.9575	0.9573	0.9574	0.9575	0.9566	1.0000	1.0000
3.7000	0.9585	0.9588	0.9587	0.9588	0.9589	0.9580	1.0000	1.0000
3.7100	0.9598	0.9602	0.9602	0.9601	0.9603	0.9593	1.0000	1.0000
3.7200	0.9610	0.9617	0.9614	0.9613	0.9618	0.9608	1.0000	1.0000
3.7300	0.9623	0.9630	0.9627	0.9626	0.9630	0.9622	1.0000	1.0000
3.7400	0.9635	0.9642	0.9639	0.9640	0.9643	0.9635	1.0000	1.0000
3.7500	0.9648	0.9653	0.9651	0.9651	0.9654	0.9647	1.0000	1.0000
3.7600	0.9661	0.9665	0.9663	0.9663	0.9666	0.9659	1.0000	1.0000
3.7700	0.9671	0.9677	0.9674	0.9674	0.9677	0.9671	1.0000	1.0000
3.7800	0.9682	0.9688	0.9686	0.9685	0.9689	0.9683	1.0000	1.0000
3.7900	0.9693	0.9698	0.9697	0.9696	0.9699	0.9694	1.0000	1.0000
3.8000	0.9704	0.9709	0.9707	0.9707	0.9710	0.9705	1.0000	1.0000
3.8100	0.9715	0.9719	0.9718	0.9718	0.9720	0.9715	1.0000	1.0000
3.8200	0.9725	0.9729	0.9727	0.9727	0.9731	0.9725	1.0000	1.0000
3.8300	0.9735	0.9739	0.9738	0.9737	0.9740	0.9736	1.0000	1.0000
3.8400	0.9745	0.9750	0.9747	0.9746	0.9750	0.9746	1.0000	1.0000
3.8500	0.9753	0.9759	0.9756	0.9755	0.9760	0.9755	1.0000	1.0000
3.8600	0.9763	0.9768	0.9766	0.9764	0.9769	0.9764	1.0000	1.0000
3.8700	0.9772	0.9777	0.9775	0.9773	0.9778	0.9774	1.0000	1.0000
3.8800	0.9780	0.9786	0.9783	0.9782	0.9787	0.9782	1.0000	1.0000
3.8900	0.9789	0.9795	0.9791	0.9791	0.9796	0.9790	1.0000	1.0000
3.9000	0.9797	0.9803	0.9798	0.9798	0.9804	0.9799	1.0000	1.0000
3.9100	0.9804	0.9810	0.9807	0.9806	0.9811	0.9808	1.0000	1.0000
3.9200	0.9812	0.9817	0.9815	0.9814	0.9818	0.9815	1.0000	1.0000
3.9300	0.9820	0.9825	0.9822	0.9823	0.9826	0.9822	1.0000	1.0000
3.9400	0.9828	0.9833	0.9829	0.9830	0.9834	0.9830	1.0000	1.0000
3.9500	0.9835	0.9840	0.9835	0.9837	0.9841	0.9837	1.0000	1.0000
3.9600	0.9842	0.9846	0.9843	0.9844	0.9847	0.9845	1.0000	1.0000
3.9700	0.9848	0.9852	0.9850	0.9851	0.9853	0.9850	1.0000	1.0000
3.9800	0.9853	0.9859	0.9855	0.9857	0.9860	0.9856	1.0000	1.0000
3.9900	0.9861	0.9865	0.9861	0.9864	0.9865	0.9862	1.0000	1.0000
4.0000	0.9867	0.9871	0.9867	0.9870	0.9871	0.9868	1.0000	1.0000
4.0100	0.9872	0.9877	0.9872	0.9875	0.9877	0.9874	1.0000	1.0000
4.0200	0.9877	0.9882	0.9877	0.9880	0.9883	0.9879	1.0000	1.0000
4.0300	0.9883	0.9887	0.9882	0.9885	0.9888	0.9885	1.0000	1.0000
4.0400	0.9889	0.9891	0.9888	0.9890	0.9893	0.9890	1.0000	1.0000
4.0500	0.9894	0.9896	0.9893	0.9895	0.9898	0.9895	1.0000	1.0000
4.0600	0.9899	0.9901	0.9898	0.9899	0.9902	0.9899	1.0000	1.0000
4.0700	0.9904	0.9906	0.9902	0.9904	0.9907	0.9904	1.0000	1.0000
4.0800	0.9909	0.9910	0.9907	0.9908	0.9911	0.9909	1.0000	1.0000
4.0900	0.9913	0.9914	0.9912	0.9912	0.9915	0.9912	1.0000	1.0000
4.1000	0.9917	0.9917	0.9916	0.9917	0.9919	0.9916	1.0000	1.0000
4.1100	0.9921	0.9922	0.9919	0.9922	0.9924	0.9919	1.0000	1.0000
4.1200	0.9924	0.9926	0.9923	0.9925	0.9927	0.9923	1.0000	1.0000
4.1300	0.9927	0.9930	0.9927	0.9929	0.9930	0.9927	1.0000	1.0000
4.1400	0.9931	0.9934	0.9930	0.9932	0.9934	0.9931	1.0000	1.0000
4.1500	0.9935	0.9937	0.9933	0.9935	0.9937	0.9935	1.0000	1.0000
4.1600	0.9939	0.9940	0.9936	0.9938	0.9941	0.9938	1.0000	1.0000
4.1700	0.9942	0.9943	0.9940	0.9941	0.9944	0.9941	1.0000	1.0000
4.1800	0.9944	0.9945	0.9943	0.9944	0.9947	0.9944	1.0000	1.0000
4.1900	0.9947	0.9948	0.9946	0.9947	0.9949	0.9947	1.0000	1.0000
4.2000	0.9950	0.9951	0.9948	0.9949	0.9952	0.9950	1.0000	1.0000
4.2100	0.9953	0.9954	0.9951	0.9951	0.9954	0.9953	1.0000	1.0000
4.2200	0.9955	0.9956	0.9954	0.9954	0.9957	0.9956	1.0000	1.0000
4.2300	0.9958	0.9959	0.9957	0.9957	0.9959	0.9958	1.0000	1.0000
4.2400	0.9960	0.9961	0.9959	0.9959	0.9962	0.9961	1.0000	1.0000
4.2500	0.9962	0.9964	0.9961	0.9962	0.9963	0.9964	1.0000	1.0000
4.2600	0.9964	0.9966	0.9964	0.9963	0.9965	0.9965	1.0000	1.0000
4.2700	0.9966	0.9968	0.9965	0.9965	0.9967	0.9968	1.0000	1.0000
4.2800	0.9968	0.9969	0.9967	0.9967	0.9969	0.9969	1.0000	1.0000
4.2900	0.9971	0.9971	0.9969	0.9969	0.9971	0.9970	1.0000	1.0000
4.3000	0.9972	0.9973	0.9971	0.9971	0.9973	0.9972	1.0000	1.0000
4.3100	0.9974	0.9975	0.9972	0.9972	0.9975	0.9974	1.0000	1.0000
4.3200	0.9976	0.9976	0.9973	0.9974	0.9976	0.9975	1.0000	1.0000
4.3300	0.9977	0.9978	0.9975	0.9975	0.9978	0.9976	1.0000	1.0000
4.3400	0.9978	0.9980	0.9977	0.9977	0.9979	0.9978	1.0000	1.0000
4.3500	0.9980	0.9981	0.9978	0.9978	0.9980	0.9979	1.0000	1.0000
4.3600	0.9981	0.9982	0.9980	0.9980	0.9981	0.9980	1.0000	1.0000
4.3700	0.9983	0.9983	0.9981	0.9981	0.9983	0.9982	1.0000	1.0000
4.3800	0.9984	0.9984	0.9982	0.9982	0.9984	0.9984	1.0000	1.0000
4.3900	0.9985	0.9986	0.9983	0.9983	0.9985	0.9985	1.0000	1.0000
4.4000	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.4100	0.9987	0.9987	0.9985	0.9985	0.9986	0.9987	1.0000	1.0000
4.4200	0.9988	0.9988	0.9986	0.9986	0.9987	0.9988	1.0000	1.0000
4.4300	0.9989	0.9989	0.9987	0.9987	0.9988	0.9988	1.0000	1.0000
4.4400	0.9990	0.9990	0.9988	0.9988	0.9989	0.9989	1.0000	1.0000
4.4500	0.9990	0.9990	0.9989	0.9988	0.9990	0.9990	1.0000	1.0000
4.4600	0.9991	0.9991	0.9989	0.9989	0.9991	0.9991	1.0000	1.0000
4.4700	0.9991	0.9992	0.9990	0.9990	0.9992	0.9991	1.0000	1.0000
4.4800	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.4900	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.5000	0.9992	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.5100	0.9993	0.9994	0.9993	0.9992	0.9994	0.9993	1.0000	1.0000
4.5200	0.9994	0.9994	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.5300	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.5400	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.5500	0.9995	0.9995	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5700	0.9995	0.9996	0.9995	0.9995	0.9996	0.9996	1.0000	1.0000
4.5800	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	1.0000	1.0000
4.5900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.6000	0.9997	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.6100	0.9997	0.9997	0.9997	0.9996	0.9998	0.9997	1.0000	1.0000
4.6200	0.9997	0.9998	0.9997	0.9996	0.9998	0.9997	1.0000	1.0000
4.6300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6400	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6600	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.7000	0.9999	0.9999	0.9998	0.9998	0.9999	0.9999	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8200	1.0000	1.0000	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.40_0.40_0.40_0.40_0.40_0.40_0.80_0.80_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8621	1.5830	1.2622	1.4717	2.8533	2.2736	1.6837	0.4545	1.0000	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649
2.0000	2.1681	1.5325	2.3896	3.9118	0.0847	2.2728	0.0004	0.0004	11.0000	0.6737	0.6139	0.8086	0.5711	0.6850	1.0195	0.0297	0.1068	0.5635
3.0000	1.3913	2.0089	0.5390	2.9347	3.0701	1.5654	0.0001	0.3578	21.0000	0.8795	0.7701	0.8234	0.5160	0.6673	0.8008	0.0156	0.0576	0.5663
4.0000	0.3007	2.4680	2.5677	3.6359	1.4035	2.8256	0.0004	0.1524	31.0000	0.8880	0.7732	0.7646	0.6475	0.7146	0.8036	0.0179	0.0391	0.5811
5.0000	2.3814	0.4805	2.8070	2.6051	2.7419	0.4444	0.0004	0.0162	41.0000	0.9350	0.7359	0.7794	0.7727	0.7679	0.9202	0.0203	0.0296	0.6201
6.0000	2.9694	3.7005	3.5292	0.8062	1.3094	1.9264	0.0000	0.4326	51.0000	0.9630	0.8265	0.8447	0.8112	0.8742	0.9248	0.0163	0.0238	0.6606
7.0000	1.7345	2.2519	1.5798	3.8036	2.4823	3.5185	0.0001	0.1442	61.0000	1.0110	0.9095	0.8731	0.8816	0.9162	0.9854	0.0185	0.0235	0.7024
8.0000	0.5902	2.5567	2.6544	2.9603	1.9803	0.3867	1.4178	0.1452	71.0000	1.0587	1.0192	0.9540	0.9798	1.0321	1.0407	0.0229	0.0285	0.7670
9.0000	1.7543	1.6526	2.1676	3.4403	2.0020	2.6574	0.5575	0.0003	81.0000	1.1791	1.1577	1.0016	1.0711	1.0667	1.1150	0.0388	0.0346	0.8331
10.0000	3.3803	1.0343	2.3524	2.2651	3.5440	2.7214	0.8782	0.0003	91.0000	1.2522	1.2457	1.0948	1.1869	1.1380	1.2123	0.0728	0.0472	0.9062
11.0000	2.1214	3.5486	3.9986	3.5145	2.4279	1.3860	0.3870	0.6567	101.0000	1.2732	1.3863	1.1997	1.2787	1.2735	1.2861	0.0827	0.0645	0.9806
12.0000	2.6851	0.6953	1.5179	1.9732	0.0138	2.4660	0.0002	0.0001	111.0000	1.3597	1.4295	1.2872	1.3375	1.3707	1.3949	0.0814	0.0711	1.0415
13.0000	2.0895	0.9057	1.6181	0.6740	1.4897	1.6690	0.0000	0.0000	121.0000	1.4350	1.5174	1.3677	1.4090	1.4592	1.4767	0.1237	0.0837	1.1090
14.0000	0.8629	0.8092	1.6177	0.8180	1.9555	1.4608	0.5789	0.0004	131.0000	1.4913	1.5874	1.4330	1.4636	1.4998	1.5640	0.1328	0.1008	1.1591
15.0000	0.5561	1.7622	0.4624	2.9575	1.4433	1.8519	0.0004	0.1536	141.0000	1.5444	1.6521	1.5190	1.4835	1.5466	1.6220	0.1362	0.1090	1.2016
16.0000	2.3646	1.2335	1.4852	3.6048	2.5258	3.0560	0.6070	0.6235	151.0000	1.5943	1.6844	1.5642	1.4986	1.6013	1.6595	0.1509	0.1165	1.2337
17.0000	2.4865	2.7109	2.1074	0.7114	1.8566	2.3216	0.7710	0.0000	161.0000	1.6373	1.7133	1.6058	1.4980	1.6538	1.7044	0.1726	0.1191	1.2630
18.0000	0.9259	1.0008	1.9451	3.0054	2.5567	2.4522	0.0000	1.1757	171.0000	1.6650	1.7440	1.6619	1.5324	1.6725	1.7321	0.1884	0.1254	1.2902
19.0000	2.5333	2.7562	1.7367	2.2405	0.3291	0.6153	0.0002	0.0004	181.0000	1.6681	1.7735	1.7024	1.5436	1.7191	1.7497	0.1803	0.1392	1.3095
20.0000	3.1518	2.0646	1.0800	1.2260	2.0328	1.6039	0.0004	0.0004	191.0000	1.7065	1.8278	1.7341	1.5764	1.7378	1.7722	0.1884	0.1478	1.3364
21.0000	3.4945	2.1909	2.5058	1.9481	1.9481	2.7454	0.0001	0.0002	201.0000	1.7299	1.8480	1.7573	1.5984	1.7687	1.7933	0.1908	0.1636	1.3562
22.0000	3.2256	3.5673	2.6227	1.4823	2.5180	3.5894	0.7735	1.2313	211.0000	1.8062	1.9306	1.8258	1.6766	1.8386	1.8673	0.1985	0.1757	1.4149
23.0000	2.8046	0.9743	1.4562	2.1670	2.8538	3.3632	0.0003	0.0002	221.0000	1.8668	1.9862	1.8979	1.7641	1.9119	1.9087	0.2147	0.1772	1.4659
24.0000	3.1944	1.5467	1.8677	1.4017	0.7256	1.7799	0.9750	0.1712	231.0000	1.9370	2.0459	1.9692	1.8496	1.9595	1.9757	0.2455	0.1982	1.5226
25.0000	3.6213	1.5658	1.0821	2.8804	2.4328	0.1876	0.0002	1.1131	241.0000	1.9878	2.1418	2.0268	1.8702	2.0294	2.0292	0.2506	0.2144	1.5688
26.0000	1.1695	1.0697	0.9571	2.6742	2.7745	2.0999	0.2340	0.9367	251.0000	2.0356	2.2173	2.0743	1.9346	2.0804	2.0994	0.2647	0.2296	1.6170
27.0000	3.9550	2.1019	3.2078	1.9463	1.7787	3.1492	0.0002	0.0636	261.0000	2.0973	2.2617	2.1670	1.9775	2.1345	2.1382	0.2797	0.2474	1.6629
28.0000	2.0725	0.6321	3.2366	1.8992	1.8355	2.2983	0.0001	1.0230	271.0000	2.1302	2.3002	2.2108	2.0336	2.1680	2.2034	0.2872	0.2553	1.6986
29.0000	1.9061	3.9320	0.6212	2.1832	1.4569	3.2883	0.0002	0.2383	281.0000	2.1441	2.2993	2.2348	2.0472	2.2370	2.2312	0.2869	0.2735	1.7193
30.0000	1.9051	1.5803	2.3018	0.7855	2.5109	1.8726	0.0002	0.0003	291.0000	2.1579	2.2849	2.2481	2.0553	2.2533	2.2585	0.2784	0.2898	1.7283
31.0000	1.5029	3.9005	3.0837	1.1532	3.1255	2.0099	0.2980	1.2510	301.0000	2.2034	2.2497	2.2342	2.0653	2.2364	2.2772	0.2824	0.2814	1.7287
32.0000	0.7685	3.4328	1.1755	2.2584	2.2855	1.7680	0.8819	0.0001	311.0000	2.2300	2.2404	2.2165	2.0455	2.2207	2.2611	0.2946	0.2952	1.7255
33.0000	3.2011	1.7517	1.9788	2.7542	0.8195	1.8695	1.0377	0.8974	321.0000	2.2066	2.2270	2.1912	2.0456	2.1958	2.2373	0.2842	0.2970	1.7106
34.0000	3.1769	4.7044	3.3160	3.2770	0.1442	3.0107	0.0000	0.0775	331.0000	2.2072	2.2060	2.1942	2.0598	2.1991	2.2108	0.2736	0.2996	1.7063
35.0000	0.2937	1.2618	1.0808	1.9010	1.6040	3.2005	0.7110	0.0004	341.0000	2.2429	2.1750	2.1773	2.0781	2.1902	2.2165	0.2760	0.3068	1.7079
36.0000	3.0657	2.2274	2.4068	2.8747	2.2470	3.3241	0.0005	0.0002	351.0000	2.2165	2.1778	2.1907	2.1089	2.1822	2.2120	0.2683	0.3112	1.7084
37.0000	1.1805	3.0409	2.3886	2.5927	1.4660	2.4580	0.0002	0.0000	361.0000	2.2207	2.1529	2.1854	2.1566	2.1605	2.2101	0.2553	0.3122	1.7067
38.0000	2.9621	0.8019	3.8405	3.2422	2.4498	2.9086	0.0000	1.4023	371.0000	2.2165	2.1505	2.1439	2.1638	2.1359	2.2041	0.2536	0.3132	1.6977
39.0000	1.1537	2.8403	0.7207	2.4635	2.8647	2.2447	0.1768	0.2913	381.0000	2.2416	2.1194	2.1272	2.2018	2.1398	2.1980	0.2738	0.3073	1.7011
40.0000	2.1308	3.0944	3.1673	2.3108	3.1298	1.8714	0.0002	0.2441	391.0000	2.2449	2.0797	2.1325	2.1997	2.1785	2.1913	0.2802	0.2984	1.7006
41.0000	2.5369	2.6305	1.5486	1.9138	0.0721	2.2792	0.0004	0.0003	401.0000	2.2635	2.0840	2.1287	2.2091	2.1668	2.1423	0.2824	0.2857	1.6953
42.0000	3.5218	0.3776	0.8859	2.3481	1.8555	2.2013	1.8496	0.8465	411.0000	2.2708	2.0786	2.1396	2.2148	2.1877	2.1345	0.2981	0.2910	1.7019
43.0000	0.0942	1.1735	1.5026	0.9311	2.7980	2.3442	0.0001	0.0003	421.0000	2.2711	2.0964	2.1131	2.2255	2.1891	2.1621	0.3014	0.2946	1.7067
44.0000	1.7073	1.0459	2.5394	4.1674	1.4141	1.7853	0.0000	0.0005	431.0000	2.2964	2.1104	2.1237	2.2093	2.2148	2.1636	0.2804	0.2917	1.7113
45.0000	2.4187	3.4352	0.6688	1.7069	1.2415	2.6837	0.0000	0.0002	441.0000	2.2947	2.1095	2.1181	2.2235	2.2206	2.1817	0.2897	0.2979	1.7170
46.0000	1.9154	2.6053	3.2266	1.8186	2.0907	1.6559	1.1250	0.0004	451.0000	2.3041	2.1090	2.1107	2.1944	2.2197	2.1560	0.2913	0.2943	1.7099
47.0000	1.9377	3.0625	2.2809	0.9855	4.6555	2.4009	0.0001	0.0002	461.0000	2.2906	2.0866	2.0779	2.2128	2.2157	2.1406	0.2873	0.2979	1.7012
48.0000	2.7812	2.2166	1.8463	2.3646	2.5503	3.8017	0.0000	0.0004	471.0000	2.2510	2.0892	2.0737	2.2062	2.2118	2.1306	0.2911	0.3043	1.6947
49.0000	1.5984	2.8199	3.4442	2.4829	1.7642	3.4610	0.0002	0.0002	481.0000	2.2544	2.0898	2.0937	2.2085	2.2011	2.1152	0.2975	0.2838	1.6930
50.0000	3.2483	3.1185	2.9762	1.7304	3.7852	0.6207	0.0001	0.0001	491.0000	2.2841	2.1132	2.1173	2.2005	2.2200	2.1065	0.2976	0.2788	1.7022
51.0000	1.5780	2.5625	3.0698	3.7060	3.4810	1.9843	0.0001	0.0001	501.0000	2.2565	2.1176	2.1371	2.1995	2.2393	2.0597	0.2985	0.2760	1.6980
52.0000	2.7321	0.7939	0.3352	3.0649	1.3162	2.5283	0.0001	0.1993	511.0000	2.2345	2.1380	2.1587	2.2168	2.2573	2.0696	0.2969	0.2699	1.7052
53.0000	1.4509	3.8853	2.4652	2.7131	3.6741	1.3442	0.0001	0.0001	521.0000	2.2480	2.1194	2.1547	2.2412	2.2821	2.0937	0.3064	0.2646	1.7138
54.0000	1.6256	2.5585	3.1233	2.7923	2.3001	2.3826	0.0001	0.5733	531.0000	2.2462	2.1084	2.1461	2.2095	2.2839	2.1108	0.3179	0.2605	1.7104
55.0000	2.4865	1.7379	3.1441	3.7314	2.9693	0.4673	0.0005	0.0004	541.0000	2.2188	2.1298	2.1446	2.2135	2.2841	2.1014	0.3141	0.2524	1.7074
56.0000	0.6831	1.6573	2.6004	1.4585	2.2340	2.4900	0.0004	0.0001	551.0000	2.2633	2.1307	2.1146	2.1819	2.2871	2.1026	0.3160	0.2492	1.7057
57.0000	3.8635	2.6563	3.8784	0.6869	2.1260	1.2754	0.0001	0.0003	561.0000	2.2317	2.1420	2.1347	2.2057	2.3086	2.0928	0.3337	0.2620	1.7139
58.0000	0.7878	1.0891	2.8017	4.6009	0.8346	0.9647	0.0003	0.3474	571.0000	2.2200	2.1461	2.1524	2.2069	2.3376	2.0989	0.3223	0.2714	1.7195
59.0000	0.5134	2.9635	2.3594	2.8070	0.5274	0.5149	0.1177	0.0001	581.0000	2.1850	2.1511	2.1756	2.1973	2.3023	2.0774	0.3184	0.2632	1.7088
60.0000	1.8753	3.3250	2.8793	1.1456	2.4811	3.3663	0.0001	0.0003	591.0000	2.1703	2.1560	2.1708	2.2255	2.2736	2.0848	0.3114	0.2740	1.7083
61.0000	2.5531	2.1321	2.5011	1.1242	1.3011	0.7111	0.0001	1.0834	601.0000	2.1379	2.1401	2.1603	2.2251	2.2967	2.1458	0.3181	0.2637	1.7110
62.0000	1.7255	2.1734	1.4266	2.7238	1.8919	2.1522	0.0004	1.0176	611.0000	2.1624	2.1267	2.1438	2.2201	2.2970	2.1488	0.3084	0.2570	1.7080
63.0000	3.1337	1.8714	2.6255	2.3958	2.4284	3.4666	0.7444	0.0001	621.0000	2.1609	2.1039	2.1807	2.2346	2.3094	2.1594	0.3036	0.2670	1.7149
64.0000	1.6647	1.8100	0.9733	3.2568	1.6604	1.7429	0.0000	1.1517	631.0000	2.1412	2.1233	2.1849	2.2358	2.3070	2.1414	0.3132	0.2537	1.7126
65.0000	3.8797	1.6641	1.5843	1.8613	2.2962	0.4389	1.7812	0.0004	641.0000	2.1344	2.0846	2.2027	2.2747	2.2847	2.1004	0.3080	0.2468	1.7045
66.0000	2.1983	2.5973	0.7749	2.1375	2.7430	4.2243	0.0001	0.1795	651.0000	2.1520	2.0835	2.2317	2.3137	2.2744	2.1179	0.3056	0.2573	1.7170
67.0000	1.9028	2.1873	1.0266	2.7530	1.8088	1.9841	0.2078	0.0002	661.0000	2.1577	2.1102	2.2189	2.3023	2.2700	2.1125	0.3006	0.2419	1.7143
68.0000	2.6952	3.6419	2.5868	1.7561	1.3541	3.6433	0.9404	0.0001	671.0000	2.2035	2.0804	2.2201	2.2791	2.2750	2.0977	0.3062	0.2387	1.7126
69.0000	2.1881	0.4460	1.6995	2.2289	3.8334	2.8893	0.0001	0.0003	681.0000	2.1986	2.0885	2.2144	2.2822	2.2635	2.1510	0.2988	0.2481	1.7181
70.0000	2.5143	0.7083	2.3376	3.1116	1.5568	1.6430	0.0005	2.0277	691.0000	2.1756	2.0754	2.1815	2.2748	2.2532	2.1063	0.3049	0.2620	1.7042
71.0000	2.6575	2.0905	1.4829	1.9377	3.1044	0.8149	0.0002	1.1251	701.0000	2.2119	2.0664	2.1705	2.2551	2.2271	2.1409	0.3161	0.2731	1.7076
72.0000	2.3514	0.5491	2.2125	3.3074	3.7361	1.5844	0.7971	0.0001	711.0000	2.1838	2.0749	2.1479	2.2773	2.2057	2.1475	0.3125	0.2683	1.7022
73.0000	1.2453	3.2291	2.9774	2.0335	1.8176	2.2337	0.0001	1.0160	721.0000	2.1980	2.0969	2.1873	2.2467	2.1972	2.1483	0.2992	0.2705	1.7055
74.0000	1.4512	2.4696	3.2661	1.8709	1.9259	2.1463	0.0004	0.0003	731.0000	2.1869	2.1448	2.1901	2.2657	2.2080	2.1620	0.3013	0.2751	1.7167
75.0000	0.9195	1.9919	1.8313	1.4630	2.9190	2.7216	0.0001	0.0001	741.0000	2.1735	2.1123	2.1955	2.2459	2.2069	2.1582	0.3048	0.2774	1.7093
76.0000	2.4536	3.2774	1.8184	1.5661	0.3259	2.1618	0.0003	0.7255	751.0000	2.1419	2.1096	2.2234	2.2574	2.2109	2.1602	0.3195	0.2866	1.7137
77.0000	2.8314	2.9465	1.0843	1.2317	1.9981	3.4472	0.5201	0.0000	761.0000	2.1866	2.1125	2.2002	2.2139	2.2069	2.1663	0.3098	0.2712	1.7084
78.0000	0.2409	2.0463	3.1656	2.8058	3.6055	2.7200	0.7955	0.0004	771.0000	2.2054	2.1039	2.2094	2.2298	2.2377	2.1684	0.3109	0.2687	1.7168
79.0000	3.1157	2.2223	2.8599	3.0608	3.4009	2.4313	0.0004	0.0002	781.0000	2.2578	2.1032	2.1649	2.2091	2.2538	2.1991	0.3102	0.2922	1.7238
80.0000	4.1224	3.3020	1.3971	2.5194	2.0261	3.0318	0.0000	0.0004	791.0000	2.2531	2.1186	2.1898	2.1895	2.2276	2.2083	0.3101	0.2835	1.7226
81.0000	2.7464	4.2128	1.2005	1.9931	2.0994	2.5698	0.2519	0.0004	801.0000	2.2428	2.1091	2.2348	2.1795	2.2248	2.1928	0.3059	0.2944	1.7230
82.0000	2.2975	2.9139	2.6962	0.4765	3.4853	2.8961	0.0000	0.0002	811.0000	2.2267	2.1327	2.2309	2.1770	2.2112	2.1729	0.3042	0.2970	1.7191
83.0000	2.9356	1.2856	2.7614	2.4273	3.0797	3.1878	0.2655	0.4046	821.0000	2.2123	2.1362	2.2045	2.1478	2.1806	2.1877	0.3142	0.2880	1.7089
84.0000	1.7904	2.2553	2.1979	1.9618	0.9786	1.5046	0.0001	0.0001	831.0000	2.2024	2.1148	2.1719	2.1519	2.1855	2.1807	0.3251	0.2977	1.7037
85.0000	2.3869	1.5051	2.7753	2.2786	1.8896	3.6408	0.0112	0.0003	841.0000	2.2135	2.1542	2.1953	2.1099	2.1833	2.2062	0.3301	0.2974	1.7112
86.0000	0.8555	0.1115	1.7718	0.0738	2.2054	2.5794	0.0001	0.3978	851.0000	2.2157	2.0972	2.1876	2.1094	2.1987	2.1972	0.3242	0.2981	1.7035
87.0000	2.7780	2.1617	3.6772	2.7052	0.0301	3.2026	0.0002	1.0056	861.0000	2.2057	2.0913	2.1962	2.0854	2.2173	2.2099	0.3337	0.3141	1.7067
88.0000	1.6825	2.3632	3.2765	2.6759	2.7921	2.5812	1.0109	0.0002	871.0000	2.1935	2.1123	2.1696	2.0750	2.2125	2.2320	0.3422	0.3174	1.7068
89.0000	2.6767	1.1001	3.5918	3.3551	0.9603	0.5486	1.7481	0.9366	881.0000	2.1887	2.0980	2.1977	2.0575	2.2045	2.1823	0.3582	0.3126	1.6999
90.0000	0.1855	0.0439	2.7667	4.1601	2.9537	3.1039	0.0002	0.6585	891.0000	2.2036	2.0914	2.2236	2.0773	2.2095	2.2248	0.3565	0.2995	1.7108
91.0000	2.4135	3.7970	2.1983	2.5715	1.8532	1.7324	0.0004	0.0003	901.0000	2.1925	2.0933	2.2431	2.0684	2.2168	2.2443	0.3588	0.2908	1.7135
92.0000	2.9074	1.5060	3.0178	1.3866	2.7302	3.8305	0.0002	1.2258	911.0000	2.2012	2.1007	2.2976	2.0416	2.2195	2.2370	0.3616	0.3026	1.7202
93.0000	2.7218	2.3787	3.0522	0.7336	2.0459	2.7307	0.0000	0.9002	921.0000	2.1993	2.0814	2.2616	2.0520	2.2388	2.2190	0.3780	0.3012	1.7164
94.0000	3.5358	1.5415	3.3947	3.0768	3.2075	1.7390	0.0002	0.0002	931.0000	2.2017	2.0573	2.2898	2.0383	2.2296	2.1922	0.3757	0.2984	1.7104
95.0000	0.9153	3.6202	3.3708	3.5676	1.7076	2.7077	1.1780	0.7729	941.0000	2.1735	2.0817	2.2894	2.0852	2.2355	2.1884	0.3779	0.2950	1.7158
96.0000	3.1792	2.7895	2.5592	1.8183	2.5784	2.2471	0.0004	0.0003	951.0000	2.1878	2.0987	2.2726	2.1069	2.2214	2.2000	0.3609	0.3033	1.7189
97.0000	1.7241	3.0813	1.2857	2.7571	4.1408	2.5022	0.0002	0.0002	961.0000	2.1963	2.1163	2.2974	2.0942	2.2346	2.1971	0.3503	0.3142	1.7250
98.0000	2.7274	2.4241	0.3407	1.9775	0.8121	2.5507	0.0000	1.0723	971.0000	2.1923	2.1239	2.3115	2.0739	2.2142	2.1660	0.3640	0.3078	1.7192
99.0000	1.9660	1.7610	2.2391	2.5167	2.6249	3.1475	1.3990	0.0002	981.0000	2.1833	2.1418	2.3155	2.0781	2.1994	2.1607	0.3633	0.3040	1.7183
100.0000	2.1803	3.6448	1.4324	2.7971	3.3795	1.9107	0.0280	0.0004	991.0000	2.2116	2.1509	2.2491	2.0912	2.2070	2.1614	0.3594	0.3046	1.7169


==> Data-n8/sr_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4924	0.4916
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4929	0.4921
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4933	0.4925
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4938	0.4930
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4943	0.4934
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4948	0.4939
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4952	0.4943
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4957	0.4947
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4961	0.4951
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4966	0.4956
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4970	0.4961
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4975	0.4965
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4980	0.4971
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4985	0.4975
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4991	0.4980
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4995	0.4985
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5000	0.4990
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5004	0.4995
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5009	0.4999
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5013	0.5004
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5018	0.5009
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5023	0.5014
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5028	0.5019
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5032	0.5024
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5037	0.5029
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5041	0.5034
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5046	0.5039
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5050	0.5044
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5056	0.5049
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5060	0.5053
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5064	0.5057
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5069	0.5063
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5073	0.5068
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5077	0.5073
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5082	0.5078
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5088	0.5083
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5092	0.5088
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5097	0.5093
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5102	0.5099
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5107	0.5104
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5112	0.5111
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5118	0.5116
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5122	0.5121
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5128	0.5125
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5134	0.5130
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5138	0.5135
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5144	0.5141
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5148	0.5146
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5153	0.5152
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5158	0.5157
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5163	0.5162
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5169	0.5167
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5173	0.5172
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5178	0.5178
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5183	0.5184
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5189	0.5189
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5194	0.5194
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5199	0.5199
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5204	0.5204
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5210	0.5209
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5214	0.5214
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5220	0.5220
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5226	0.5225
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5231	0.5231
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5237	0.5237
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5242	0.5242
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5247	0.5247
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5252	0.5252
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5257	0.5256
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5262	0.5262
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5267	0.5267
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5272	0.5272
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5277	0.5277
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5281	0.5283
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5287	0.5288
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5292	0.5294
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5298	0.5299
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5302	0.5304
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5308	0.5309
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5312	0.5314
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5318	0.5319
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5324	0.5325
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5329	0.5330
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5334	0.5335
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5340	0.5342
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5345	0.5347
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5351	0.5352
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5357	0.5358
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5361	0.5363
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5366	0.5368
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5372	0.5373
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5378	0.5378
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5383	0.5384
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5389	0.5389
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5394	0.5394
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5399	0.5400
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5405	0.5406
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5410	0.5411
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5415	0.5417
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5421	0.5422
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5426	0.5428
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5432	0.5433
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5438	0.5438
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5444	0.5444
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5449	0.5450
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5455	0.5455
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5460	0.5461
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5466	0.5467
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5471	0.5473
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5478	0.5478
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5484	0.5484
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5489	0.5490
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5495	0.5495
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5500	0.5502
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5506	0.5508
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5512	0.5514
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5517	0.5520
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5523	0.5527
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5529	0.5532
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5534	0.5538
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5539	0.5543
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5544	0.5549
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5551	0.5555
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5557	0.5561
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5562	0.5567
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5568	0.5573
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5574	0.5579
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5580	0.5585
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5586	0.5590
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5592	0.5596
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5598	0.5602
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5604	0.5609
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5610	0.5616
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5616	0.5622
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5621	0.5628
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5626	0.5634
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5632	0.5641
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5638	0.5648
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5644	0.5653
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5650	0.5660
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5657	0.5666
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5663	0.5672
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5669	0.5678
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5675	0.5684
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5682	0.5691
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5689	0.5697
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5695	0.5704
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5701	0.5709
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5707	0.5716
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5713	0.5723
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5719	0.5729
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5725	0.5735
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5733	0.5741
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5739	0.5748
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5746	0.5753
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5752	0.5760
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5760	0.5767
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5766	0.5772
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5772	0.5778
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5779	0.5784
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5786	0.5791
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5792	0.5796
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5799	0.5802
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5805	0.5809
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5811	0.5815
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5818	0.5823
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5824	0.5829
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5831	0.5836
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5837	0.5843
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5843	0.5849
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5849	0.5855
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5855	0.5861
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5862	0.5868
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5868	0.5875
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5875	0.5882
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5881	0.5888
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5887	0.5894
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5895	0.5901
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5901	0.5908
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5908	0.5915
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5914	0.5921
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5921	0.5928
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5927	0.5935
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5933	0.5943
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5940	0.5949
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5946	0.5956
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5953	0.5962
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5959	0.5969
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5965	0.5976
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5972	0.5983
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5980	0.5989
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5987	0.5996
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.5993	0.6004
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6000	0.6011
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6006	0.6017
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6014	0.6024
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6021	0.6031
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6029	0.6039
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6035	0.6046
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6041	0.6052
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6048	0.6059
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6055	0.6066
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6061	0.6074
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6068	0.6082
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6074	0.6089
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6081	0.6096
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6088	0.6102
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6095	0.6109
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6102	0.6115
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6108	0.6122
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6115	0.6129
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6122	0.6136
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6129	0.6143
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6137	0.6150
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6144	0.6158
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6151	0.6164
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6159	0.6172
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6166	0.6179
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6172	0.6186
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6180	0.6193
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6186	0.6201
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6193	0.6207
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6201	0.6215
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6208	0.6222
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6214	0.6230
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6221	0.6237
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6228	0.6244
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6235	0.6252
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6243	0.6259
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6251	0.6267
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6258	0.6274
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6266	0.6282
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6273	0.6290
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6279	0.6297
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6288	0.6305
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6295	0.6312
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6302	0.6319
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6310	0.6327
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6317	0.6335
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6325	0.6344
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6333	0.6352
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6341	0.6360
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6348	0.6367
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6356	0.6375
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6364	0.6381
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6372	0.6389
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6379	0.6398
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6387	0.6406
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6394	0.6413
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6402	0.6421
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6409	0.6429
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6418	0.6436
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6424	0.6443
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6432	0.6450
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6439	0.6458
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6446	0.6467
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6453	0.6475
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6461	0.6483
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6469	0.6490
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6476	0.6498
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6484	0.6506
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6492	0.6514
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6500	0.6521
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6507	0.6528
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6515	0.6536
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6523	0.6544
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6530	0.6552
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6539	0.6559
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6546	0.6566
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6555	0.6575
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6563	0.6583
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6570	0.6591
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6579	0.6598
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6587	0.6606
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6596	0.6614
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6603	0.6623
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6610	0.6630
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6619	0.6639
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6627	0.6647
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6635	0.6655
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6643	0.6665
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6651	0.6672
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6660	0.6681
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6669	0.6689
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6678	0.6697
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6686	0.6706
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6695	0.6714
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6703	0.6723
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6712	0.6731
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6721	0.6739
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6728	0.6747
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6736	0.6755
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6743	0.6763
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6751	0.6771
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6759	0.6780
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6767	0.6787
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6775	0.6796
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6784	0.6805
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6792	0.6813
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6802	0.6820
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6810	0.6829
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6819	0.6837
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6827	0.6845
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6835	0.6853
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6843	0.6861
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6851	0.6868
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6860	0.6877
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6868	0.6885
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6876	0.6892
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6884	0.6900
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6892	0.6908
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6900	0.6917
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6910	0.6926
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6917	0.6934
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6926	0.6942
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6934	0.6950
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6942	0.6958
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6950	0.6966
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6959	0.6974
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6968	0.6984
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6976	0.6992
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6985	0.7001
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.6993	0.7008
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7002	0.7017
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7011	0.7025
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7020	0.7034
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7029	0.7043
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7037	0.7051
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7046	0.7060
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7055	0.7069
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7063	0.7077
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7072	0.7087
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7080	0.7096
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7089	0.7105
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7097	0.7115
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7105	0.7124
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7113	0.7132
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7122	0.7141
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7132	0.7150
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7141	0.7159
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7151	0.7167
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7160	0.7175
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7170	0.7183
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7178	0.7191
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7185	0.7201
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7193	0.7211
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7203	0.7219
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7213	0.7229
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7221	0.7238
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7231	0.7247
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7240	0.7256
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7248	0.7265
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7257	0.7274
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7267	0.7283
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7276	0.7292
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7285	0.7301
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7295	0.7309
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7303	0.7319
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7312	0.7328
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7322	0.7338
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7332	0.7347
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7341	0.7357
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7350	0.7367
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7361	0.7376
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7370	0.7387
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7378	0.7396
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7388	0.7405
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7398	0.7415
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7407	0.7424
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7417	0.7433
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7427	0.7442
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7437	0.7451
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7446	0.7460
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7457	0.7470
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7466	0.7480
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7475	0.7491
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7485	0.7500
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7493	0.7509
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7502	0.7518
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7512	0.7527
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7522	0.7537
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7531	0.7547
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7541	0.7557
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7552	0.7566
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7562	0.7575
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7573	0.7586
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7583	0.7596
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7592	0.7605
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7602	0.7614
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7612	0.7624
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7621	0.7633
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7632	0.7643
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7642	0.7654
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7652	0.7663
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7661	0.7674
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7670	0.7683
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7679	0.7693
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7689	0.7702
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7700	0.7713
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7708	0.7723
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7718	0.7734
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7728	0.7744
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7738	0.7755
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7749	0.7765
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7758	0.7776
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7767	0.7786
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7777	0.7796
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7788	0.7806
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7799	0.7817
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7809	0.7827
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7819	0.7838
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7828	0.7848
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7838	0.7857
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7847	0.7867
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7857	0.7878
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7868	0.7888
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7877	0.7899
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7887	0.7908
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7897	0.7918
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7906	0.7929
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7917	0.7939
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7928	0.7948
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7939	0.7959
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7949	0.7969
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7960	0.7979
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7971	0.7989
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7981	0.7999
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7992	0.8010
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8002	0.8021
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8012	0.8032
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8022	0.8041
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8033	0.8052
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8043	0.8061
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8054	0.8071
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8065	0.8081
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8076	0.8092
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8087	0.8103
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8098	0.8113
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8108	0.8123
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8118	0.8133
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8128	0.8144
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8140	0.8155
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8149	0.8165
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8160	0.8176
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8169	0.8186
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8180	0.8198
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8191	0.8208
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8202	0.8219
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8212	0.8229
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8223	0.8240
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8235	0.8251
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8246	0.8262
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8256	0.8272
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8267	0.8283
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8278	0.8295
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8289	0.8305
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8300	0.8314
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8309	0.8325
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8321	0.8336
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8332	0.8347
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8343	0.8357
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8352	0.8368
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8363	0.8378
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8374	0.8389
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8385	0.8400
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8395	0.8411
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8405	0.8421
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8415	0.8433
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8426	0.8444
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8437	0.8454
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8449	0.8463
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8459	0.8475
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8470	0.8484
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8481	0.8494
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8494	0.8503
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8505	0.8514
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8516	0.8525
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8527	0.8535
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8537	0.8546
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8548	0.8556
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8558	0.8567
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8569	0.8577
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8581	0.8588
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8592	0.8599
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8603	0.8610
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8613	0.8622
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8623	0.8632
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8634	0.8643
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8644	0.8654
4.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8654	0.8666
4.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8665	0.8676
4.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8675	0.8686
4.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8686	0.8697
4.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8696	0.8708
4.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8708	0.8718
4.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8718	0.8729
4.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8729	0.8740
4.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8740	0.8752
4.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8750	0.8763
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8760	0.8773
5.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8771	0.8783
5.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8781	0.8792
5.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8792	0.8803
5.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8803	0.8812
5.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8815	0.8823
5.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8826	0.8834
5.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8837	0.8846
5.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8847	0.8858
5.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8857	0.8867
5.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8868	0.8877
5.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8878	0.8886
5.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8889	0.8899
5.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8899	0.8909
5.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8910	0.8920
5.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8921	0.8930
5.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8931	0.8940
5.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8943	0.8950
5.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8952	0.8962
5.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8964	0.8974
5.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8973	0.8984
5.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8983	0.8995
5.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.8993	0.9006
5.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9004	0.9017
5.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9014	0.9029
5.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9024	0.9038
5.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9035	0.9049
5.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9045	0.9059
5.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9055	0.9069
5.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9067	0.9079
5.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9076	0.9089
5.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9087	0.9100
5.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9097	0.9111
5.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9107	0.9122
5.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9118	0.9133
5.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9129	0.9142
5.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9139	0.9154
5.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9150	0.9164
5.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9160	0.9174
5.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9170	0.9185
5.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9182	0.9196
5.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9192	0.9205
5.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9203	0.9216
5.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9212	0.9225
5.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9223	0.9234
5.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9234	0.9244
5.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9245	0.9254
5.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9255	0.9264
5.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9264	0.9276
5.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9273	0.9286
5.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9285	0.9295
5.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9295	0.9306
5.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9304	0.9315
5.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9314	0.9324
5.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9323	0.9333
5.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9332	0.9343
5.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9341	0.9352
5.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9351	0.9361
5.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9362	0.9371
5.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9371	0.9380
5.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9380	0.9390
5.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9391	0.9400
5.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9401	0.9410
5.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9409	0.9420
5.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9418	0.9430
5.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9428	0.9439
5.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9437	0.9448
5.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9445	0.9457
5.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9455	0.9468
5.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9463	0.9478
5.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9471	0.9487
5.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9481	0.9496
5.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9490	0.9504
5.7300	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.9500	0.9513
5.7400	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	0.9509	0.9521
5.7500	0.0003	0.0003	0.0003	0.0003	0.0003	0.0003	0.9517	0.9530
5.7600	0.0004	0.0004	0.0004	0.0004	0.0004	0.0004	0.9525	0.9539
5.7700	0.0005	0.0005	0.0005	0.0005	0.0005	0.0005	0.9534	0.9548
5.7800	0.0008	0.0008	0.0008	0.0008	0.0008	0.0008	0.9543	0.9557
5.7900	0.0012	0.0012	0.0012	0.0012	0.0012	0.0012	0.9551	0.9566
5.8000	0.0018	0.0018	0.0018	0.0018	0.0018	0.0018	0.9561	0.9574
5.8100	0.0024	0.0024	0.0024	0.0024	0.0024	0.0024	0.9570	0.9583
5.8200	0.0033	0.0033	0.0033	0.0033	0.0033	0.0033	0.9578	0.9592
5.8300	0.0049	0.0049	0.0049	0.0049	0.0049	0.0049	0.9586	0.9600
5.8400	0.0070	0.0070	0.0070	0.0070	0.0070	0.0070	0.9594	0.9609
5.8500	0.0100	0.0100	0.0100	0.0100	0.0100	0.0100	0.9603	0.9617
5.8600	0.0127	0.0127	0.0127	0.0127	0.0127	0.0127	0.9611	0.9624
5.8700	0.0154	0.0154	0.0154	0.0154	0.0154	0.0154	0.9618	0.9633
5.8800	0.0211	0.0211	0.0211	0.0211	0.0211	0.0211	0.9627	0.9640
5.8900	0.0289	0.0289	0.0289	0.0289	0.0289	0.0289	0.9635	0.9647
5.9000	0.0381	0.0381	0.0381	0.0381	0.0381	0.0381	0.9643	0.9655
5.9100	0.0474	0.0474	0.0474	0.0474	0.0474	0.0474	0.9651	0.9663
5.9200	0.0543	0.0543	0.0543	0.0543	0.0543	0.0543	0.9658	0.9670
5.9300	0.0695	0.0695	0.0695	0.0695	0.0695	0.0695	0.9665	0.9678
5.9400	0.0876	0.0876	0.0876	0.0876	0.0876	0.0876	0.9674	0.9686
5.9500	0.1099	0.1099	0.1099	0.1099	0.1099	0.1099	0.9681	0.9693
5.9600	0.1345	0.1345	0.1345	0.1345	0.1345	0.1345	0.9689	0.9700
5.9700	0.1492	0.1492	0.1492	0.1492	0.1492	0.1492	0.9696	0.9707
5.9800	0.1739	0.1739	0.1739	0.1739	0.1739	0.1739	0.9702	0.9714
5.9900	0.2076	0.2076	0.2076	0.2076	0.2076	0.2076	0.9709	0.9720
6.0000	0.2446	0.2446	0.2446	0.2446	0.2446	0.2446	0.9717	0.9727
6.0100	0.2852	0.2852	0.2852	0.2852	0.2852	0.2852	0.9724	0.9734
6.0200	0.3138	0.3138	0.3138	0.3138	0.3138	0.3138	0.9731	0.9742
6.0300	0.3425	0.3425	0.3425	0.3425	0.3425	0.3425	0.9739	0.9748
6.0400	0.3893	0.3893	0.3893	0.3893	0.3893	0.3893	0.9745	0.9755
6.0500	0.4371	0.4371	0.4371	0.4371	0.4371	0.4371	0.9751	0.9762
6.0600	0.4860	0.4860	0.4860	0.4860	0.4860	0.4860	0.9759	0.9767
6.0700	0.5183	0.5183	0.5183	0.5183	0.5183	0.5183	0.9765	0.9774
6.0800	0.5495	0.5495	0.5495	0.5495	0.5495	0.5495	0.9773	0.9779
6.0900	0.5984	0.5984	0.5984	0.5984	0.5984	0.5984	0.9779	0.9786
6.1000	0.6451	0.6451	0.6451	0.6451	0.6451	0.6451	0.9785	0.9793
6.1100	0.6905	0.6905	0.6905	0.6905	0.6905	0.6905	0.9790	0.9799
6.1200	0.7274	0.7274	0.7274	0.7274	0.7274	0.7274	0.9798	0.9805
6.1300	0.7494	0.7494	0.7494	0.7494	0.7494	0.7494	0.9803	0.9810
6.1400	0.7826	0.7826	0.7826	0.7826	0.7826	0.7826	0.9810	0.9815
6.1500	0.8176	0.8176	0.8176	0.8176	0.8176	0.8176	0.9815	0.9822
6.1600	0.8495	0.8495	0.8495	0.8495	0.8495	0.8495	0.9820	0.9826
6.1700	0.8768	0.8768	0.8768	0.8768	0.8768	0.8768	0.9825	0.9831
6.1800	0.8922	0.8922	0.8922	0.8922	0.8922	0.8922	0.9831	0.9837
6.1900	0.9062	0.9062	0.9062	0.9062	0.9062	0.9062	0.9837	0.9842
6.2000	0.9255	0.9255	0.9255	0.9255	0.9255	0.9255	0.9843	0.9847
6.2100	0.9421	0.9421	0.9421	0.9421	0.9421	0.9421	0.9848	0.9853
6.2200	0.9555	0.9555	0.9555	0.9555	0.9555	0.9555	0.9854	0.9858
6.2300	0.9635	0.9635	0.9635	0.9635	0.9635	0.9635	0.9860	0.9863
6.2400	0.9688	0.9688	0.9688	0.9688	0.9688	0.9688	0.9864	0.9867
6.2500	0.9761	0.9761	0.9761	0.9761	0.9761	0.9761	0.9870	0.9872
6.2600	0.9826	0.9826	0.9826	0.9826	0.9826	0.9826	0.9875	0.9877
6.2700	0.9876	0.9876	0.9876	0.9876	0.9876	0.9876	0.9879	0.9881
6.2800	0.9910	0.9910	0.9910	0.9910	0.9910	0.9910	0.9883	0.9886
6.2900	0.9930	0.9930	0.9930	0.9930	0.9930	0.9930	0.9888	0.9891
6.3000	0.9945	0.9945	0.9945	0.9945	0.9945	0.9945	0.9892	0.9895
6.3100	0.9964	0.9964	0.9964	0.9964	0.9964	0.9964	0.9896	0.9898
6.3200	0.9976	0.9976	0.9976	0.9976	0.9976	0.9976	0.9901	0.9902
6.3300	0.9986	0.9986	0.9986	0.9986	0.9986	0.9986	0.9905	0.9906
6.3400	0.9992	0.9992	0.9992	0.9992	0.9992	0.9992	0.9908	0.9911
6.3500	0.9993	0.9993	0.9993	0.9993	0.9993	0.9993	0.9912	0.9914
6.3600	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.9916	0.9918
6.3700	0.9997	0.9997	0.9997	0.9997	0.9997	0.9997	0.9920	0.9922
6.3800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9923	0.9925
6.3900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9927	0.9928
6.4000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9931	0.9931
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9934	0.9935
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9937	0.9938
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9940	0.9942
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9943	0.9944
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9946	0.9947
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9949	0.9950
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9952	0.9953
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9955	0.9955
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9957	0.9958
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9959	0.9961
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9961	0.9963
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9963	0.9965
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9965	0.9967
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9967	0.9969
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.9971
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9971	0.9973
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9973	0.9974
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9975	0.9976
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9977	0.9978
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.9979
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9980	0.9981
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982	0.9982
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.9983
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9985
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9985	0.9986
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987	0.9987
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.9988
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.9989
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990	0.9990
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9991
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.9992
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.9993
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993	0.9993
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9994
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.9995
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9995
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995	0.9996
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9996
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.9996
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9997
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.9997
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9997
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9998
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.9999
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.9945	5.9945	5.9945	5.9945	5.9945	5.9945	6.2032	3.5218	45.6922
2.0000	5.9282	5.9282	5.9282	5.9282	5.9282	5.9282	0.3480	0.5154	36.4325
3.0000	5.9723	5.9723	5.9723	5.9723	5.9723	5.9723	0.0036	3.1248	38.9620
4.0000	5.9831	5.9831	5.9831	5.9831	5.9831	5.9831	0.0036	2.1799	38.0823
5.0000	6.0033	6.0033	6.0033	6.0033	6.0033	6.0033	0.0036	1.4345	37.4579
6.0000	6.0374	6.0374	6.0374	6.0374	6.0374	6.0374	0.0036	3.4523	39.6804
7.0000	6.0408	6.0408	6.0408	6.0408	6.0408	6.0408	0.0036	2.1498	38.3984
8.0000	6.0580	6.0580	6.0580	6.0580	6.0580	6.0580	5.9179	2.1589	44.4246
9.0000	6.0037	6.0037	6.0037	6.0037	6.0037	6.0037	3.8907	0.0036	39.9165
10.0000	6.0046	6.0046	6.0046	6.0046	6.0046	6.0046	4.8345	0.0036	40.8657
11.0000	5.9955	5.9955	5.9955	5.9955	5.9955	5.9955	3.2544	4.2135	43.4407
12.0000	5.9524	5.9524	5.9524	5.9524	5.9524	5.9524	0.0035	0.0035	35.7214
13.0000	6.0043	6.0043	6.0043	6.0043	6.0043	6.0043	0.0036	0.0036	36.0329
14.0000	6.0537	6.0537	6.0537	6.0537	6.0537	6.0537	4.0039	0.6241	40.9499
15.0000	6.0435	6.0435	6.0435	6.0435	6.0435	6.0435	0.0036	2.2088	38.4734
16.0000	6.0598	6.0598	6.0598	6.0598	6.0598	6.0598	4.0966	4.1504	44.6061
17.0000	6.0036	6.0036	6.0036	6.0036	6.0036	6.0036	4.5548	0.0036	40.5802
18.0000	5.9975	5.9975	5.9975	5.9975	5.9975	5.9975	0.0036	5.4720	41.4607
19.0000	5.9822	5.9822	5.9822	5.9822	5.9822	5.9822	0.0036	0.6954	36.5921
20.0000	6.0253	6.0253	6.0253	6.0253	6.0253	6.0253	0.6519	0.5569	37.3604
21.0000	6.0534	6.0534	6.0534	6.0534	6.0534	6.0534	0.0036	0.0036	36.3277
22.0000	6.1003	6.1003	6.1003	6.1003	6.1003	6.1003	4.6314	5.6568	46.8898
23.0000	6.0156	6.0156	6.0156	6.0156	6.0156	6.0156	0.0036	0.0036	36.1005
24.0000	6.0607	6.0607	6.0607	6.0607	6.0607	6.0607	5.1168	2.3189	43.8002
25.0000	6.0166	6.0166	6.0166	6.0166	6.0166	6.0166	0.0036	5.3702	41.4735
26.0000	5.9975	5.9975	5.9975	5.9975	5.9975	5.9975	2.6004	4.9804	43.5657
27.0000	5.9531	5.9531	5.9531	5.9531	5.9531	5.9531	0.0035	1.7069	37.4288
28.0000	5.9870	5.9870	5.9870	5.9870	5.9870	5.9870	0.0036	5.1599	41.0856
29.0000	5.9757	5.9757	5.9757	5.9757	5.9757	5.9757	0.0036	2.6052	38.4626
30.0000	5.9918	5.9918	5.9918	5.9918	5.9918	5.9918	0.0036	0.0036	35.9577
31.0000	6.0417	6.0417	6.0417	6.0417	6.0417	6.0417	2.9087	5.6443	44.8035
32.0000	5.9838	5.9838	5.9838	5.9838	5.9838	5.9838	4.8351	0.0036	40.7413
33.0000	5.9760	5.9760	5.9760	5.9760	5.9760	5.9760	5.1850	4.8681	45.9091
34.0000	5.9008	5.9008	5.9008	5.9008	5.9008	5.9008	0.0035	1.7738	37.1820
35.0000	5.9368	5.9368	5.9368	5.9368	5.9368	5.9368	4.3460	0.0035	39.9703
36.0000	5.9371	5.9371	5.9371	5.9371	5.9371	5.9371	1.2549	0.0035	36.8810
37.0000	5.9766	5.9766	5.9766	5.9766	5.9766	5.9766	0.0036	0.0036	35.8668
38.0000	6.0273	6.0273	6.0273	6.0273	6.0273	6.0273	0.0036	5.8709	42.0385
39.0000	5.9986	5.9986	5.9986	5.9986	5.9986	5.9986	2.3257	2.8657	41.1831
40.0000	5.9862	5.9862	5.9862	5.9862	5.9862	5.9862	0.0036	2.6339	38.5545
41.0000	6.0014	6.0014	6.0014	6.0014	6.0014	6.0014	0.8201	0.0036	36.8319
42.0000	6.0421	6.0421	6.0421	6.0421	6.0421	6.0421	6.4159	4.7836	47.4524
43.0000	5.9494	5.9494	5.9494	5.9494	5.9494	5.9494	0.0035	0.0035	35.7037
44.0000	6.0015	6.0015	6.0015	6.0015	6.0015	6.0015	0.0036	1.0135	37.0260
45.0000	6.0402	6.0402	6.0402	6.0402	6.0402	6.0402	0.0036	0.0036	36.2484
46.0000	6.0877	6.0877	6.0877	6.0877	6.0877	6.0877	5.4501	0.2246	42.2011
47.0000	6.0568	6.0568	6.0568	6.0568	6.0568	6.0568	0.0036	0.0036	36.3479
48.0000	6.1035	6.1035	6.1035	6.1035	6.1035	6.1035	0.0036	0.5406	37.1651
49.0000	6.1418	6.1418	6.1418	6.1418	6.1418	6.1418	0.0036	0.0036	36.8579
50.0000	6.1802	6.1802	6.1802	6.1802	6.1802	6.1802	0.0037	0.0037	37.0885
51.0000	6.2165	6.2165	6.2165	6.2165	6.2165	6.2165	0.0037	0.0037	37.3062
52.0000	6.2544	6.2544	6.2544	6.2544	6.2544	6.2544	0.0037	2.5507	40.0805
53.0000	6.2534	6.2534	6.2534	6.2534	6.2534	6.2534	0.0037	0.0037	37.5280
54.0000	6.2817	6.2817	6.2817	6.2817	6.2817	6.2817	0.0037	4.1386	41.8325
55.0000	6.2607	6.2607	6.2607	6.2607	6.2607	6.2607	0.9537	0.0751	38.5931
56.0000	6.2768	6.2768	6.2768	6.2768	6.2768	6.2768	0.0037	0.0037	37.6683
57.0000	6.3111	6.3111	6.3111	6.3111	6.3111	6.3111	0.0037	0.0037	37.8742
58.0000	6.3358	6.3358	6.3358	6.3358	6.3358	6.3358	0.0037	3.2850	41.3038
59.0000	6.3207	6.3207	6.3207	6.3207	6.3207	6.3207	2.1419	0.0037	40.0696
60.0000	6.3199	6.3199	6.3199	6.3199	6.3199	6.3199	0.0037	0.0037	37.9266
61.0000	6.3478	6.3478	6.3478	6.3478	6.3478	6.3478	0.0038	5.5761	43.6664
62.0000	6.3014	6.3014	6.3014	6.3014	6.3014	6.3014	0.0037	5.3971	43.2093
63.0000	6.2572	6.2572	6.2572	6.2572	6.2572	6.2572	4.6683	0.0037	42.2151
64.0000	6.2247	6.2247	6.2247	6.2247	6.2247	6.2247	0.0037	5.6219	42.9735
65.0000	6.1913	6.1913	6.1913	6.1913	6.1913	6.1913	6.4910	0.0037	43.6423
66.0000	6.1436	6.1436	6.1436	6.1436	6.1436	6.1436	0.0036	2.4178	39.2828
67.0000	6.1515	6.1515	6.1515	6.1515	6.1515	6.1515	2.5558	0.0037	39.4683
68.0000	6.1573	6.1573	6.1573	6.1573	6.1573	6.1573	5.1136	0.0037	42.0613
69.0000	6.1346	6.1346	6.1346	6.1346	6.1346	6.1346	0.0036	0.0036	36.8151
70.0000	6.1698	6.1698	6.1698	6.1698	6.1698	6.1698	1.2062	6.6992	44.9242
71.0000	6.1083	6.1083	6.1083	6.1083	6.1083	6.1083	0.0036	5.4759	42.1295
72.0000	6.0852	6.0852	6.0852	6.0852	6.0852	6.0852	4.6993	0.0036	41.2143
73.0000	6.0685	6.0685	6.0685	6.0685	6.0685	6.0685	0.0036	5.2201	41.6348
74.0000	6.0474	6.0474	6.0474	6.0474	6.0474	6.0474	0.3096	0.0036	36.5974
75.0000	6.0912	6.0912	6.0912	6.0912	6.0912	6.0912	0.0036	0.0036	36.5545
76.0000	6.1361	6.1361	6.1361	6.1361	6.1361	6.1361	0.0036	4.5350	41.3550
77.0000	6.1140	6.1140	6.1140	6.1140	6.1140	6.1140	3.8584	0.0036	40.5458
78.0000	6.1080	6.1080	6.1080	6.1080	6.1080	6.1080	4.7147	0.0036	41.3663
79.0000	6.0931	6.0931	6.0931	6.0931	6.0931	6.0931	0.0036	0.0036	36.5661
80.0000	6.1379	6.1379	6.1379	6.1379	6.1379	6.1379	0.0036	0.0036	36.8347
81.0000	6.1765	6.1765	6.1765	6.1765	6.1765	6.1765	2.7854	0.0037	39.8483
82.0000	6.1782	6.1782	6.1782	6.1782	6.1782	6.1782	0.0037	0.0037	37.0767
83.0000	6.2146	6.2146	6.2146	6.2146	6.2146	6.2146	2.8637	3.4719	43.6233
84.0000	6.1668	6.1668	6.1668	6.1668	6.1668	6.1668	0.0037	0.0037	37.0081
85.0000	6.2075	6.2075	6.2075	6.2075	6.2075	6.2075	1.4970	0.0037	38.7458
86.0000	6.2216	6.2216	6.2216	6.2216	6.2216	6.2216	0.0037	3.4345	40.7679
87.0000	6.2130	6.2130	6.2130	6.2130	6.2130	6.2130	0.0037	5.3017	42.5833
88.0000	6.1804	6.1804	6.1804	6.1804	6.1804	6.1804	5.2898	0.0037	42.3759
89.0000	6.1504	6.1504	6.1504	6.1504	6.1504	6.1504	6.4194	5.0981	48.4199
90.0000	6.0445	6.0445	6.0445	6.0445	6.0445	6.0445	0.0036	4.2716	40.5422
91.0000	6.0387	6.0387	6.0387	6.0387	6.0387	6.0387	0.0036	0.0036	36.2394
92.0000	6.0863	6.0863	6.0863	6.0863	6.0863	6.0863	0.0036	5.6441	42.1656
93.0000	6.0558	6.0558	6.0558	6.0558	6.0558	6.0558	0.0036	4.9478	41.2859
94.0000	6.0420	6.0420	6.0420	6.0420	6.0420	6.0420	0.0036	0.0036	36.2592
95.0000	6.0894	6.0894	6.0894	6.0894	6.0894	6.0894	5.5631	4.6409	46.7406
96.0000	6.0030	6.0030	6.0030	6.0030	6.0030	6.0030	0.0036	0.0036	36.0252
97.0000	6.0524	6.0524	6.0524	6.0524	6.0524	6.0524	0.0036	0.0036	36.3218
98.0000	6.0993	6.0993	6.0993	6.0993	6.0993	6.0993	0.0036	5.3678	41.9674
99.0000	6.0780	6.0780	6.0780	6.0780	6.0780	6.0780	5.9198	0.0036	42.3916
100.0000	6.0451	6.0451	6.0451	6.0451	6.0451	6.0451	1.5754	0.5522	38.3985


==> Data-n8/sr_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0008	0.0008	0.0009	0.0008	0.0008	0.0008	0.4954	0.4945
0.0200	0.0018	0.0016	0.0017	0.0017	0.0017	0.0015	0.4989	0.4978
0.0300	0.0026	0.0023	0.0026	0.0026	0.0025	0.0024	0.5022	0.5013
0.0400	0.0034	0.0033	0.0034	0.0035	0.0032	0.0035	0.5056	0.5049
0.0500	0.0044	0.0040	0.0043	0.0044	0.0041	0.0043	0.5088	0.5083
0.0600	0.0053	0.0050	0.0051	0.0053	0.0049	0.0053	0.5122	0.5120
0.0700	0.0062	0.0059	0.0060	0.0061	0.0058	0.0062	0.5158	0.5156
0.0800	0.0070	0.0068	0.0069	0.0070	0.0066	0.0071	0.5193	0.5193
0.0900	0.0079	0.0077	0.0080	0.0077	0.0075	0.0080	0.5228	0.5228
0.1000	0.0089	0.0087	0.0090	0.0086	0.0084	0.0090	0.5263	0.5263
0.1100	0.0098	0.0096	0.0099	0.0095	0.0093	0.0100	0.5297	0.5298
0.1200	0.0108	0.0106	0.0108	0.0104	0.0102	0.0110	0.5332	0.5333
0.1300	0.0117	0.0114	0.0118	0.0114	0.0111	0.0119	0.5368	0.5368
0.1400	0.0127	0.0124	0.0129	0.0125	0.0120	0.0128	0.5401	0.5403
0.1500	0.0137	0.0134	0.0138	0.0136	0.0130	0.0137	0.5437	0.5438
0.1600	0.0146	0.0145	0.0148	0.0146	0.0140	0.0146	0.5474	0.5474
0.1700	0.0155	0.0154	0.0158	0.0156	0.0149	0.0156	0.5508	0.5511
0.1800	0.0165	0.0164	0.0167	0.0165	0.0160	0.0165	0.5543	0.5547
0.1900	0.0175	0.0174	0.0177	0.0175	0.0171	0.0176	0.5579	0.5582
0.2000	0.0184	0.0184	0.0187	0.0185	0.0180	0.0186	0.5615	0.5621
0.2100	0.0194	0.0193	0.0198	0.0195	0.0191	0.0196	0.5649	0.5659
0.2200	0.0204	0.0204	0.0208	0.0204	0.0201	0.0206	0.5687	0.5696
0.2300	0.0215	0.0215	0.0218	0.0214	0.0211	0.0215	0.5725	0.5734
0.2400	0.0227	0.0224	0.0228	0.0223	0.0221	0.0226	0.5763	0.5769
0.2500	0.0238	0.0234	0.0239	0.0233	0.0230	0.0237	0.5801	0.5804
0.2600	0.0248	0.0245	0.0249	0.0245	0.0240	0.0247	0.5836	0.5841
0.2700	0.0259	0.0255	0.0260	0.0256	0.0250	0.0257	0.5873	0.5880
0.2800	0.0270	0.0265	0.0270	0.0267	0.0261	0.0268	0.5911	0.5917
0.2900	0.0280	0.0274	0.0281	0.0277	0.0272	0.0278	0.5945	0.5955
0.3000	0.0289	0.0285	0.0292	0.0288	0.0282	0.0290	0.5982	0.5991
0.3100	0.0300	0.0296	0.0303	0.0300	0.0293	0.0299	0.6020	0.6031
0.3200	0.0312	0.0306	0.0314	0.0310	0.0304	0.0309	0.6057	0.6068
0.3300	0.0322	0.0317	0.0326	0.0322	0.0314	0.0321	0.6092	0.6106
0.3400	0.0334	0.0328	0.0337	0.0334	0.0325	0.0332	0.6129	0.6142
0.3500	0.0346	0.0340	0.0347	0.0344	0.0336	0.0344	0.6165	0.6180
0.3600	0.0357	0.0352	0.0359	0.0357	0.0347	0.0355	0.6202	0.6217
0.3700	0.0368	0.0362	0.0369	0.0368	0.0359	0.0368	0.6238	0.6255
0.3800	0.0380	0.0373	0.0381	0.0379	0.0369	0.0379	0.6275	0.6294
0.3900	0.0391	0.0385	0.0392	0.0390	0.0382	0.0390	0.6314	0.6333
0.4000	0.0403	0.0397	0.0405	0.0402	0.0395	0.0402	0.6353	0.6372
0.4100	0.0416	0.0409	0.0417	0.0414	0.0406	0.0413	0.6390	0.6408
0.4200	0.0428	0.0421	0.0429	0.0426	0.0417	0.0425	0.6426	0.6445
0.4300	0.0440	0.0433	0.0441	0.0438	0.0428	0.0437	0.6462	0.6482
0.4400	0.0453	0.0444	0.0453	0.0449	0.0440	0.0449	0.6499	0.6520
0.4500	0.0466	0.0456	0.0465	0.0460	0.0453	0.0462	0.6537	0.6557
0.4600	0.0478	0.0470	0.0477	0.0473	0.0465	0.0475	0.6572	0.6592
0.4700	0.0490	0.0483	0.0490	0.0484	0.0476	0.0487	0.6609	0.6630
0.4800	0.0503	0.0495	0.0503	0.0496	0.0490	0.0500	0.6649	0.6667
0.4900	0.0515	0.0508	0.0514	0.0509	0.0503	0.0513	0.6688	0.6707
0.5000	0.0527	0.0521	0.0525	0.0521	0.0515	0.0526	0.6725	0.6743
0.5100	0.0541	0.0534	0.0538	0.0533	0.0527	0.0539	0.6760	0.6780
0.5200	0.0552	0.0546	0.0551	0.0546	0.0541	0.0552	0.6795	0.6815
0.5300	0.0565	0.0558	0.0564	0.0560	0.0553	0.0565	0.6832	0.6852
0.5400	0.0578	0.0572	0.0576	0.0574	0.0566	0.0578	0.6869	0.6887
0.5500	0.0591	0.0586	0.0590	0.0588	0.0578	0.0593	0.6904	0.6922
0.5600	0.0606	0.0599	0.0602	0.0601	0.0592	0.0605	0.6939	0.6957
0.5700	0.0620	0.0613	0.0617	0.0613	0.0605	0.0619	0.6974	0.6990
0.5800	0.0634	0.0627	0.0632	0.0628	0.0620	0.0632	0.7009	0.7026
0.5900	0.0647	0.0642	0.0645	0.0640	0.0632	0.0646	0.7045	0.7063
0.6000	0.0661	0.0656	0.0660	0.0653	0.0645	0.0662	0.7079	0.7097
0.6100	0.0675	0.0669	0.0673	0.0667	0.0658	0.0676	0.7114	0.7135
0.6200	0.0689	0.0683	0.0687	0.0682	0.0672	0.0690	0.7152	0.7170
0.6300	0.0703	0.0698	0.0702	0.0696	0.0687	0.0705	0.7187	0.7206
0.6400	0.0716	0.0712	0.0716	0.0712	0.0701	0.0720	0.7221	0.7239
0.6500	0.0731	0.0727	0.0729	0.0725	0.0716	0.0736	0.7256	0.7272
0.6600	0.0747	0.0741	0.0744	0.0741	0.0733	0.0751	0.7292	0.7309
0.6700	0.0762	0.0756	0.0758	0.0755	0.0747	0.0765	0.7327	0.7344
0.6800	0.0776	0.0770	0.0772	0.0770	0.0762	0.0778	0.7363	0.7379
0.6900	0.0791	0.0785	0.0789	0.0784	0.0776	0.0794	0.7400	0.7414
0.7000	0.0806	0.0799	0.0805	0.0798	0.0790	0.0810	0.7434	0.7448
0.7100	0.0822	0.0815	0.0819	0.0814	0.0804	0.0824	0.7468	0.7482
0.7200	0.0838	0.0831	0.0834	0.0829	0.0819	0.0839	0.7503	0.7519
0.7300	0.0853	0.0846	0.0849	0.0846	0.0836	0.0856	0.7538	0.7552
0.7400	0.0870	0.0862	0.0865	0.0863	0.0852	0.0869	0.7574	0.7588
0.7500	0.0888	0.0877	0.0881	0.0878	0.0868	0.0885	0.7610	0.7621
0.7600	0.0903	0.0893	0.0897	0.0894	0.0885	0.0901	0.7642	0.7656
0.7700	0.0919	0.0908	0.0914	0.0911	0.0900	0.0917	0.7673	0.7689
0.7800	0.0936	0.0923	0.0930	0.0927	0.0917	0.0933	0.7706	0.7724
0.7900	0.0951	0.0939	0.0946	0.0944	0.0933	0.0950	0.7739	0.7759
0.8000	0.0968	0.0957	0.0962	0.0961	0.0949	0.0966	0.7774	0.7793
0.8100	0.0986	0.0973	0.0978	0.0977	0.0967	0.0983	0.7809	0.7826
0.8200	0.1003	0.0990	0.0994	0.0994	0.0983	0.0999	0.7839	0.7859
0.8300	0.1020	0.1007	0.1013	0.1012	0.0998	0.1015	0.7872	0.7892
0.8400	0.1037	0.1024	0.1031	0.1029	0.1015	0.1034	0.7904	0.7926
0.8500	0.1054	0.1041	0.1048	0.1046	0.1032	0.1050	0.7937	0.7956
0.8600	0.1071	0.1058	0.1064	0.1063	0.1050	0.1069	0.7970	0.7988
0.8700	0.1088	0.1074	0.1083	0.1080	0.1068	0.1087	0.8004	0.8020
0.8800	0.1105	0.1093	0.1102	0.1096	0.1083	0.1105	0.8037	0.8053
0.8900	0.1120	0.1112	0.1120	0.1112	0.1101	0.1123	0.8069	0.8087
0.9000	0.1136	0.1127	0.1139	0.1130	0.1120	0.1141	0.8100	0.8117
0.9100	0.1154	0.1145	0.1158	0.1148	0.1137	0.1158	0.8131	0.8148
0.9200	0.1172	0.1163	0.1176	0.1166	0.1156	0.1177	0.8163	0.8178
0.9300	0.1190	0.1181	0.1194	0.1182	0.1174	0.1196	0.8194	0.8209
0.9400	0.1209	0.1199	0.1213	0.1201	0.1193	0.1214	0.8224	0.8240
0.9500	0.1227	0.1218	0.1233	0.1219	0.1212	0.1234	0.8256	0.8270
0.9600	0.1246	0.1236	0.1253	0.1238	0.1230	0.1252	0.8287	0.8302
0.9700	0.1264	0.1255	0.1271	0.1256	0.1250	0.1270	0.8318	0.8332
0.9800	0.1282	0.1274	0.1291	0.1276	0.1269	0.1289	0.8347	0.8361
0.9900	0.1302	0.1292	0.1310	0.1294	0.1288	0.1309	0.8376	0.8391
1.0000	0.1321	0.1311	0.1329	0.1315	0.1307	0.1328	0.8407	0.8420
1.0100	0.1341	0.1331	0.1349	0.1335	0.1328	0.1348	0.8434	0.8449
1.0200	0.1361	0.1353	0.1369	0.1354	0.1347	0.1368	0.8464	0.8478
1.0300	0.1383	0.1372	0.1389	0.1374	0.1366	0.1387	0.8493	0.8504
1.0400	0.1404	0.1391	0.1409	0.1394	0.1386	0.1407	0.8522	0.8531
1.0500	0.1422	0.1412	0.1429	0.1416	0.1406	0.1426	0.8549	0.8559
1.0600	0.1441	0.1433	0.1450	0.1438	0.1428	0.1446	0.8576	0.8586
1.0700	0.1462	0.1452	0.1470	0.1458	0.1448	0.1466	0.8604	0.8613
1.0800	0.1484	0.1472	0.1490	0.1479	0.1469	0.1485	0.8631	0.8640
1.0900	0.1505	0.1492	0.1512	0.1500	0.1490	0.1506	0.8658	0.8666
1.1000	0.1524	0.1513	0.1534	0.1523	0.1512	0.1525	0.8684	0.8693
1.1100	0.1545	0.1534	0.1554	0.1544	0.1532	0.1546	0.8710	0.8720
1.1200	0.1564	0.1558	0.1576	0.1564	0.1553	0.1566	0.8734	0.8746
1.1300	0.1586	0.1581	0.1597	0.1585	0.1573	0.1586	0.8761	0.8773
1.1400	0.1607	0.1602	0.1617	0.1608	0.1595	0.1608	0.8786	0.8797
1.1500	0.1630	0.1625	0.1640	0.1629	0.1618	0.1631	0.8812	0.8823
1.1600	0.1653	0.1648	0.1663	0.1651	0.1639	0.1653	0.8835	0.8846
1.1700	0.1677	0.1669	0.1685	0.1674	0.1660	0.1675	0.8860	0.8869
1.1800	0.1698	0.1690	0.1708	0.1696	0.1682	0.1699	0.8885	0.8894
1.1900	0.1720	0.1713	0.1730	0.1716	0.1704	0.1721	0.8909	0.8918
1.2000	0.1743	0.1736	0.1753	0.1738	0.1726	0.1744	0.8933	0.8944
1.2100	0.1766	0.1756	0.1776	0.1760	0.1749	0.1767	0.8957	0.8967
1.2200	0.1789	0.1778	0.1798	0.1781	0.1772	0.1789	0.8980	0.8991
1.2300	0.1812	0.1801	0.1821	0.1804	0.1795	0.1812	0.9000	0.9015
1.2400	0.1836	0.1825	0.1844	0.1827	0.1817	0.1837	0.9023	0.9037
1.2500	0.1858	0.1848	0.1866	0.1852	0.1841	0.1858	0.9047	0.9059
1.2600	0.1882	0.1872	0.1887	0.1874	0.1865	0.1882	0.9068	0.9081
1.2700	0.1907	0.1896	0.1910	0.1897	0.1888	0.1904	0.9090	0.9103
1.2800	0.1931	0.1918	0.1933	0.1921	0.1914	0.1929	0.9111	0.9124
1.2900	0.1957	0.1942	0.1957	0.1944	0.1938	0.1955	0.9134	0.9146
1.3000	0.1981	0.1967	0.1983	0.1968	0.1961	0.1980	0.9155	0.9167
1.3100	0.2006	0.1991	0.2007	0.1993	0.1987	0.2006	0.9176	0.9187
1.3200	0.2030	0.2018	0.2033	0.2017	0.2010	0.2031	0.9196	0.9207
1.3300	0.2055	0.2042	0.2058	0.2042	0.2034	0.2055	0.9215	0.9229
1.3400	0.2079	0.2068	0.2081	0.2066	0.2060	0.2080	0.9236	0.9249
1.3500	0.2104	0.2092	0.2106	0.2089	0.2084	0.2106	0.9256	0.9267
1.3600	0.2129	0.2117	0.2131	0.2113	0.2108	0.2129	0.9276	0.9287
1.3700	0.2154	0.2142	0.2157	0.2137	0.2133	0.2155	0.9296	0.9305
1.3800	0.2180	0.2168	0.2184	0.2163	0.2159	0.2180	0.9315	0.9323
1.3900	0.2205	0.2194	0.2210	0.2189	0.2186	0.2206	0.9332	0.9341
1.4000	0.2232	0.2222	0.2236	0.2214	0.2212	0.2233	0.9350	0.9360
1.4100	0.2257	0.2248	0.2262	0.2239	0.2239	0.2258	0.9368	0.9378
1.4200	0.2282	0.2277	0.2288	0.2264	0.2266	0.2283	0.9384	0.9394
1.4300	0.2309	0.2304	0.2314	0.2290	0.2292	0.2309	0.9402	0.9411
1.4400	0.2336	0.2331	0.2340	0.2316	0.2318	0.2337	0.9418	0.9428
1.4500	0.2362	0.2357	0.2368	0.2343	0.2345	0.2363	0.9433	0.9444
1.4600	0.2388	0.2384	0.2394	0.2371	0.2371	0.2389	0.9448	0.9462
1.4700	0.2416	0.2410	0.2421	0.2399	0.2399	0.2416	0.9464	0.9479
1.4800	0.2445	0.2439	0.2450	0.2426	0.2425	0.2444	0.9480	0.9495
1.4900	0.2472	0.2467	0.2478	0.2454	0.2451	0.2472	0.9495	0.9510
1.5000	0.2500	0.2496	0.2505	0.2481	0.2479	0.2499	0.9510	0.9524
1.5100	0.2528	0.2524	0.2533	0.2510	0.2507	0.2526	0.9525	0.9538
1.5200	0.2554	0.2553	0.2560	0.2537	0.2534	0.2554	0.9540	0.9552
1.5300	0.2584	0.2582	0.2589	0.2564	0.2564	0.2582	0.9554	0.9567
1.5400	0.2612	0.2610	0.2618	0.2592	0.2593	0.2610	0.9568	0.9580
1.5500	0.2640	0.2635	0.2647	0.2618	0.2620	0.2643	0.9580	0.9592
1.5600	0.2667	0.2664	0.2674	0.2646	0.2649	0.2671	0.9593	0.9607
1.5700	0.2698	0.2693	0.2704	0.2675	0.2678	0.2698	0.9606	0.9620
1.5800	0.2726	0.2723	0.2732	0.2705	0.2705	0.2728	0.9618	0.9631
1.5900	0.2755	0.2753	0.2763	0.2733	0.2734	0.2756	0.9630	0.9643
1.6000	0.2784	0.2783	0.2791	0.2763	0.2764	0.2784	0.9642	0.9655
1.6100	0.2816	0.2812	0.2820	0.2792	0.2795	0.2813	0.9653	0.9667
1.6200	0.2844	0.2842	0.2850	0.2820	0.2825	0.2844	0.9665	0.9678
1.6300	0.2876	0.2872	0.2880	0.2849	0.2854	0.2874	0.9675	0.9689
1.6400	0.2904	0.2902	0.2909	0.2880	0.2884	0.2904	0.9685	0.9698
1.6500	0.2935	0.2932	0.2939	0.2912	0.2914	0.2932	0.9696	0.9709
1.6600	0.2964	0.2963	0.2967	0.2942	0.2945	0.2962	0.9707	0.9719
1.6700	0.2994	0.2991	0.2995	0.2974	0.2975	0.2993	0.9717	0.9729
1.6800	0.3025	0.3024	0.3026	0.3003	0.3006	0.3022	0.9727	0.9739
1.6900	0.3057	0.3054	0.3056	0.3036	0.3037	0.3052	0.9737	0.9748
1.7000	0.3089	0.3083	0.3086	0.3068	0.3066	0.3083	0.9746	0.9756
1.7100	0.3119	0.3115	0.3118	0.3099	0.3096	0.3114	0.9756	0.9765
1.7200	0.3151	0.3144	0.3150	0.3131	0.3128	0.3146	0.9766	0.9773
1.7300	0.3182	0.3177	0.3183	0.3162	0.3161	0.3175	0.9774	0.9783
1.7400	0.3213	0.3209	0.3216	0.3191	0.3193	0.3208	0.9782	0.9791
1.7500	0.3245	0.3243	0.3246	0.3223	0.3225	0.3241	0.9791	0.9798
1.7600	0.3277	0.3275	0.3279	0.3256	0.3258	0.3272	0.9798	0.9806
1.7700	0.3310	0.3307	0.3312	0.3289	0.3293	0.3306	0.9806	0.9813
1.7800	0.3342	0.3337	0.3343	0.3321	0.3327	0.3339	0.9814	0.9820
1.7900	0.3375	0.3371	0.3377	0.3352	0.3361	0.3372	0.9821	0.9827
1.8000	0.3409	0.3405	0.3411	0.3386	0.3395	0.3406	0.9829	0.9833
1.8100	0.3441	0.3438	0.3445	0.3420	0.3428	0.3442	0.9835	0.9839
1.8200	0.3473	0.3470	0.3478	0.3451	0.3459	0.3475	0.9841	0.9846
1.8300	0.3505	0.3505	0.3513	0.3486	0.3492	0.3505	0.9847	0.9851
1.8400	0.3537	0.3541	0.3545	0.3521	0.3525	0.3538	0.9853	0.9858
1.8500	0.3571	0.3572	0.3580	0.3555	0.3558	0.3572	0.9860	0.9865
1.8600	0.3605	0.3606	0.3613	0.3589	0.3592	0.3605	0.9865	0.9870
1.8700	0.3640	0.3641	0.3648	0.3624	0.3626	0.3640	0.9872	0.9876
1.8800	0.3674	0.3676	0.3682	0.3658	0.3659	0.3673	0.9877	0.9881
1.8900	0.3710	0.3711	0.3715	0.3691	0.3693	0.3707	0.9883	0.9886
1.9000	0.3744	0.3745	0.3748	0.3726	0.3727	0.3741	0.9888	0.9890
1.9100	0.3779	0.3777	0.3786	0.3761	0.3761	0.3773	0.9893	0.9895
1.9200	0.3813	0.3814	0.3822	0.3797	0.3795	0.3808	0.9897	0.9900
1.9300	0.3851	0.3849	0.3856	0.3832	0.3831	0.3840	0.9902	0.9905
1.9400	0.3885	0.3885	0.3891	0.3867	0.3866	0.3877	0.9906	0.9909
1.9500	0.3921	0.3920	0.3926	0.3901	0.3902	0.3913	0.9910	0.9914
1.9600	0.3955	0.3955	0.3960	0.3936	0.3936	0.3949	0.9914	0.9918
1.9700	0.3989	0.3990	0.3997	0.3971	0.3973	0.3984	0.9918	0.9922
1.9800	0.4025	0.4028	0.4032	0.4007	0.4008	0.4018	0.9922	0.9926
1.9900	0.4059	0.4063	0.4067	0.4042	0.4043	0.4055	0.9926	0.9929
2.0000	0.4095	0.4097	0.4103	0.4077	0.4078	0.4091	0.9930	0.9933
2.0100	0.4132	0.4132	0.4139	0.4116	0.4115	0.4125	0.9934	0.9936
2.0200	0.4167	0.4166	0.4176	0.4153	0.4152	0.4163	0.9937	0.9939
2.0300	0.4202	0.4202	0.4213	0.4190	0.4186	0.4199	0.9940	0.9943
2.0400	0.4239	0.4236	0.4248	0.4225	0.4222	0.4236	0.9943	0.9946
2.0500	0.4275	0.4272	0.4284	0.4263	0.4258	0.4273	0.9945	0.9948
2.0600	0.4314	0.4306	0.4322	0.4299	0.4295	0.4310	0.9948	0.9951
2.0700	0.4352	0.4344	0.4358	0.4335	0.4329	0.4348	0.9951	0.9954
2.0800	0.4388	0.4379	0.4395	0.4371	0.4365	0.4384	0.9953	0.9956
2.0900	0.4425	0.4415	0.4432	0.4406	0.4404	0.4421	0.9956	0.9959
2.1000	0.4463	0.4453	0.4467	0.4444	0.4441	0.4458	0.9958	0.9960
2.1100	0.4498	0.4491	0.4503	0.4481	0.4479	0.4492	0.9961	0.9962
2.1200	0.4536	0.4528	0.4540	0.4518	0.4518	0.4529	0.9963	0.9964
2.1300	0.4576	0.4566	0.4579	0.4557	0.4553	0.4567	0.9964	0.9966
2.1400	0.4614	0.4605	0.4615	0.4594	0.4590	0.4603	0.9966	0.9969
2.1500	0.4654	0.4645	0.4651	0.4629	0.4629	0.4642	0.9968	0.9971
2.1600	0.4692	0.4682	0.4692	0.4665	0.4669	0.4680	0.9970	0.9972
2.1700	0.4730	0.4721	0.4729	0.4705	0.4710	0.4717	0.9972	0.9974
2.1800	0.4769	0.4758	0.4766	0.4741	0.4749	0.4755	0.9973	0.9976
2.1900	0.4808	0.4797	0.4806	0.4779	0.4786	0.4792	0.9975	0.9977
2.2000	0.4847	0.4836	0.4842	0.4817	0.4825	0.4832	0.9976	0.9979
2.2100	0.4884	0.4874	0.4881	0.4860	0.4863	0.4869	0.9977	0.9980
2.2200	0.4923	0.4913	0.4919	0.4899	0.4904	0.4908	0.9979	0.9981
2.2300	0.4962	0.4951	0.4958	0.4937	0.4942	0.4946	0.9980	0.9982
2.2400	0.4998	0.4990	0.4996	0.4977	0.4980	0.4985	0.9982	0.9983
2.2500	0.5037	0.5030	0.5035	0.5017	0.5018	0.5024	0.9983	0.9984
2.2600	0.5078	0.5071	0.5076	0.5057	0.5057	0.5060	0.9984	0.9986
2.2700	0.5116	0.5109	0.5114	0.5096	0.5098	0.5101	0.9985	0.9987
2.2800	0.5155	0.5151	0.5153	0.5135	0.5136	0.5142	0.9986	0.9988
2.2900	0.5194	0.5191	0.5191	0.5173	0.5174	0.5183	0.9987	0.9988
2.3000	0.5233	0.5230	0.5229	0.5213	0.5212	0.5222	0.9987	0.9989
2.3100	0.5273	0.5270	0.5268	0.5250	0.5253	0.5257	0.9988	0.9990
2.3200	0.5309	0.5310	0.5307	0.5291	0.5293	0.5297	0.9989	0.9990
2.3300	0.5350	0.5351	0.5348	0.5330	0.5334	0.5334	0.9990	0.9991
2.3400	0.5390	0.5390	0.5387	0.5368	0.5374	0.5372	0.9991	0.9992
2.3500	0.5429	0.5431	0.5427	0.5408	0.5414	0.5412	0.9992	0.9992
2.3600	0.5469	0.5472	0.5467	0.5446	0.5455	0.5451	0.9992	0.9993
2.3700	0.5509	0.5513	0.5508	0.5485	0.5495	0.5493	0.9993	0.9993
2.3800	0.5549	0.5555	0.5547	0.5523	0.5533	0.5533	0.9993	0.9993
2.3900	0.5589	0.5594	0.5586	0.5562	0.5574	0.5574	0.9994	0.9994
2.4000	0.5628	0.5634	0.5627	0.5602	0.5610	0.5616	0.9994	0.9994
2.4100	0.5670	0.5674	0.5667	0.5643	0.5650	0.5655	0.9995	0.9995
2.4200	0.5711	0.5711	0.5708	0.5683	0.5689	0.5695	0.9995	0.9995
2.4300	0.5750	0.5753	0.5749	0.5725	0.5730	0.5734	0.9996	0.9995
2.4400	0.5791	0.5792	0.5788	0.5764	0.5770	0.5774	0.9996	0.9996
2.4500	0.5827	0.5832	0.5827	0.5803	0.5809	0.5815	0.9996	0.9996
2.4600	0.5867	0.5873	0.5868	0.5841	0.5849	0.5853	0.9997	0.9997
2.4700	0.5908	0.5912	0.5907	0.5880	0.5890	0.5894	0.9997	0.9997
2.4800	0.5947	0.5952	0.5948	0.5921	0.5930	0.5934	0.9997	0.9997
2.4900	0.5985	0.5990	0.5989	0.5961	0.5969	0.5976	0.9997	0.9997
2.5000	0.6024	0.6029	0.6028	0.6001	0.6011	0.6017	0.9998	0.9997
2.5100	0.6062	0.6071	0.6069	0.6040	0.6050	0.6056	0.9998	0.9998
2.5200	0.6103	0.6110	0.6109	0.6081	0.6090	0.6095	0.9998	0.9998
2.5300	0.6144	0.6150	0.6148	0.6119	0.6130	0.6136	0.9998	0.9998
2.5400	0.6183	0.6189	0.6189	0.6160	0.6169	0.6174	0.9998	0.9998
2.5500	0.6221	0.6228	0.6228	0.6202	0.6209	0.6214	0.9999	0.9998
2.5600	0.6259	0.6270	0.6266	0.6239	0.6248	0.6253	0.9999	0.9999
2.5700	0.6296	0.6308	0.6305	0.6281	0.6289	0.6293	0.9999	0.9999
2.5800	0.6334	0.6348	0.6346	0.6322	0.6327	0.6332	0.9999	0.9999
2.5900	0.6376	0.6388	0.6388	0.6359	0.6367	0.6372	0.9999	0.9999
2.6000	0.6415	0.6429	0.6425	0.6400	0.6407	0.6410	0.9999	0.9999
2.6100	0.6456	0.6470	0.6465	0.6439	0.6447	0.6449	0.9999	0.9999
2.6200	0.6495	0.6508	0.6506	0.6478	0.6488	0.6490	0.9999	0.9999
2.6300	0.6533	0.6546	0.6545	0.6519	0.6527	0.6530	0.9999	0.9999
2.6400	0.6571	0.6588	0.6581	0.6560	0.6566	0.6570	0.9999	0.9999
2.6500	0.6611	0.6628	0.6619	0.6602	0.6608	0.6611	0.9999	1.0000
2.6600	0.6651	0.6666	0.6659	0.6641	0.6649	0.6648	0.9999	1.0000
2.6700	0.6692	0.6706	0.6699	0.6683	0.6688	0.6688	0.9999	1.0000
2.6800	0.6734	0.6745	0.6740	0.6722	0.6728	0.6728	0.9999	1.0000
2.6900	0.6774	0.6784	0.6779	0.6763	0.6768	0.6768	1.0000	1.0000
2.7000	0.6813	0.6823	0.6817	0.6803	0.6806	0.6806	1.0000	1.0000
2.7100	0.6854	0.6865	0.6857	0.6843	0.6844	0.6846	1.0000	1.0000
2.7200	0.6893	0.6905	0.6895	0.6881	0.6882	0.6886	1.0000	1.0000
2.7300	0.6931	0.6943	0.6934	0.6920	0.6920	0.6926	1.0000	1.0000
2.7400	0.6970	0.6981	0.6971	0.6959	0.6959	0.6965	1.0000	1.0000
2.7500	0.7007	0.7019	0.7010	0.6997	0.6997	0.7004	1.0000	1.0000
2.7600	0.7047	0.7057	0.7049	0.7037	0.7036	0.7042	1.0000	1.0000
2.7700	0.7085	0.7098	0.7089	0.7078	0.7074	0.7082	1.0000	1.0000
2.7800	0.7120	0.7137	0.7128	0.7117	0.7111	0.7120	1.0000	1.0000
2.7900	0.7159	0.7176	0.7166	0.7154	0.7149	0.7157	1.0000	1.0000
2.8000	0.7198	0.7216	0.7205	0.7194	0.7189	0.7197	1.0000	1.0000
2.8100	0.7235	0.7253	0.7242	0.7233	0.7227	0.7234	1.0000	1.0000
2.8200	0.7271	0.7290	0.7282	0.7268	0.7262	0.7273	1.0000	1.0000
2.8300	0.7311	0.7326	0.7316	0.7307	0.7300	0.7309	1.0000	1.0000
2.8400	0.7347	0.7362	0.7351	0.7345	0.7337	0.7347	1.0000	1.0000
2.8500	0.7383	0.7401	0.7387	0.7382	0.7376	0.7386	1.0000	1.0000
2.8600	0.7421	0.7439	0.7424	0.7420	0.7411	0.7423	1.0000	1.0000
2.8700	0.7456	0.7475	0.7459	0.7457	0.7447	0.7459	1.0000	1.0000
2.8800	0.7493	0.7508	0.7496	0.7495	0.7484	0.7496	1.0000	1.0000
2.8900	0.7531	0.7544	0.7530	0.7529	0.7522	0.7533	1.0000	1.0000
2.9000	0.7565	0.7578	0.7566	0.7566	0.7559	0.7567	1.0000	1.0000
2.9100	0.7603	0.7613	0.7601	0.7603	0.7595	0.7602	1.0000	1.0000
2.9200	0.7638	0.7647	0.7637	0.7639	0.7633	0.7637	1.0000	1.0000
2.9300	0.7675	0.7685	0.7672	0.7674	0.7669	0.7673	1.0000	1.0000
2.9400	0.7710	0.7722	0.7708	0.7710	0.7706	0.7709	1.0000	1.0000
2.9500	0.7745	0.7756	0.7744	0.7747	0.7740	0.7744	1.0000	1.0000
2.9600	0.7783	0.7790	0.7777	0.7782	0.7775	0.7778	1.0000	1.0000
2.9700	0.7820	0.7825	0.7812	0.7819	0.7809	0.7813	1.0000	1.0000
2.9800	0.7853	0.7859	0.7848	0.7852	0.7842	0.7850	1.0000	1.0000
2.9900	0.7888	0.7894	0.7882	0.7886	0.7878	0.7884	1.0000	1.0000
3.0000	0.7923	0.7928	0.7917	0.7920	0.7914	0.7919	1.0000	1.0000
3.0100	0.7957	0.7961	0.7952	0.7954	0.7950	0.7953	1.0000	1.0000
3.0200	0.7990	0.7995	0.7985	0.7987	0.7983	0.7988	1.0000	1.0000
3.0300	0.8024	0.8028	0.8017	0.8019	0.8017	0.8021	1.0000	1.0000
3.0400	0.8058	0.8061	0.8052	0.8054	0.8051	0.8053	1.0000	1.0000
3.0500	0.8093	0.8095	0.8085	0.8088	0.8086	0.8086	1.0000	1.0000
3.0600	0.8126	0.8128	0.8120	0.8122	0.8120	0.8121	1.0000	1.0000
3.0700	0.8155	0.8160	0.8152	0.8153	0.8154	0.8153	1.0000	1.0000
3.0800	0.8187	0.8192	0.8185	0.8186	0.8186	0.8187	1.0000	1.0000
3.0900	0.8219	0.8225	0.8214	0.8215	0.8219	0.8219	1.0000	1.0000
3.1000	0.8253	0.8255	0.8245	0.8248	0.8253	0.8251	1.0000	1.0000
3.1100	0.8282	0.8288	0.8277	0.8279	0.8285	0.8283	1.0000	1.0000
3.1200	0.8316	0.8320	0.8308	0.8311	0.8317	0.8313	1.0000	1.0000
3.1300	0.8349	0.8353	0.8338	0.8340	0.8349	0.8341	1.0000	1.0000
3.1400	0.8381	0.8384	0.8369	0.8370	0.8381	0.8371	1.0000	1.0000
3.1500	0.8413	0.8416	0.8399	0.8401	0.8411	0.8402	1.0000	1.0000
3.1600	0.8445	0.8446	0.8428	0.8431	0.8440	0.8430	1.0000	1.0000
3.1700	0.8477	0.8476	0.8459	0.8460	0.8472	0.8459	1.0000	1.0000
3.1800	0.8507	0.8506	0.8488	0.8489	0.8502	0.8489	1.0000	1.0000
3.1900	0.8537	0.8536	0.8519	0.8519	0.8531	0.8518	1.0000	1.0000
3.2000	0.8566	0.8567	0.8549	0.8550	0.8561	0.8547	1.0000	1.0000
3.2100	0.8595	0.8595	0.8577	0.8581	0.8590	0.8575	1.0000	1.0000
3.2200	0.8621	0.8624	0.8608	0.8610	0.8618	0.8604	1.0000	1.0000
3.2300	0.8651	0.8650	0.8639	0.8638	0.8644	0.8635	1.0000	1.0000
3.2400	0.8678	0.8680	0.8669	0.8668	0.8672	0.8664	1.0000	1.0000
3.2500	0.8706	0.8707	0.8696	0.8694	0.8699	0.8693	1.0000	1.0000
3.2600	0.8735	0.8735	0.8725	0.8721	0.8727	0.8719	1.0000	1.0000
3.2700	0.8760	0.8764	0.8752	0.8749	0.8755	0.8747	1.0000	1.0000
3.2800	0.8787	0.8791	0.8781	0.8775	0.8783	0.8775	1.0000	1.0000
3.2900	0.8815	0.8820	0.8808	0.8801	0.8808	0.8802	1.0000	1.0000
3.3000	0.8840	0.8846	0.8834	0.8827	0.8832	0.8828	1.0000	1.0000
3.3100	0.8866	0.8872	0.8857	0.8853	0.8858	0.8855	1.0000	1.0000
3.3200	0.8891	0.8896	0.8884	0.8879	0.8882	0.8881	1.0000	1.0000
3.3300	0.8917	0.8921	0.8909	0.8904	0.8907	0.8906	1.0000	1.0000
3.3400	0.8943	0.8946	0.8933	0.8929	0.8932	0.8932	1.0000	1.0000
3.3500	0.8968	0.8970	0.8957	0.8953	0.8960	0.8957	1.0000	1.0000
3.3600	0.8993	0.8995	0.8983	0.8978	0.8982	0.8981	1.0000	1.0000
3.3700	0.9017	0.9020	0.9008	0.9002	0.9006	0.9004	1.0000	1.0000
3.3800	0.9041	0.9043	0.9030	0.9025	0.9031	0.9029	1.0000	1.0000
3.3900	0.9063	0.9066	0.9053	0.9048	0.9054	0.9051	1.0000	1.0000
3.4000	0.9083	0.9089	0.9076	0.9074	0.9078	0.9074	1.0000	1.0000
3.4100	0.9105	0.9110	0.9098	0.9099	0.9101	0.9097	1.0000	1.0000
3.4200	0.9127	0.9132	0.9121	0.9123	0.9123	0.9119	1.0000	1.0000
3.4300	0.9148	0.9153	0.9143	0.9145	0.9145	0.9141	1.0000	1.0000
3.4400	0.9169	0.9176	0.9164	0.9166	0.9169	0.9162	1.0000	1.0000
3.4500	0.9191	0.9196	0.9187	0.9188	0.9190	0.9183	1.0000	1.0000
3.4600	0.9211	0.9216	0.9208	0.9209	0.9213	0.9205	1.0000	1.0000
3.4700	0.9231	0.9236	0.9229	0.9229	0.9232	0.9227	1.0000	1.0000
3.4800	0.9252	0.9255	0.9249	0.9251	0.9253	0.9247	1.0000	1.0000
3.4900	0.9271	0.9276	0.9267	0.9271	0.9273	0.9266	1.0000	1.0000
3.5000	0.9290	0.9296	0.9286	0.9289	0.9293	0.9284	1.0000	1.0000
3.5100	0.9308	0.9313	0.9306	0.9308	0.9312	0.9303	1.0000	1.0000
3.5200	0.9328	0.9331	0.9325	0.9327	0.9331	0.9322	1.0000	1.0000
3.5300	0.9346	0.9350	0.9343	0.9346	0.9351	0.9341	1.0000	1.0000
3.5400	0.9364	0.9367	0.9362	0.9364	0.9367	0.9359	1.0000	1.0000
3.5500	0.9383	0.9385	0.9380	0.9382	0.9385	0.9377	1.0000	1.0000
3.5600	0.9400	0.9402	0.9398	0.9400	0.9403	0.9395	1.0000	1.0000
3.5700	0.9416	0.9419	0.9416	0.9417	0.9421	0.9412	1.0000	1.0000
3.5800	0.9433	0.9436	0.9432	0.9434	0.9437	0.9429	1.0000	1.0000
3.5900	0.9449	0.9452	0.9449	0.9451	0.9453	0.9446	1.0000	1.0000
3.6000	0.9465	0.9467	0.9465	0.9468	0.9470	0.9462	1.0000	1.0000
3.6100	0.9481	0.9483	0.9479	0.9484	0.9485	0.9478	1.0000	1.0000
3.6200	0.9497	0.9500	0.9495	0.9500	0.9500	0.9492	1.0000	1.0000
3.6300	0.9512	0.9515	0.9512	0.9515	0.9516	0.9507	1.0000	1.0000
3.6400	0.9528	0.9530	0.9527	0.9530	0.9531	0.9522	1.0000	1.0000
3.6500	0.9542	0.9545	0.9542	0.9545	0.9546	0.9536	1.0000	1.0000
3.6600	0.9556	0.9560	0.9557	0.9558	0.9560	0.9550	1.0000	1.0000
3.6700	0.9570	0.9573	0.9572	0.9573	0.9574	0.9565	1.0000	1.0000
3.6800	0.9584	0.9587	0.9586	0.9586	0.9588	0.9579	1.0000	1.0000
3.6900	0.9598	0.9601	0.9601	0.9600	0.9603	0.9592	1.0000	1.0000
3.7000	0.9610	0.9616	0.9613	0.9613	0.9617	0.9606	1.0000	1.0000
3.7100	0.9622	0.9629	0.9627	0.9626	0.9629	0.9620	1.0000	1.0000
3.7200	0.9635	0.9641	0.9639	0.9639	0.9642	0.9634	1.0000	1.0000
3.7300	0.9647	0.9653	0.9649	0.9650	0.9653	0.9646	1.0000	1.0000
3.7400	0.9660	0.9663	0.9662	0.9662	0.9665	0.9659	1.0000	1.0000
3.7500	0.9670	0.9676	0.9673	0.9673	0.9676	0.9670	1.0000	1.0000
3.7600	0.9681	0.9687	0.9685	0.9684	0.9688	0.9682	1.0000	1.0000
3.7700	0.9693	0.9698	0.9697	0.9695	0.9698	0.9693	1.0000	1.0000
3.7800	0.9704	0.9709	0.9707	0.9706	0.9709	0.9704	1.0000	1.0000
3.7900	0.9714	0.9718	0.9717	0.9717	0.9719	0.9714	1.0000	1.0000
3.8000	0.9724	0.9729	0.9726	0.9727	0.9730	0.9725	1.0000	1.0000
3.8100	0.9734	0.9739	0.9737	0.9737	0.9740	0.9735	1.0000	1.0000
3.8200	0.9744	0.9749	0.9747	0.9746	0.9749	0.9745	1.0000	1.0000
3.8300	0.9753	0.9758	0.9756	0.9754	0.9760	0.9754	1.0000	1.0000
3.8400	0.9762	0.9767	0.9765	0.9763	0.9769	0.9764	1.0000	1.0000
3.8500	0.9771	0.9776	0.9774	0.9772	0.9778	0.9773	1.0000	1.0000
3.8600	0.9779	0.9785	0.9782	0.9782	0.9787	0.9781	1.0000	1.0000
3.8700	0.9788	0.9795	0.9790	0.9790	0.9795	0.9789	1.0000	1.0000
3.8800	0.9796	0.9802	0.9798	0.9797	0.9803	0.9798	1.0000	1.0000
3.8900	0.9804	0.9809	0.9807	0.9805	0.9810	0.9807	1.0000	1.0000
3.9000	0.9811	0.9817	0.9814	0.9814	0.9818	0.9814	1.0000	1.0000
3.9100	0.9820	0.9825	0.9822	0.9822	0.9825	0.9822	1.0000	1.0000
3.9200	0.9828	0.9833	0.9828	0.9830	0.9834	0.9830	1.0000	1.0000
3.9300	0.9834	0.9839	0.9836	0.9837	0.9840	0.9838	1.0000	1.0000
3.9400	0.9841	0.9846	0.9842	0.9844	0.9847	0.9844	1.0000	1.0000
3.9500	0.9848	0.9852	0.9849	0.9850	0.9853	0.9850	1.0000	1.0000
3.9600	0.9853	0.9858	0.9855	0.9857	0.9859	0.9856	1.0000	1.0000
3.9700	0.9860	0.9865	0.9861	0.9863	0.9865	0.9862	1.0000	1.0000
3.9800	0.9867	0.9870	0.9867	0.9870	0.9871	0.9868	1.0000	1.0000
3.9900	0.9872	0.9876	0.9872	0.9875	0.9877	0.9874	1.0000	1.0000
4.0000	0.9877	0.9882	0.9877	0.9880	0.9883	0.9879	1.0000	1.0000
4.0100	0.9883	0.9886	0.9882	0.9885	0.9888	0.9884	1.0000	1.0000
4.0200	0.9888	0.9890	0.9888	0.9890	0.9893	0.9890	1.0000	1.0000
4.0300	0.9893	0.9896	0.9893	0.9894	0.9898	0.9895	1.0000	1.0000
4.0400	0.9898	0.9901	0.9898	0.9899	0.9902	0.9899	1.0000	1.0000
4.0500	0.9903	0.9905	0.9902	0.9904	0.9906	0.9904	1.0000	1.0000
4.0600	0.9909	0.9910	0.9906	0.9908	0.9911	0.9908	1.0000	1.0000
4.0700	0.9913	0.9914	0.9911	0.9913	0.9915	0.9912	1.0000	1.0000
4.0800	0.9917	0.9917	0.9915	0.9917	0.9919	0.9916	1.0000	1.0000
4.0900	0.9920	0.9921	0.9919	0.9921	0.9923	0.9919	1.0000	1.0000
4.1000	0.9924	0.9927	0.9923	0.9925	0.9927	0.9923	1.0000	1.0000
4.1100	0.9927	0.9930	0.9926	0.9929	0.9930	0.9927	1.0000	1.0000
4.1200	0.9932	0.9934	0.9930	0.9932	0.9934	0.9931	1.0000	1.0000
4.1300	0.9935	0.9937	0.9933	0.9935	0.9937	0.9934	1.0000	1.0000
4.1400	0.9938	0.9940	0.9936	0.9938	0.9941	0.9938	1.0000	1.0000
4.1500	0.9941	0.9943	0.9940	0.9942	0.9944	0.9941	1.0000	1.0000
4.1600	0.9944	0.9945	0.9943	0.9944	0.9946	0.9944	1.0000	1.0000
4.1700	0.9947	0.9948	0.9946	0.9947	0.9949	0.9947	1.0000	1.0000
4.1800	0.9950	0.9951	0.9948	0.9949	0.9952	0.9950	1.0000	1.0000
4.1900	0.9953	0.9954	0.9951	0.9951	0.9954	0.9952	1.0000	1.0000
4.2000	0.9955	0.9956	0.9954	0.9954	0.9956	0.9956	1.0000	1.0000
4.2100	0.9958	0.9958	0.9956	0.9957	0.9959	0.9958	1.0000	1.0000
4.2200	0.9960	0.9961	0.9959	0.9959	0.9961	0.9960	1.0000	1.0000
4.2300	0.9962	0.9964	0.9961	0.9961	0.9963	0.9963	1.0000	1.0000
4.2400	0.9964	0.9966	0.9963	0.9963	0.9965	0.9965	1.0000	1.0000
4.2500	0.9966	0.9967	0.9965	0.9965	0.9967	0.9968	1.0000	1.0000
4.2600	0.9968	0.9969	0.9967	0.9967	0.9969	0.9969	1.0000	1.0000
4.2700	0.9970	0.9971	0.9969	0.9969	0.9971	0.9970	1.0000	1.0000
4.2800	0.9972	0.9973	0.9971	0.9970	0.9973	0.9972	1.0000	1.0000
4.2900	0.9974	0.9975	0.9972	0.9972	0.9975	0.9974	1.0000	1.0000
4.3000	0.9976	0.9976	0.9973	0.9974	0.9976	0.9975	1.0000	1.0000
4.3100	0.9977	0.9978	0.9975	0.9975	0.9978	0.9976	1.0000	1.0000
4.3200	0.9979	0.9980	0.9977	0.9977	0.9979	0.9977	1.0000	1.0000
4.3300	0.9980	0.9981	0.9978	0.9978	0.9980	0.9979	1.0000	1.0000
4.3400	0.9981	0.9982	0.9980	0.9980	0.9981	0.9980	1.0000	1.0000
4.3500	0.9983	0.9983	0.9981	0.9981	0.9983	0.9982	1.0000	1.0000
4.3600	0.9984	0.9984	0.9982	0.9982	0.9984	0.9983	1.0000	1.0000
4.3700	0.9985	0.9985	0.9983	0.9983	0.9985	0.9985	1.0000	1.0000
4.3800	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.3900	0.9987	0.9988	0.9985	0.9985	0.9987	0.9987	1.0000	1.0000
4.4000	0.9988	0.9988	0.9986	0.9986	0.9987	0.9988	1.0000	1.0000
4.4100	0.9989	0.9989	0.9987	0.9987	0.9988	0.9988	1.0000	1.0000
4.4200	0.9989	0.9990	0.9988	0.9988	0.9989	0.9989	1.0000	1.0000
4.4300	0.9990	0.9990	0.9988	0.9988	0.9990	0.9990	1.0000	1.0000
4.4400	0.9991	0.9991	0.9989	0.9989	0.9991	0.9991	1.0000	1.0000
4.4500	0.9991	0.9992	0.9990	0.9990	0.9992	0.9991	1.0000	1.0000
4.4600	0.9992	0.9992	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.4700	0.9992	0.9993	0.9992	0.9991	0.9993	0.9992	1.0000	1.0000
4.4800	0.9992	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.4900	0.9993	0.9994	0.9993	0.9992	0.9994	0.9993	1.0000	1.0000
4.5000	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.5100	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.5200	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.5300	0.9995	0.9995	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5400	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5500	0.9996	0.9996	0.9996	0.9995	0.9996	0.9996	1.0000	1.0000
4.5600	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	1.0000	1.0000
4.5700	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5800	0.9997	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.5900	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.6000	0.9997	0.9998	0.9997	0.9996	0.9998	0.9997	1.0000	1.0000
4.6100	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6200	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6300	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6400	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6500	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6600	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6700	0.9998	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6800	0.9999	0.9999	0.9999	0.9998	0.9999	0.9998	1.0000	1.0000
4.6900	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.7000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8100	1.0000	1.0000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.50_0.50_0.50_0.50_0.50_0.50_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8399	1.5643	1.2454	1.4536	2.8311	2.2525	1.8862	0.6571	2.1516	2.1280	2.1544	2.1170	2.1441	2.1456	0.3830	0.3818	1.7007
2.0000	2.1471	1.5139	2.3681	3.8886	0.0828	2.2515	0.0493	0.0739	2.1516	2.1641	2.1778	2.1480	2.1538	2.1547	0.3909	0.3856	1.7158
3.0000	1.3736	1.9884	0.5292	2.9124	3.0476	1.5467	0.0001	0.5603	2.1649	2.1671	2.1714	2.1495	2.1560	2.1639	0.3898	0.3892	1.7190
4.0000	0.2946	2.4463	2.5458	3.6128	1.3857	2.8034	0.0004	0.3548	2.1730	2.1702	2.1685	2.1562	2.1636	2.1634	0.3905	0.3867	1.7215
5.0000	2.3585	0.4709	2.7833	2.5818	2.7183	0.4354	0.0005	0.2180	2.1787	2.1702	2.1722	2.1626	2.1668	2.1625	0.3906	0.3854	1.7236
6.0000	2.9454	3.6759	3.5046	0.7922	1.2910	1.9048	0.0000	0.6336	2.1758	2.1697	2.1722	2.1608	2.1654	2.1601	0.3914	0.3873	1.7228
7.0000	1.7134	2.2290	1.5596	3.7785	2.4589	3.4937	0.0001	0.3455	2.1764	2.1726	2.1691	2.1592	2.1691	2.1592	0.3912	0.3892	1.7233
8.0000	0.5787	2.5328	2.6303	2.9357	1.9579	0.3784	1.6186	0.3460	2.1773	2.1697	2.1694	2.1607	2.1705	2.1590	0.3906	0.3884	1.7232
9.0000	1.7322	1.6310	2.1439	3.4144	1.9789	2.6326	0.7578	0.0004	2.1745	2.1704	2.1712	2.1656	2.1702	2.1579	0.3893	0.3881	1.7234
10.0000	3.3549	1.0175	2.3287	2.2416	3.5185	2.6969	1.0790	0.0003	2.1761	2.1683	2.1673	2.1657	2.1694	2.1590	0.3901	0.3861	1.7228
11.0000	2.0996	3.5245	3.9742	3.4904	2.4052	1.3674	0.5888	0.8584	2.1747	2.1673	2.1683	2.1665	2.1697	2.1619	0.3909	0.3854	1.7231
12.0000	2.6605	0.6822	1.4973	1.9505	0.0135	2.4418	0.0002	0.0001	2.1746	2.1653	2.1677	2.1670	2.1682	2.1619	0.3895	0.3853	1.7224
13.0000	2.0679	0.8911	1.5984	0.6620	1.4707	1.6490	0.0000	0.0001	2.1752	2.1642	2.1699	2.1677	2.1689	2.1614	0.3902	0.3860	1.7229
14.0000	0.8500	0.7968	1.5997	0.8055	1.9362	1.4436	0.7828	0.0884	2.1751	2.1651	2.1704	2.1696	2.1688	2.1653	0.3902	0.3854	1.7237
15.0000	0.5464	1.7433	0.4540	2.9359	1.4259	1.8327	0.0005	0.3567	2.1768	2.1646	2.1710	2.1715	2.1682	2.1665	0.3901	0.3872	1.7245
16.0000	2.3425	1.2163	1.4664	3.5811	2.5034	3.0328	0.8094	0.8259	2.1743	2.1633	2.1691	2.1691	2.1687	2.1670	0.3908	0.3878	1.7237
17.0000	2.4634	2.6873	2.0853	0.6987	1.8353	2.2989	0.9728	0.0001	2.1733	2.1645	2.1697	2.1697	2.1699	2.1659	0.3904	0.3886	1.7240
18.0000	0.9117	0.9860	1.9249	2.9830	2.5350	2.4306	0.0000	1.3783	2.1741	2.1645	2.1681	2.1701	2.1701	2.1654	0.3901	0.3886	1.7239
19.0000	2.5126	2.7351	1.7181	2.2204	0.3228	0.6050	0.0003	0.1002	2.1734	2.1628	2.1678	2.1689	2.1686	2.1649	0.3907	0.3896	1.7233
20.0000	3.1305	2.0452	1.0654	1.2103	2.0136	1.5862	0.0930	0.0789	2.1736	2.1627	2.1681	2.1671	2.1687	2.1651	0.3910	0.3891	1.7232
21.0000	3.4713	2.1696	2.4838	1.9276	1.9276	2.7231	0.0001	0.0002	2.1738	2.1638	2.1684	2.1692	2.1708	2.1663	0.3920	0.3891	1.7242
22.0000	3.2047	3.5462	2.6025	1.4655	2.4980	3.5682	0.9779	1.4356	2.1744	2.1637	2.1691	2.1686	2.1715	2.1653	0.3923	0.3896	1.7243
23.0000	2.7844	0.9609	1.4398	2.1480	2.8335	3.3424	0.0004	0.0003	2.1747	2.1648	2.1692	2.1687	2.1723	2.1659	0.3920	0.3904	1.7248
24.0000	3.1751	1.5309	1.8507	1.3866	0.7153	1.7632	1.1808	0.3770	2.1740	2.1663	2.1692	2.1694	2.1728	2.1675	0.3915	0.3903	1.7251
25.0000	3.6003	1.5487	1.0679	2.8600	2.4131	0.1840	0.0003	1.3174	2.1728	2.1659	2.1691	2.1691	2.1730	2.1663	0.3908	0.3905	1.7247
26.0000	1.1552	1.0560	0.9442	2.6548	2.7549	2.0816	0.4392	1.1419	2.1732	2.1651	2.1686	2.1696	2.1728	2.1659	0.3910	0.3906	1.7246
27.0000	3.9331	2.0823	3.1864	1.9272	1.7601	3.1278	0.0003	0.2676	2.1736	2.1650	2.1684	2.1699	2.1734	2.1669	0.3910	0.3906	1.7248
28.0000	2.0525	0.6214	3.2145	1.8797	1.8162	2.2776	0.0001	1.2261	2.1730	2.1650	2.1686	2.1705	2.1731	2.1674	0.3911	0.3907	1.7249
29.0000	1.8873	3.9103	0.6110	2.1636	1.4400	3.2670	0.0003	0.4423	2.1737	2.1652	2.1672	2.1704	2.1730	2.1685	0.3907	0.3913	1.7250
30.0000	1.8858	1.5623	2.2814	0.7732	2.4901	1.8535	0.0002	0.0003	2.1731	2.1655	2.1678	2.1693	2.1714	2.1693	0.3910	0.3916	1.7249
31.0000	1.4866	3.8799	3.0637	1.1389	3.1054	1.9917	0.5028	1.4559	2.1729	2.1663	2.1681	2.1707	2.1711	2.1693	0.3914	0.3915	1.7252
32.0000	0.7568	3.4115	1.1603	2.2387	2.2657	1.7497	1.0860	0.0002	2.1729	2.1670	2.1675	2.1708	2.1711	2.1695	0.3917	0.3916	1.7252
33.0000	3.1810	1.7344	1.9608	2.7346	0.8079	1.8518	1.2424	1.1021	2.1723	2.1669	2.1674	2.1709	2.1717	2.1702	0.3919	0.3910	1.7253
34.0000	3.1559	4.6828	3.2950	3.2560	0.1413	2.9899	0.0000	0.2822	2.1723	2.1677	2.1681	2.1709	2.1714	2.1704	0.3920	0.3909	1.7255
35.0000	0.2880	1.2457	1.0660	1.8818	1.5861	3.1789	0.9149	0.0005	2.1714	2.1676	2.1683	2.1715	2.1711	2.1703	0.3922	0.3910	1.7254
36.0000	3.0446	2.2076	2.3867	2.8539	2.2272	3.3028	0.1900	0.0003	2.1719	2.1673	2.1679	2.1715	2.1707	2.1708	0.3924	0.3906	1.7254
37.0000	1.1648	3.0192	2.3679	2.5716	1.4485	2.4372	0.0002	0.0000	2.1717	2.1678	2.1685	2.1720	2.1707	2.1704	0.3924	0.3903	1.7255
38.0000	2.9420	0.7902	3.8198	3.2219	2.4304	2.8885	0.0000	1.6070	2.1708	2.1679	2.1688	2.1722	2.1701	2.1709	0.3924	0.3901	1.7254
39.0000	1.1397	2.8211	0.7102	2.4448	2.8454	2.2265	0.3825	0.4970	2.1710	2.1679	2.1687	2.1718	2.1696	2.1713	0.3924	0.3903	1.7254
40.0000	2.1107	3.0726	3.1455	2.2903	3.1079	1.8522	0.0002	0.4474	2.1710	2.1683	2.1691	2.1721	2.1696	2.1712	0.3925	0.3903	1.7255
41.0000	2.5151	2.6085	1.5300	1.8936	0.0705	2.2580	0.1188	0.0004	2.1714	2.1682	2.1689	2.1713	2.1694	2.1716	0.3925	0.3902	1.7255
42.0000	3.4995	0.3704	0.8724	2.3273	1.8362	2.1809	2.0524	1.0494	2.1713	2.1684	2.1694	2.1716	2.1689	2.1712	0.3926	0.3898	1.7254
43.0000	0.0922	1.1578	1.4850	0.9174	2.7766	2.3236	0.0001	0.0003	2.1709	2.1685	2.1694	2.1719	2.1689	2.1711	0.3925	0.3899	1.7254
44.0000	1.6899	1.0322	2.5199	4.1465	1.3981	1.7677	0.0000	0.1490	2.1712	2.1680	2.1691	2.1723	2.1686	2.1711	0.3922	0.3896	1.7253
45.0000	2.3992	3.4144	0.6583	1.6893	1.2263	2.6637	0.0000	0.0002	2.1716	2.1684	2.1687	2.1720	2.1691	2.1708	0.3923	0.3896	1.7253
46.0000	1.8984	2.5869	3.2074	1.8019	2.0732	1.6398	1.3307	0.0308	2.1720	2.1684	2.1688	2.1718	2.1690	2.1703	0.3921	0.3899	1.7253
47.0000	1.9207	3.0436	2.2631	0.9731	4.6358	2.3829	0.0002	0.0003	2.1722	2.1681	2.1691	2.1715	2.1689	2.1700	0.3923	0.3903	1.7253
48.0000	2.7639	2.2003	1.8309	2.3480	2.5334	3.7837	0.0000	0.0756	2.1723	2.1688	2.1698	2.1716	2.1694	2.1703	0.3923	0.3904	1.7256
49.0000	1.5841	2.8030	3.4268	2.4664	1.7493	3.4436	0.0002	0.0002	2.1719	2.1688	2.1698	2.1713	2.1695	2.1708	0.3924	0.3903	1.7256
50.0000	3.2318	3.1021	2.9599	1.7162	3.7684	0.6128	0.0001	0.0001	2.1720	2.1689	2.1701	2.1712	2.1705	2.1718	0.3920	0.3900	1.7258
51.0000	1.5657	2.5482	3.0550	3.6909	3.4660	1.9709	0.0001	0.0002	2.1718	2.1685	2.1697	2.1717	2.1710	2.1723	0.3921	0.3898	1.7259
52.0000	2.7188	0.7861	0.3311	3.0513	1.3057	2.5151	0.0001	0.4100	2.1716	2.1683	2.1689	2.1720	2.1710	2.1724	0.3920	0.3898	1.7258
53.0000	1.4391	3.8702	2.4511	2.6987	3.6591	1.3328	0.0001	0.0001	2.1717	2.1678	2.1691	2.1718	2.1710	2.1721	0.3917	0.3898	1.7256
54.0000	1.6133	2.5443	3.1087	2.7779	2.2864	2.3687	0.0001	0.7838	2.1713	2.1681	2.1690	2.1715	2.1708	2.1722	0.3917	0.3899	1.7256
55.0000	2.4730	1.7258	3.1300	3.7171	2.9554	0.4619	0.1343	0.0099	2.1714	2.1682	2.1692	2.1718	2.1710	2.1723	0.3919	0.3895	1.7257
56.0000	0.6750	1.6440	2.5851	1.4458	2.2192	2.4749	0.0004	0.0001	2.1715	2.1682	2.1688	2.1719	2.1713	2.1720	0.3919	0.3896	1.7256
57.0000	3.8495	2.6430	3.8644	0.6798	2.1134	1.2651	0.0001	0.0003	2.1721	2.1687	2.1687	2.1720	2.1714	2.1720	0.3917	0.3895	1.7257
58.0000	0.7800	1.0797	2.7883	4.5868	0.8265	0.9559	0.0004	0.5588	2.1726	2.1685	2.1692	2.1722	2.1713	2.1716	0.3917	0.3895	1.7258
59.0000	0.5075	2.9497	2.3461	2.7932	0.5215	0.5091	0.3282	0.0002	2.1728	2.1690	2.1695	2.1718	2.1711	2.1717	0.3920	0.3896	1.7259
60.0000	1.8614	3.3091	2.8638	1.1345	2.4660	3.3505	0.0001	0.0004	2.1725	2.1691	2.1696	2.1714	2.1708	2.1714	0.3920	0.3894	1.7258
61.0000	2.5395	2.1191	2.4876	1.1143	1.2904	0.7036	0.0001	1.2937	2.1731	2.1688	2.1695	2.1712	2.1710	2.1711	0.3917	0.3895	1.7257
62.0000	1.7140	2.1610	1.4159	2.7107	1.8800	2.1398	0.0004	1.2282	2.1727	2.1686	2.1696	2.1714	2.1707	2.1711	0.3916	0.3894	1.7257
63.0000	3.1202	1.8595	2.6125	2.3830	2.4156	3.4530	0.9553	0.0001	2.1731	2.1682	2.1694	2.1719	2.1707	2.1708	0.3917	0.3896	1.7257
64.0000	1.6530	1.7980	0.9644	3.2429	1.6488	1.7310	0.0000	1.3624	2.1725	2.1685	2.1695	2.1723	2.1708	2.1708	0.3915	0.3895	1.7257
65.0000	3.8663	1.6531	1.5734	1.8498	2.2839	0.4340	1.9923	0.0004	2.1726	2.1688	2.1693	2.1722	2.1709	2.1708	0.3914	0.3896	1.7257
66.0000	2.1870	2.5855	0.7681	2.1264	2.7311	4.2118	0.0001	0.3913	2.1727	2.1688	2.1692	2.1724	2.1711	2.1709	0.3915	0.3898	1.7258
67.0000	1.8901	2.1740	1.0170	2.7390	1.7963	1.9712	0.4183	0.0002	2.1725	2.1687	2.1693	2.1723	2.1712	2.1711	0.3916	0.3897	1.7258
68.0000	2.6803	3.6263	2.5720	1.7429	1.3422	3.6277	1.1497	0.0001	2.1726	2.1688	2.1693	2.1724	2.1714	2.1710	0.3917	0.3899	1.7259
69.0000	2.1749	0.4407	1.6874	2.2157	3.8189	2.8754	0.0001	0.0004	2.1724	2.1690	2.1694	2.1726	2.1720	2.1708	0.3918	0.3899	1.7260
70.0000	2.5006	0.7008	2.3242	3.0974	1.5451	1.6311	0.1754	2.2382	2.1725	2.1692	2.1697	2.1726	2.1724	2.1704	0.3916	0.3898	1.7260
71.0000	2.6424	2.0762	1.4703	1.9237	3.0888	0.8058	0.0003	1.3344	2.1729	2.1686	2.1692	2.1725	2.1725	2.1711	0.3915	0.3897	1.7260
72.0000	2.3379	0.5428	2.1993	3.2930	3.7215	1.5725	1.0068	0.0001	2.1729	2.1687	2.1691	2.1721	2.1720	2.1709	0.3915	0.3897	1.7259
73.0000	1.2342	3.2142	2.9626	2.0200	1.8046	2.2198	0.0001	1.2258	2.1726	2.1686	2.1694	2.1724	2.1722	2.1708	0.3914	0.3898	1.7259
74.0000	1.4398	2.4559	3.2517	1.8583	1.9131	2.1332	0.0429	0.0004	2.1731	2.1686	2.1695	2.1721	2.1726	2.1707	0.3915	0.3898	1.7260
75.0000	0.9109	1.9795	1.8193	1.4519	2.9055	2.7082	0.0001	0.0002	2.1729	2.1684	2.1696	2.1720	2.1728	2.1709	0.3914	0.3898	1.7260
76.0000	2.4415	3.2647	1.8073	1.5557	0.3222	2.1501	0.0003	0.9367	2.1724	2.1683	2.1699	2.1722	2.1729	2.1707	0.3914	0.3898	1.7260
77.0000	2.8176	2.9326	1.0746	1.2214	1.9854	3.4330	0.7311	0.0000	2.1725	2.1686	2.1699	2.1720	2.1730	2.1706	0.3914	0.3897	1.7260
78.0000	0.2376	2.0331	3.1511	2.7916	3.5908	2.7059	1.0060	0.0004	2.1721	2.1687	2.1698	2.1721	2.1732	2.1709	0.3916	0.3897	1.7260
79.0000	3.1021	2.2097	2.8465	3.0473	3.3871	2.4184	0.0005	0.0002	2.1722	2.1686	2.1695	2.1723	2.1729	2.1708	0.3915	0.3898	1.7259
80.0000	4.1095	3.2893	1.3873	2.5074	2.0147	3.0194	0.0000	0.0005	2.1720	2.1682	2.1692	2.1718	2.1730	2.1709	0.3917	0.3898	1.7258
81.0000	2.7346	4.2004	1.1916	1.9822	2.0883	2.5581	0.4640	0.0005	2.1718	2.1685	2.1692	2.1724	2.1730	2.1708	0.3918	0.3899	1.7259
82.0000	2.2851	2.9009	2.6834	0.4713	3.4720	2.8831	0.0000	0.0003	2.1719	2.1687	2.1693	2.1724	2.1730	2.1708	0.3918	0.3898	1.7260
83.0000	2.9230	1.2760	2.7490	2.4152	3.0670	3.1751	0.4774	0.6165	2.1719	2.1686	2.1695	2.1723	2.1729	2.1710	0.3918	0.3898	1.7260
84.0000	1.7769	2.2408	2.1835	1.9479	0.9685	1.4920	0.0001	0.0001	2.1719	2.1684	2.1692	2.1721	2.1728	2.1716	0.3919	0.3898	1.7259
85.0000	2.3734	1.4935	2.7613	2.2652	1.8770	3.6263	0.2215	0.0004	2.1716	2.1684	2.1691	2.1723	2.1727	2.1717	0.3918	0.3897	1.7259
86.0000	0.8455	0.1097	1.7573	0.0726	2.1899	2.5632	0.0001	0.6064	2.1717	2.1683	2.1691	2.1723	2.1729	2.1714	0.3917	0.3897	1.7259
87.0000	2.7616	2.1463	3.6601	2.6889	0.0295	3.1859	0.0002	1.2137	2.1717	2.1684	2.1690	2.1722	2.1731	2.1715	0.3916	0.3895	1.7259
88.0000	1.6686	2.3477	3.2601	2.6600	2.7760	2.5654	1.2195	0.0003	2.1718	2.1685	2.1689	2.1720	2.1730	2.1714	0.3916	0.3896	1.7258
89.0000	2.6615	1.0892	3.5759	3.3393	0.9502	0.5417	1.9572	1.1456	2.1719	2.1687	2.1694	2.1722	2.1728	2.1714	0.3915	0.3896	1.7259
90.0000	0.1829	0.0432	2.7520	4.1446	2.9388	3.0889	0.0003	0.8676	2.1722	2.1687	2.1693	2.1722	2.1727	2.1714	0.3916	0.3895	1.7260
91.0000	2.3991	3.7814	2.1842	2.5568	1.8398	1.7193	0.0005	0.0003	2.1723	2.1690	2.1696	2.1722	2.1730	2.1711	0.3915	0.3895	1.7260
92.0000	2.8935	1.4946	3.0038	1.3755	2.7165	3.8161	0.0002	1.4358	2.1721	2.1692	2.1693	2.1723	2.1731	2.1710	0.3915	0.3895	1.7260
93.0000	2.7078	2.3651	3.0379	0.7258	2.0329	2.7167	0.0000	1.1105	2.1717	2.1694	2.1695	2.1724	2.1731	2.1708	0.3915	0.3895	1.7260
94.0000	3.5218	1.5301	3.3807	3.0630	3.1936	1.7271	0.0002	0.0002	2.1718	2.1692	2.1698	2.1725	2.1732	2.1712	0.3915	0.3897	1.7261
95.0000	0.9073	3.6072	3.3579	3.5546	1.6967	2.6952	1.3893	0.9843	2.1716	2.1692	2.1697	2.1725	2.1730	2.1710	0.3916	0.3899	1.7260
96.0000	3.1653	2.7758	2.5458	1.8061	2.5650	2.2341	0.0005	0.0003	2.1718	2.1691	2.1695	2.1724	2.1730	2.1710	0.3917	0.3899	1.7260
97.0000	1.7131	3.0685	1.2760	2.7445	4.1276	2.4898	0.0003	0.0003	2.1715	2.1693	2.1696	2.1724	2.1729	2.1711	0.3917	0.3899	1.7261
98.0000	2.7158	2.4128	0.3372	1.9668	0.8052	2.5392	0.0000	1.2845	2.1713	2.1691	2.1695	2.1727	2.1733	2.1708	0.3919	0.3898	1.7261
99.0000	1.9554	1.7508	2.2281	2.5054	2.6135	3.1356	1.6114	0.0002	2.1713	2.1690	2.1696	2.1729	2.1735	2.1706	0.3920	0.3898	1.7261
100.0000	2.1695	3.6329	1.4231	2.7856	3.3676	1.9002	0.2407	0.0779	2.1711	2.1691	2.1697	2.1729	2.1735	2.1704	0.3919	0.3898	1.7260


==> Data-n8/sr_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0758
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0759
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0760
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0762
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0763
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0764
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0766
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0767
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0768
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0770
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0771
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0772
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0773
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0775
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0776
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0777
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0778
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0779
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0781
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0782
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0784
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0785
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0786
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0787
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0788
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0790
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0791
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0792
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0794
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0795
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0796
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0797
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0799
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0800
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0801
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0802
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0804
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0805
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0806
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0807
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0809
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0811
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0812
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0814
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0815
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0816
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0817
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0818
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0820
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0821
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0822
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0824
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0825
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0826
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0828
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0829
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0830
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0832
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0833
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0835
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0836
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0838
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0839
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0841
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0842
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0843
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0845
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0846
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0847
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0849
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0850
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0852
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0854
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0855
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0857
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0858
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0860
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0862
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0863
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0865
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0866
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0868
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0869
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0871
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0872
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0874
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0875
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0876
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0877
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0879
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0880
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0882
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0884
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0885
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0887
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0889
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0890
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0891
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0893
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0895
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0897
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0898
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0899
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0901
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0903
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0905
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0906
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0907
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0909
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0911
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0912
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0914
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0915
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0917
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0919
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0921
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0922
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0924
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0926
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0928
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0930
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0931
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0932
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0934
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0936
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0938
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0940
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0942
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0943
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0945
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0947
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0948
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0950
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0952
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0953
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0955
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0957
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0958
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0960
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0963
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0965
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0966
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0968
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0971
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0972
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0974
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0976
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0978
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0979
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0981
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0983
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0985
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0987
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0989
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0991
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.0993
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.0995
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0007	0.0998
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0014	0.1000
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0014	0.1002
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.1003
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0042	0.1005
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0047	0.1007
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0061	0.1009
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0099	0.1011
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0131	0.1013
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0132	0.1015
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0192	0.1016
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0242	0.1018
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0243	0.1020
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0322	0.1023
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0381	0.1025
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0390	0.1027
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0478	0.1029
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0538	0.1031
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0565	0.1033
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0638	0.1035
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0698	0.1038
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0735	0.1040
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0784	0.1042
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0836	0.1044
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0874	0.1046
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0907	0.1048
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0949	0.1051
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0977	0.1053
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1001	0.1056
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1027	0.1058
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1046	0.1060
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1061	0.1062
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1078	0.1065
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1089	0.1067
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1102	0.1068
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1113	0.1071
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1118	0.1073
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1127	0.1075
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1135	0.1077
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1138	0.1080
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1145	0.1082
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1150	0.1084
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1152	0.1087
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1158	0.1089
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1162	0.1091
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1164	0.1094
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1168	0.1097
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1172	0.1100
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1175	0.1102
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1178	0.1104
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1180	0.1107
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1183	0.1109
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1186	0.1112
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1188	0.1115
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1191	0.1118
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1195	0.1120
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1198	0.1123
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1201	0.1125
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1204	0.1128
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1207	0.1130
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1210	0.1133
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1213	0.1135
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1217	0.1138
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1220	0.1141
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1223	0.1143
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1226	0.1146
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1230	0.1148
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1232	0.1151
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1236	0.1154
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1238	0.1157
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1241	0.1159
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1245	0.1162
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1248	0.1165
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1251	0.1167
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1255	0.1170
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1257	0.1173
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1260	0.1176
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1264	0.1178
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1267	0.1182
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1271	0.1185
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1275	0.1187
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1278	0.1189
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1282	0.1192
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1285	0.1195
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1288	0.1198
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1291	0.1200
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1294	0.1203
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1297	0.1205
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1300	0.1209
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1303	0.1212
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1307	0.1215
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1311	0.1218
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1314	0.1221
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1318	0.1224
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1322	0.1226
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1325	0.1229
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1329	0.1232
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1333	0.1235
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1336	0.1239
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1340	0.1241
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1344	0.1244
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1347	0.1248
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1351	0.1251
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1354	0.1253
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1359	0.1257
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1363	0.1260
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1367	0.1262
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1371	0.1266
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1375	0.1269
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1379	0.1273
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1382	0.1276
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1386	0.1279
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1390	0.1283
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1394	0.1286
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1397	0.1290
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1401	0.1294
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1405	0.1297
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1410	0.1300
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1413	0.1304
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1417	0.1307
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1421	0.1311
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1425	0.1314
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1430	0.1317
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1434	0.1321
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1438	0.1324
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1443	0.1328
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1447	0.1332
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1451	0.1336
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1455	0.1340
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1460	0.1344
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1464	0.1348
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1468	0.1351
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1473	0.1354
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1477	0.1358
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1483	0.1362
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1487	0.1365
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1492	0.1369
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1497	0.1373
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1502	0.1377
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1506	0.1380
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1510	0.1384
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1516	0.1388
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1521	0.1393
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1525	0.1398
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1530	0.1402
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1535	0.1405
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1539	0.1409
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1544	0.1413
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1548	0.1418
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1554	0.1421
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1560	0.1425
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1565	0.1429
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1569	0.1433
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1575	0.1436
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1580	0.1440
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1585	0.1445
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1589	0.1448
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1594	0.1452
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1599	0.1457
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1604	0.1462
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1609	0.1466
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1613	0.1470
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1619	0.1474
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1624	0.1478
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1629	0.1482
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1635	0.1488
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1641	0.1493
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1645	0.1497
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1652	0.1501
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1657	0.1505
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1662	0.1510
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1667	0.1515
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1673	0.1519
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1678	0.1524
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1683	0.1528
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1689	0.1533
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1695	0.1538
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1702	0.1542
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1707	0.1547
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1713	0.1551
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1719	0.1555
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1726	0.1560
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1731	0.1565
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1737	0.1570
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1743	0.1575
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1750	0.1580
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1756	0.1584
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1762	0.1590
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1768	0.1596
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1774	0.1601
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1781	0.1605
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1787	0.1610
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1794	0.1615
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1801	0.1620
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1808	0.1626
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1815	0.1630
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1822	0.1636
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1829	0.1642
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1835	0.1647
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1842	0.1653
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1849	0.1658
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1856	0.1664
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1863	0.1669
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1869	0.1675
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1876	0.1681
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1884	0.1686
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1891	0.1692
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1899	0.1697
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1906	0.1703
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1913	0.1709
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1922	0.1715
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1929	0.1721
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1937	0.1728
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1944	0.1733
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1952	0.1737
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1959	0.1745
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1967	0.1751
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1975	0.1758
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1983	0.1764
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1990	0.1770
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1999	0.1776
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2007	0.1783
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2016	0.1790
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2023	0.1796
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2031	0.1802
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2040	0.1808
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2049	0.1815
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2058	0.1822
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2066	0.1829
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2075	0.1835
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2084	0.1842
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2094	0.1849
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2102	0.1856
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2111	0.1863
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2121	0.1871
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2130	0.1878
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2139	0.1886
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2148	0.1892
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2156	0.1899
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2165	0.1906
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2174	0.1913
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2184	0.1920
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2194	0.1928
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2204	0.1935
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2214	0.1943
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2226	0.1950
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2236	0.1959
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2247	0.1966
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2257	0.1974
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2267	0.1981
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2277	0.1989
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2287	0.1997
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2297	0.2006
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2307	0.2014
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2318	0.2023
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2329	0.2031
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2340	0.2039
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2350	0.2048
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2361	0.2056
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2371	0.2066
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2382	0.2074
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2394	0.2082
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2406	0.2091
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2417	0.2101
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2428	0.2109
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2439	0.2118
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2451	0.2127
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2464	0.2137
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2476	0.2146
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2489	0.2155
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2501	0.2165
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2513	0.2174
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2526	0.2183
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2539	0.2193
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2552	0.2204
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2565	0.2213
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2579	0.2222
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2592	0.2231
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2605	0.2242
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.2620	0.2251
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.2635	0.2261
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008	0.2649	0.2270
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0019	0.2663	0.2280
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0028	0.2677	0.2291
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0051	0.2691	0.2302
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0089	0.2706	0.2313
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0121	0.2722	0.2323
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0194	0.2736	0.2334
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0290	0.2751	0.2346
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0368	0.2767	0.2358
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0508	0.2782	0.2368
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0680	0.2799	0.2380
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0826	0.2815	0.2393
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.1017	0.2832	0.2404
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.1249	0.2848	0.2416
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.1463	0.2863	0.2427
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.1654	0.2879	0.2439
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.1895	0.2896	0.2450
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.2143	0.2913	0.2462
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.2351	0.2930	0.2474
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.2526	0.2948	0.2487
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.2733	0.2965	0.2500
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2930	0.2983	0.2515
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3069	0.3000	0.2526
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3206	0.3018	0.2539
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3347	0.3036	0.2552
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.3468	0.3055	0.2565
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.3560	0.3074	0.2579
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.3636	0.3091	0.2592
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3716	0.3111	0.2605
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3785	0.3130	0.2618
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3842	0.3152	0.2632
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3890	0.3171	0.2645
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3940	0.3190	0.2660
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3989	0.3211	0.2674
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4029	0.3231	0.2688
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4069	0.3251	0.2704
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4107	0.3272	0.2717
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4145	0.3293	0.2733
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4183	0.3316	0.2749
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4218	0.3338	0.2765
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4253	0.3360	0.2781
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4288	0.3382	0.2796
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4326	0.3405	0.2812
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4364	0.3430	0.2828
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4402	0.3453	0.2843
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4440	0.3480	0.2859
4.8500	0.0000	0.0000	0.0000	0.0000	0.0001	0.4479	0.3502	0.2876
4.8600	0.0000	0.0000	0.0000	0.0000	0.0002	0.4517	0.3526	0.2893
4.8700	0.0000	0.0000	0.0000	0.0000	0.0007	0.4557	0.3552	0.2909
4.8800	0.0000	0.0000	0.0000	0.0000	0.0016	0.4597	0.3575	0.2927
4.8900	0.0000	0.0000	0.0000	0.0000	0.0035	0.4640	0.3600	0.2945
4.9000	0.0001	0.0001	0.0001	0.0001	0.0080	0.4681	0.3627	0.2962
4.9100	0.0004	0.0004	0.0005	0.0004	0.0117	0.4723	0.3652	0.2980
4.9200	0.0013	0.0015	0.0018	0.0015	0.0230	0.4764	0.3681	0.2997
4.9300	0.0038	0.0036	0.0025	0.0025	0.0361	0.4809	0.3707	0.3015
4.9400	0.0067	0.0051	0.0056	0.0066	0.0537	0.4854	0.3733	0.3033
4.9500	0.0107	0.0115	0.0124	0.0146	0.0853	0.4899	0.3759	0.3051
4.9600	0.0224	0.0238	0.0251	0.0233	0.1070	0.4945	0.3788	0.3071
4.9700	0.0408	0.0430	0.0455	0.0387	0.1496	0.4992	0.3817	0.3089
4.9800	0.0701	0.0733	0.0737	0.0670	0.1923	0.5040	0.3847	0.3109
4.9900	0.1008	0.0959	0.0860	0.0959	0.2337	0.5090	0.3877	0.3128
5.0000	0.1208	0.1222	0.1236	0.1314	0.2980	0.5141	0.3909	0.3148
5.0100	0.1754	0.1773	0.1792	0.1885	0.3486	0.5193	0.3939	0.3168
5.0200	0.2411	0.2433	0.2455	0.2391	0.4007	0.5248	0.3970	0.3186
5.0300	0.3165	0.3190	0.3215	0.2946	0.4688	0.5303	0.4003	0.3206
5.0400	0.3976	0.3994	0.3994	0.3748	0.5037	0.5357	0.4036	0.3225
5.0500	0.4270	0.4270	0.4270	0.4578	0.5661	0.5414	0.4069	0.3245
5.0600	0.4982	0.4958	0.4931	0.4797	0.6143	0.5471	0.4101	0.3267
5.0700	0.5806	0.5781	0.5757	0.5634	0.6527	0.5531	0.4136	0.3289
5.0800	0.6576	0.6553	0.6529	0.6413	0.7002	0.5591	0.4169	0.3311
5.0900	0.7268	0.7249	0.7228	0.7126	0.7334	0.5650	0.4201	0.3332
5.1000	0.7642	0.7703	0.7843	0.7755	0.7628	0.5711	0.4236	0.3354
5.1100	0.7987	0.7934	0.8092	0.8289	0.7946	0.5773	0.4273	0.3377
5.1200	0.8478	0.8436	0.8394	0.8520	0.8161	0.5833	0.4309	0.3400
5.1300	0.8876	0.8842	0.8809	0.8725	0.8369	0.5898	0.4346	0.3423
5.1400	0.9192	0.9166	0.9140	0.9073	0.8572	0.5963	0.4381	0.3447
5.1500	0.9377	0.9410	0.9390	0.9343	0.8709	0.6031	0.4416	0.3469
5.1600	0.9466	0.9516	0.9574	0.9538	0.8873	0.6099	0.4455	0.3492
5.1700	0.9631	0.9608	0.9651	0.9685	0.9008	0.6169	0.4496	0.3517
5.1800	0.9749	0.9734	0.9717	0.9787	0.9120	0.6241	0.4535	0.3543
5.1900	0.9834	0.9822	0.9810	0.9818	0.9233	0.6313	0.4579	0.3568
5.2000	0.9894	0.9886	0.9877	0.9860	0.9332	0.6387	0.4621	0.3593
5.2100	0.9919	0.9927	0.9922	0.9910	0.9423	0.6467	0.4663	0.3619
5.2200	0.9938	0.9944	0.9951	0.9944	0.9508	0.6544	0.4708	0.3645
5.2300	0.9961	0.9957	0.9966	0.9965	0.9582	0.6623	0.4752	0.3673
5.2400	0.9977	0.9974	0.9972	0.9980	0.9649	0.6703	0.4795	0.3700
5.2500	0.9987	0.9985	0.9983	0.9987	0.9708	0.6785	0.4839	0.3728
5.2600	0.9991	0.9991	0.9990	0.9989	0.9761	0.6867	0.4885	0.3757
5.2700	0.9993	0.9995	0.9994	0.9993	0.9805	0.6956	0.4930	0.3785
5.2800	0.9996	0.9996	0.9997	0.9996	0.9844	0.7043	0.4974	0.3815
5.2900	0.9998	0.9997	0.9998	0.9998	0.9875	0.7129	0.5022	0.3844
5.3000	0.9999	0.9998	0.9999	0.9999	0.9903	0.7220	0.5072	0.3872
5.3100	0.9999	0.9999	0.9999	0.9999	0.9926	0.7315	0.5118	0.3903
5.3200	0.9999	0.9999	0.9999	0.9999	0.9944	0.7409	0.5169	0.3932
5.3300	1.0000	1.0000	1.0000	1.0000	0.9959	0.7498	0.5220	0.3959
5.3400	1.0000	1.0000	1.0000	1.0000	0.9970	0.7591	0.5271	0.3988
5.3500	1.0000	1.0000	1.0000	1.0000	0.9979	0.7688	0.5327	0.4020
5.3600	1.0000	1.0000	1.0000	1.0000	0.9985	0.7788	0.5382	0.4054
5.3700	1.0000	1.0000	1.0000	1.0000	0.9989	0.7887	0.5437	0.4087
5.3800	1.0000	1.0000	1.0000	1.0000	0.9992	0.7987	0.5493	0.4120
5.3900	1.0000	1.0000	1.0000	1.0000	0.9995	0.8088	0.5553	0.4154
5.4000	1.0000	1.0000	1.0000	1.0000	0.9997	0.8190	0.5610	0.4188
5.4100	1.0000	1.0000	1.0000	1.0000	0.9998	0.8293	0.5669	0.4223
5.4200	1.0000	1.0000	1.0000	1.0000	0.9998	0.8399	0.5731	0.4256
5.4300	1.0000	1.0000	1.0000	1.0000	0.9999	0.8507	0.5796	0.4291
5.4400	1.0000	1.0000	1.0000	1.0000	1.0000	0.8611	0.5861	0.4327
5.4500	1.0000	1.0000	1.0000	1.0000	1.0000	0.8716	0.5926	0.4365
5.4600	1.0000	1.0000	1.0000	1.0000	1.0000	0.8816	0.5993	0.4402
5.4700	1.0000	1.0000	1.0000	1.0000	1.0000	0.8917	0.6062	0.4438
5.4800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9013	0.6129	0.4475
5.4900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9107	0.6201	0.4514
5.5000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9200	0.6274	0.4556
5.5100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9286	0.6349	0.4594
5.5200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9370	0.6426	0.4635
5.5300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9452	0.6502	0.4677
5.5400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9530	0.6580	0.4720
5.5500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9598	0.6659	0.4766
5.5600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9664	0.6739	0.4809
5.5700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9719	0.6820	0.4853
5.5800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9769	0.6905	0.4898
5.5900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9810	0.6989	0.4944
5.6000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9848	0.7075	0.4991
5.6100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9880	0.7163	0.5040
5.6200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9907	0.7250	0.5087
5.6300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.7340	0.5137
5.6400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9947	0.7432	0.5190
5.6500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960	0.7531	0.5241
5.6600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9970	0.7627	0.5295
5.6700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.7729	0.5350
5.6800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9984	0.7830	0.5406
5.6900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9989	0.7931	0.5465
5.7000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9992	0.8028	0.5522
5.7100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.8127	0.5582
5.7200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.8230	0.5644
5.7300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.8333	0.5705
5.7400	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8435	0.5766
5.7500	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8540	0.5830
5.7600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8647	0.5895
5.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8747	0.5962
5.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8846	0.6030
5.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8944	0.6100
5.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9043	0.6171
5.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9137	0.6243
5.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9227	0.6317
5.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9314	0.6393
5.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9396	0.6470
5.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9473	0.6547
5.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9543	0.6625
5.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9609	0.6705
5.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9671	0.6786
5.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9726	0.6868
5.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9774	0.6950
5.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9815	0.7035
5.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9852	0.7121
5.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9883	0.7211
5.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9908	0.7301
5.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9929	0.7395
5.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9946	0.7488
5.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9960	0.7581
5.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9969	0.7682
5.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9978	0.7780
6.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9983	0.7881
6.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9988	0.7982
6.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9991	0.8084
6.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9994	0.8186
6.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996	0.8293
6.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9997	0.8396
6.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998	0.8494
6.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8597
6.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8698
6.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.8794
6.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8892
6.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.8989
6.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9084
6.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9175
6.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9263
6.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9346
6.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9426
6.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9500
6.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9570
6.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9636
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9690
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9739
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9785
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9824
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9857
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9884
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9908
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9928
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9944
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9956
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9968
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9976
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9982
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9987
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9990
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9993
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9995
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9996
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9998
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.0261	5.0258	5.0255	5.0289	4.9882	4.9560	5.8638	5.9101	41.8244
2.0000	5.0103	5.0100	5.0097	5.0081	4.9673	4.9452	5.2667	5.5969	40.8142
3.0000	5.0024	5.0020	5.0017	5.0002	5.0229	4.4782	3.2805	5.8434	38.6313
4.0000	5.0119	5.0116	5.0113	5.0098	4.9689	5.2583	5.1329	5.7596	41.1643
5.0000	5.0012	5.0009	5.0006	4.9990	4.9556	4.4744	5.2013	5.6691	40.3020
6.0000	4.9935	4.9972	4.9969	4.9954	4.9494	4.5722	1.6592	5.8630	37.0268
7.0000	5.0198	5.0195	5.0192	5.0201	4.9767	5.4638	1.7016	5.7603	37.9811
8.0000	5.0343	5.0340	5.0337	5.0371	4.9963	4.5207	5.8382	5.7773	41.2716
9.0000	5.0230	5.0227	5.0224	5.0258	4.9825	5.1917	5.6278	5.2927	41.1887
10.0000	5.0119	5.0116	5.0113	5.0098	5.1472	5.2102	5.7088	5.1946	41.3055
11.0000	4.9996	4.9993	4.9990	4.9975	4.9515	4.4730	5.5374	5.9461	40.9035
12.0000	4.9834	4.9825	4.9862	4.9843	4.9433	5.0539	4.1844	3.0041	37.1221
13.0000	5.0115	5.0112	5.0109	5.0093	4.9684	4.4891	1.6871	0.2323	31.4198
14.0000	5.0851	5.0854	5.0857	5.0873	5.0493	4.5813	5.6981	5.6778	41.3499
15.0000	5.0731	5.0734	5.0737	5.0752	5.0347	4.5649	5.2724	5.8224	40.9897
16.0000	5.0640	5.0643	5.0646	5.0662	5.0231	5.3871	5.6816	6.0033	42.3543
17.0000	5.0357	5.0354	5.0351	5.0385	4.9977	5.0012	5.7093	0.1472	36.0000
18.0000	5.0724	5.0727	5.0730	5.0745	5.0340	5.1247	1.7755	6.1526	38.3793
19.0000	5.0844	5.0847	5.0850	5.0866	5.0486	4.5807	4.8333	5.6919	40.4952
20.0000	5.0793	5.0797	5.0800	5.0815	5.0436	4.5734	5.3595	5.6673	40.9642
21.0000	5.0704	5.0708	5.0711	5.0726	5.0295	5.2756	1.7748	4.6526	37.0173
22.0000	5.0929	5.0932	5.0935	5.0951	5.0570	5.5493	5.7653	6.1860	42.9325
23.0000	5.0678	5.0681	5.0684	5.0700	5.0268	5.4777	5.1065	5.0742	40.9595
24.0000	5.0583	5.0586	5.0589	5.0604	5.0174	4.5433	5.7767	5.8129	41.3865
25.0000	5.0380	5.0377	5.0374	5.0408	5.0000	4.5268	4.6205	6.1077	40.4090
26.0000	5.0338	5.0335	5.0332	5.0365	4.9958	4.8142	5.5123	6.0652	41.5244
27.0000	5.0204	5.0201	5.0198	5.0207	4.9773	5.3811	4.5566	5.7258	40.7219
28.0000	5.0131	5.0128	5.0125	5.0110	4.9701	4.9616	1.9924	6.0586	38.0321
29.0000	5.0275	5.0272	5.0269	5.0302	4.9895	5.4250	4.6410	5.8225	40.9898
30.0000	5.0181	5.0177	5.0174	5.0159	4.9750	4.5379	4.4170	5.1919	39.1909
31.0000	5.0231	5.0228	5.0224	5.0258	5.0591	4.7021	5.5259	6.1137	41.4948
32.0000	5.0100	5.0097	5.0094	5.0078	4.9670	4.4878	5.7092	4.2470	39.4478
33.0000	5.0125	5.0122	5.0119	5.0104	4.9695	4.5323	5.7481	6.0300	41.3271
34.0000	5.0009	5.0006	5.0003	4.9988	4.9554	5.3194	1.6720	5.7135	37.6608
35.0000	5.0178	5.0175	5.0172	5.0157	4.9747	5.3930	5.6744	5.5440	41.6545
36.0000	5.0030	5.0027	5.0024	5.0009	4.9575	5.4075	5.3477	5.0232	40.7449
37.0000	4.9873	4.9906	4.9946	4.9906	4.9471	5.0530	4.4876	0.0031	34.4540
38.0000	5.0355	5.0352	5.0349	5.0383	4.9975	5.3156	1.7303	6.1537	38.3408
39.0000	5.0555	5.0558	5.0561	5.0502	5.0146	4.9587	5.5010	5.8708	41.5627
40.0000	5.0337	5.0334	5.0331	5.0365	5.0738	4.5548	4.2686	5.8319	39.8656
41.0000	5.0336	5.0332	5.0329	5.0363	4.9956	4.9678	5.3335	5.2811	40.7141
42.0000	5.0263	5.0260	5.0257	5.0291	4.9884	4.8912	5.8804	6.0316	41.8986
43.0000	5.0100	5.0097	5.0094	5.0078	4.9670	4.9963	1.6750	5.1212	36.7962
44.0000	5.0338	5.0335	5.0332	5.0366	4.9958	4.5202	1.7180	5.6681	37.0392
45.0000	5.0645	5.0648	5.0651	5.0666	5.0235	5.2419	1.7610	4.8809	37.1682
46.0000	5.0857	5.0861	5.0864	5.0879	5.0499	4.5819	5.8402	5.6353	41.4535
47.0000	5.0729	5.0732	5.0735	5.0750	5.3276	5.0881	3.7694	4.9664	39.4460
48.0000	5.0755	5.0758	5.0761	5.0776	5.0371	5.5648	1.7766	5.6522	38.3356
49.0000	5.0875	5.0878	5.0881	5.0897	5.0517	5.5176	4.1787	4.8496	39.9507
50.0000	5.0861	5.0864	5.0867	5.0883	5.2550	4.5822	2.5788	3.5705	36.3340
51.0000	5.1222	5.1231	5.1241	5.1213	5.2303	4.7438	3.2683	4.0778	37.8109
52.0000	5.1386	5.1395	5.1404	5.1426	5.1049	5.2184	1.9800	5.9062	38.7706
53.0000	5.1518	5.1487	5.1496	5.1518	5.2925	4.6558	1.8943	3.4643	35.9088
54.0000	5.1884	5.1899	5.1915	5.1943	5.1570	5.1665	1.9422	6.1136	39.1434
55.0000	5.1948	5.1964	5.1980	5.2008	5.1634	4.7109	5.4822	5.7178	41.8644
56.0000	5.1784	5.1799	5.1815	5.1743	5.1443	5.2271	5.2740	1.4219	37.7814
57.0000	5.1943	5.1959	5.1975	5.2003	5.1629	4.7104	1.9564	5.3111	37.9287
58.0000	5.2193	5.2126	5.2142	5.2171	5.1849	4.7341	5.2001	6.0508	42.0332
59.0000	5.1932	5.1948	5.1964	5.1992	5.1618	4.7094	5.5928	4.0954	40.3432
60.0000	5.1889	5.1905	5.1921	5.1949	5.1575	5.5862	1.9424	5.5001	38.9528
61.0000	5.1966	5.1982	5.1997	5.2026	5.1651	4.7125	2.8692	6.2609	39.8048
62.0000	5.1978	5.1993	5.2009	5.2038	5.1663	4.9854	5.3116	6.2496	42.5148
63.0000	5.1759	5.1775	5.1790	5.1718	5.1392	5.5968	5.8317	0.7203	37.9921
64.0000	5.1895	5.1911	5.1927	5.1955	5.1581	4.7033	1.9426	6.2694	38.8424
65.0000	5.1989	5.2005	5.2020	5.2049	5.1674	4.7174	6.0483	5.6351	42.3745
66.0000	5.1780	5.1796	5.1812	5.1740	5.1440	5.7113	2.5309	5.9436	40.0426
67.0000	5.1765	5.1781	5.1797	5.1724	5.1399	4.8065	5.6323	4.6394	40.9249
68.0000	5.1675	5.1691	5.1612	5.1634	5.1309	5.6237	5.8766	1.7738	39.0661
69.0000	5.1724	5.1740	5.1709	5.1683	5.3376	5.4308	2.5779	5.4391	39.4710
70.0000	5.1754	5.1770	5.1786	5.1713	5.1388	4.6848	5.4938	6.3653	42.3850
71.0000	5.1468	5.1477	5.1486	5.1508	5.1652	4.6549	4.7645	6.2240	41.4026
72.0000	5.1344	5.1353	5.1363	5.1385	5.2928	4.6381	5.8135	2.1528	38.4418
73.0000	5.1448	5.1458	5.1467	5.1489	5.1111	5.0360	3.2523	6.2004	40.1861
74.0000	5.1424	5.1434	5.1443	5.1465	5.1088	4.9602	5.3878	5.5694	41.6028
75.0000	5.1281	5.1290	5.1299	5.1321	5.0945	5.3217	2.8924	4.0611	37.8888
76.0000	5.1437	5.1446	5.1456	5.1478	5.1100	4.9654	5.0138	6.1236	41.7944
77.0000	5.1279	5.1289	5.1298	5.1320	5.0917	5.5526	5.7183	0.0031	36.8844
78.0000	5.1542	5.1511	5.1520	5.1542	5.2872	5.3443	5.8310	5.6012	42.6751
79.0000	5.1265	5.1275	5.1284	5.1306	5.2221	5.1593	5.2883	4.6373	40.8200
80.0000	5.1180	5.1190	5.1199	5.1121	5.0792	5.4304	1.8360	5.6218	38.4364
81.0000	5.1296	5.1305	5.1315	5.1337	5.0960	5.2400	5.6067	5.6472	42.1152
82.0000	5.1109	5.1119	5.1081	5.1050	5.2208	5.3713	1.8216	5.1716	38.0212
83.0000	5.1256	5.1265	5.1274	5.1296	5.1308	5.4829	5.6056	5.9860	42.7145
84.0000	5.0979	5.0942	5.0945	5.0961	5.0580	4.5921	1.9892	3.0564	35.0784
85.0000	5.1405	5.1415	5.1424	5.1446	5.1069	5.6010	5.4875	5.4392	42.2037
86.0000	5.1208	5.1218	5.1227	5.1199	5.0820	5.2292	3.1192	5.9756	39.8912
87.0000	5.1206	5.1216	5.1225	5.1197	5.0818	5.4805	4.4129	6.1631	41.6227
88.0000	5.1061	5.1027	5.0987	5.1002	5.0674	5.2174	5.8289	5.0859	41.6073
89.0000	5.0834	5.0837	5.0840	5.0856	5.0476	4.5798	5.9276	6.1130	42.0046
90.0000	5.0662	5.0665	5.0668	5.0684	5.0421	5.4079	4.8322	6.0201	41.5703
91.0000	5.0522	5.0525	5.0528	5.0469	5.0087	4.5350	5.2587	5.2046	40.2115
92.0000	5.0451	5.0451	5.0451	5.0439	5.0031	5.5402	4.2624	6.1318	41.1168
93.0000	5.0308	5.0305	5.0302	5.0335	4.9928	5.2369	1.7170	6.0520	38.1236
94.0000	5.0525	5.0528	5.0531	5.0472	5.1068	4.5353	4.5569	4.6380	39.0426
95.0000	5.0585	5.0589	5.0592	5.0607	5.0177	5.2467	5.8190	6.0428	42.3635
96.0000	5.0303	5.0300	5.0296	5.0330	4.9923	4.9449	5.2069	5.2725	40.5395
97.0000	5.0244	5.0241	5.0238	5.0272	5.2448	5.1111	4.7429	5.0918	40.2901
98.0000	5.0201	5.0198	5.0195	5.0204	4.9770	5.1309	1.7017	6.0763	37.9658
99.0000	5.0351	5.0347	5.0344	5.0378	4.9971	5.3941	5.8377	4.5584	40.9293
100.0000	5.0256	5.0253	5.0250	5.0284	5.1294	4.5968	5.3952	5.6073	40.8330


==> Data-n8/sr_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0010	0.0010	0.0010	0.0010	0.0010	0.0010	0.0029	0.0765
0.0200	0.0021	0.0019	0.0020	0.0020	0.0020	0.0021	0.0060	0.0773
0.0300	0.0031	0.0029	0.0031	0.0031	0.0029	0.0035	0.0090	0.0780
0.0400	0.0042	0.0039	0.0041	0.0042	0.0039	0.0045	0.0120	0.0788
0.0500	0.0053	0.0050	0.0050	0.0053	0.0049	0.0059	0.0151	0.0796
0.0600	0.0063	0.0060	0.0061	0.0062	0.0060	0.0070	0.0180	0.0804
0.0700	0.0073	0.0070	0.0073	0.0072	0.0070	0.0082	0.0211	0.0812
0.0800	0.0084	0.0081	0.0085	0.0082	0.0081	0.0096	0.0238	0.0819
0.0900	0.0096	0.0094	0.0096	0.0092	0.0091	0.0108	0.0268	0.0827
0.1000	0.0107	0.0104	0.0107	0.0103	0.0102	0.0120	0.0300	0.0835
0.1100	0.0118	0.0115	0.0118	0.0114	0.0113	0.0132	0.0331	0.0843
0.1200	0.0129	0.0126	0.0131	0.0127	0.0123	0.0143	0.0362	0.0851
0.1300	0.0140	0.0138	0.0142	0.0140	0.0135	0.0155	0.0393	0.0860
0.1400	0.0152	0.0151	0.0153	0.0151	0.0146	0.0168	0.0423	0.0869
0.1500	0.0162	0.0161	0.0164	0.0163	0.0159	0.0182	0.0454	0.0876
0.1600	0.0174	0.0173	0.0175	0.0174	0.0171	0.0194	0.0487	0.0884
0.1700	0.0184	0.0184	0.0187	0.0186	0.0182	0.0206	0.0517	0.0893
0.1800	0.0196	0.0195	0.0200	0.0196	0.0194	0.0219	0.0548	0.0901
0.1900	0.0208	0.0208	0.0211	0.0208	0.0206	0.0232	0.0579	0.0910
0.2000	0.0221	0.0220	0.0223	0.0219	0.0218	0.0245	0.0609	0.0918
0.2100	0.0235	0.0231	0.0236	0.0230	0.0229	0.0258	0.0640	0.0928
0.2200	0.0246	0.0242	0.0248	0.0242	0.0240	0.0271	0.0672	0.0936
0.2300	0.0259	0.0254	0.0260	0.0256	0.0252	0.0285	0.0704	0.0945
0.2400	0.0271	0.0266	0.0272	0.0268	0.0265	0.0297	0.0737	0.0953
0.2500	0.0283	0.0278	0.0284	0.0281	0.0277	0.0311	0.0772	0.0962
0.2600	0.0294	0.0290	0.0297	0.0294	0.0289	0.0325	0.0805	0.0972
0.2700	0.0307	0.0302	0.0309	0.0306	0.0302	0.0339	0.0839	0.0980
0.2800	0.0319	0.0314	0.0322	0.0319	0.0314	0.0353	0.0874	0.0990
0.2900	0.0332	0.0327	0.0337	0.0332	0.0327	0.0367	0.0907	0.1000
0.3000	0.0346	0.0339	0.0348	0.0344	0.0339	0.0382	0.0940	0.1009
0.3100	0.0359	0.0354	0.0360	0.0358	0.0352	0.0396	0.0974	0.1018
0.3200	0.0372	0.0366	0.0373	0.0372	0.0364	0.0410	0.1007	0.1027
0.3300	0.0385	0.0379	0.0386	0.0384	0.0378	0.0424	0.1042	0.1037
0.3400	0.0397	0.0392	0.0399	0.0396	0.0393	0.0438	0.1068	0.1047
0.3500	0.0412	0.0406	0.0413	0.0410	0.0405	0.0454	0.1091	0.1057
0.3600	0.0426	0.0420	0.0427	0.0423	0.0417	0.0470	0.1108	0.1067
0.3700	0.0441	0.0433	0.0440	0.0436	0.0431	0.0485	0.1120	0.1076
0.3800	0.0454	0.0445	0.0455	0.0449	0.0445	0.0500	0.1133	0.1087
0.3900	0.0469	0.0459	0.0468	0.0463	0.0459	0.0517	0.1143	0.1098
0.4000	0.0482	0.0474	0.0482	0.0476	0.0472	0.0532	0.1154	0.1108
0.4100	0.0496	0.0488	0.0496	0.0489	0.0486	0.0547	0.1164	0.1119
0.4200	0.0510	0.0502	0.0510	0.0503	0.0502	0.0563	0.1176	0.1130
0.4300	0.0523	0.0517	0.0523	0.0517	0.0515	0.0579	0.1186	0.1141
0.4400	0.0538	0.0532	0.0536	0.0531	0.0529	0.0595	0.1197	0.1151
0.4500	0.0552	0.0545	0.0551	0.0545	0.0544	0.0610	0.1209	0.1162
0.4600	0.0566	0.0559	0.0565	0.0560	0.0557	0.0626	0.1222	0.1173
0.4700	0.0581	0.0574	0.0578	0.0576	0.0572	0.0643	0.1233	0.1184
0.4800	0.0596	0.0590	0.0592	0.0592	0.0586	0.0662	0.1245	0.1195
0.4900	0.0611	0.0605	0.0608	0.0604	0.0601	0.0677	0.1257	0.1207
0.5000	0.0626	0.0621	0.0624	0.0621	0.0618	0.0695	0.1269	0.1217
0.5100	0.0641	0.0636	0.0641	0.0635	0.0632	0.0712	0.1282	0.1229
0.5200	0.0658	0.0651	0.0656	0.0649	0.0646	0.0730	0.1293	0.1240
0.5300	0.0673	0.0668	0.0671	0.0665	0.0660	0.0748	0.1305	0.1251
0.5400	0.0689	0.0683	0.0686	0.0682	0.0676	0.0764	0.1317	0.1262
0.5500	0.0704	0.0698	0.0702	0.0698	0.0693	0.0781	0.1330	0.1275
0.5600	0.0719	0.0715	0.0718	0.0714	0.0710	0.0799	0.1343	0.1287
0.5700	0.0735	0.0732	0.0733	0.0729	0.0727	0.0817	0.1355	0.1299
0.5800	0.0752	0.0747	0.0749	0.0745	0.0744	0.0834	0.1369	0.1311
0.5900	0.0770	0.0763	0.0766	0.0761	0.0760	0.0853	0.1382	0.1324
0.6000	0.0784	0.0779	0.0782	0.0777	0.0776	0.0869	0.1394	0.1337
0.6100	0.0800	0.0794	0.0800	0.0794	0.0790	0.0888	0.1407	0.1350
0.6200	0.0818	0.0811	0.0816	0.0810	0.0807	0.0907	0.1421	0.1362
0.6300	0.0836	0.0829	0.0832	0.0827	0.0823	0.0926	0.1434	0.1375
0.6400	0.0852	0.0844	0.0848	0.0845	0.0841	0.0944	0.1447	0.1388
0.6500	0.0872	0.0862	0.0865	0.0864	0.0859	0.0964	0.1461	0.1402
0.6600	0.0889	0.0879	0.0883	0.0880	0.0877	0.0982	0.1475	0.1416
0.6700	0.0907	0.0896	0.0901	0.0899	0.0895	0.1001	0.1489	0.1428
0.6800	0.0925	0.0914	0.0918	0.0917	0.0913	0.1020	0.1503	0.1440
0.6900	0.0943	0.0930	0.0937	0.0935	0.0930	0.1039	0.1517	0.1453
0.7000	0.0959	0.0948	0.0954	0.0953	0.0948	0.1059	0.1532	0.1467
0.7100	0.0978	0.0966	0.0972	0.0969	0.0967	0.1081	0.1546	0.1481
0.7200	0.0997	0.0986	0.0989	0.0989	0.0984	0.1101	0.1561	0.1494
0.7300	0.1016	0.1004	0.1008	0.1008	0.1002	0.1122	0.1577	0.1509
0.7400	0.1036	0.1021	0.1028	0.1027	0.1019	0.1142	0.1590	0.1522
0.7500	0.1053	0.1040	0.1047	0.1045	0.1039	0.1162	0.1604	0.1536
0.7600	0.1071	0.1057	0.1065	0.1064	0.1058	0.1184	0.1617	0.1550
0.7700	0.1091	0.1077	0.1086	0.1083	0.1077	0.1205	0.1632	0.1563
0.7800	0.1108	0.1097	0.1105	0.1100	0.1096	0.1226	0.1646	0.1578
0.7900	0.1124	0.1115	0.1126	0.1117	0.1115	0.1246	0.1663	0.1592
0.8000	0.1143	0.1133	0.1146	0.1137	0.1135	0.1267	0.1677	0.1606
0.8100	0.1162	0.1153	0.1166	0.1156	0.1155	0.1289	0.1692	0.1620
0.8200	0.1182	0.1173	0.1185	0.1174	0.1174	0.1310	0.1709	0.1635
0.8300	0.1202	0.1191	0.1206	0.1194	0.1194	0.1333	0.1725	0.1649
0.8400	0.1222	0.1212	0.1226	0.1213	0.1215	0.1354	0.1742	0.1664
0.8500	0.1242	0.1232	0.1247	0.1233	0.1235	0.1377	0.1756	0.1680
0.8600	0.1261	0.1252	0.1269	0.1252	0.1256	0.1398	0.1771	0.1695
0.8700	0.1282	0.1273	0.1289	0.1273	0.1277	0.1420	0.1788	0.1711
0.8800	0.1302	0.1292	0.1309	0.1294	0.1297	0.1442	0.1805	0.1726
0.8900	0.1322	0.1312	0.1330	0.1317	0.1319	0.1465	0.1823	0.1742
0.9000	0.1344	0.1334	0.1351	0.1336	0.1339	0.1487	0.1838	0.1759
0.9100	0.1366	0.1357	0.1373	0.1358	0.1360	0.1509	0.1855	0.1775
0.9200	0.1388	0.1377	0.1394	0.1380	0.1383	0.1530	0.1872	0.1791
0.9300	0.1410	0.1397	0.1416	0.1402	0.1405	0.1552	0.1889	0.1807
0.9400	0.1430	0.1418	0.1438	0.1424	0.1426	0.1576	0.1907	0.1824
0.9500	0.1451	0.1442	0.1460	0.1447	0.1448	0.1599	0.1925	0.1841
0.9600	0.1474	0.1463	0.1481	0.1469	0.1470	0.1624	0.1942	0.1858
0.9700	0.1497	0.1485	0.1503	0.1492	0.1492	0.1648	0.1959	0.1874
0.9800	0.1519	0.1507	0.1527	0.1515	0.1516	0.1672	0.1976	0.1892
0.9900	0.1540	0.1529	0.1549	0.1537	0.1538	0.1698	0.1994	0.1908
1.0000	0.1560	0.1553	0.1571	0.1560	0.1559	0.1725	0.2013	0.1925
1.0100	0.1584	0.1578	0.1594	0.1583	0.1581	0.1748	0.2032	0.1944
1.0200	0.1606	0.1601	0.1617	0.1606	0.1605	0.1773	0.2049	0.1962
1.0300	0.1631	0.1624	0.1639	0.1630	0.1629	0.1800	0.2067	0.1979
1.0400	0.1656	0.1647	0.1664	0.1653	0.1651	0.1826	0.2087	0.1997
1.0500	0.1679	0.1672	0.1688	0.1676	0.1674	0.1849	0.2106	0.2014
1.0600	0.1702	0.1696	0.1711	0.1700	0.1698	0.1875	0.2126	0.2033
1.0700	0.1725	0.1719	0.1736	0.1722	0.1721	0.1900	0.2145	0.2051
1.0800	0.1750	0.1742	0.1760	0.1744	0.1746	0.1926	0.2163	0.2070
1.0900	0.1775	0.1764	0.1784	0.1769	0.1771	0.1953	0.2181	0.2089
1.1000	0.1798	0.1786	0.1807	0.1790	0.1795	0.1981	0.2202	0.2109
1.1100	0.1823	0.1811	0.1832	0.1815	0.1820	0.2010	0.2221	0.2127
1.1200	0.1847	0.1838	0.1855	0.1840	0.1845	0.2038	0.2243	0.2146
1.1300	0.1873	0.1863	0.1877	0.1865	0.1869	0.2064	0.2262	0.2165
1.1400	0.1898	0.1887	0.1902	0.1889	0.1894	0.2091	0.2282	0.2185
1.1500	0.1923	0.1911	0.1926	0.1915	0.1919	0.2118	0.2302	0.2203
1.1600	0.1950	0.1935	0.1953	0.1939	0.1945	0.2144	0.2323	0.2221
1.1700	0.1977	0.1961	0.1978	0.1963	0.1970	0.2172	0.2342	0.2241
1.1800	0.2001	0.1988	0.2004	0.1988	0.1998	0.2199	0.2363	0.2262
1.1900	0.2027	0.2015	0.2031	0.2015	0.2023	0.2228	0.2383	0.2280
1.2000	0.2054	0.2042	0.2057	0.2041	0.2049	0.2256	0.2402	0.2299
1.2100	0.2078	0.2068	0.2082	0.2066	0.2075	0.2283	0.2424	0.2320
1.2200	0.2105	0.2095	0.2109	0.2091	0.2101	0.2311	0.2444	0.2341
1.2300	0.2131	0.2122	0.2136	0.2117	0.2126	0.2341	0.2468	0.2362
1.2400	0.2159	0.2147	0.2162	0.2143	0.2154	0.2368	0.2488	0.2385
1.2500	0.2184	0.2175	0.2190	0.2170	0.2182	0.2399	0.2508	0.2406
1.2600	0.2214	0.2202	0.2216	0.2195	0.2210	0.2428	0.2531	0.2426
1.2700	0.2241	0.2230	0.2245	0.2222	0.2239	0.2458	0.2554	0.2449
1.2800	0.2266	0.2258	0.2272	0.2248	0.2264	0.2486	0.2574	0.2470
1.2900	0.2294	0.2288	0.2300	0.2275	0.2291	0.2515	0.2597	0.2492
1.3000	0.2322	0.2317	0.2326	0.2301	0.2319	0.2544	0.2620	0.2512
1.3100	0.2350	0.2345	0.2353	0.2330	0.2346	0.2575	0.2643	0.2535
1.3200	0.2377	0.2372	0.2382	0.2358	0.2375	0.2608	0.2664	0.2557
1.3300	0.2406	0.2402	0.2412	0.2387	0.2405	0.2640	0.2688	0.2578
1.3400	0.2436	0.2429	0.2442	0.2416	0.2433	0.2669	0.2711	0.2601
1.3500	0.2463	0.2459	0.2469	0.2446	0.2460	0.2699	0.2736	0.2624
1.3600	0.2493	0.2490	0.2499	0.2476	0.2489	0.2728	0.2759	0.2646
1.3700	0.2521	0.2519	0.2528	0.2506	0.2517	0.2761	0.2783	0.2669
1.3800	0.2549	0.2549	0.2555	0.2534	0.2548	0.2792	0.2808	0.2692
1.3900	0.2580	0.2578	0.2585	0.2562	0.2578	0.2823	0.2832	0.2715
1.4000	0.2610	0.2606	0.2615	0.2590	0.2605	0.2856	0.2855	0.2739
1.4100	0.2639	0.2635	0.2645	0.2619	0.2637	0.2887	0.2880	0.2761
1.4200	0.2669	0.2664	0.2675	0.2647	0.2668	0.2919	0.2905	0.2786
1.4300	0.2698	0.2694	0.2702	0.2677	0.2697	0.2950	0.2929	0.2811
1.4400	0.2729	0.2725	0.2734	0.2706	0.2725	0.2982	0.2954	0.2836
1.4500	0.2759	0.2755	0.2765	0.2737	0.2757	0.3014	0.2980	0.2860
1.4600	0.2789	0.2788	0.2797	0.2768	0.2788	0.3046	0.3003	0.2883
1.4700	0.2821	0.2818	0.2827	0.2798	0.2822	0.3078	0.3028	0.2907
1.4800	0.2852	0.2850	0.2856	0.2827	0.2851	0.3112	0.3053	0.2930
1.4900	0.2883	0.2881	0.2887	0.2857	0.2881	0.3145	0.3079	0.2956
1.5000	0.2914	0.2912	0.2918	0.2892	0.2913	0.3177	0.3106	0.2981
1.5100	0.2946	0.2943	0.2949	0.2922	0.2945	0.3211	0.3131	0.3009
1.5200	0.2978	0.2972	0.2979	0.2954	0.2976	0.3245	0.3156	0.3034
1.5300	0.3009	0.3005	0.3008	0.2986	0.3006	0.3279	0.3181	0.3058
1.5400	0.3041	0.3038	0.3040	0.3017	0.3039	0.3314	0.3207	0.3084
1.5500	0.3072	0.3069	0.3071	0.3051	0.3071	0.3348	0.3233	0.3108
1.5600	0.3104	0.3101	0.3102	0.3085	0.3103	0.3384	0.3260	0.3135
1.5700	0.3136	0.3132	0.3136	0.3117	0.3137	0.3422	0.3287	0.3160
1.5800	0.3168	0.3166	0.3170	0.3150	0.3169	0.3456	0.3313	0.3186
1.5900	0.3200	0.3199	0.3204	0.3182	0.3204	0.3489	0.3339	0.3212
1.6000	0.3234	0.3233	0.3237	0.3213	0.3238	0.3520	0.3367	0.3239
1.6100	0.3267	0.3266	0.3269	0.3247	0.3272	0.3553	0.3393	0.3265
1.6200	0.3300	0.3301	0.3302	0.3281	0.3307	0.3581	0.3421	0.3294
1.6300	0.3334	0.3332	0.3337	0.3315	0.3342	0.3611	0.3447	0.3321
1.6400	0.3369	0.3364	0.3373	0.3347	0.3377	0.3640	0.3477	0.3345
1.6500	0.3402	0.3401	0.3405	0.3379	0.3410	0.3670	0.3507	0.3373
1.6600	0.3435	0.3434	0.3441	0.3415	0.3444	0.3698	0.3537	0.3398
1.6700	0.3471	0.3469	0.3476	0.3448	0.3479	0.3726	0.3564	0.3425
1.6800	0.3504	0.3503	0.3512	0.3483	0.3513	0.3754	0.3595	0.3452
1.6900	0.3540	0.3538	0.3544	0.3518	0.3546	0.3782	0.3622	0.3480
1.7000	0.3574	0.3574	0.3578	0.3555	0.3582	0.3811	0.3649	0.3509
1.7100	0.3608	0.3609	0.3615	0.3592	0.3616	0.3839	0.3679	0.3537
1.7200	0.3643	0.3643	0.3651	0.3627	0.3651	0.3871	0.3707	0.3566
1.7300	0.3678	0.3678	0.3686	0.3661	0.3686	0.3902	0.3735	0.3595
1.7400	0.3714	0.3714	0.3721	0.3696	0.3721	0.3932	0.3767	0.3624
1.7500	0.3750	0.3749	0.3754	0.3730	0.3758	0.3963	0.3796	0.3654
1.7600	0.3785	0.3786	0.3793	0.3769	0.3791	0.3995	0.3826	0.3684
1.7700	0.3822	0.3823	0.3829	0.3805	0.3828	0.4025	0.3856	0.3715
1.7800	0.3859	0.3858	0.3865	0.3840	0.3863	0.4055	0.3886	0.3745
1.7900	0.3895	0.3895	0.3903	0.3876	0.3899	0.4087	0.3917	0.3775
1.8000	0.3931	0.3931	0.3939	0.3912	0.3936	0.4119	0.3947	0.3804
1.8100	0.3965	0.3967	0.3975	0.3947	0.3974	0.4150	0.3978	0.3834
1.8200	0.4002	0.4004	0.4010	0.3983	0.4010	0.4181	0.4011	0.3865
1.8300	0.4037	0.4042	0.4047	0.4020	0.4048	0.4213	0.4043	0.3897
1.8400	0.4074	0.4078	0.4084	0.4057	0.4083	0.4245	0.4074	0.3925
1.8500	0.4112	0.4114	0.4120	0.4094	0.4120	0.4277	0.4104	0.3955
1.8600	0.4149	0.4149	0.4157	0.4134	0.4156	0.4307	0.4135	0.3984
1.8700	0.4187	0.4185	0.4193	0.4171	0.4192	0.4341	0.4168	0.4013
1.8800	0.4224	0.4221	0.4232	0.4210	0.4229	0.4374	0.4201	0.4043
1.8900	0.4259	0.4257	0.4270	0.4248	0.4267	0.4407	0.4231	0.4072
1.9000	0.4297	0.4293	0.4307	0.4285	0.4304	0.4438	0.4262	0.4103
1.9100	0.4337	0.4328	0.4344	0.4322	0.4340	0.4470	0.4294	0.4134
1.9200	0.4374	0.4365	0.4382	0.4358	0.4378	0.4502	0.4324	0.4165
1.9300	0.4411	0.4402	0.4418	0.4395	0.4415	0.4532	0.4358	0.4198
1.9400	0.4451	0.4442	0.4455	0.4432	0.4455	0.4565	0.4389	0.4228
1.9500	0.4490	0.4480	0.4493	0.4470	0.4495	0.4597	0.4423	0.4261
1.9600	0.4528	0.4517	0.4530	0.4507	0.4534	0.4631	0.4455	0.4294
1.9700	0.4567	0.4557	0.4569	0.4545	0.4571	0.4665	0.4489	0.4326
1.9800	0.4607	0.4594	0.4606	0.4584	0.4610	0.4698	0.4522	0.4360
1.9900	0.4646	0.4638	0.4644	0.4622	0.4651	0.4732	0.4556	0.4393
2.0000	0.4687	0.4677	0.4685	0.4659	0.4690	0.4765	0.4591	0.4423
2.0100	0.4725	0.4714	0.4723	0.4696	0.4730	0.4800	0.4624	0.4455
2.0200	0.4765	0.4753	0.4764	0.4734	0.4769	0.4834	0.4659	0.4487
2.0300	0.4804	0.4795	0.4803	0.4776	0.4809	0.4869	0.4690	0.4521
2.0400	0.4845	0.4832	0.4841	0.4815	0.4849	0.4902	0.4727	0.4555
2.0500	0.4884	0.4875	0.4878	0.4855	0.4889	0.4934	0.4760	0.4588
2.0600	0.4921	0.4913	0.4916	0.4896	0.4927	0.4972	0.4792	0.4619
2.0700	0.4960	0.4949	0.4956	0.4938	0.4967	0.5006	0.4826	0.4652
2.0800	0.5000	0.4991	0.4995	0.4977	0.5006	0.5040	0.4861	0.4687
2.0900	0.5039	0.5031	0.5037	0.5018	0.5046	0.5075	0.4897	0.4723
2.1000	0.5078	0.5072	0.5079	0.5059	0.5085	0.5112	0.4932	0.4754
2.1100	0.5120	0.5114	0.5116	0.5096	0.5125	0.5146	0.4965	0.4787
2.1200	0.5160	0.5153	0.5156	0.5137	0.5165	0.5181	0.5001	0.4821
2.1300	0.5201	0.5193	0.5195	0.5178	0.5207	0.5216	0.5036	0.4854
2.1400	0.5239	0.5236	0.5234	0.5217	0.5247	0.5252	0.5068	0.4887
2.1500	0.5278	0.5274	0.5274	0.5257	0.5289	0.5285	0.5101	0.4919
2.1600	0.5316	0.5316	0.5316	0.5297	0.5328	0.5320	0.5135	0.4953
2.1700	0.5355	0.5358	0.5355	0.5337	0.5368	0.5355	0.5171	0.4987
2.1800	0.5397	0.5399	0.5396	0.5377	0.5410	0.5389	0.5206	0.5022
2.1900	0.5437	0.5440	0.5435	0.5415	0.5451	0.5425	0.5241	0.5056
2.2000	0.5478	0.5481	0.5478	0.5455	0.5490	0.5462	0.5276	0.5092
2.2100	0.5521	0.5523	0.5518	0.5496	0.5530	0.5500	0.5310	0.5129
2.2200	0.5560	0.5565	0.5558	0.5535	0.5572	0.5536	0.5344	0.5166
2.2300	0.5602	0.5605	0.5600	0.5576	0.5611	0.5570	0.5380	0.5201
2.2400	0.5641	0.5646	0.5640	0.5614	0.5652	0.5608	0.5414	0.5236
2.2500	0.5684	0.5686	0.5681	0.5654	0.5690	0.5646	0.5450	0.5271
2.2600	0.5726	0.5726	0.5723	0.5697	0.5731	0.5682	0.5486	0.5306
2.2700	0.5766	0.5767	0.5764	0.5738	0.5772	0.5718	0.5523	0.5344
2.2800	0.5805	0.5808	0.5805	0.5778	0.5813	0.5755	0.5557	0.5378
2.2900	0.5842	0.5849	0.5845	0.5818	0.5853	0.5791	0.5592	0.5412
2.3000	0.5882	0.5887	0.5885	0.5857	0.5894	0.5826	0.5629	0.5447
2.3100	0.5922	0.5928	0.5927	0.5897	0.5935	0.5864	0.5663	0.5483
2.3200	0.5963	0.5969	0.5968	0.5938	0.5976	0.5901	0.5701	0.5521
2.3300	0.6004	0.6009	0.6008	0.5978	0.6019	0.5939	0.5740	0.5556
2.3400	0.6044	0.6050	0.6047	0.6020	0.6058	0.5975	0.5776	0.5592
2.3500	0.6085	0.6092	0.6088	0.6060	0.6099	0.6011	0.5814	0.5630
2.3600	0.6123	0.6131	0.6130	0.6102	0.6140	0.6049	0.5849	0.5667
2.3700	0.6162	0.6172	0.6170	0.6142	0.6180	0.6086	0.5889	0.5704
2.3800	0.6202	0.6212	0.6208	0.6182	0.6222	0.6121	0.5924	0.5741
2.3900	0.6242	0.6252	0.6249	0.6224	0.6261	0.6156	0.5960	0.5777
2.4000	0.6281	0.6294	0.6290	0.6265	0.6300	0.6193	0.5996	0.5812
2.4100	0.6320	0.6333	0.6331	0.6304	0.6341	0.6231	0.6033	0.5851
2.4200	0.6361	0.6372	0.6369	0.6346	0.6382	0.6268	0.6070	0.5889
2.4300	0.6401	0.6414	0.6411	0.6384	0.6421	0.6304	0.6105	0.5926
2.4400	0.6442	0.6454	0.6450	0.6425	0.6461	0.6340	0.6142	0.5962
2.4500	0.6481	0.6495	0.6492	0.6467	0.6504	0.6377	0.6179	0.5999
2.4600	0.6519	0.6536	0.6531	0.6505	0.6543	0.6414	0.6215	0.6038
2.4700	0.6560	0.6575	0.6572	0.6549	0.6584	0.6448	0.6252	0.6077
2.4800	0.6599	0.6615	0.6609	0.6590	0.6625	0.6484	0.6291	0.6113
2.4900	0.6641	0.6656	0.6648	0.6630	0.6667	0.6523	0.6329	0.6152
2.5000	0.6682	0.6696	0.6688	0.6671	0.6707	0.6559	0.6366	0.6191
2.5100	0.6725	0.6734	0.6730	0.6712	0.6746	0.6596	0.6405	0.6228
2.5200	0.6765	0.6776	0.6771	0.6755	0.6786	0.6634	0.6442	0.6265
2.5300	0.6805	0.6816	0.6810	0.6794	0.6824	0.6671	0.6478	0.6304
2.5400	0.6845	0.6857	0.6848	0.6837	0.6863	0.6708	0.6514	0.6341
2.5500	0.6886	0.6895	0.6888	0.6874	0.6905	0.6744	0.6552	0.6379
2.5600	0.6923	0.6936	0.6928	0.6913	0.6944	0.6782	0.6587	0.6416
2.5700	0.6963	0.6974	0.6967	0.6952	0.6980	0.6817	0.6627	0.6455
2.5800	0.7002	0.7014	0.7005	0.6990	0.7018	0.6854	0.6664	0.6492
2.5900	0.7040	0.7052	0.7045	0.7030	0.7058	0.6892	0.6701	0.6528
2.6000	0.7077	0.7092	0.7084	0.7070	0.7097	0.6929	0.6737	0.6565
2.6100	0.7116	0.7132	0.7122	0.7110	0.7135	0.6966	0.6774	0.6601
2.6200	0.7154	0.7172	0.7162	0.7151	0.7173	0.7002	0.6808	0.6639
2.6300	0.7192	0.7211	0.7201	0.7189	0.7211	0.7038	0.6843	0.6677
2.6400	0.7231	0.7249	0.7238	0.7228	0.7249	0.7075	0.6881	0.6714
2.6500	0.7268	0.7287	0.7275	0.7268	0.7288	0.7108	0.6918	0.6751
2.6600	0.7306	0.7326	0.7314	0.7305	0.7324	0.7146	0.6952	0.6789
2.6700	0.7345	0.7362	0.7351	0.7342	0.7362	0.7182	0.6988	0.6824
2.6800	0.7383	0.7398	0.7386	0.7380	0.7400	0.7219	0.7022	0.6859
2.6900	0.7421	0.7436	0.7422	0.7417	0.7436	0.7255	0.7057	0.6897
2.7000	0.7457	0.7474	0.7459	0.7456	0.7472	0.7290	0.7094	0.6931
2.7100	0.7493	0.7510	0.7494	0.7493	0.7510	0.7324	0.7129	0.6966
2.7200	0.7530	0.7544	0.7530	0.7529	0.7547	0.7358	0.7163	0.7001
2.7300	0.7565	0.7580	0.7565	0.7567	0.7582	0.7395	0.7199	0.7037
2.7400	0.7603	0.7612	0.7601	0.7604	0.7616	0.7431	0.7235	0.7074
2.7500	0.7640	0.7650	0.7637	0.7641	0.7650	0.7464	0.7269	0.7107
2.7600	0.7676	0.7687	0.7674	0.7676	0.7686	0.7499	0.7304	0.7143
2.7700	0.7712	0.7723	0.7708	0.7712	0.7719	0.7535	0.7342	0.7179
2.7800	0.7749	0.7760	0.7745	0.7748	0.7754	0.7567	0.7379	0.7213
2.7900	0.7785	0.7794	0.7778	0.7785	0.7787	0.7601	0.7413	0.7247
2.8000	0.7822	0.7828	0.7815	0.7820	0.7821	0.7636	0.7446	0.7282
2.8100	0.7856	0.7864	0.7850	0.7856	0.7853	0.7669	0.7481	0.7318
2.8200	0.7892	0.7897	0.7885	0.7891	0.7886	0.7699	0.7515	0.7354
2.8300	0.7926	0.7931	0.7921	0.7924	0.7920	0.7733	0.7551	0.7388
2.8400	0.7961	0.7966	0.7955	0.7957	0.7952	0.7766	0.7586	0.7422
2.8500	0.7995	0.7999	0.7989	0.7991	0.7984	0.7799	0.7619	0.7456
2.8600	0.8029	0.8033	0.8023	0.8026	0.8017	0.7835	0.7651	0.7491
2.8700	0.8065	0.8065	0.8056	0.8059	0.8050	0.7868	0.7685	0.7526
2.8800	0.8097	0.8100	0.8089	0.8093	0.8083	0.7900	0.7718	0.7560
2.8900	0.8128	0.8134	0.8124	0.8127	0.8117	0.7933	0.7752	0.7593
2.9000	0.8162	0.8164	0.8158	0.8159	0.8148	0.7966	0.7786	0.7630
2.9100	0.8195	0.8196	0.8190	0.8191	0.8180	0.8000	0.7818	0.7663
2.9200	0.8227	0.8230	0.8222	0.8223	0.8212	0.8030	0.7851	0.7698
2.9300	0.8258	0.8263	0.8253	0.8254	0.8242	0.8061	0.7884	0.7734
2.9400	0.8292	0.8295	0.8282	0.8287	0.8275	0.8095	0.7917	0.7768
2.9500	0.8324	0.8328	0.8314	0.8316	0.8304	0.8126	0.7951	0.7801
2.9600	0.8356	0.8360	0.8346	0.8347	0.8335	0.8156	0.7984	0.7834
2.9700	0.8389	0.8392	0.8376	0.8378	0.8365	0.8188	0.8016	0.7867
2.9800	0.8420	0.8423	0.8407	0.8408	0.8395	0.8218	0.8049	0.7901
2.9900	0.8451	0.8453	0.8437	0.8438	0.8423	0.8250	0.8080	0.7931
3.0000	0.8484	0.8483	0.8467	0.8467	0.8452	0.8281	0.8112	0.7963
3.0100	0.8514	0.8514	0.8498	0.8498	0.8481	0.8309	0.8145	0.7994
3.0200	0.8546	0.8547	0.8528	0.8528	0.8510	0.8336	0.8175	0.8028
3.0300	0.8574	0.8575	0.8557	0.8559	0.8541	0.8365	0.8206	0.8059
3.0400	0.8602	0.8604	0.8587	0.8589	0.8567	0.8392	0.8237	0.8092
3.0500	0.8630	0.8633	0.8617	0.8619	0.8593	0.8420	0.8269	0.8124
3.0600	0.8658	0.8661	0.8647	0.8649	0.8620	0.8449	0.8298	0.8156
3.0700	0.8687	0.8689	0.8678	0.8677	0.8646	0.8478	0.8329	0.8185
3.0800	0.8716	0.8716	0.8707	0.8704	0.8673	0.8506	0.8359	0.8217
3.0900	0.8741	0.8744	0.8733	0.8730	0.8700	0.8533	0.8388	0.8248
3.1000	0.8769	0.8773	0.8762	0.8758	0.8728	0.8561	0.8417	0.8278
3.1100	0.8796	0.8802	0.8791	0.8786	0.8752	0.8589	0.8444	0.8308
3.1200	0.8824	0.8829	0.8819	0.8811	0.8778	0.8619	0.8474	0.8339
3.1300	0.8850	0.8856	0.8843	0.8837	0.8804	0.8646	0.8504	0.8368
3.1400	0.8876	0.8882	0.8867	0.8863	0.8828	0.8672	0.8532	0.8400
3.1500	0.8903	0.8906	0.8894	0.8888	0.8851	0.8700	0.8559	0.8429
3.1600	0.8928	0.8932	0.8917	0.8913	0.8876	0.8727	0.8587	0.8457
3.1700	0.8953	0.8956	0.8943	0.8938	0.8900	0.8754	0.8615	0.8484
3.1800	0.8979	0.8981	0.8968	0.8963	0.8924	0.8780	0.8641	0.8511
3.1900	0.9002	0.9005	0.8993	0.8987	0.8948	0.8806	0.8667	0.8537
3.2000	0.9026	0.9029	0.9017	0.9012	0.8973	0.8831	0.8693	0.8565
3.2100	0.9049	0.9053	0.9041	0.9034	0.8997	0.8857	0.8719	0.8592
3.2200	0.9071	0.9075	0.9064	0.9060	0.9021	0.8882	0.8745	0.8619
3.2300	0.9094	0.9097	0.9087	0.9084	0.9043	0.8907	0.8772	0.8647
3.2400	0.9116	0.9121	0.9108	0.9108	0.9066	0.8932	0.8796	0.8673
3.2500	0.9138	0.9144	0.9131	0.9132	0.9088	0.8955	0.8821	0.8699
3.2600	0.9158	0.9165	0.9153	0.9156	0.9110	0.8979	0.8844	0.8726
3.2700	0.9179	0.9185	0.9175	0.9177	0.9133	0.9002	0.8868	0.8754
3.2800	0.9199	0.9205	0.9198	0.9199	0.9153	0.9025	0.8894	0.8779
3.2900	0.9221	0.9225	0.9218	0.9219	0.9175	0.9047	0.8919	0.8804
3.3000	0.9240	0.9246	0.9238	0.9240	0.9195	0.9068	0.8942	0.8828
3.3100	0.9260	0.9264	0.9258	0.9260	0.9216	0.9090	0.8964	0.8853
3.3200	0.9282	0.9286	0.9277	0.9280	0.9237	0.9111	0.8988	0.8876
3.3300	0.9300	0.9304	0.9296	0.9299	0.9257	0.9133	0.9009	0.8901
3.3400	0.9319	0.9323	0.9315	0.9318	0.9276	0.9154	0.9032	0.8924
3.3500	0.9336	0.9342	0.9333	0.9336	0.9296	0.9175	0.9054	0.8949
3.3600	0.9355	0.9360	0.9352	0.9355	0.9315	0.9194	0.9076	0.8974
3.3700	0.9372	0.9376	0.9372	0.9374	0.9334	0.9215	0.9099	0.8998
3.3800	0.9390	0.9394	0.9390	0.9391	0.9351	0.9234	0.9120	0.9019
3.3900	0.9408	0.9411	0.9407	0.9409	0.9368	0.9255	0.9142	0.9042
3.4000	0.9425	0.9429	0.9423	0.9427	0.9386	0.9273	0.9163	0.9065
3.4100	0.9442	0.9445	0.9441	0.9444	0.9402	0.9292	0.9183	0.9087
3.4200	0.9459	0.9461	0.9459	0.9461	0.9419	0.9311	0.9203	0.9109
3.4300	0.9474	0.9477	0.9475	0.9477	0.9436	0.9329	0.9223	0.9130
3.4400	0.9491	0.9493	0.9489	0.9493	0.9452	0.9347	0.9242	0.9151
3.4500	0.9507	0.9508	0.9506	0.9510	0.9467	0.9364	0.9264	0.9171
3.4600	0.9521	0.9524	0.9521	0.9524	0.9482	0.9382	0.9283	0.9193
3.4700	0.9535	0.9538	0.9536	0.9538	0.9498	0.9399	0.9303	0.9213
3.4800	0.9549	0.9552	0.9551	0.9552	0.9513	0.9416	0.9321	0.9233
3.4900	0.9565	0.9568	0.9566	0.9568	0.9528	0.9433	0.9340	0.9253
3.5000	0.9578	0.9582	0.9581	0.9582	0.9541	0.9449	0.9357	0.9272
3.5100	0.9592	0.9596	0.9595	0.9595	0.9554	0.9463	0.9375	0.9291
3.5200	0.9606	0.9611	0.9608	0.9608	0.9570	0.9478	0.9392	0.9310
3.5300	0.9618	0.9624	0.9621	0.9622	0.9582	0.9493	0.9408	0.9328
3.5400	0.9631	0.9637	0.9633	0.9634	0.9597	0.9508	0.9424	0.9347
3.5500	0.9643	0.9649	0.9645	0.9646	0.9610	0.9522	0.9440	0.9364
3.5600	0.9654	0.9660	0.9657	0.9658	0.9624	0.9537	0.9456	0.9382
3.5700	0.9665	0.9672	0.9668	0.9669	0.9635	0.9550	0.9471	0.9399
3.5800	0.9678	0.9683	0.9680	0.9680	0.9647	0.9564	0.9486	0.9417
3.5900	0.9689	0.9694	0.9692	0.9691	0.9659	0.9578	0.9502	0.9433
3.6000	0.9700	0.9705	0.9703	0.9703	0.9671	0.9591	0.9516	0.9449
3.6100	0.9710	0.9716	0.9713	0.9714	0.9681	0.9604	0.9531	0.9466
3.6200	0.9721	0.9726	0.9722	0.9724	0.9692	0.9617	0.9546	0.9482
3.6300	0.9731	0.9735	0.9732	0.9733	0.9702	0.9632	0.9559	0.9498
3.6400	0.9741	0.9744	0.9742	0.9742	0.9713	0.9644	0.9572	0.9513
3.6500	0.9751	0.9755	0.9752	0.9752	0.9724	0.9656	0.9585	0.9529
3.6600	0.9759	0.9764	0.9762	0.9760	0.9734	0.9668	0.9598	0.9542
3.6700	0.9767	0.9773	0.9770	0.9770	0.9743	0.9679	0.9611	0.9556
3.6800	0.9777	0.9782	0.9779	0.9779	0.9753	0.9691	0.9624	0.9570
3.6900	0.9786	0.9791	0.9788	0.9787	0.9762	0.9701	0.9635	0.9583
3.7000	0.9794	0.9800	0.9797	0.9795	0.9771	0.9711	0.9647	0.9596
3.7100	0.9801	0.9808	0.9804	0.9803	0.9780	0.9721	0.9657	0.9610
3.7200	0.9809	0.9815	0.9813	0.9811	0.9788	0.9731	0.9667	0.9624
3.7300	0.9817	0.9822	0.9820	0.9820	0.9796	0.9741	0.9678	0.9635
3.7400	0.9826	0.9830	0.9826	0.9827	0.9805	0.9750	0.9690	0.9647
3.7500	0.9833	0.9837	0.9834	0.9835	0.9812	0.9759	0.9701	0.9657
3.7600	0.9840	0.9844	0.9840	0.9842	0.9819	0.9769	0.9712	0.9669
3.7700	0.9846	0.9851	0.9848	0.9848	0.9826	0.9778	0.9722	0.9680
3.7800	0.9853	0.9857	0.9853	0.9855	0.9834	0.9785	0.9731	0.9691
3.7900	0.9859	0.9863	0.9859	0.9862	0.9841	0.9793	0.9741	0.9701
3.8000	0.9865	0.9869	0.9864	0.9868	0.9847	0.9802	0.9751	0.9711
3.8100	0.9871	0.9874	0.9871	0.9873	0.9854	0.9810	0.9761	0.9721
3.8200	0.9876	0.9880	0.9876	0.9879	0.9859	0.9817	0.9769	0.9733
3.8300	0.9882	0.9885	0.9881	0.9884	0.9865	0.9825	0.9777	0.9741
3.8400	0.9887	0.9891	0.9886	0.9889	0.9871	0.9832	0.9785	0.9750
3.8500	0.9892	0.9895	0.9891	0.9893	0.9877	0.9839	0.9794	0.9759
3.8600	0.9897	0.9900	0.9896	0.9897	0.9882	0.9846	0.9802	0.9767
3.8700	0.9903	0.9905	0.9901	0.9902	0.9887	0.9852	0.9810	0.9776
3.8800	0.9907	0.9909	0.9905	0.9907	0.9892	0.9858	0.9817	0.9784
3.8900	0.9911	0.9913	0.9909	0.9912	0.9897	0.9864	0.9824	0.9792
3.9000	0.9915	0.9917	0.9915	0.9916	0.9902	0.9870	0.9831	0.9801
3.9100	0.9919	0.9921	0.9918	0.9920	0.9907	0.9875	0.9838	0.9808
3.9200	0.9923	0.9925	0.9922	0.9924	0.9910	0.9880	0.9843	0.9815
3.9300	0.9927	0.9929	0.9926	0.9928	0.9915	0.9886	0.9850	0.9822
3.9400	0.9931	0.9933	0.9929	0.9931	0.9919	0.9891	0.9856	0.9829
3.9500	0.9935	0.9936	0.9933	0.9935	0.9922	0.9896	0.9862	0.9835
3.9600	0.9938	0.9939	0.9936	0.9937	0.9926	0.9900	0.9868	0.9841
3.9700	0.9941	0.9943	0.9939	0.9941	0.9930	0.9904	0.9874	0.9848
3.9800	0.9944	0.9945	0.9942	0.9944	0.9933	0.9909	0.9879	0.9854
3.9900	0.9946	0.9948	0.9945	0.9947	0.9936	0.9912	0.9884	0.9860
4.0000	0.9949	0.9950	0.9948	0.9949	0.9940	0.9916	0.9890	0.9866
4.0100	0.9952	0.9953	0.9951	0.9951	0.9943	0.9919	0.9894	0.9871
4.0200	0.9954	0.9956	0.9954	0.9954	0.9946	0.9923	0.9899	0.9877
4.0300	0.9957	0.9958	0.9956	0.9957	0.9948	0.9927	0.9904	0.9882
4.0400	0.9959	0.9960	0.9959	0.9959	0.9951	0.9931	0.9908	0.9887
4.0500	0.9962	0.9963	0.9961	0.9961	0.9953	0.9934	0.9912	0.9891
4.0600	0.9964	0.9965	0.9963	0.9963	0.9956	0.9938	0.9916	0.9897
4.0700	0.9966	0.9967	0.9965	0.9965	0.9958	0.9941	0.9919	0.9901
4.0800	0.9968	0.9969	0.9967	0.9967	0.9960	0.9945	0.9923	0.9906
4.0900	0.9970	0.9971	0.9968	0.9969	0.9962	0.9947	0.9928	0.9910
4.1000	0.9972	0.9973	0.9971	0.9970	0.9964	0.9949	0.9931	0.9915
4.1100	0.9973	0.9974	0.9972	0.9972	0.9966	0.9952	0.9935	0.9919
4.1200	0.9975	0.9976	0.9973	0.9974	0.9968	0.9955	0.9938	0.9922
4.1300	0.9977	0.9977	0.9974	0.9975	0.9970	0.9958	0.9941	0.9927
4.1400	0.9978	0.9979	0.9976	0.9976	0.9972	0.9960	0.9944	0.9930
4.1500	0.9980	0.9981	0.9978	0.9978	0.9974	0.9962	0.9946	0.9934
4.1600	0.9981	0.9982	0.9979	0.9980	0.9975	0.9964	0.9949	0.9937
4.1700	0.9982	0.9983	0.9980	0.9981	0.9977	0.9967	0.9951	0.9940
4.1800	0.9983	0.9984	0.9982	0.9982	0.9978	0.9969	0.9954	0.9944
4.1900	0.9985	0.9985	0.9983	0.9983	0.9980	0.9970	0.9957	0.9947
4.2000	0.9986	0.9987	0.9984	0.9984	0.9981	0.9972	0.9959	0.9950
4.2100	0.9987	0.9988	0.9985	0.9985	0.9982	0.9973	0.9962	0.9952
4.2200	0.9988	0.9989	0.9986	0.9985	0.9983	0.9974	0.9963	0.9954
4.2300	0.9989	0.9989	0.9987	0.9986	0.9984	0.9976	0.9965	0.9957
4.2400	0.9989	0.9990	0.9988	0.9987	0.9985	0.9977	0.9967	0.9959
4.2500	0.9990	0.9990	0.9989	0.9988	0.9986	0.9978	0.9969	0.9961
4.2600	0.9991	0.9991	0.9990	0.9989	0.9987	0.9980	0.9970	0.9963
4.2700	0.9991	0.9992	0.9990	0.9990	0.9988	0.9982	0.9972	0.9965
4.2800	0.9992	0.9992	0.9991	0.9991	0.9989	0.9983	0.9973	0.9967
4.2900	0.9992	0.9993	0.9991	0.9991	0.9990	0.9984	0.9975	0.9969
4.3000	0.9993	0.9993	0.9992	0.9992	0.9990	0.9985	0.9977	0.9971
4.3100	0.9993	0.9994	0.9993	0.9992	0.9991	0.9986	0.9978	0.9973
4.3200	0.9994	0.9995	0.9993	0.9993	0.9992	0.9987	0.9979	0.9974
4.3300	0.9994	0.9995	0.9994	0.9994	0.9992	0.9988	0.9981	0.9976
4.3400	0.9994	0.9995	0.9994	0.9994	0.9993	0.9989	0.9982	0.9978
4.3500	0.9995	0.9996	0.9994	0.9995	0.9993	0.9990	0.9983	0.9979
4.3600	0.9995	0.9996	0.9995	0.9995	0.9994	0.9990	0.9984	0.9980
4.3700	0.9995	0.9996	0.9995	0.9995	0.9994	0.9991	0.9985	0.9981
4.3800	0.9996	0.9996	0.9996	0.9995	0.9994	0.9992	0.9986	0.9982
4.3900	0.9996	0.9997	0.9996	0.9996	0.9995	0.9992	0.9987	0.9983
4.4000	0.9996	0.9997	0.9996	0.9996	0.9996	0.9993	0.9988	0.9985
4.4100	0.9997	0.9997	0.9997	0.9996	0.9996	0.9993	0.9989	0.9986
4.4200	0.9997	0.9998	0.9997	0.9996	0.9996	0.9994	0.9989	0.9987
4.4300	0.9997	0.9998	0.9997	0.9997	0.9996	0.9994	0.9990	0.9988
4.4400	0.9997	0.9998	0.9997	0.9997	0.9997	0.9994	0.9991	0.9988
4.4500	0.9998	0.9998	0.9998	0.9997	0.9997	0.9995	0.9992	0.9989
4.4600	0.9998	0.9998	0.9998	0.9997	0.9997	0.9995	0.9993	0.9990
4.4700	0.9998	0.9998	0.9998	0.9998	0.9997	0.9995	0.9993	0.9990
4.4800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9994	0.9991
4.4900	0.9998	0.9998	0.9998	0.9998	0.9998	0.9996	0.9994	0.9992
4.5000	0.9999	0.9999	0.9998	0.9998	0.9998	0.9996	0.9995	0.9992
4.5100	0.9999	0.9999	0.9998	0.9998	0.9998	0.9997	0.9995	0.9993
4.5200	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9995	0.9993
4.5300	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996	0.9994
4.5400	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996	0.9994
4.5500	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996	0.9995
4.5600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9995
4.5700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9995
4.5800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996
4.5900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9997	0.9996
4.6000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9998	0.9996
4.6100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998	0.9998	0.9997
4.6200	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	0.9998	0.9997
4.6300	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	0.9998	0.9997
4.6400	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9997
4.6500	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6600	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6700	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999	0.9998
4.6800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9998
4.6900	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9998
4.7000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7100	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7200	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7300	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999	0.9999
4.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	0.9999
4.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999
4.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.65_0.70_0.75_0.80_0.85_0.90_0.95_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.6749	1.4276	1.1231	1.3218	2.6592	2.0841	3.9868	2.8090	2.0088	1.9855	2.0114	1.9747	1.9994	1.9972	1.9805	1.9936	1.9939
2.0000	2.0000	1.3852	2.2168	3.7237	0.0698	2.0909	2.1566	2.2325	2.0075	2.0193	2.0325	2.0037	2.0082	2.0041	1.9910	2.0199	2.0108
3.0000	1.2443	1.8374	0.4601	2.7452	2.8834	1.3274	0.8022	2.7111	2.0198	2.0217	2.0255	2.0045	2.0099	2.0131	2.0010	2.0281	2.0155
4.0000	0.2523	2.2858	2.3837	3.4405	1.2497	2.6825	1.9771	2.5058	2.0277	2.0246	2.0227	2.0109	2.0176	2.0123	2.0016	2.0184	2.0170
5.0000	2.1947	0.4062	2.6129	2.4138	2.5404	0.3412	2.0786	2.3635	2.0330	2.0245	2.0262	2.0170	2.0204	2.0109	2.0007	2.0178	2.0188
6.0000	2.7665	3.4920	3.3217	0.6930	1.1510	1.6734	0.1842	2.7739	2.0303	2.0240	2.0261	2.0153	2.0190	2.0086	2.0025	2.0220	2.0185
7.0000	1.5643	2.0655	1.4162	3.5981	2.2832	3.3965	0.3255	2.4896	2.0307	2.0266	2.0231	2.0136	2.0224	2.0074	2.0039	2.0280	2.0195
8.0000	0.5015	2.3636	2.4596	2.7618	1.7948	0.2951	3.7115	2.4902	2.0313	2.0237	2.0232	2.0150	2.0237	2.0070	2.0035	2.0263	2.0192
9.0000	1.5879	1.4901	1.9881	3.2430	1.8203	2.4984	2.8562	1.8456	2.0284	2.0242	2.0248	2.0195	2.0233	2.0057	2.0006	2.0268	2.0192
10.0000	3.1811	0.9059	2.1670	2.0813	3.3694	2.5652	3.1751	1.7621	2.0298	2.0221	2.0209	2.0195	2.0225	2.0065	2.0020	2.0245	2.0185
11.0000	1.9421	3.3486	3.7962	3.3144	2.2328	1.1576	2.6840	3.0049	2.0284	2.0211	2.0218	2.0202	2.0227	2.0093	2.0037	2.0235	2.0188
12.0000	2.4963	0.5982	1.3626	1.8002	0.0112	2.2936	1.2216	0.6558	2.0282	2.0190	2.0212	2.0207	2.0211	2.0090	2.0017	2.0228	2.0180
13.0000	1.9119	0.7885	1.4569	0.5784	1.3281	1.4210	0.1855	0.0378	2.0288	2.0180	2.0234	2.0215	2.0219	2.0086	2.0048	2.0240	2.0189
14.0000	0.7539	0.7048	1.4632	0.7130	1.7831	1.2380	2.8849	2.2418	2.0286	2.0188	2.0237	2.0231	2.0217	2.0125	2.0054	2.0232	2.0196
15.0000	0.4764	1.6013	0.3936	2.7713	1.2902	1.6026	2.0848	2.5093	2.0302	2.0184	2.0244	2.0251	2.0211	2.0138	2.0058	2.0268	2.0207
16.0000	2.1817	1.0935	1.3314	3.4075	2.3325	2.9211	2.9063	2.9741	2.0279	2.0172	2.0227	2.0228	2.0217	2.0144	2.0065	2.0274	2.0201
17.0000	2.3038	2.5244	1.9330	0.6144	1.6836	2.1361	3.0738	0.0236	2.0270	2.0184	2.0232	2.0234	2.0229	2.0133	2.0060	2.0290	2.0204
18.0000	0.8149	0.8843	1.7837	2.8251	2.3749	2.2882	0.0214	3.5373	2.0277	2.0183	2.0217	2.0237	2.0230	2.0127	2.0052	2.0299	2.0203
19.0000	2.3642	2.5839	1.5868	2.0771	0.2788	0.4926	1.6142	2.2641	2.0270	2.0168	2.0215	2.0227	2.0218	2.0124	2.0055	2.0311	2.0198
20.0000	2.9678	1.8983	0.9569	1.0939	1.8614	1.3734	2.1986	2.2358	2.0272	2.0167	2.0218	2.0210	2.0218	2.0125	2.0055	2.0309	2.0197
21.0000	3.3001	2.0144	2.3228	1.7786	1.7715	2.5952	0.3408	1.3260	2.0275	2.0177	2.0221	2.0229	2.0238	2.0137	2.0075	2.0316	2.0208
22.0000	3.0322	3.3714	2.4367	1.3300	2.3273	3.4764	3.0750	3.5841	2.0280	2.0176	2.0228	2.0224	2.0246	2.0126	2.0083	2.0334	2.0212
23.0000	2.6245	0.8586	1.3118	1.9985	2.6654	3.2522	1.8905	1.6167	2.0283	2.0187	2.0229	2.0225	2.0253	2.0133	2.0077	2.0349	2.0217
24.0000	3.0026	1.3921	1.7007	1.2544	0.6232	1.5307	3.2764	2.5239	2.0276	2.0200	2.0228	2.0231	2.0257	2.0148	2.0072	2.0351	2.0220
25.0000	3.4281	1.4116	0.9549	2.6941	2.2461	0.1415	1.4763	3.4686	2.0264	2.0196	2.0227	2.0228	2.0259	2.0136	2.0060	2.0359	2.0216
26.0000	1.0386	0.9452	0.8408	2.4935	2.5848	1.8920	2.5409	3.2949	2.0267	2.0188	2.0223	2.0233	2.0257	2.0132	2.0063	2.0358	2.0215
27.0000	3.7663	1.9348	3.0235	1.7835	1.6143	3.0314	1.4418	2.4241	2.0271	2.0188	2.0221	2.0236	2.0262	2.0142	2.0066	2.0356	2.0218
28.0000	1.8996	0.5431	3.0446	1.7310	1.6628	2.1107	0.4070	3.3767	2.0266	2.0187	2.0222	2.0241	2.0260	2.0147	2.0068	2.0360	2.0219
29.0000	1.7427	3.7412	0.5357	2.0127	1.3054	3.1742	1.4986	2.5976	2.0272	2.0189	2.0209	2.0241	2.0258	2.0159	2.0066	2.0372	2.0221
30.0000	1.7375	1.4248	2.1236	0.6814	2.3210	1.6246	1.3489	1.7536	2.0266	2.0191	2.0214	2.0229	2.0242	2.0167	2.0071	2.0381	2.0220
31.0000	1.3468	3.6994	2.8883	1.0175	2.9365	1.7792	2.5962	3.6005	2.0264	2.0199	2.0217	2.0243	2.0240	2.0166	2.0077	2.0385	2.0224
32.0000	0.6664	3.2402	1.0417	2.0812	2.1005	1.5184	3.1852	1.1316	2.0264	2.0206	2.0212	2.0244	2.0240	2.0168	2.0086	2.0384	2.0225
33.0000	3.0132	1.5919	1.8115	2.5708	0.7099	1.6240	3.3434	3.2544	2.0258	2.0205	2.0211	2.0245	2.0245	2.0176	2.0089	2.0372	2.0225
34.0000	2.9981	4.5189	3.1360	3.0970	0.1199	2.8917	0.1929	2.4424	2.0258	2.0213	2.0217	2.0244	2.0242	2.0179	2.0093	2.0369	2.0227
35.0000	0.2485	1.1288	0.9589	1.7408	1.4481	3.0871	3.0223	2.1454	2.0249	2.0211	2.0219	2.0250	2.0239	2.0177	2.0095	2.0371	2.0227
36.0000	2.8823	2.0567	2.2324	2.6930	2.0680	3.2129	2.2945	1.6215	2.0254	2.0209	2.0216	2.0250	2.0234	2.0181	2.0097	2.0365	2.0226
37.0000	1.0439	2.8485	2.2067	2.4063	1.3072	2.2852	1.4096	0.0001	2.0252	2.0213	2.0221	2.0254	2.0234	2.0178	2.0100	2.0361	2.0227
38.0000	2.7725	0.6960	3.6442	3.0504	2.2610	2.7703	0.0108	3.7565	2.0243	2.0214	2.0224	2.0257	2.0229	2.0183	2.0098	2.0358	2.0226
39.0000	1.0267	2.6611	0.6270	2.2889	2.6776	2.0585	2.4867	2.6525	2.0244	2.0214	2.0223	2.0252	2.0224	2.0187	2.0096	2.0363	2.0225
40.0000	1.9601	2.9079	2.9802	2.1364	2.9506	1.6270	1.2496	2.6022	2.0245	2.0218	2.0227	2.0255	2.0224	2.0185	2.0098	2.0364	2.0227
41.0000	2.3546	2.4467	1.3948	1.7467	0.0590	2.0905	2.2198	1.8231	2.0249	2.0217	2.0225	2.0248	2.0221	2.0190	2.0098	2.0363	2.0226
42.0000	3.3215	0.3170	0.7694	2.1632	1.6776	1.9958	4.1464	3.1946	2.0247	2.0219	2.0230	2.0250	2.0217	2.0186	2.0098	2.0360	2.0226
43.0000	0.0782	1.0432	1.3546	0.8175	2.6083	2.1675	0.3165	1.6978	2.0244	2.0219	2.0229	2.0253	2.0216	2.0185	2.0094	2.0363	2.0226
44.0000	1.5490	0.9226	2.3593	3.9743	1.2632	1.5387	0.1163	2.3013	2.0246	2.0215	2.0227	2.0257	2.0214	2.0184	2.0089	2.0355	2.0223
45.0000	2.2403	3.2446	0.5773	1.5484	1.0996	2.5325	0.0846	1.4759	2.0250	2.0218	2.0222	2.0255	2.0219	2.0181	2.0094	2.0356	2.0224
46.0000	1.7477	2.4218	3.0357	1.6544	1.9118	1.4175	3.4285	2.1798	2.0254	2.0218	2.0223	2.0252	2.0217	2.0176	2.0088	2.0364	2.0224
47.0000	1.7715	2.8756	2.1059	0.8668	4.5089	2.2260	0.9837	1.5308	2.0256	2.0216	2.0227	2.0250	2.0217	2.0174	2.0093	2.0372	2.0225
48.0000	2.5922	2.0381	1.6785	2.1831	2.3580	3.6935	0.1928	2.2200	2.0257	2.0223	2.0233	2.0251	2.0222	2.0177	2.0094	2.0372	2.0229
49.0000	1.4374	2.6273	3.2453	2.2959	1.5907	3.3400	1.1778	1.4398	2.0253	2.0222	2.0233	2.0247	2.0223	2.0182	2.0093	2.0370	2.0228
50.0000	3.0454	2.9169	2.7762	1.5597	3.6103	0.4867	0.5572	0.8253	2.0254	2.0223	2.0236	2.0247	2.0232	2.0191	2.0087	2.0364	2.0229
51.0000	1.4158	2.3714	2.8717	3.5024	3.2991	1.7429	0.7732	1.0168	2.0252	2.0219	2.0232	2.0251	2.0237	2.0196	2.0088	2.0364	2.0230
52.0000	2.5365	0.6840	0.2796	2.8658	1.1619	2.3500	0.3933	2.5443	2.0250	2.0217	2.0224	2.0254	2.0237	2.0197	2.0084	2.0368	2.0229
53.0000	1.2948	3.6803	2.2752	2.5192	3.4969	1.1244	0.2855	0.7755	2.0250	2.0212	2.0225	2.0252	2.0236	2.0194	2.0077	2.0371	2.0227
54.0000	1.4632	2.3698	2.9274	2.6008	2.1110	2.1933	0.3674	2.9219	2.0247	2.0215	2.0225	2.0249	2.0234	2.0195	2.0075	2.0369	2.0226
55.0000	2.3036	1.5753	2.9529	3.5365	2.7737	0.3658	2.2256	2.1526	2.0248	2.0216	2.0226	2.0252	2.0236	2.0196	2.0079	2.0364	2.0227
56.0000	0.5852	1.4920	2.4091	1.3016	2.0439	2.3086	1.9723	0.2491	2.0249	2.0216	2.0222	2.0252	2.0239	2.0193	2.0078	2.0366	2.0227
57.0000	3.6594	2.4637	3.6747	0.5890	1.9391	1.0641	0.3471	1.7206	2.0254	2.0220	2.0221	2.0253	2.0240	2.0193	2.0075	2.0364	2.0227
58.0000	0.6797	0.9552	2.6066	4.3947	0.7188	0.7868	1.8545	2.6938	2.0259	2.0219	2.0227	2.0256	2.0240	2.0188	2.0075	2.0362	2.0228
59.0000	0.4339	2.7648	2.1708	2.6110	0.4441	0.4018	2.4109	1.0030	2.0261	2.0224	2.0230	2.0252	2.0238	2.0190	2.0079	2.0362	2.0229
60.0000	1.6976	3.1202	2.6796	1.0058	2.2818	3.2317	0.3748	1.9047	2.0259	2.0225	2.0230	2.0248	2.0235	2.0187	2.0079	2.0356	2.0227
61.0000	2.3567	1.9455	2.3063	0.9851	1.1453	0.5642	0.6287	3.4246	2.0264	2.0222	2.0230	2.0246	2.0237	2.0184	2.0072	2.0358	2.0227
62.0000	1.5590	1.9929	1.2741	2.5333	1.7144	1.9362	1.9933	3.3661	2.0261	2.0220	2.0231	2.0249	2.0234	2.0184	2.0071	2.0354	2.0225
63.0000	2.9397	1.7020	2.4386	2.2117	2.2380	3.3452	3.0436	0.1185	2.0264	2.0217	2.0229	2.0253	2.0234	2.0182	2.0070	2.0357	2.0226
64.0000	1.5086	1.6489	0.8561	3.0699	1.4998	1.5065	0.0933	3.5087	2.0259	2.0219	2.0230	2.0257	2.0235	2.0182	2.0067	2.0353	2.0225
65.0000	3.6956	1.5145	1.4380	1.7056	2.1231	0.3465	4.0944	2.0430	2.0259	2.0222	2.0228	2.0255	2.0235	2.0181	2.0067	2.0356	2.0226
66.0000	2.0367	2.4288	0.6804	1.9767	2.5661	4.1400	0.5329	2.5472	2.0260	2.0222	2.0227	2.0258	2.0238	2.0183	2.0068	2.0360	2.0227
67.0000	1.7456	2.0229	0.9107	2.5778	1.6488	1.7628	2.5214	1.2717	2.0258	2.0221	2.0228	2.0257	2.0239	2.0185	2.0068	2.0362	2.0227
68.0000	2.5181	3.4564	2.4102	1.5999	1.2108	3.5396	3.2501	0.3224	2.0260	2.0223	2.0228	2.0259	2.0241	2.0184	2.0070	2.0366	2.0229
69.0000	2.0252	0.3833	1.5504	2.0645	3.6830	2.7608	0.5469	1.8603	2.0258	2.0224	2.0229	2.0260	2.0246	2.0182	2.0071	2.0364	2.0229
70.0000	2.3405	0.6162	2.1676	2.9296	1.4042	1.4159	2.2752	4.3894	2.0259	2.0227	2.0232	2.0260	2.0250	2.0178	2.0066	2.0364	2.0229
71.0000	2.4843	1.9283	1.3413	1.7800	2.9294	0.6647	1.5197	3.4904	2.0263	2.0220	2.0226	2.0259	2.0251	2.0185	2.0066	2.0362	2.0229
72.0000	2.1857	0.4752	2.0500	3.1308	3.5856	1.3637	3.1129	0.4097	2.0263	2.0221	2.0226	2.0255	2.0246	2.0182	2.0067	2.0361	2.0228
73.0000	1.1200	3.0564	2.8071	1.8791	1.6632	2.0554	0.7624	3.3874	2.0260	2.0220	2.0229	2.0258	2.0249	2.0181	2.0064	2.0362	2.0228
74.0000	1.3186	2.3090	3.0967	1.7239	1.7712	1.9606	2.1557	2.0270	2.0264	2.0220	2.0229	2.0255	2.0252	2.0181	2.0064	2.0365	2.0229
75.0000	0.8116	1.8332	1.6775	1.3234	2.7374	2.5827	0.6462	1.0076	2.0263	2.0219	2.0230	2.0254	2.0254	2.0183	2.0062	2.0362	2.0228
76.0000	2.2817	3.0958	1.6624	1.4198	0.2750	1.9655	1.7293	3.0888	2.0258	2.0218	2.0233	2.0256	2.0255	2.0182	2.0060	2.0361	2.0228
77.0000	2.6532	2.7671	0.9625	1.1012	1.8296	3.3400	2.8312	0.0003	2.0258	2.0220	2.0234	2.0254	2.0256	2.0180	2.0061	2.0358	2.0228
78.0000	0.2041	1.8868	2.9888	2.6331	3.4508	2.5818	3.1114	2.0551	2.0255	2.0221	2.0233	2.0255	2.0258	2.0183	2.0061	2.0359	2.0228
79.0000	2.9378	2.0576	2.6850	2.8842	3.2385	2.2680	2.0443	1.2917	2.0256	2.0220	2.0230	2.0257	2.0255	2.0183	2.0057	2.0360	2.0227
80.0000	3.9311	3.1152	1.2544	2.3408	1.8528	2.9033	0.0199	2.1254	2.0254	2.0217	2.0228	2.0253	2.0256	2.0183	2.0062	2.0362	2.0227
81.0000	2.5620	4.0179	1.0663	1.8248	1.9219	2.4074	2.5561	2.1422	2.0253	2.0219	2.0227	2.0258	2.0257	2.0182	2.0064	2.0364	2.0228
82.0000	2.1165	2.7228	2.5074	0.4038	3.3093	2.7515	0.2116	1.6672	2.0253	2.0222	2.0228	2.0259	2.0256	2.0183	2.0063	2.0364	2.0228
83.0000	2.7417	1.1411	2.5701	2.2420	2.8852	3.0554	2.5631	2.7536	2.0253	2.0220	2.0230	2.0257	2.0255	2.0185	2.0064	2.0364	2.0229
84.0000	1.6214	2.0719	2.0159	1.7867	0.8503	1.2715	0.3990	0.6545	2.0253	2.0218	2.0227	2.0255	2.0254	2.0191	2.0067	2.0363	2.0229
85.0000	2.2039	1.3506	2.5861	2.0986	1.7143	3.5263	2.3112	1.8858	2.0250	2.0219	2.0226	2.0257	2.0254	2.0192	2.0069	2.0360	2.0228
86.0000	0.7390	0.0911	1.5993	0.0601	2.0123	2.4040	0.7216	2.7414	2.0251	2.0217	2.0226	2.0257	2.0255	2.0188	2.0068	2.0358	2.0227
87.0000	2.5816	1.9777	3.4726	2.5098	0.0242	3.0659	1.2992	3.3500	2.0251	2.0219	2.0225	2.0256	2.0257	2.0190	2.0067	2.0354	2.0227
88.0000	1.5165	2.1760	3.0758	2.4826	2.5910	2.4101	3.3063	1.6022	2.0252	2.0220	2.0223	2.0254	2.0256	2.0189	2.0067	2.0357	2.0227
89.0000	2.4855	0.9669	3.3914	3.1566	0.8337	0.4288	4.0454	3.2852	2.0253	2.0221	2.0229	2.0256	2.0254	2.0189	2.0065	2.0359	2.0228
90.0000	0.1555	0.0364	2.5878	3.9716	2.7679	2.9829	1.6279	3.0188	2.0255	2.0221	2.0228	2.0256	2.0253	2.0188	2.0067	2.0358	2.0228
91.0000	2.2383	3.6076	2.0276	2.3925	1.6849	1.4907	2.0956	1.7406	2.0256	2.0224	2.0230	2.0256	2.0255	2.0185	2.0068	2.0359	2.0229
92.0000	2.7172	1.3522	2.8264	1.2386	2.5347	3.7243	1.2423	3.5779	2.0255	2.0225	2.0228	2.0257	2.0257	2.0184	2.0068	2.0358	2.0229
93.0000	2.5358	2.1985	2.8620	0.6347	1.8673	2.5817	0.0690	3.2544	2.0251	2.0227	2.0229	2.0258	2.0256	2.0183	2.0070	2.0358	2.0229
94.0000	3.3487	1.3929	3.2086	2.8923	3.0329	1.4976	1.4268	1.3272	2.0251	2.0226	2.0232	2.0258	2.0258	2.0186	2.0073	2.0359	2.0230
95.0000	0.8009	3.4273	3.1796	3.3754	1.5415	2.5570	3.4814	3.1277	2.0249	2.0226	2.0231	2.0258	2.0255	2.0184	2.0074	2.0364	2.0230
96.0000	2.9966	2.6110	2.3839	1.6611	2.3961	2.0628	2.0462	1.8180	2.0252	2.0225	2.0230	2.0258	2.0255	2.0185	2.0074	2.0365	2.0230
97.0000	1.5631	2.8917	1.1453	2.5719	3.9868	2.3359	1.5804	1.6601	2.0249	2.0227	2.0230	2.0258	2.0255	2.0186	2.0073	2.0366	2.0230
98.0000	2.5352	2.2371	0.2852	1.8018	0.6979	2.3811	0.0675	3.4203	2.0247	2.0225	2.0230	2.0261	2.0259	2.0182	2.0078	2.0367	2.0231
99.0000	1.7960	1.5978	2.0618	2.3344	2.4333	3.0218	3.7023	1.2856	2.0247	2.0224	2.0231	2.0263	2.0261	2.0181	2.0079	2.0365	2.0231
100.0000	2.0077	3.4535	1.2860	2.6138	3.2095	1.6724	2.3340	2.2225	2.0245	2.0225	2.0232	2.0263	2.0260	2.0179	2.0076	2.0366	2.0231


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.0002
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008	0.0008
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0068	0.0068
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0348	0.0351
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1977	0.1985
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.7213	0.7224
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9575	0.9587
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9583	0.9595
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9591	0.9604
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9600	0.9613
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9607	0.9621
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9615	0.9629
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9624	0.9637
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9632	0.9645
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9640	0.9653
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9648	0.9660
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9655	0.9667
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9662	0.9675
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9669	0.9682
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9676	0.9690
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9683	0.9697
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9692	0.9705
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9699	0.9712
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9707	0.9720
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9715	0.9727
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9722	0.9734
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9729	0.9740
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9736	0.9747
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9744	0.9753
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9750	0.9760
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9757	0.9766
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9764	0.9772
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9771	0.9778
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9778	0.9785
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9783	0.9792
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9790	0.9797
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9796	0.9803
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9802	0.9809
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9808	0.9815
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9815	0.9820
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9820	0.9826
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9826	0.9832
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9831	0.9837
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9836	0.9842
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9842	0.9847
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9847	0.9852
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9852	0.9858
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9858	0.9863
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9864	0.9867
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9869	0.9872
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9874	0.9877
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9878	0.9882
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9882	0.9886
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9887	0.9891
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9892	0.9894
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9896	0.9899
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9901	0.9904
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9906	0.9908
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9910	0.9912
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9913	0.9916
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9916	0.9920
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9920	0.9924
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9924	0.9928
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9928	0.9931
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9932	0.9934
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9935	0.9938
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9938	0.9941
2.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9942	0.9944
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9945	0.9947
2.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9947	0.9950
2.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9950	0.9953
2.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9952	0.9956
2.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9955	0.9958
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9958	0.9960
2.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9961	0.9963
2.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9963	0.9965
2.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9965	0.9968
2.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9967	0.9970
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9969	0.9972
2.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9971	0.9974
2.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9973	0.9976
2.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9975	0.9978
2.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9977	0.9979
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9978	0.9981
2.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9980	0.9982
2.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9982	0.9984
2.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9984	0.9985
2.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9985	0.9986
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9986	0.9988
2.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9987	0.9988
2.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9988	0.9989
2.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9989	0.9990
2.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9990	0.9991
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9991	0.9992
2.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9992	0.9993
2.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9993	0.9993
2.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9994	0.9994
2.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9995	0.9995
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9995	0.9995
2.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9996	0.9996
2.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9996	0.9996
2.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9997	0.9997
2.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9997	0.9997
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
2.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
2.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9998	0.9998
2.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
2.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
2.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
2.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	0.9999
2.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	1.0000
2.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.9999	1.0000
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
2.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
3.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
4.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
5.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000
6.1300	0.0001	0.0001	0.0001	0.0001	0.0001	0.0001	1.0000	1.0000
6.1400	0.0008	0.0008	0.0008	0.0008	0.0008	0.0008	1.0000	1.0000
6.1500	0.0046	0.0046	0.0046	0.0046	0.0046	0.0046	1.0000	1.0000
6.1600	0.0235	0.0235	0.0235	0.0235	0.0235	0.0235	1.0000	1.0000
6.1700	0.1076	0.1076	0.1076	0.1076	0.1076	0.1076	1.0000	1.0000
6.1800	0.3625	0.3625	0.3625	0.3625	0.3625	0.3625	1.0000	1.0000
6.1900	0.6433	0.6433	0.6433	0.6433	0.6433	0.6433	1.0000	1.0000
6.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	6.1642	6.1642	6.1642	6.1642	6.1642	6.1642	1.8884	1.4006	40.2744
2.0000	6.1531	6.1531	6.1531	6.1531	6.1531	6.1531	1.3907	1.3907	39.7001
3.0000	6.1564	6.1564	6.1564	6.1564	6.1564	6.1564	1.3929	1.3929	39.7244
4.0000	6.1595	6.1595	6.1595	6.1595	6.1595	6.1595	1.3966	1.3966	39.7499
5.0000	6.1622	6.1622	6.1622	6.1622	6.1622	6.1622	1.3986	1.3986	39.7707
6.0000	6.1648	6.1648	6.1648	6.1648	6.1648	6.1648	1.4007	1.4007	39.7900
7.0000	6.1671	6.1671	6.1671	6.1671	6.1671	6.1671	1.4027	1.4027	39.8080
8.0000	6.1692	6.1692	6.1692	6.1692	6.1692	6.1692	1.5370	1.4046	39.9571
9.0000	6.1675	6.1675	6.1675	6.1675	6.1675	6.1675	1.4042	1.4042	39.8135
10.0000	6.1696	6.1696	6.1696	6.1696	6.1696	6.1696	1.4047	1.4047	39.8269
11.0000	6.1715	6.1715	6.1715	6.1715	6.1715	6.1715	1.4066	1.4066	39.8422
12.0000	6.1733	6.1733	6.1733	6.1733	6.1733	6.1733	1.4085	1.4085	39.8565
13.0000	6.1749	6.1749	6.1749	6.1749	6.1749	6.1749	1.4088	1.4088	39.8668
14.0000	6.1763	6.1763	6.1763	6.1763	6.1763	6.1763	1.4121	1.4121	39.8822
15.0000	6.1776	6.1776	6.1776	6.1776	6.1776	6.1776	1.4124	1.4124	39.8907
16.0000	6.1789	6.1789	6.1789	6.1789	6.1789	6.1789	1.4127	1.4127	39.8986
17.0000	6.1800	6.1800	6.1800	6.1800	6.1800	6.1800	1.4144	1.4144	39.9088
18.0000	6.1810	6.1810	6.1810	6.1810	6.1810	6.1810	1.4161	1.4161	39.9183
19.0000	6.1878	6.1878	6.1878	6.1878	6.1878	6.1878	1.4163	1.4163	39.9594
20.0000	6.1882	6.1882	6.1882	6.1882	6.1882	6.1882	1.4164	1.4164	39.9623
21.0000	6.1887	6.1887	6.1887	6.1887	6.1887	6.1887	1.4165	1.4165	39.9650
22.0000	6.1891	6.1891	6.1891	6.1891	6.1891	6.1891	1.4166	1.4166	39.9676
23.0000	6.1894	6.1894	6.1894	6.1894	6.1894	6.1894	1.4167	1.4167	39.9699
24.0000	6.1898	6.1898	6.1898	6.1898	6.1898	6.1898	1.4168	1.4168	39.9721
25.0000	6.1901	6.1901	6.1901	6.1901	6.1901	6.1901	1.4183	1.4183	39.9770
26.0000	6.1903	6.1903	6.1903	6.1903	6.1903	6.1903	1.4184	1.4184	39.9787
27.0000	6.1906	6.1906	6.1906	6.1906	6.1906	6.1906	1.4184	1.4184	39.9802
28.0000	6.1908	6.1908	6.1908	6.1908	6.1908	6.1908	1.4185	1.4185	39.9816
29.0000	6.1910	6.1910	6.1910	6.1910	6.1910	6.1910	1.4185	1.4185	39.9830
30.0000	6.1912	6.1912	6.1912	6.1912	6.1912	6.1912	1.4200	1.4200	39.9871
31.0000	6.1913	6.1913	6.1913	6.1913	6.1913	6.1913	1.4201	1.4201	39.9881
32.0000	6.1915	6.1915	6.1915	6.1915	6.1915	6.1915	1.4201	1.4201	39.9889
33.0000	6.1916	6.1916	6.1916	6.1916	6.1916	6.1916	1.4201	1.4201	39.9897
34.0000	6.1917	6.1917	6.1917	6.1917	6.1917	6.1917	1.4202	1.4202	39.9905
35.0000	6.1918	6.1918	6.1918	6.1918	6.1918	6.1918	1.4202	1.4202	39.9912
36.0000	6.1919	6.1919	6.1919	6.1919	6.1919	6.1919	1.4202	1.4202	39.9918
37.0000	6.1920	6.1920	6.1920	6.1920	6.1920	6.1920	1.4202	1.4202	39.9924
38.0000	6.1921	6.1921	6.1921	6.1921	6.1921	6.1921	1.4202	1.5356	40.1083
39.0000	6.1889	6.1889	6.1889	6.1889	6.1889	6.1889	1.4166	1.4166	39.9668
40.0000	6.1893	6.1893	6.1893	6.1893	6.1893	6.1893	1.4167	1.4167	39.9692
41.0000	6.1896	6.1896	6.1896	6.1896	6.1896	6.1896	1.4167	1.4167	39.9714
42.0000	6.1900	6.1900	6.1900	6.1900	6.1900	6.1900	2.0615	1.4183	40.6196
43.0000	6.1665	6.1665	6.1665	6.1665	6.1665	6.1665	1.4025	1.4025	39.8039
44.0000	6.1686	6.1686	6.1686	6.1686	6.1686	6.1686	1.4045	1.4045	39.8208
45.0000	6.1706	6.1706	6.1706	6.1706	6.1706	6.1706	1.4064	1.4064	39.8366
46.0000	6.1724	6.1724	6.1724	6.1724	6.1724	6.1724	1.4083	1.4083	39.8513
47.0000	6.1741	6.1741	6.1741	6.1741	6.1741	6.1741	1.4087	1.4087	39.8619
48.0000	6.1756	6.1756	6.1756	6.1756	6.1756	6.1756	1.4105	1.4105	39.8748
49.0000	6.1770	6.1770	6.1770	6.1770	6.1770	6.1770	1.4123	1.4123	39.8867
50.0000	6.1783	6.1783	6.1783	6.1783	6.1783	6.1783	1.4126	1.4126	39.8949
51.0000	6.1795	6.1795	6.1795	6.1795	6.1795	6.1795	1.4128	1.4128	39.9024
52.0000	6.1805	6.1805	6.1805	6.1805	6.1805	6.1805	1.4145	1.4145	39.9124
53.0000	6.1874	6.1874	6.1874	6.1874	6.1874	6.1874	1.4162	1.4162	39.9568
54.0000	6.1879	6.1879	6.1879	6.1879	6.1879	6.1879	1.4163	1.4163	39.9600
55.0000	6.1883	6.1883	6.1883	6.1883	6.1883	6.1883	1.4164	1.4164	39.9628
56.0000	6.1887	6.1887	6.1887	6.1887	6.1887	6.1887	1.4165	1.4165	39.9655
57.0000	6.1891	6.1891	6.1891	6.1891	6.1891	6.1891	1.4166	1.4166	39.9680
58.0000	6.1895	6.1895	6.1895	6.1895	6.1895	6.1895	1.4167	1.4167	39.9703
59.0000	6.1898	6.1898	6.1898	6.1898	6.1898	6.1898	1.4168	1.4168	39.9725
60.0000	6.1901	6.1901	6.1901	6.1901	6.1901	6.1901	1.4183	1.4183	39.9774
61.0000	6.1904	6.1904	6.1904	6.1904	6.1904	6.1904	1.4184	1.4184	39.9790
62.0000	6.1906	6.1906	6.1906	6.1906	6.1906	6.1906	1.4184	1.4184	39.9805
63.0000	6.1908	6.1908	6.1908	6.1908	6.1908	6.1908	1.4185	1.4185	39.9819
64.0000	6.1910	6.1910	6.1910	6.1910	6.1910	6.1910	1.4185	1.4185	39.9832
65.0000	6.1912	6.1912	6.1912	6.1912	6.1912	6.1912	1.9824	1.4200	40.5497
66.0000	6.1698	6.1698	6.1698	6.1698	6.1698	6.1698	1.4048	1.4048	39.8285
67.0000	6.1717	6.1717	6.1717	6.1717	6.1717	6.1717	1.4081	1.4081	39.8467
68.0000	6.1734	6.1734	6.1734	6.1734	6.1734	6.1734	1.4085	1.4085	39.8577
69.0000	6.1750	6.1750	6.1750	6.1750	6.1750	6.1750	1.4089	1.4089	39.8679
70.0000	6.1765	6.1765	6.1765	6.1765	6.1765	6.1765	1.4121	2.2034	40.6745
71.0000	6.1558	6.1558	6.1558	6.1558	6.1558	6.1558	1.3928	1.3928	39.7207
72.0000	6.1589	6.1589	6.1589	6.1589	6.1589	6.1589	1.3964	1.3964	39.7465
73.0000	6.1617	6.1617	6.1617	6.1617	6.1617	6.1617	1.3985	1.3985	39.7675
74.0000	6.1643	6.1643	6.1643	6.1643	6.1643	6.1643	1.4006	1.4006	39.7871
75.0000	6.1667	6.1667	6.1667	6.1667	6.1667	6.1667	1.4026	1.4026	39.8052
76.0000	6.1688	6.1688	6.1688	6.1688	6.1688	6.1688	1.4045	1.4045	39.8221
77.0000	6.1708	6.1708	6.1708	6.1708	6.1708	6.1708	1.4065	1.4065	39.8378
78.0000	6.1726	6.1726	6.1726	6.1726	6.1726	6.1726	1.4083	1.4083	39.8524
79.0000	6.1743	6.1743	6.1743	6.1743	6.1743	6.1743	1.4087	1.4087	39.8630
80.0000	6.1758	6.1758	6.1758	6.1758	6.1758	6.1758	1.4105	1.4105	39.8757
81.0000	6.1772	6.1772	6.1772	6.1772	6.1772	6.1772	1.4123	1.4123	39.8876
82.0000	6.1784	6.1784	6.1784	6.1784	6.1784	6.1784	1.4126	1.4126	39.8957
83.0000	6.1796	6.1796	6.1796	6.1796	6.1796	6.1796	1.4143	1.4143	39.9061
84.0000	6.1806	6.1806	6.1806	6.1806	6.1806	6.1806	1.4146	1.4146	39.9129
85.0000	6.1875	6.1875	6.1875	6.1875	6.1875	6.1875	1.4162	1.4162	39.9573
86.0000	6.1879	6.1879	6.1879	6.1879	6.1879	6.1879	1.4164	1.4164	39.9604
87.0000	6.1884	6.1884	6.1884	6.1884	6.1884	6.1884	1.4165	1.4165	39.9632
88.0000	6.1888	6.1888	6.1888	6.1888	6.1888	6.1888	1.4166	1.4166	39.9659
89.0000	6.1892	6.1892	6.1892	6.1892	6.1892	6.1892	1.9506	1.4166	40.5023
90.0000	6.1688	6.1688	6.1688	6.1688	6.1688	6.1688	1.4045	1.4045	39.8219
91.0000	6.1708	6.1708	6.1708	6.1708	6.1708	6.1708	1.4064	1.4064	39.8376
92.0000	6.1726	6.1726	6.1726	6.1726	6.1726	6.1726	1.4083	1.4083	39.8522
93.0000	6.1742	6.1742	6.1742	6.1742	6.1742	6.1742	1.4087	1.4087	39.8628
94.0000	6.1758	6.1758	6.1758	6.1758	6.1758	6.1758	1.4105	1.4105	39.8756
95.0000	6.1771	6.1771	6.1771	6.1771	6.1771	6.1771	1.4123	1.4123	39.8874
96.0000	6.1784	6.1784	6.1784	6.1784	6.1784	6.1784	1.4126	1.4126	39.8955
97.0000	6.1796	6.1796	6.1796	6.1796	6.1796	6.1796	1.4128	1.4128	39.9030
98.0000	6.1806	6.1806	6.1806	6.1806	6.1806	6.1806	1.4146	1.4146	39.9130
99.0000	6.1875	6.1875	6.1875	6.1875	6.1875	6.1875	1.5293	1.4163	40.0704
100.0000	6.1789	6.1789	6.1789	6.1789	6.1789	6.1789	1.4127	1.4127	39.8990


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0008	0.0008	0.0008	0.0008	0.0008	0.0008	0.0354	0.0353
0.0200	0.0018	0.0015	0.0017	0.0016	0.0016	0.0015	0.0684	0.0686
0.0300	0.0025	0.0023	0.0025	0.0025	0.0024	0.0024	0.1010	0.1017
0.0400	0.0034	0.0032	0.0034	0.0034	0.0032	0.0034	0.1330	0.1338
0.0500	0.0043	0.0040	0.0042	0.0044	0.0040	0.0042	0.1644	0.1648
0.0600	0.0052	0.0049	0.0050	0.0052	0.0048	0.0052	0.1953	0.1956
0.0700	0.0061	0.0058	0.0058	0.0060	0.0057	0.0061	0.2251	0.2254
0.0800	0.0068	0.0067	0.0068	0.0068	0.0065	0.0069	0.2539	0.2546
0.0900	0.0078	0.0075	0.0079	0.0076	0.0073	0.0078	0.2823	0.2830
0.1000	0.0087	0.0084	0.0087	0.0084	0.0083	0.0088	0.3097	0.3105
0.1100	0.0096	0.0095	0.0097	0.0094	0.0091	0.0099	0.3359	0.3370
0.1200	0.0106	0.0103	0.0106	0.0102	0.0100	0.0107	0.3621	0.3626
0.1300	0.0115	0.0113	0.0115	0.0112	0.0109	0.0117	0.3870	0.3882
0.1400	0.0125	0.0122	0.0126	0.0122	0.0118	0.0126	0.4114	0.4119
0.1500	0.0134	0.0131	0.0136	0.0133	0.0127	0.0134	0.4352	0.4357
0.1600	0.0143	0.0142	0.0145	0.0143	0.0137	0.0143	0.4581	0.4584
0.1700	0.0153	0.0152	0.0155	0.0153	0.0147	0.0152	0.4804	0.4803
0.1800	0.0162	0.0160	0.0163	0.0162	0.0157	0.0163	0.5022	0.5013
0.1900	0.0171	0.0171	0.0173	0.0172	0.0167	0.0172	0.5222	0.5222
0.2000	0.0181	0.0180	0.0183	0.0182	0.0176	0.0183	0.5418	0.5423
0.2100	0.0190	0.0190	0.0193	0.0191	0.0187	0.0193	0.5612	0.5616
0.2200	0.0200	0.0200	0.0204	0.0200	0.0197	0.0202	0.5804	0.5808
0.2300	0.0211	0.0210	0.0213	0.0210	0.0207	0.0211	0.5983	0.5992
0.2400	0.0222	0.0220	0.0224	0.0219	0.0216	0.0222	0.6157	0.6176
0.2500	0.0234	0.0230	0.0234	0.0229	0.0226	0.0232	0.6331	0.6351
0.2600	0.0243	0.0240	0.0245	0.0239	0.0235	0.0242	0.6495	0.6513
0.2700	0.0254	0.0250	0.0255	0.0250	0.0245	0.0253	0.6655	0.6674
0.2800	0.0265	0.0260	0.0265	0.0262	0.0256	0.0262	0.6806	0.6825
0.2900	0.0275	0.0269	0.0276	0.0272	0.0267	0.0273	0.6952	0.6969
0.3000	0.0285	0.0279	0.0287	0.0283	0.0277	0.0284	0.7089	0.7108
0.3100	0.0294	0.0291	0.0297	0.0295	0.0287	0.0294	0.7223	0.7242
0.3200	0.0306	0.0301	0.0308	0.0305	0.0298	0.0304	0.7356	0.7371
0.3300	0.0317	0.0312	0.0319	0.0316	0.0309	0.0315	0.7482	0.7494
0.3400	0.0328	0.0322	0.0331	0.0327	0.0319	0.0325	0.7604	0.7618
0.3500	0.0339	0.0333	0.0342	0.0338	0.0330	0.0337	0.7716	0.7736
0.3600	0.0351	0.0345	0.0353	0.0348	0.0341	0.0348	0.7828	0.7847
0.3700	0.0361	0.0356	0.0363	0.0361	0.0352	0.0360	0.7937	0.7954
0.3800	0.0373	0.0366	0.0374	0.0373	0.0363	0.0372	0.8041	0.8058
0.3900	0.0384	0.0378	0.0385	0.0384	0.0374	0.0382	0.8140	0.8156
0.4000	0.0395	0.0390	0.0397	0.0395	0.0387	0.0394	0.8236	0.8251
0.4100	0.0408	0.0402	0.0409	0.0407	0.0398	0.0406	0.8329	0.8341
0.4200	0.0420	0.0414	0.0421	0.0418	0.0409	0.0417	0.8414	0.8429
0.4300	0.0432	0.0426	0.0433	0.0429	0.0420	0.0429	0.8498	0.8510
0.4400	0.0444	0.0437	0.0444	0.0440	0.0432	0.0441	0.8576	0.8585
0.4500	0.0456	0.0448	0.0457	0.0452	0.0444	0.0453	0.8653	0.8660
0.4600	0.0470	0.0460	0.0469	0.0464	0.0456	0.0467	0.8722	0.8734
0.4700	0.0481	0.0473	0.0482	0.0475	0.0468	0.0478	0.8792	0.8803
0.4800	0.0494	0.0486	0.0494	0.0487	0.0480	0.0491	0.8855	0.8868
0.4900	0.0506	0.0498	0.0506	0.0499	0.0494	0.0503	0.8920	0.8929
0.5000	0.0518	0.0511	0.0517	0.0511	0.0505	0.0516	0.8980	0.8992
0.5100	0.0530	0.0525	0.0529	0.0523	0.0518	0.0529	0.9036	0.9049
0.5200	0.0542	0.0537	0.0542	0.0536	0.0530	0.0542	0.9091	0.9104
0.5300	0.0555	0.0549	0.0554	0.0549	0.0543	0.0555	0.9144	0.9154
0.5400	0.0568	0.0560	0.0567	0.0562	0.0555	0.0568	0.9194	0.9205
0.5500	0.0581	0.0575	0.0579	0.0577	0.0568	0.0581	0.9241	0.9253
0.5600	0.0594	0.0588	0.0592	0.0590	0.0581	0.0594	0.9288	0.9297
0.5700	0.0607	0.0602	0.0604	0.0603	0.0593	0.0608	0.9333	0.9340
0.5800	0.0621	0.0616	0.0619	0.0616	0.0608	0.0621	0.9372	0.9381
0.5900	0.0635	0.0629	0.0634	0.0629	0.0621	0.0634	0.9409	0.9420
0.6000	0.0649	0.0643	0.0647	0.0642	0.0634	0.0648	0.9445	0.9457
0.6100	0.0663	0.0656	0.0661	0.0655	0.0646	0.0663	0.9478	0.9492
0.6200	0.0677	0.0671	0.0675	0.0668	0.0660	0.0677	0.9512	0.9525
0.6300	0.0689	0.0684	0.0689	0.0685	0.0674	0.0693	0.9543	0.9556
0.6400	0.0703	0.0699	0.0702	0.0698	0.0687	0.0708	0.9567	0.9579
0.6500	0.0718	0.0713	0.0717	0.0713	0.0702	0.0721	0.9579	0.9592
0.6600	0.0734	0.0728	0.0731	0.0727	0.0719	0.0737	0.9592	0.9606
0.6700	0.0747	0.0743	0.0745	0.0741	0.0733	0.0752	0.9605	0.9619
0.6800	0.0763	0.0756	0.0760	0.0755	0.0747	0.0765	0.9617	0.9632
0.6900	0.0777	0.0771	0.0775	0.0769	0.0761	0.0779	0.9630	0.9644
0.7000	0.0791	0.0785	0.0790	0.0784	0.0776	0.0794	0.9642	0.9655
0.7100	0.0807	0.0799	0.0804	0.0798	0.0790	0.0809	0.9653	0.9666
0.7200	0.0823	0.0816	0.0819	0.0815	0.0804	0.0824	0.9664	0.9676
0.7300	0.0839	0.0831	0.0833	0.0830	0.0820	0.0839	0.9674	0.9688
0.7400	0.0854	0.0845	0.0849	0.0846	0.0834	0.0854	0.9684	0.9698
0.7500	0.0870	0.0861	0.0864	0.0862	0.0852	0.0870	0.9696	0.9709
0.7600	0.0886	0.0877	0.0879	0.0877	0.0868	0.0885	0.9707	0.9719
0.7700	0.0903	0.0892	0.0896	0.0895	0.0883	0.0901	0.9717	0.9730
0.7800	0.0918	0.0908	0.0911	0.0910	0.0900	0.0917	0.9727	0.9738
0.7900	0.0934	0.0924	0.0927	0.0926	0.0916	0.0933	0.9737	0.9748
0.8000	0.0950	0.0939	0.0946	0.0943	0.0932	0.0949	0.9747	0.9756
0.8100	0.0967	0.0955	0.0962	0.0959	0.0948	0.0966	0.9756	0.9765
0.8200	0.0984	0.0972	0.0977	0.0976	0.0966	0.0982	0.9765	0.9773
0.8300	0.1001	0.0989	0.0994	0.0993	0.0982	0.0998	0.9774	0.9782
0.8400	0.1018	0.1006	0.1010	0.1009	0.0997	0.1013	0.9782	0.9790
0.8500	0.1036	0.1022	0.1029	0.1027	0.1013	0.1031	0.9790	0.9797
0.8600	0.1053	0.1039	0.1046	0.1044	0.1031	0.1049	0.9799	0.9805
0.8700	0.1069	0.1055	0.1063	0.1060	0.1048	0.1066	0.9806	0.9812
0.8800	0.1086	0.1072	0.1081	0.1078	0.1065	0.1084	0.9813	0.9819
0.8900	0.1103	0.1090	0.1099	0.1094	0.1082	0.1103	0.9821	0.9826
0.9000	0.1117	0.1108	0.1117	0.1110	0.1100	0.1121	0.9827	0.9833
0.9100	0.1133	0.1124	0.1136	0.1127	0.1117	0.1137	0.9834	0.9839
0.9200	0.1151	0.1142	0.1154	0.1145	0.1134	0.1155	0.9840	0.9845
0.9300	0.1169	0.1159	0.1173	0.1162	0.1151	0.1173	0.9847	0.9852
0.9400	0.1186	0.1177	0.1191	0.1180	0.1171	0.1193	0.9853	0.9858
0.9500	0.1205	0.1195	0.1210	0.1197	0.1189	0.1212	0.9859	0.9864
0.9600	0.1223	0.1214	0.1229	0.1216	0.1207	0.1230	0.9866	0.9869
0.9700	0.1243	0.1233	0.1248	0.1233	0.1227	0.1248	0.9872	0.9875
0.9800	0.1261	0.1251	0.1268	0.1252	0.1245	0.1265	0.9877	0.9881
0.9900	0.1279	0.1270	0.1286	0.1271	0.1264	0.1285	0.9882	0.9886
1.0000	0.1297	0.1289	0.1305	0.1291	0.1284	0.1304	0.9887	0.9890
1.0100	0.1316	0.1307	0.1326	0.1311	0.1304	0.1324	0.9892	0.9895
1.0200	0.1336	0.1326	0.1344	0.1331	0.1324	0.1343	0.9897	0.9900
1.0300	0.1357	0.1347	0.1364	0.1349	0.1343	0.1362	0.9902	0.9905
1.0400	0.1378	0.1367	0.1383	0.1369	0.1361	0.1382	0.9906	0.9909
1.0500	0.1398	0.1387	0.1404	0.1389	0.1381	0.1402	0.9911	0.9913
1.0600	0.1417	0.1406	0.1423	0.1411	0.1401	0.1421	0.9914	0.9917
1.0700	0.1436	0.1426	0.1444	0.1431	0.1423	0.1441	0.9918	0.9921
1.0800	0.1456	0.1446	0.1465	0.1451	0.1444	0.1461	0.9922	0.9926
1.0900	0.1478	0.1466	0.1484	0.1473	0.1462	0.1480	0.9926	0.9930
1.1000	0.1499	0.1487	0.1506	0.1495	0.1483	0.1500	0.9929	0.9933
1.1100	0.1517	0.1507	0.1528	0.1515	0.1505	0.1519	0.9933	0.9936
1.1200	0.1539	0.1528	0.1547	0.1536	0.1527	0.1537	0.9937	0.9940
1.1300	0.1558	0.1551	0.1568	0.1558	0.1546	0.1559	0.9940	0.9943
1.1400	0.1579	0.1573	0.1590	0.1580	0.1566	0.1580	0.9943	0.9945
1.1500	0.1600	0.1595	0.1611	0.1602	0.1587	0.1602	0.9946	0.9949
1.1600	0.1623	0.1617	0.1633	0.1623	0.1608	0.1623	0.9948	0.9951
1.1700	0.1647	0.1640	0.1655	0.1645	0.1630	0.1645	0.9950	0.9953
1.1800	0.1669	0.1661	0.1677	0.1665	0.1652	0.1667	0.9953	0.9956
1.1900	0.1690	0.1683	0.1700	0.1689	0.1675	0.1690	0.9956	0.9958
1.2000	0.1711	0.1706	0.1722	0.1709	0.1697	0.1713	0.9958	0.9960
1.2100	0.1734	0.1727	0.1746	0.1730	0.1718	0.1737	0.9961	0.9962
1.2200	0.1757	0.1748	0.1767	0.1752	0.1741	0.1759	0.9963	0.9965
1.2300	0.1781	0.1770	0.1789	0.1773	0.1763	0.1783	0.9964	0.9967
1.2400	0.1803	0.1790	0.1812	0.1795	0.1786	0.1805	0.9966	0.9969
1.2500	0.1826	0.1815	0.1835	0.1818	0.1809	0.1827	0.9968	0.9971
1.2600	0.1849	0.1839	0.1857	0.1842	0.1833	0.1851	0.9970	0.9973
1.2700	0.1872	0.1862	0.1879	0.1866	0.1857	0.1874	0.9971	0.9974
1.2800	0.1896	0.1886	0.1901	0.1888	0.1880	0.1895	0.9973	0.9976
1.2900	0.1921	0.1908	0.1924	0.1911	0.1904	0.1919	0.9975	0.9977
1.3000	0.1945	0.1932	0.1948	0.1934	0.1928	0.1945	0.9976	0.9979
1.3100	0.1970	0.1955	0.1972	0.1958	0.1952	0.1971	0.9977	0.9980
1.3200	0.1994	0.1981	0.1996	0.1982	0.1976	0.1995	0.9978	0.9981
1.3300	0.2020	0.2007	0.2022	0.2007	0.2001	0.2020	0.9980	0.9982
1.3400	0.2043	0.2030	0.2046	0.2031	0.2025	0.2045	0.9982	0.9983
1.3500	0.2067	0.2056	0.2072	0.2055	0.2050	0.2070	0.9983	0.9985
1.3600	0.2092	0.2080	0.2096	0.2078	0.2073	0.2094	0.9984	0.9986
1.3700	0.2117	0.2106	0.2120	0.2102	0.2098	0.2119	0.9985	0.9987
1.3800	0.2143	0.2133	0.2146	0.2128	0.2121	0.2144	0.9986	0.9987
1.3900	0.2169	0.2157	0.2171	0.2152	0.2148	0.2169	0.9987	0.9988
1.4000	0.2195	0.2183	0.2197	0.2176	0.2173	0.2194	0.9987	0.9989
1.4100	0.2221	0.2208	0.2224	0.2201	0.2200	0.2221	0.9988	0.9990
1.4200	0.2245	0.2235	0.2250	0.2226	0.2226	0.2246	0.9989	0.9990
1.4300	0.2271	0.2262	0.2275	0.2252	0.2253	0.2271	0.9990	0.9991
1.4400	0.2297	0.2290	0.2302	0.2277	0.2280	0.2298	0.9991	0.9991
1.4500	0.2323	0.2319	0.2327	0.2303	0.2305	0.2323	0.9992	0.9992
1.4600	0.2348	0.2345	0.2353	0.2329	0.2332	0.2348	0.9992	0.9992
1.4700	0.2376	0.2370	0.2381	0.2357	0.2358	0.2378	0.9993	0.9993
1.4800	0.2403	0.2398	0.2408	0.2384	0.2385	0.2405	0.9993	0.9993
1.4900	0.2430	0.2424	0.2436	0.2412	0.2411	0.2431	0.9994	0.9994
1.5000	0.2457	0.2452	0.2462	0.2439	0.2438	0.2457	0.9994	0.9994
1.5100	0.2485	0.2482	0.2490	0.2468	0.2465	0.2484	0.9995	0.9995
1.5200	0.2514	0.2510	0.2519	0.2496	0.2492	0.2512	0.9995	0.9995
1.5300	0.2540	0.2539	0.2546	0.2525	0.2519	0.2538	0.9996	0.9996
1.5400	0.2566	0.2567	0.2575	0.2551	0.2547	0.2566	0.9996	0.9996
1.5500	0.2595	0.2595	0.2603	0.2576	0.2577	0.2595	0.9996	0.9996
1.5600	0.2624	0.2622	0.2632	0.2604	0.2605	0.2626	0.9996	0.9996
1.5700	0.2652	0.2649	0.2660	0.2632	0.2634	0.2655	0.9997	0.9997
1.5800	0.2681	0.2676	0.2688	0.2661	0.2662	0.2683	0.9997	0.9997
1.5900	0.2710	0.2706	0.2717	0.2689	0.2691	0.2712	0.9997	0.9997
1.6000	0.2740	0.2734	0.2746	0.2718	0.2719	0.2741	0.9998	0.9998
1.6100	0.2769	0.2766	0.2776	0.2747	0.2747	0.2771	0.9998	0.9998
1.6200	0.2798	0.2794	0.2805	0.2776	0.2777	0.2798	0.9998	0.9998
1.6300	0.2827	0.2825	0.2833	0.2803	0.2807	0.2826	0.9998	0.9998
1.6400	0.2857	0.2856	0.2861	0.2832	0.2838	0.2856	0.9998	0.9998
1.6500	0.2887	0.2884	0.2891	0.2863	0.2868	0.2886	0.9999	0.9999
1.6600	0.2918	0.2915	0.2921	0.2893	0.2898	0.2918	0.9999	0.9999
1.6700	0.2946	0.2945	0.2952	0.2924	0.2928	0.2946	0.9999	0.9999
1.6800	0.2977	0.2974	0.2980	0.2955	0.2959	0.2976	0.9999	0.9999
1.6900	0.3009	0.3006	0.3010	0.2986	0.2987	0.3006	0.9999	0.9999
1.7000	0.3038	0.3037	0.3040	0.3017	0.3017	0.3035	0.9999	0.9999
1.7100	0.3070	0.3067	0.3068	0.3048	0.3047	0.3065	0.9999	0.9999
1.7200	0.3101	0.3096	0.3100	0.3080	0.3079	0.3094	0.9999	0.9999
1.7300	0.3131	0.3127	0.3131	0.3113	0.3109	0.3126	0.9999	0.9999
1.7400	0.3161	0.3158	0.3163	0.3142	0.3142	0.3157	0.9999	1.0000
1.7500	0.3192	0.3189	0.3195	0.3174	0.3173	0.3191	0.9999	1.0000
1.7600	0.3225	0.3222	0.3228	0.3204	0.3208	0.3223	0.9999	1.0000
1.7700	0.3256	0.3256	0.3258	0.3237	0.3241	0.3255	0.9999	1.0000
1.7800	0.3288	0.3288	0.3289	0.3269	0.3273	0.3287	1.0000	1.0000
1.7900	0.3320	0.3320	0.3322	0.3302	0.3306	0.3320	1.0000	1.0000
1.8000	0.3354	0.3351	0.3356	0.3335	0.3338	0.3353	1.0000	1.0000
1.8100	0.3387	0.3385	0.3391	0.3365	0.3374	0.3385	1.0000	1.0000
1.8200	0.3419	0.3417	0.3424	0.3398	0.3407	0.3419	1.0000	1.0000
1.8300	0.3451	0.3449	0.3458	0.3430	0.3440	0.3453	1.0000	1.0000
1.8400	0.3484	0.3483	0.3491	0.3464	0.3471	0.3485	1.0000	1.0000
1.8500	0.3517	0.3518	0.3526	0.3497	0.3504	0.3516	1.0000	1.0000
1.8600	0.3551	0.3550	0.3557	0.3531	0.3535	0.3551	1.0000	1.0000
1.8700	0.3584	0.3586	0.3591	0.3568	0.3571	0.3585	1.0000	1.0000
1.8800	0.3618	0.3620	0.3624	0.3601	0.3604	0.3618	1.0000	1.0000
1.8900	0.3652	0.3652	0.3660	0.3636	0.3639	0.3651	1.0000	1.0000
1.9000	0.3687	0.3687	0.3693	0.3668	0.3673	0.3684	1.0000	1.0000
1.9100	0.3722	0.3722	0.3728	0.3702	0.3705	0.3718	1.0000	1.0000
1.9200	0.3757	0.3755	0.3762	0.3738	0.3739	0.3751	1.0000	1.0000
1.9300	0.3791	0.3791	0.3798	0.3774	0.3772	0.3784	1.0000	1.0000
1.9400	0.3826	0.3826	0.3834	0.3808	0.3807	0.3817	1.0000	1.0000
1.9500	0.3861	0.3861	0.3869	0.3842	0.3842	0.3853	1.0000	1.0000
1.9600	0.3897	0.3896	0.3904	0.3878	0.3879	0.3888	1.0000	1.0000
1.9700	0.3931	0.3931	0.3940	0.3913	0.3913	0.3923	1.0000	1.0000
1.9800	0.3965	0.3967	0.3975	0.3947	0.3947	0.3959	1.0000	1.0000
1.9900	0.4001	0.4002	0.4009	0.3981	0.3983	0.3995	1.0000	1.0000
2.0000	0.4035	0.4039	0.4045	0.4017	0.4020	0.4030	1.0000	1.0000
2.0100	0.4072	0.4074	0.4079	0.4053	0.4055	0.4065	1.0000	1.0000
2.0200	0.4108	0.4108	0.4116	0.4092	0.4092	0.4102	1.0000	1.0000
2.0300	0.4145	0.4142	0.4151	0.4127	0.4127	0.4138	1.0000	1.0000
2.0400	0.4180	0.4178	0.4187	0.4164	0.4162	0.4173	1.0000	1.0000
2.0500	0.4215	0.4213	0.4224	0.4201	0.4197	0.4208	1.0000	1.0000
2.0600	0.4251	0.4247	0.4260	0.4238	0.4233	0.4246	1.0000	1.0000
2.0700	0.4287	0.4282	0.4297	0.4274	0.4269	0.4284	1.0000	1.0000
2.0800	0.4324	0.4318	0.4335	0.4309	0.4304	0.4322	1.0000	1.0000
2.0900	0.4362	0.4353	0.4371	0.4347	0.4340	0.4358	1.0000	1.0000
2.1000	0.4399	0.4389	0.4407	0.4383	0.4376	0.4395	1.0000	1.0000
2.1100	0.4435	0.4426	0.4441	0.4419	0.4415	0.4432	1.0000	1.0000
2.1200	0.4473	0.4463	0.4478	0.4456	0.4451	0.4469	1.0000	1.0000
2.1300	0.4511	0.4501	0.4515	0.4492	0.4490	0.4504	1.0000	1.0000
2.1400	0.4551	0.4539	0.4551	0.4530	0.4528	0.4540	1.0000	1.0000
2.1500	0.4589	0.4577	0.4588	0.4566	0.4565	0.4577	1.0000	1.0000
2.1600	0.4627	0.4615	0.4624	0.4602	0.4603	0.4613	1.0000	1.0000
2.1700	0.4665	0.4656	0.4663	0.4640	0.4642	0.4652	1.0000	1.0000
2.1800	0.4704	0.4694	0.4702	0.4675	0.4680	0.4690	1.0000	1.0000
2.1900	0.4742	0.4731	0.4741	0.4712	0.4719	0.4729	1.0000	1.0000
2.2000	0.4779	0.4769	0.4779	0.4748	0.4758	0.4766	1.0000	1.0000
2.2100	0.4819	0.4808	0.4815	0.4788	0.4797	0.4803	1.0000	1.0000
2.2200	0.4858	0.4848	0.4854	0.4830	0.4836	0.4841	1.0000	1.0000
2.2300	0.4895	0.4885	0.4889	0.4869	0.4875	0.4880	1.0000	1.0000
2.2400	0.4931	0.4922	0.4928	0.4907	0.4912	0.4918	1.0000	1.0000
2.2500	0.4970	0.4960	0.4966	0.4948	0.4950	0.4957	1.0000	1.0000
2.2600	0.5009	0.5001	0.5007	0.4987	0.4989	0.4997	1.0000	1.0000
2.2700	0.5050	0.5040	0.5046	0.5028	0.5029	0.5036	1.0000	1.0000
2.2800	0.5089	0.5079	0.5085	0.5067	0.5067	0.5074	1.0000	1.0000
2.2900	0.5127	0.5120	0.5123	0.5105	0.5107	0.5112	1.0000	1.0000
2.3000	0.5168	0.5160	0.5161	0.5143	0.5146	0.5153	1.0000	1.0000
2.3100	0.5205	0.5201	0.5201	0.5181	0.5183	0.5190	1.0000	1.0000
2.3200	0.5244	0.5240	0.5239	0.5221	0.5222	0.5229	1.0000	1.0000
2.3300	0.5281	0.5279	0.5280	0.5261	0.5263	0.5268	1.0000	1.0000
2.3400	0.5319	0.5319	0.5319	0.5301	0.5304	0.5306	1.0000	1.0000
2.3500	0.5360	0.5360	0.5360	0.5340	0.5342	0.5346	1.0000	1.0000
2.3600	0.5400	0.5400	0.5398	0.5380	0.5382	0.5382	1.0000	1.0000
2.3700	0.5439	0.5441	0.5437	0.5418	0.5422	0.5422	1.0000	1.0000
2.3800	0.5477	0.5482	0.5476	0.5457	0.5462	0.5462	1.0000	1.0000
2.3900	0.5518	0.5522	0.5518	0.5494	0.5503	0.5504	1.0000	1.0000
2.4000	0.5559	0.5561	0.5557	0.5532	0.5542	0.5544	1.0000	1.0000
2.4100	0.5598	0.5603	0.5597	0.5573	0.5581	0.5583	1.0000	1.0000
2.4200	0.5638	0.5641	0.5637	0.5613	0.5620	0.5623	1.0000	1.0000
2.4300	0.5681	0.5682	0.5678	0.5651	0.5659	0.5663	1.0000	1.0000
2.4400	0.5721	0.5721	0.5717	0.5691	0.5700	0.5704	1.0000	1.0000
2.4500	0.5759	0.5761	0.5758	0.5735	0.5739	0.5743	1.0000	1.0000
2.4600	0.5798	0.5800	0.5797	0.5771	0.5781	0.5784	1.0000	1.0000
2.4700	0.5836	0.5840	0.5838	0.5811	0.5819	0.5823	1.0000	1.0000
2.4800	0.5875	0.5880	0.5877	0.5851	0.5859	0.5862	1.0000	1.0000
2.4900	0.5915	0.5920	0.5918	0.5890	0.5898	0.5903	1.0000	1.0000
2.5000	0.5955	0.5960	0.5957	0.5929	0.5938	0.5944	1.0000	1.0000
2.5100	0.5994	0.5998	0.5999	0.5970	0.5980	0.5984	1.0000	1.0000
2.5200	0.6031	0.6039	0.6037	0.6010	0.6020	0.6024	1.0000	1.0000
2.5300	0.6071	0.6080	0.6076	0.6049	0.6060	0.6064	1.0000	1.0000
2.5400	0.6112	0.6121	0.6116	0.6090	0.6098	0.6104	1.0000	1.0000
2.5500	0.6151	0.6160	0.6156	0.6129	0.6140	0.6142	1.0000	1.0000
2.5600	0.6190	0.6199	0.6195	0.6169	0.6179	0.6181	1.0000	1.0000
2.5700	0.6228	0.6238	0.6235	0.6207	0.6219	0.6222	1.0000	1.0000
2.5800	0.6266	0.6277	0.6274	0.6248	0.6259	0.6261	1.0000	1.0000
2.5900	0.6306	0.6318	0.6315	0.6290	0.6300	0.6302	1.0000	1.0000
2.6000	0.6344	0.6357	0.6353	0.6329	0.6338	0.6341	1.0000	1.0000
2.6100	0.6383	0.6395	0.6394	0.6370	0.6377	0.6381	1.0000	1.0000
2.6200	0.6424	0.6438	0.6435	0.6408	0.6417	0.6418	1.0000	1.0000
2.6300	0.6464	0.6477	0.6475	0.6447	0.6457	0.6457	1.0000	1.0000
2.6400	0.6502	0.6517	0.6513	0.6488	0.6496	0.6497	1.0000	1.0000
2.6500	0.6542	0.6555	0.6552	0.6528	0.6537	0.6538	1.0000	1.0000
2.6600	0.6581	0.6596	0.6589	0.6569	0.6577	0.6577	1.0000	1.0000
2.6700	0.6621	0.6636	0.6629	0.6609	0.6618	0.6618	1.0000	1.0000
2.6800	0.6661	0.6675	0.6666	0.6650	0.6656	0.6657	1.0000	1.0000
2.6900	0.6701	0.6713	0.6708	0.6690	0.6696	0.6697	1.0000	1.0000
2.7000	0.6743	0.6753	0.6750	0.6731	0.6735	0.6736	1.0000	1.0000
2.7100	0.6782	0.6791	0.6787	0.6772	0.6774	0.6776	1.0000	1.0000
2.7200	0.6823	0.6830	0.6825	0.6812	0.6812	0.6816	1.0000	1.0000
2.7300	0.6862	0.6873	0.6863	0.6851	0.6851	0.6853	1.0000	1.0000
2.7400	0.6901	0.6911	0.6903	0.6890	0.6891	0.6894	1.0000	1.0000
2.7500	0.6938	0.6950	0.6941	0.6928	0.6930	0.6932	1.0000	1.0000
2.7600	0.6977	0.6989	0.6980	0.6966	0.6966	0.6971	1.0000	1.0000
2.7700	0.7016	0.7027	0.7018	0.7005	0.7002	0.7011	1.0000	1.0000
2.7800	0.7052	0.7066	0.7056	0.7045	0.7040	0.7050	1.0000	1.0000
2.7900	0.7090	0.7105	0.7097	0.7085	0.7080	0.7089	1.0000	1.0000
2.8000	0.7127	0.7146	0.7134	0.7125	0.7118	0.7125	1.0000	1.0000
2.8100	0.7165	0.7182	0.7174	0.7163	0.7157	0.7165	1.0000	1.0000
2.8200	0.7203	0.7221	0.7212	0.7200	0.7193	0.7203	1.0000	1.0000
2.8300	0.7242	0.7258	0.7250	0.7238	0.7233	0.7241	1.0000	1.0000
2.8400	0.7279	0.7297	0.7286	0.7275	0.7269	0.7279	1.0000	1.0000
2.8500	0.7316	0.7334	0.7323	0.7314	0.7308	0.7317	1.0000	1.0000
2.8600	0.7355	0.7371	0.7360	0.7351	0.7345	0.7354	1.0000	1.0000
2.8700	0.7391	0.7409	0.7394	0.7388	0.7381	0.7392	1.0000	1.0000
2.8800	0.7427	0.7444	0.7432	0.7426	0.7417	0.7430	1.0000	1.0000
2.8900	0.7465	0.7480	0.7467	0.7462	0.7455	0.7466	1.0000	1.0000
2.9000	0.7502	0.7517	0.7501	0.7499	0.7493	0.7501	1.0000	1.0000
2.9100	0.7537	0.7550	0.7537	0.7537	0.7530	0.7537	1.0000	1.0000
2.9200	0.7572	0.7585	0.7571	0.7574	0.7565	0.7572	1.0000	1.0000
2.9300	0.7608	0.7620	0.7606	0.7610	0.7602	0.7609	1.0000	1.0000
2.9400	0.7644	0.7655	0.7643	0.7644	0.7638	0.7645	1.0000	1.0000
2.9500	0.7681	0.7692	0.7678	0.7679	0.7674	0.7680	1.0000	1.0000
2.9600	0.7717	0.7728	0.7713	0.7714	0.7710	0.7713	1.0000	1.0000
2.9700	0.7754	0.7764	0.7748	0.7752	0.7746	0.7748	1.0000	1.0000
2.9800	0.7791	0.7798	0.7783	0.7788	0.7780	0.7783	1.0000	1.0000
2.9900	0.7826	0.7832	0.7818	0.7824	0.7816	0.7820	1.0000	1.0000
3.0000	0.7861	0.7867	0.7854	0.7859	0.7851	0.7855	1.0000	1.0000
3.0100	0.7896	0.7899	0.7888	0.7891	0.7884	0.7891	1.0000	1.0000
3.0200	0.7929	0.7932	0.7922	0.7927	0.7920	0.7925	1.0000	1.0000
3.0300	0.7963	0.7967	0.7957	0.7959	0.7954	0.7958	1.0000	1.0000
3.0400	0.7994	0.7999	0.7988	0.7993	0.7989	0.7992	1.0000	1.0000
3.0500	0.8028	0.8035	0.8022	0.8028	0.8023	0.8026	1.0000	1.0000
3.0600	0.8064	0.8068	0.8056	0.8061	0.8056	0.8060	1.0000	1.0000
3.0700	0.8098	0.8101	0.8090	0.8093	0.8092	0.8093	1.0000	1.0000
3.0800	0.8128	0.8133	0.8123	0.8126	0.8127	0.8126	1.0000	1.0000
3.0900	0.8160	0.8164	0.8157	0.8158	0.8159	0.8159	1.0000	1.0000
3.1000	0.8193	0.8195	0.8189	0.8190	0.8193	0.8192	1.0000	1.0000
3.1100	0.8226	0.8228	0.8220	0.8221	0.8224	0.8223	1.0000	1.0000
3.1200	0.8257	0.8260	0.8251	0.8253	0.8258	0.8256	1.0000	1.0000
3.1300	0.8290	0.8292	0.8282	0.8285	0.8290	0.8287	1.0000	1.0000
3.1400	0.8321	0.8325	0.8312	0.8315	0.8323	0.8317	1.0000	1.0000
3.1500	0.8353	0.8357	0.8342	0.8346	0.8353	0.8346	1.0000	1.0000
3.1600	0.8384	0.8389	0.8372	0.8377	0.8386	0.8375	1.0000	1.0000
3.1700	0.8418	0.8419	0.8403	0.8406	0.8416	0.8406	1.0000	1.0000
3.1800	0.8448	0.8449	0.8432	0.8434	0.8446	0.8435	1.0000	1.0000
3.1900	0.8477	0.8480	0.8462	0.8464	0.8476	0.8464	1.0000	1.0000
3.2000	0.8510	0.8511	0.8493	0.8494	0.8506	0.8494	1.0000	1.0000
3.2100	0.8540	0.8542	0.8523	0.8524	0.8536	0.8524	1.0000	1.0000
3.2200	0.8568	0.8572	0.8553	0.8555	0.8566	0.8552	1.0000	1.0000
3.2300	0.8598	0.8601	0.8582	0.8586	0.8593	0.8582	1.0000	1.0000
3.2400	0.8626	0.8627	0.8613	0.8615	0.8621	0.8611	1.0000	1.0000
3.2500	0.8654	0.8656	0.8643	0.8642	0.8647	0.8640	1.0000	1.0000
3.2600	0.8683	0.8684	0.8671	0.8671	0.8675	0.8667	1.0000	1.0000
3.2700	0.8711	0.8712	0.8700	0.8698	0.8704	0.8697	1.0000	1.0000
3.2800	0.8739	0.8739	0.8730	0.8726	0.8731	0.8726	1.0000	1.0000
3.2900	0.8764	0.8769	0.8757	0.8754	0.8758	0.8753	1.0000	1.0000
3.3000	0.8790	0.8795	0.8785	0.8781	0.8784	0.8780	1.0000	1.0000
3.3100	0.8817	0.8822	0.8812	0.8807	0.8811	0.8805	1.0000	1.0000
3.3200	0.8844	0.8851	0.8837	0.8832	0.8835	0.8833	1.0000	1.0000
3.3300	0.8871	0.8876	0.8862	0.8858	0.8860	0.8859	1.0000	1.0000
3.3400	0.8895	0.8900	0.8888	0.8884	0.8885	0.8885	1.0000	1.0000
3.3500	0.8920	0.8925	0.8912	0.8908	0.8911	0.8911	1.0000	1.0000
3.3600	0.8948	0.8949	0.8937	0.8934	0.8936	0.8936	1.0000	1.0000
3.3700	0.8972	0.8974	0.8962	0.8957	0.8961	0.8961	1.0000	1.0000
3.3800	0.8996	0.9000	0.8987	0.8981	0.8986	0.8985	1.0000	1.0000
3.3900	0.9018	0.9023	0.9011	0.9004	0.9011	0.9008	1.0000	1.0000
3.4000	0.9043	0.9047	0.9034	0.9029	0.9034	0.9031	1.0000	1.0000
3.4100	0.9064	0.9069	0.9059	0.9052	0.9057	0.9054	1.0000	1.0000
3.4200	0.9087	0.9091	0.9081	0.9076	0.9081	0.9077	1.0000	1.0000
3.4300	0.9109	0.9113	0.9102	0.9100	0.9103	0.9099	1.0000	1.0000
3.4400	0.9131	0.9136	0.9126	0.9125	0.9126	0.9122	1.0000	1.0000
3.4500	0.9152	0.9158	0.9145	0.9148	0.9149	0.9142	1.0000	1.0000
3.4600	0.9172	0.9179	0.9167	0.9170	0.9171	0.9164	1.0000	1.0000
3.4700	0.9192	0.9199	0.9189	0.9191	0.9193	0.9186	1.0000	1.0000
3.4800	0.9213	0.9220	0.9211	0.9212	0.9213	0.9207	1.0000	1.0000
3.4900	0.9233	0.9238	0.9231	0.9233	0.9234	0.9228	1.0000	1.0000
3.5000	0.9254	0.9258	0.9251	0.9253	0.9255	0.9247	1.0000	1.0000
3.5100	0.9274	0.9279	0.9270	0.9272	0.9276	0.9268	1.0000	1.0000
3.5200	0.9294	0.9297	0.9288	0.9292	0.9297	0.9286	1.0000	1.0000
3.5300	0.9312	0.9316	0.9308	0.9311	0.9316	0.9308	1.0000	1.0000
3.5400	0.9329	0.9336	0.9327	0.9330	0.9335	0.9325	1.0000	1.0000
3.5500	0.9347	0.9353	0.9345	0.9348	0.9353	0.9344	1.0000	1.0000
3.5600	0.9366	0.9372	0.9363	0.9366	0.9371	0.9362	1.0000	1.0000
3.5700	0.9384	0.9389	0.9383	0.9384	0.9389	0.9380	1.0000	1.0000
3.5800	0.9401	0.9404	0.9402	0.9401	0.9406	0.9397	1.0000	1.0000
3.5900	0.9419	0.9422	0.9418	0.9418	0.9423	0.9416	1.0000	1.0000
3.6000	0.9434	0.9439	0.9435	0.9437	0.9439	0.9432	1.0000	1.0000
3.6100	0.9451	0.9455	0.9452	0.9454	0.9456	0.9449	1.0000	1.0000
3.6200	0.9467	0.9471	0.9467	0.9472	0.9472	0.9465	1.0000	1.0000
3.6300	0.9484	0.9486	0.9482	0.9487	0.9487	0.9479	1.0000	1.0000
3.6400	0.9499	0.9501	0.9498	0.9502	0.9503	0.9495	1.0000	1.0000
3.6500	0.9515	0.9517	0.9515	0.9517	0.9518	0.9509	1.0000	1.0000
3.6600	0.9529	0.9532	0.9528	0.9531	0.9533	0.9523	1.0000	1.0000
3.6700	0.9544	0.9547	0.9544	0.9546	0.9548	0.9537	1.0000	1.0000
3.6800	0.9559	0.9560	0.9558	0.9561	0.9562	0.9552	1.0000	1.0000
3.6900	0.9572	0.9575	0.9573	0.9575	0.9575	0.9567	1.0000	1.0000
3.7000	0.9586	0.9590	0.9589	0.9588	0.9589	0.9581	1.0000	1.0000
3.7100	0.9598	0.9604	0.9602	0.9602	0.9604	0.9594	1.0000	1.0000
3.7200	0.9611	0.9617	0.9615	0.9615	0.9617	0.9607	1.0000	1.0000
3.7300	0.9624	0.9630	0.9627	0.9627	0.9630	0.9622	1.0000	1.0000
3.7400	0.9637	0.9643	0.9639	0.9641	0.9643	0.9636	1.0000	1.0000
3.7500	0.9649	0.9655	0.9651	0.9652	0.9655	0.9647	1.0000	1.0000
3.7600	0.9660	0.9666	0.9663	0.9663	0.9667	0.9660	1.0000	1.0000
3.7700	0.9671	0.9677	0.9674	0.9674	0.9679	0.9673	1.0000	1.0000
3.7800	0.9683	0.9687	0.9685	0.9685	0.9689	0.9684	1.0000	1.0000
3.7900	0.9694	0.9698	0.9696	0.9697	0.9700	0.9696	1.0000	1.0000
3.8000	0.9705	0.9709	0.9707	0.9708	0.9710	0.9706	1.0000	1.0000
3.8100	0.9715	0.9720	0.9717	0.9718	0.9721	0.9716	1.0000	1.0000
3.8200	0.9726	0.9730	0.9728	0.9728	0.9732	0.9726	1.0000	1.0000
3.8300	0.9737	0.9739	0.9737	0.9738	0.9742	0.9736	1.0000	1.0000
3.8400	0.9746	0.9749	0.9746	0.9747	0.9751	0.9746	1.0000	1.0000
3.8500	0.9755	0.9760	0.9756	0.9757	0.9761	0.9756	1.0000	1.0000
3.8600	0.9764	0.9769	0.9765	0.9765	0.9770	0.9766	1.0000	1.0000
3.8700	0.9773	0.9778	0.9775	0.9774	0.9779	0.9774	1.0000	1.0000
3.8800	0.9781	0.9787	0.9783	0.9783	0.9788	0.9782	1.0000	1.0000
3.8900	0.9790	0.9795	0.9791	0.9792	0.9797	0.9790	1.0000	1.0000
3.9000	0.9797	0.9803	0.9800	0.9799	0.9805	0.9799	1.0000	1.0000
3.9100	0.9805	0.9811	0.9808	0.9807	0.9812	0.9808	1.0000	1.0000
3.9200	0.9812	0.9819	0.9816	0.9815	0.9820	0.9815	1.0000	1.0000
3.9300	0.9821	0.9826	0.9823	0.9823	0.9827	0.9822	1.0000	1.0000
3.9400	0.9828	0.9833	0.9829	0.9830	0.9833	0.9830	1.0000	1.0000
3.9500	0.9836	0.9840	0.9837	0.9838	0.9841	0.9837	1.0000	1.0000
3.9600	0.9843	0.9847	0.9843	0.9845	0.9848	0.9845	1.0000	1.0000
3.9700	0.9849	0.9854	0.9850	0.9851	0.9854	0.9851	1.0000	1.0000
3.9800	0.9855	0.9860	0.9856	0.9858	0.9860	0.9856	1.0000	1.0000
3.9900	0.9862	0.9865	0.9861	0.9864	0.9866	0.9863	1.0000	1.0000
4.0000	0.9867	0.9871	0.9867	0.9870	0.9872	0.9869	1.0000	1.0000
4.0100	0.9873	0.9877	0.9873	0.9875	0.9878	0.9874	1.0000	1.0000
4.0200	0.9878	0.9883	0.9877	0.9880	0.9883	0.9880	1.0000	1.0000
4.0300	0.9884	0.9887	0.9883	0.9886	0.9888	0.9886	1.0000	1.0000
4.0400	0.9889	0.9892	0.9888	0.9890	0.9894	0.9891	1.0000	1.0000
4.0500	0.9894	0.9897	0.9893	0.9894	0.9899	0.9895	1.0000	1.0000
4.0600	0.9900	0.9902	0.9898	0.9899	0.9904	0.9900	1.0000	1.0000
4.0700	0.9904	0.9906	0.9902	0.9904	0.9908	0.9904	1.0000	1.0000
4.0800	0.9908	0.9911	0.9907	0.9909	0.9912	0.9909	1.0000	1.0000
4.0900	0.9913	0.9915	0.9912	0.9913	0.9916	0.9912	1.0000	1.0000
4.1000	0.9917	0.9918	0.9916	0.9918	0.9920	0.9916	1.0000	1.0000
4.1100	0.9920	0.9922	0.9919	0.9922	0.9924	0.9920	1.0000	1.0000
4.1200	0.9924	0.9927	0.9923	0.9925	0.9928	0.9924	1.0000	1.0000
4.1300	0.9929	0.9931	0.9926	0.9929	0.9931	0.9927	1.0000	1.0000
4.1400	0.9932	0.9934	0.9930	0.9933	0.9935	0.9932	1.0000	1.0000
4.1500	0.9936	0.9937	0.9933	0.9935	0.9938	0.9935	1.0000	1.0000
4.1600	0.9939	0.9940	0.9937	0.9938	0.9941	0.9938	1.0000	1.0000
4.1700	0.9942	0.9943	0.9940	0.9941	0.9944	0.9942	1.0000	1.0000
4.1800	0.9945	0.9946	0.9943	0.9944	0.9947	0.9945	1.0000	1.0000
4.1900	0.9948	0.9949	0.9946	0.9947	0.9950	0.9948	1.0000	1.0000
4.2000	0.9951	0.9951	0.9949	0.9949	0.9952	0.9950	1.0000	1.0000
4.2100	0.9953	0.9954	0.9952	0.9952	0.9955	0.9953	1.0000	1.0000
4.2200	0.9955	0.9956	0.9955	0.9955	0.9957	0.9955	1.0000	1.0000
4.2300	0.9958	0.9959	0.9957	0.9957	0.9959	0.9958	1.0000	1.0000
4.2400	0.9960	0.9961	0.9959	0.9959	0.9962	0.9961	1.0000	1.0000
4.2500	0.9962	0.9963	0.9961	0.9962	0.9963	0.9963	1.0000	1.0000
4.2600	0.9965	0.9966	0.9964	0.9964	0.9965	0.9965	1.0000	1.0000
4.2700	0.9967	0.9968	0.9965	0.9966	0.9967	0.9967	1.0000	1.0000
4.2800	0.9969	0.9969	0.9967	0.9968	0.9969	0.9969	1.0000	1.0000
4.2900	0.9971	0.9971	0.9969	0.9969	0.9971	0.9971	1.0000	1.0000
4.3000	0.9973	0.9973	0.9971	0.9971	0.9973	0.9972	1.0000	1.0000
4.3100	0.9974	0.9975	0.9972	0.9972	0.9975	0.9974	1.0000	1.0000
4.3200	0.9976	0.9976	0.9974	0.9974	0.9977	0.9975	1.0000	1.0000
4.3300	0.9977	0.9978	0.9975	0.9976	0.9978	0.9977	1.0000	1.0000
4.3400	0.9979	0.9980	0.9977	0.9977	0.9979	0.9978	1.0000	1.0000
4.3500	0.9980	0.9981	0.9978	0.9979	0.9981	0.9979	1.0000	1.0000
4.3600	0.9981	0.9982	0.9980	0.9980	0.9982	0.9981	1.0000	1.0000
4.3700	0.9982	0.9984	0.9981	0.9981	0.9983	0.9982	1.0000	1.0000
4.3800	0.9984	0.9984	0.9982	0.9982	0.9984	0.9984	1.0000	1.0000
4.3900	0.9985	0.9986	0.9983	0.9983	0.9985	0.9984	1.0000	1.0000
4.4000	0.9986	0.9987	0.9984	0.9984	0.9985	0.9986	1.0000	1.0000
4.4100	0.9987	0.9988	0.9985	0.9985	0.9986	0.9986	1.0000	1.0000
4.4200	0.9988	0.9989	0.9986	0.9986	0.9987	0.9988	1.0000	1.0000
4.4300	0.9989	0.9989	0.9987	0.9987	0.9989	0.9989	1.0000	1.0000
4.4400	0.9989	0.9990	0.9988	0.9988	0.9990	0.9989	1.0000	1.0000
4.4500	0.9990	0.9990	0.9989	0.9988	0.9990	0.9990	1.0000	1.0000
4.4600	0.9991	0.9991	0.9990	0.9989	0.9991	0.9991	1.0000	1.0000
4.4700	0.9991	0.9992	0.9990	0.9990	0.9991	0.9991	1.0000	1.0000
4.4800	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.4900	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.5000	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.5100	0.9993	0.9994	0.9993	0.9993	0.9994	0.9993	1.0000	1.0000
4.5200	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.5300	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.5400	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.5500	0.9995	0.9996	0.9994	0.9994	0.9996	0.9995	1.0000	1.0000
4.5600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.5700	0.9996	0.9996	0.9995	0.9996	0.9996	0.9996	1.0000	1.0000
4.5800	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	1.0000	1.0000
4.5900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.6000	0.9997	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.6100	0.9997	0.9998	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.6200	0.9997	0.9998	0.9997	0.9997	0.9997	0.9997	1.0000	1.0000
4.6300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6400	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.6500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.6600	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6700	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6800	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.6900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.7000	0.9999	0.9999	0.9998	0.9998	0.9999	0.9998	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.7900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8200	1.0000	0.9999	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000
4.8300	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.40_0.40_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8662	1.5865	1.2654	1.4750	2.8574	2.2775	0.9944	0.3145	1.0000	1.3566	0.9452	0.0875	0.6754	1.9824	2.7724	0.3258	1.1736	1.1649
2.0000	2.1800	1.5431	2.4019	3.9251	0.0858	2.2849	0.1838	0.1880	11.0000	0.6144	0.5280	0.8751	0.5467	0.5226	1.0852	0.0297	0.1067	0.5385
3.0000	1.3963	2.0147	0.5418	2.9411	3.0765	1.5707	0.0509	0.2888	21.0000	0.9074	0.7444	0.8710	0.4552	0.5025	0.7695	0.0156	0.0559	0.5402
4.0000	0.3021	2.4729	2.5726	3.6411	1.4075	2.8307	0.1564	0.2413	31.0000	0.9036	0.7362	0.7711	0.5903	0.5806	0.7738	0.0106	0.0379	0.5505
5.0000	2.3822	0.4808	2.8079	2.6060	2.7428	0.4447	0.1723	0.2131	41.0000	0.9439	0.6904	0.7667	0.7280	0.6534	0.9012	0.0080	0.0287	0.5900
6.0000	2.9652	3.6962	3.5249	0.8037	1.3062	1.9226	0.0169	0.3066	51.0000	0.9678	0.7870	0.8307	0.7670	0.7859	0.9054	0.0065	0.0231	0.6342
7.0000	1.7304	2.2475	1.5759	3.7988	2.4778	3.5138	0.0312	0.2384	61.0000	1.0138	0.8787	0.8662	0.8452	0.8395	0.9686	0.0054	0.0193	0.6796
8.0000	0.5867	2.5495	2.6472	2.9529	1.9736	0.3842	0.7182	0.2382	71.0000	1.0632	0.9967	0.9504	0.9507	0.9684	1.0267	0.0047	0.0166	0.7472
9.0000	1.7545	1.6527	2.1677	3.4404	2.0021	2.6576	0.3430	0.1323	81.0000	1.1862	1.1423	1.0009	1.0484	1.0134	1.1056	0.0041	0.0146	0.8144
10.0000	3.3811	1.0349	2.3532	2.2658	3.5449	2.7222	0.4474	0.1226	91.0000	1.2621	1.2357	1.0980	1.1705	1.0937	1.2075	0.0145	0.0226	0.8881
11.0000	2.1250	3.5526	4.0026	3.5185	2.4316	1.3891	0.2976	0.3742	101.0000	1.2845	1.3807	1.2057	1.2669	1.2367	1.2848	0.0236	0.0409	0.9655
12.0000	2.6944	0.7004	1.5257	1.9818	0.0140	2.4752	0.0775	0.0425	111.0000	1.3708	1.4251	1.2933	1.3275	1.3381	1.3946	0.0318	0.0491	1.0288
13.0000	2.0924	0.9077	1.6208	0.6757	1.4923	1.6717	0.0169	0.0231	121.0000	1.4459	1.5142	1.3740	1.4006	1.4301	1.4772	0.0571	0.0632	1.0953
14.0000	0.8615	0.8078	1.6157	0.8166	1.9534	1.4589	0.3498	0.1899	131.0000	1.5022	1.5853	1.4397	1.4567	1.4737	1.5652	0.0689	0.0773	1.1461
15.0000	0.5557	1.7615	0.4620	2.9567	1.4426	1.8512	0.1728	0.2422	141.0000	1.5547	1.6503	1.5254	1.4771	1.5225	1.6233	0.0778	0.0871	1.1898
16.0000	2.3601	1.2300	1.4814	3.6000	2.5213	3.0513	0.3576	0.3626	151.0000	1.6037	1.6826	1.5700	1.4925	1.5786	1.6606	0.0919	0.0935	1.2217
17.0000	2.4899	2.7143	2.1107	0.7133	1.8597	2.3249	0.4127	0.0227	161.0000	1.6459	1.7113	1.6110	1.4920	1.6323	1.7051	0.1070	0.0983	1.2504
18.0000	0.9298	1.0050	1.9507	3.0116	2.5628	2.4582	0.0017	0.5699	171.0000	1.6729	1.7420	1.6666	1.5266	1.6521	1.7326	0.1188	0.1047	1.2771
19.0000	2.5436	2.7667	1.7459	2.2506	0.3322	0.6205	0.1115	0.1944	181.0000	1.6756	1.7715	1.7068	1.5381	1.6998	1.7502	0.1196	0.1139	1.2969
20.0000	3.1561	2.0685	1.0830	1.2292	2.0367	1.6074	0.1921	0.1896	191.0000	1.7134	1.8258	1.7382	1.5711	1.7195	1.7725	0.1263	0.1223	1.3236
21.0000	3.4927	2.1892	2.5041	1.9466	1.9465	2.7437	0.0319	0.0809	201.0000	1.7350	1.8419	1.7531	1.5890	1.7526	1.7988	0.1300	0.1368	1.3421
22.0000	3.2186	3.5602	2.6159	1.4766	2.5113	3.5823	0.4104	0.5889	211.0000	1.7534	1.8601	1.7763	1.6140	1.7617	1.8233	0.1324	0.1391	1.3575
23.0000	2.8112	0.9786	1.4616	2.1732	2.8603	3.3699	0.1450	0.1068	221.0000	1.7784	1.8684	1.7988	1.6404	1.7772	1.8032	0.1385	0.1378	1.3678
24.0000	3.1953	1.5474	1.8685	1.4024	0.7261	1.7807	0.4855	0.2466	231.0000	1.8017	1.8732	1.8107	1.6837	1.7770	1.8185	0.1476	0.1442	1.3821
25.0000	3.6280	1.5711	1.0866	2.8868	2.4390	0.1888	0.0986	0.5435	241.0000	1.8146	1.9015	1.8182	1.6795	1.8007	1.8413	0.1475	0.1489	1.3940
26.0000	1.1770	1.0767	0.9637	2.6842	2.7846	2.1094	0.2630	0.4746	251.0000	1.8233	1.9336	1.8280	1.7026	1.8218	1.8615	0.1503	0.1530	1.4093
27.0000	3.9715	2.1167	3.2239	1.9607	1.7926	3.1652	0.0958	0.2271	261.0000	1.8493	1.9451	1.8684	1.7182	1.8372	1.8699	0.1538	0.1570	1.4249
28.0000	2.0817	0.6371	3.2466	1.9081	1.8443	2.3077	0.0351	0.5080	271.0000	1.8551	1.9640	1.8851	1.7543	1.8582	1.8999	0.1554	0.1577	1.4412
29.0000	1.9174	3.9450	0.6274	2.1950	1.4671	3.3010	0.1010	0.2646	281.0000	1.8711	1.9695	1.8827	1.7627	1.8878	1.9103	0.1559	0.1612	1.4501
30.0000	1.9137	1.5883	2.3109	0.7910	2.5202	1.8812	0.0878	0.1228	291.0000	1.8799	1.9593	1.8907	1.7808	1.8931	1.9322	0.1562	0.1665	1.4573
31.0000	1.5056	3.9039	3.0870	1.1556	3.1288	2.0129	0.2769	0.6028	301.0000	1.8961	1.9592	1.8901	1.7984	1.9021	1.9453	0.1582	0.1645	1.4643
32.0000	0.7750	3.4445	1.1839	2.2692	2.2963	1.7780	0.4551	0.0679	311.0000	1.9241	1.9502	1.8878	1.7899	1.9065	1.9527	0.1606	0.1679	1.4674
33.0000	3.2150	1.7637	1.9913	2.7678	0.8277	1.8817	0.5157	0.4615	321.0000	1.9202	1.9588	1.8836	1.8029	1.9077	1.9513	0.1656	0.1683	1.4698
34.0000	3.2020	4.7304	3.3413	3.3023	0.1478	3.0357	0.0179	0.2319	331.0000	1.9281	1.9603	1.8956	1.8210	1.9120	1.9553	0.1636	0.1714	1.4759
35.0000	0.2987	1.2758	1.0937	1.9176	1.6196	3.2193	0.3981	0.1767	341.0000	1.9579	1.9577	1.9073	1.8292	1.9138	1.9709	0.1651	0.1734	1.4844
36.0000	3.0847	2.2451	2.4249	2.8935	2.2648	3.3433	0.2126	0.1087	351.0000	1.9526	1.9646	1.9235	1.8435	1.9224	1.9747	0.1660	0.1753	1.4903
37.0000	1.1893	3.0529	2.4001	2.6043	1.4757	2.4696	0.0934	0.0038	361.0000	1.9640	1.9558	1.9289	1.8599	1.9248	1.9847	0.1675	0.1751	1.4951
38.0000	2.9675	0.8050	3.8462	3.2478	2.4550	2.9140	0.0009	0.7144	371.0000	1.9656	1.9619	1.9236	1.8697	1.9127	1.9865	0.1702	0.1758	1.4958
39.0000	1.1611	2.8505	0.7262	2.4734	2.8749	2.2544	0.2498	0.2763	381.0000	1.9725	1.9540	1.9274	1.8863	1.9308	1.9852	0.1733	0.1765	1.5008
40.0000	2.1401	3.1044	3.1774	2.3203	3.1399	1.8804	0.0794	0.2650	391.0000	1.9852	1.9557	1.9399	1.8926	1.9544	1.9868	0.1768	0.1754	1.5083
41.0000	2.5435	2.6372	1.5543	1.9199	0.0726	2.2857	0.1972	0.1304	401.0000	1.9984	1.9625	1.9403	1.8981	1.9591	1.9700	0.1785	0.1771	1.5105
42.0000	3.5229	0.3780	0.8866	2.3491	1.8565	2.2024	1.1571	0.4384	411.0000	2.0051	1.9664	1.9531	1.9063	1.9691	1.9748	0.1825	0.1787	1.5170
43.0000	0.0954	1.1825	1.5128	0.9391	2.8102	2.3560	0.0307	0.1153	421.0000	2.0128	1.9771	1.9485	1.9186	1.9734	1.9742	0.1845	0.1783	1.5209
44.0000	1.7124	1.0500	2.5452	4.1736	1.4188	1.7905	0.0100	0.2011	431.0000	2.0315	1.9836	1.9562	1.9278	1.9805	1.9789	0.1854	0.1799	1.5280
45.0000	2.4186	3.4351	0.6687	1.7068	1.2414	2.6836	0.0070	0.0928	441.0000	2.0325	1.9960	1.9543	1.9264	1.9913	1.9959	0.1860	0.1819	1.5330
46.0000	1.9102	2.5997	3.2207	1.8135	2.0853	1.6510	0.5419	0.1790	451.0000	2.0368	2.0117	1.9536	1.9210	1.9986	1.9924	0.1873	0.1824	1.5355
47.0000	1.9371	3.0618	2.2803	0.9850	4.6548	2.4003	0.0607	0.0978	461.0000	2.0410	2.0067	1.9594	1.9330	2.0017	1.9876	0.1874	0.1847	1.5377
48.0000	2.7750	2.2107	1.8408	2.3586	2.5442	3.7952	0.0167	0.1863	471.0000	2.0234	2.0173	1.9653	1.9464	2.0086	1.9980	0.1887	0.1865	1.5418
49.0000	1.5887	2.8084	3.4323	2.4717	1.7540	3.4491	0.0732	0.0896	481.0000	2.0305	2.0195	1.9703	1.9480	2.0181	1.9956	0.1896	0.1847	1.5445
50.0000	3.2315	3.1018	2.9596	1.7160	3.7681	0.6127	0.0400	0.0495	491.0000	2.0440	2.0215	1.9824	1.9512	2.0258	2.0028	0.1888	0.1860	1.5503
51.0000	1.5610	2.5427	3.0493	3.6851	3.4602	1.9658	0.0492	0.0593	501.0000	2.0394	2.0219	1.9881	1.9579	2.0362	1.9905	0.1891	0.1841	1.5509
52.0000	2.7077	0.7797	0.3278	3.0400	1.2971	2.5042	0.0338	0.2477	511.0000	2.0448	2.0230	1.9930	1.9562	2.0430	1.9977	0.1901	0.1852	1.5541
53.0000	1.4310	3.8598	2.4414	2.6888	3.6487	1.3250	0.0244	0.0468	521.0000	2.0453	2.0197	1.9869	1.9703	2.0506	2.0052	0.1937	0.1848	1.5571
54.0000	1.6013	2.5305	3.0943	2.7638	2.2728	2.3551	0.0319	0.3416	531.0000	2.0471	2.0154	1.9891	1.9666	2.0513	2.0131	0.1945	0.1857	1.5578
55.0000	2.4624	1.7162	3.1189	3.7057	2.9443	0.4576	0.1934	0.1726	541.0000	2.0536	2.0206	1.9942	1.9705	2.0500	2.0184	0.1939	0.1859	1.5609
56.0000	0.6681	1.6326	2.5720	1.4351	2.2066	2.4619	0.1537	0.0278	551.0000	2.0643	2.0238	1.9917	1.9653	2.0537	2.0201	0.1941	0.1866	1.5625
57.0000	3.8304	2.6249	3.8453	0.6703	2.0963	1.2511	0.0296	0.1154	561.0000	2.0585	2.0212	2.0013	1.9824	2.0607	2.0224	0.1967	0.1882	1.5664
58.0000	0.7675	1.0643	2.7664	4.5637	0.8135	0.9416	0.1370	0.2798	571.0000	2.0541	2.0259	2.0031	1.9874	2.0609	2.0254	0.1967	0.1906	1.5680
59.0000	0.4993	2.9299	2.3273	2.7736	0.5130	0.5008	0.2287	0.0580	581.0000	2.0451	2.0214	2.0122	1.9930	2.0581	2.0164	0.1976	0.1902	1.5667
60.0000	1.8440	3.2892	2.8443	1.1204	2.4471	3.3305	0.0327	0.1375	591.0000	2.0473	2.0229	2.0174	2.0048	2.0618	2.0194	0.1984	0.1911	1.5704
61.0000	2.5164	2.0970	2.4646	1.0975	1.2723	0.6910	0.0423	0.5147	601.0000	2.0442	2.0211	2.0129	2.0064	2.0708	2.0280	0.2000	0.1907	1.5717
62.0000	1.6995	2.1453	1.4025	2.6942	1.8650	2.1242	0.1564	0.4915	611.0000	2.0561	2.0184	2.0149	2.0086	2.0759	2.0313	0.2007	0.1909	1.5746
63.0000	3.1101	1.8505	2.6026	2.3733	2.4059	3.4426	0.3961	0.0245	621.0000	2.0599	2.0173	2.0226	2.0199	2.0809	2.0332	0.2013	0.1920	1.5784
64.0000	1.6486	1.7935	0.9610	3.2377	1.6444	1.7266	0.0071	0.5500	631.0000	2.0657	2.0273	2.0281	2.0250	2.0834	2.0299	0.2025	0.1919	1.5817
65.0000	3.8663	1.6531	1.5734	1.8498	2.2839	0.4340	1.0763	0.1563	641.0000	2.0635	2.0229	2.0310	2.0344	2.0820	2.0277	0.2022	0.1926	1.5820
66.0000	2.1908	2.5895	0.7704	2.1301	2.7351	4.2160	0.0383	0.2455	651.0000	2.0713	2.0330	2.0382	2.0409	2.0824	2.0301	0.2026	0.1946	1.5866
67.0000	1.8929	2.1769	1.0191	2.7421	1.7991	1.9741	0.2517	0.0750	661.0000	2.0752	2.0370	2.0369	2.0438	2.0817	2.0243	0.2023	0.1943	1.5869
68.0000	2.6827	3.6288	2.5744	1.7450	1.3441	3.6303	0.4664	0.0298	671.0000	2.0759	2.0349	2.0401	2.0445	2.0867	2.0266	0.2032	0.1948	1.5883
69.0000	2.1808	0.4431	1.6927	2.2216	3.8253	2.8816	0.0390	0.1315	681.0000	2.0787	2.0387	2.0409	2.0452	2.0890	2.0401	0.2027	0.1944	1.5912
70.0000	2.5016	0.7013	2.3252	3.0984	1.5460	1.6320	0.2025	1.3231	691.0000	2.0813	2.0363	2.0392	2.0442	2.0908	2.0319	0.2031	0.1972	1.5905
71.0000	2.6496	2.0830	1.4762	1.9304	3.0962	0.8101	0.0993	0.5374	701.0000	2.0880	2.0340	2.0395	2.0422	2.0900	2.0328	0.2051	0.1971	1.5911
72.0000	2.3488	0.5479	2.2100	3.3046	3.7332	1.5821	0.4162	0.0323	711.0000	2.0836	2.0373	2.0362	2.0463	2.0884	2.0395	0.2047	0.1969	1.5916
73.0000	1.2451	3.2288	2.9771	2.0332	1.8173	2.2334	0.0480	0.4976	721.0000	2.0871	2.0406	2.0419	2.0466	2.0908	2.0444	0.2054	0.1967	1.5942
74.0000	1.4545	2.4734	3.2701	1.8744	1.9295	2.1501	0.1810	0.1534	731.0000	2.0849	2.0503	2.0435	2.0480	2.0936	2.0533	0.2057	0.1979	1.5971
75.0000	0.9182	1.9901	1.8296	1.4614	2.9171	2.7197	0.0431	0.0583	741.0000	2.0855	2.0449	2.0481	2.0444	2.0918	2.0557	0.2054	0.1982	1.5968
76.0000	2.4463	3.2698	1.8118	1.5599	0.3237	2.1548	0.1221	0.3924	751.0000	2.0848	2.0465	2.0532	2.0429	2.0953	2.0572	0.2070	0.1995	1.5983
77.0000	2.8263	2.9414	1.0807	1.2279	1.9934	3.4420	0.3312	0.0121	761.0000	2.0922	2.0452	2.0535	2.0432	2.0991	2.0601	0.2080	0.1991	1.6000
78.0000	0.2399	2.0423	3.1612	2.8015	3.6011	2.7157	0.4175	0.1580	771.0000	2.0933	2.0461	2.0565	2.0502	2.1067	2.0624	0.2078	0.1997	1.6029
79.0000	3.1147	2.2214	2.8589	3.0599	3.3999	2.4304	0.1648	0.0771	781.0000	2.0996	2.0423	2.0513	2.0483	2.1082	2.0631	0.2086	0.2024	1.6030
80.0000	4.1156	3.2953	1.3919	2.5131	2.0201	3.0252	0.0015	0.1698	791.0000	2.0994	2.0472	2.0610	2.0516	2.1038	2.0672	0.2092	0.2022	1.6052
81.0000	2.7347	4.2005	1.1917	1.9823	2.0884	2.5582	0.2619	0.1723	801.0000	2.0940	2.0432	2.0684	2.0498	2.1094	2.0692	0.2099	0.2027	1.6058
82.0000	2.2851	2.9009	2.6834	0.4713	3.4720	2.8831	0.0181	0.1110	811.0000	2.0984	2.0468	2.0684	2.0504	2.1095	2.0664	0.2096	0.2033	1.6066
83.0000	2.9177	1.2719	2.7437	2.4100	3.0616	3.1697	0.2640	0.2981	821.0000	2.0974	2.0466	2.0672	2.0514	2.1055	2.0711	0.2105	0.2028	1.6066
84.0000	1.7788	2.2428	2.1855	1.9498	0.9699	1.4938	0.0343	0.0419	831.0000	2.0990	2.0488	2.0631	2.0559	2.1083	2.0666	0.2127	0.2031	1.6072
85.0000	2.3704	1.4910	2.7583	2.2623	1.8742	3.6231	0.2107	0.1359	841.0000	2.0996	2.0546	2.0706	2.0528	2.1066	2.0706	0.2130	0.2034	1.6089
86.0000	0.8424	0.1091	1.7528	0.0722	2.1850	2.5582	0.0469	0.2956	851.0000	2.1059	2.0487	2.0739	2.0577	2.1104	2.0700	0.2126	0.2044	1.6105
87.0000	2.7579	2.1428	3.6563	2.6852	0.0294	3.1821	0.0821	0.4899	861.0000	2.1065	2.0505	2.0748	2.0544	2.1142	2.0683	0.2128	0.2057	1.6109
88.0000	1.6697	2.3489	3.2614	2.6613	2.7773	2.5666	0.4940	0.1047	871.0000	2.1041	2.0539	2.0710	2.0526	2.1168	2.0749	0.2141	0.2062	1.6117
89.0000	2.6673	1.0933	3.5820	3.3454	0.9541	0.5443	1.0463	0.4674	881.0000	2.1052	2.0536	2.0780	2.0494	2.1167	2.0738	0.2152	0.2057	1.6122
90.0000	0.1863	0.0441	2.7711	4.1647	2.9581	3.1083	0.1124	0.3744	891.0000	2.1103	2.0502	2.0822	2.0531	2.1190	2.0767	0.2151	0.2066	1.6141
91.0000	2.4188	3.8026	2.2034	2.5768	1.8580	1.7371	0.1746	0.1196	901.0000	2.1128	2.0487	2.0863	2.0496	2.1198	2.0813	0.2161	0.2054	1.6150
92.0000	2.9068	1.5055	3.0172	1.3861	2.7296	3.8299	0.0783	0.5873	911.0000	2.1110	2.0527	2.0952	2.0467	2.1188	2.0844	0.2160	0.2062	1.6164
93.0000	2.7259	2.3826	3.0563	0.7359	2.0497	2.7348	0.0058	0.4572	921.0000	2.1133	2.0512	2.0915	2.0495	2.1247	2.0841	0.2178	0.2062	1.6173
94.0000	3.5430	1.5473	3.4018	3.0839	3.2146	1.7451	0.0935	0.0809	931.0000	2.1120	2.0537	2.0985	2.0478	2.1248	2.0851	0.2174	0.2065	1.6182
95.0000	0.9159	3.6211	3.3717	3.5685	1.7083	2.7085	0.5680	0.4121	941.0000	2.1062	2.0546	2.1014	2.0550	2.1244	2.0859	0.2173	0.2063	1.6189
96.0000	3.1929	2.8029	2.5724	1.8303	2.5916	2.2598	0.1679	0.1295	951.0000	2.1084	2.0593	2.1013	2.0582	2.1238	2.0891	0.2171	0.2080	1.6206
97.0000	1.7301	3.0883	1.2910	2.7639	4.1480	2.5089	0.1088	0.1117	961.0000	2.1157	2.0618	2.1062	2.0556	2.1291	2.0905	0.2170	0.2084	1.6230
98.0000	2.7282	2.4248	0.3410	1.9782	0.8125	2.5514	0.0058	0.5239	971.0000	2.1155	2.0638	2.1109	2.0568	2.1307	2.0855	0.2182	0.2085	1.6237
99.0000	1.9707	1.7655	2.2441	2.5218	2.6300	3.1527	0.7109	0.0782	981.0000	2.1184	2.0643	2.1069	2.0560	2.1285	2.0848	0.2189	0.2095	1.6234
100.0000	2.1889	3.6542	1.4397	2.8061	3.3888	1.9189	0.2183	0.1884	991.0000	2.1238	2.0698	2.1007	2.0612	2.1263	2.0879	0.2187	0.2097	1.6248


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3529	0.4215
0.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3549	0.4220
0.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3579	0.4224
0.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3594	0.4229
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3613	0.4234
0.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3639	0.4238
0.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3652	0.4243
0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3667	0.4248
0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3689	0.4253
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3698	0.4258
0.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3712	0.4262
0.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3732	0.4267
0.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3741	0.4272
0.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3754	0.4276
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3771	0.4280
0.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3781	0.4284
0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3791	0.4289
0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3805	0.4293
0.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3814	0.4298
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3823	0.4303
0.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3835	0.4308
0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3843	0.4313
0.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3852	0.4317
0.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3860	0.4321
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3869	0.4326
0.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3877	0.4331
0.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3884	0.4335
0.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3892	0.4340
0.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3898	0.4345
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3904	0.4349
0.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3911	0.4353
0.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3918	0.4358
0.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3923	0.4363
0.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3929	0.4368
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3936	0.4373
0.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3941	0.4378
0.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3946	0.4382
0.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3951	0.4387
0.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3956	0.4391
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3961	0.4396
0.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3966	0.4401
0.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3972	0.4406
0.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3977	0.4411
0.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3982	0.4416
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3987	0.4420
0.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3992	0.4424
0.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0001	0.3997	0.4429
0.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4002	0.4434
0.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4007	0.4439
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4011	0.4443
0.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0002	0.4016	0.4449
0.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.4021	0.4454
0.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0003	0.4027	0.4458
0.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.4031	0.4463
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0004	0.4037	0.4468
0.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.4041	0.4472
0.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0005	0.4046	0.4477
0.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0006	0.4051	0.4482
0.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0007	0.4055	0.4486
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0008	0.4060	0.4491
0.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0010	0.4065	0.4495
0.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0011	0.4070	0.4500
0.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0012	0.4075	0.4506
0.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0014	0.4079	0.4511
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0016	0.4084	0.4516
0.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0019	0.4088	0.4522
0.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0021	0.4093	0.4526
0.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0022	0.4098	0.4531
0.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0026	0.4103	0.4536
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0028	0.4107	0.4541
0.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0032	0.4112	0.4546
0.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0036	0.4117	0.4551
0.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0039	0.4122	0.4556
0.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0047	0.4126	0.4560
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0052	0.4132	0.4565
0.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0056	0.4136	0.4570
0.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0065	0.4141	0.4576
0.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0071	0.4146	0.4580
0.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0078	0.4151	0.4586
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0088	0.4157	0.4591
0.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0096	0.4162	0.4596
0.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0111	0.4167	0.4601
0.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0119	0.4171	0.4606
0.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0127	0.4176	0.4611
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0146	0.4180	0.4616
0.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0156	0.4185	0.4622
0.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0167	0.4190	0.4626
0.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0189	0.4194	0.4631
0.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0201	0.4199	0.4637
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0215	0.4204	0.4642
0.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0243	0.4209	0.4647
0.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0256	0.4213	0.4653
0.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0272	0.4219	0.4658
0.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0305	0.4224	0.4663
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0323	0.4229	0.4668
0.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0340	0.4234	0.4674
0.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0380	0.4239	0.4680
0.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0399	0.4245	0.4685
0.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0426	0.4250	0.4690
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0457	0.4254	0.4695
1.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0497	0.4259	0.4701
1.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0526	0.4264	0.4706
1.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0555	0.4269	0.4712
1.0400	0.0000	0.0000	0.0000	0.0000	0.0000	0.0610	0.4275	0.4718
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0641	0.4280	0.4722
1.0600	0.0000	0.0000	0.0000	0.0000	0.0000	0.0674	0.4286	0.4727
1.0700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0736	0.4291	0.4733
1.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0770	0.4297	0.4738
1.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0807	0.4301	0.4743
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0843	0.4307	0.4749
1.1100	0.0000	0.0000	0.0000	0.0000	0.0000	0.0916	0.4312	0.4754
1.1200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0956	0.4317	0.4760
1.1300	0.0000	0.0000	0.0000	0.0000	0.0000	0.0996	0.4322	0.4765
1.1400	0.0000	0.0000	0.0000	0.0000	0.0000	0.1068	0.4327	0.4770
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.1117	0.4332	0.4776
1.1600	0.0000	0.0000	0.0000	0.0000	0.0000	0.1164	0.4337	0.4781
1.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.1208	0.4342	0.4787
1.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.1296	0.4348	0.4793
1.1900	0.0000	0.0000	0.0000	0.0000	0.0000	0.1343	0.4353	0.4798
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.1391	0.4359	0.4804
1.2100	0.0000	0.0000	0.0000	0.0000	0.0000	0.1436	0.4363	0.4809
1.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.1532	0.4368	0.4814
1.2300	0.0000	0.0000	0.0000	0.0000	0.0000	0.1583	0.4374	0.4819
1.2400	0.0000	0.0000	0.0000	0.0000	0.0000	0.1637	0.4378	0.4824
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.1686	0.4384	0.4830
1.2600	0.0000	0.0000	0.0000	0.0000	0.0000	0.1780	0.4390	0.4836
1.2700	0.0000	0.0000	0.0000	0.0000	0.0000	0.1833	0.4395	0.4842
1.2800	0.0000	0.0000	0.0000	0.0000	0.0000	0.1889	0.4400	0.4847
1.2900	0.0000	0.0000	0.0000	0.0000	0.0000	0.1940	0.4406	0.4853
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2036	0.4411	0.4858
1.3100	0.0000	0.0000	0.0000	0.0000	0.0000	0.2087	0.4417	0.4864
1.3200	0.0000	0.0000	0.0000	0.0000	0.0000	0.2145	0.4422	0.4869
1.3300	0.0000	0.0000	0.0000	0.0000	0.0000	0.2199	0.4428	0.4875
1.3400	0.0000	0.0000	0.0000	0.0000	0.0000	0.2288	0.4433	0.4881
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.2351	0.4439	0.4886
1.3600	0.0000	0.0000	0.0000	0.0000	0.0000	0.2405	0.4444	0.4892
1.3700	0.0000	0.0000	0.0000	0.0000	0.0000	0.2459	0.4450	0.4897
1.3800	0.0000	0.0000	0.0000	0.0000	0.0000	0.2512	0.4456	0.4903
1.3900	0.0000	0.0000	0.0000	0.0000	0.0000	0.2609	0.4462	0.4908
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.2658	0.4467	0.4913
1.4100	0.0000	0.0000	0.0000	0.0000	0.0000	0.2709	0.4472	0.4918
1.4200	0.0000	0.0000	0.0000	0.0000	0.0000	0.2760	0.4477	0.4924
1.4300	0.0000	0.0000	0.0000	0.0000	0.0000	0.2829	0.4482	0.4930
1.4400	0.0000	0.0000	0.0000	0.0000	0.0000	0.2894	0.4489	0.4936
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.2939	0.4494	0.4941
1.4600	0.0000	0.0000	0.0000	0.0000	0.0000	0.2985	0.4500	0.4946
1.4700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3031	0.4507	0.4952
1.4800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3098	0.4513	0.4957
1.4900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3156	0.4518	0.4962
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3197	0.4524	0.4968
1.5100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3240	0.4529	0.4974
1.5200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3279	0.4534	0.4980
1.5300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3331	0.4539	0.4986
1.5400	0.0000	0.0000	0.0000	0.0000	0.0000	0.3391	0.4545	0.4993
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.3427	0.4551	0.4998
1.5600	0.0000	0.0000	0.0000	0.0000	0.0000	0.3466	0.4557	0.5003
1.5700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3500	0.4563	0.5011
1.5800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3534	0.4570	0.5016
1.5900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3595	0.4576	0.5023
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3626	0.4583	0.5029
1.6100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3657	0.4588	0.5034
1.6200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3687	0.4594	0.5040
1.6300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3715	0.4600	0.5046
1.6400	0.0000	0.0000	0.0000	0.0000	0.0000	0.3742	0.4606	0.5052
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.3788	0.4612	0.5059
1.6600	0.0000	0.0000	0.0000	0.0000	0.0000	0.3813	0.4617	0.5066
1.6700	0.0000	0.0000	0.0000	0.0000	0.0000	0.3839	0.4624	0.5071
1.6800	0.0000	0.0000	0.0000	0.0000	0.0000	0.3864	0.4630	0.5078
1.6900	0.0000	0.0000	0.0000	0.0000	0.0000	0.3888	0.4636	0.5085
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.3910	0.4642	0.5092
1.7100	0.0000	0.0000	0.0000	0.0000	0.0000	0.3938	0.4648	0.5099
1.7200	0.0000	0.0000	0.0000	0.0000	0.0000	0.3964	0.4655	0.5105
1.7300	0.0000	0.0000	0.0000	0.0000	0.0000	0.3982	0.4661	0.5112
1.7400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4000	0.4668	0.5119
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4018	0.4674	0.5125
1.7600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4035	0.4680	0.5132
1.7700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4051	0.4687	0.5139
1.7800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4070	0.4692	0.5146
1.7900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4088	0.4699	0.5152
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4103	0.4704	0.5158
1.8100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4117	0.4711	0.5166
1.8200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4131	0.4718	0.5172
1.8300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4142	0.4724	0.5179
1.8400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4154	0.4730	0.5186
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4166	0.4736	0.5191
1.8600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4179	0.4742	0.5197
1.8700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4192	0.4748	0.5204
1.8800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4202	0.4755	0.5210
1.8900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4211	0.4761	0.5217
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4220	0.4767	0.5223
1.9100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4231	0.4774	0.5229
1.9200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4239	0.4779	0.5235
1.9300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4249	0.4786	0.5241
1.9400	0.0000	0.0000	0.0000	0.0000	0.0000	0.4257	0.4792	0.5247
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.4266	0.4798	0.5253
1.9600	0.0000	0.0000	0.0000	0.0000	0.0000	0.4274	0.4805	0.5260
1.9700	0.0000	0.0000	0.0000	0.0000	0.0000	0.4281	0.4811	0.5267
1.9800	0.0000	0.0000	0.0000	0.0000	0.0000	0.4288	0.4818	0.5274
1.9900	0.0000	0.0000	0.0000	0.0000	0.0000	0.4296	0.4824	0.5281
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.4303	0.4830	0.5289
2.0100	0.0000	0.0000	0.0000	0.0000	0.0000	0.4311	0.4836	0.5296
2.0200	0.0000	0.0000	0.0000	0.0000	0.0000	0.4318	0.4842	0.5303
2.0300	0.0000	0.0000	0.0000	0.0000	0.0000	0.4325	0.4849	0.5309
2.0400	0.0000	0.0000	0.0000	0.0000	0.0001	0.4332	0.4856	0.5315
2.0500	0.0000	0.0000	0.0000	0.0000	0.0001	0.4339	0.4863	0.5322
2.0600	0.0000	0.0000	0.0000	0.0000	0.0001	0.4345	0.4869	0.5329
2.0700	0.0000	0.0000	0.0000	0.0000	0.0001	0.4352	0.4875	0.5335
2.0800	0.0000	0.0000	0.0000	0.0000	0.0001	0.4360	0.4881	0.5343
2.0900	0.0000	0.0000	0.0000	0.0000	0.0001	0.4366	0.4887	0.5350
2.1000	0.0000	0.0000	0.0000	0.0000	0.0001	0.4373	0.4893	0.5356
2.1100	0.0000	0.0000	0.0000	0.0000	0.0001	0.4380	0.4899	0.5363
2.1200	0.0000	0.0000	0.0000	0.0000	0.0002	0.4386	0.4906	0.5370
2.1300	0.0000	0.0000	0.0000	0.0000	0.0002	0.4393	0.4912	0.5378
2.1400	0.0000	0.0000	0.0000	0.0000	0.0002	0.4399	0.4920	0.5385
2.1500	0.0000	0.0000	0.0000	0.0000	0.0003	0.4406	0.4925	0.5392
2.1600	0.0000	0.0000	0.0000	0.0000	0.0003	0.4413	0.4932	0.5399
2.1700	0.0000	0.0000	0.0000	0.0000	0.0004	0.4420	0.4939	0.5405
2.1800	0.0000	0.0000	0.0000	0.0000	0.0004	0.4426	0.4946	0.5412
2.1900	0.0000	0.0000	0.0000	0.0000	0.0005	0.4433	0.4952	0.5419
2.2000	0.0000	0.0000	0.0000	0.0000	0.0005	0.4439	0.4960	0.5425
2.2100	0.0000	0.0000	0.0000	0.0000	0.0006	0.4446	0.4966	0.5432
2.2200	0.0000	0.0000	0.0000	0.0000	0.0007	0.4451	0.4973	0.5439
2.2300	0.0000	0.0000	0.0000	0.0000	0.0008	0.4459	0.4979	0.5446
2.2400	0.0000	0.0000	0.0000	0.0000	0.0011	0.4466	0.4986	0.5453
2.2500	0.0000	0.0000	0.0000	0.0000	0.0013	0.4472	0.4993	0.5459
2.2600	0.0000	0.0000	0.0000	0.0000	0.0014	0.4478	0.5000	0.5466
2.2700	0.0000	0.0000	0.0000	0.0000	0.0016	0.4484	0.5006	0.5474
2.2800	0.0000	0.0000	0.0000	0.0000	0.0018	0.4491	0.5013	0.5481
2.2900	0.0000	0.0000	0.0000	0.0000	0.0021	0.4497	0.5019	0.5489
2.3000	0.0000	0.0000	0.0000	0.0000	0.0025	0.4504	0.5025	0.5495
2.3100	0.0000	0.0000	0.0000	0.0000	0.0028	0.4510	0.5033	0.5502
2.3200	0.0000	0.0000	0.0000	0.0000	0.0031	0.4516	0.5040	0.5509
2.3300	0.0000	0.0000	0.0000	0.0000	0.0036	0.4523	0.5047	0.5516
2.3400	0.0000	0.0000	0.0000	0.0000	0.0040	0.4530	0.5054	0.5523
2.3500	0.0000	0.0000	0.0000	0.0000	0.0045	0.4535	0.5062	0.5530
2.3600	0.0000	0.0000	0.0000	0.0000	0.0051	0.4542	0.5069	0.5538
2.3700	0.0000	0.0000	0.0000	0.0000	0.0060	0.4547	0.5075	0.5545
2.3800	0.0000	0.0000	0.0000	0.0000	0.0068	0.4555	0.5082	0.5552
2.3900	0.0000	0.0000	0.0000	0.0000	0.0075	0.4562	0.5089	0.5560
2.4000	0.0000	0.0000	0.0000	0.0000	0.0083	0.4569	0.5095	0.5567
2.4100	0.0000	0.0000	0.0000	0.0000	0.0093	0.4575	0.5103	0.5576
2.4200	0.0000	0.0000	0.0000	0.0000	0.0101	0.4581	0.5110	0.5584
2.4300	0.0000	0.0000	0.0000	0.0000	0.0113	0.4588	0.5117	0.5592
2.4400	0.0000	0.0000	0.0000	0.0000	0.0124	0.4594	0.5123	0.5601
2.4500	0.0000	0.0000	0.0000	0.0000	0.0140	0.4600	0.5131	0.5609
2.4600	0.0000	0.0000	0.0000	0.0000	0.0156	0.4607	0.5138	0.5617
2.4700	0.0000	0.0000	0.0000	0.0000	0.0169	0.4614	0.5144	0.5624
2.4800	0.0000	0.0000	0.0000	0.0000	0.0185	0.4621	0.5151	0.5632
2.4900	0.0000	0.0000	0.0000	0.0000	0.0201	0.4630	0.5159	0.5640
2.5000	0.0000	0.0000	0.0000	0.0000	0.0222	0.4637	0.5167	0.5647
2.5100	0.0000	0.0000	0.0000	0.0000	0.0241	0.4644	0.5175	0.5655
2.5200	0.0000	0.0000	0.0000	0.0000	0.0261	0.4650	0.5182	0.5662
2.5300	0.0000	0.0000	0.0000	0.0000	0.0282	0.4658	0.5190	0.5669
2.5400	0.0000	0.0000	0.0000	0.0000	0.0310	0.4665	0.5198	0.5676
2.5500	0.0000	0.0000	0.0000	0.0000	0.0341	0.4672	0.5204	0.5684
2.5600	0.0000	0.0000	0.0000	0.0000	0.0372	0.4678	0.5212	0.5692
2.5700	0.0000	0.0000	0.0000	0.0000	0.0401	0.4685	0.5218	0.5700
2.5800	0.0000	0.0000	0.0000	0.0000	0.0431	0.4693	0.5226	0.5709
2.5900	0.0000	0.0000	0.0000	0.0000	0.0462	0.4700	0.5234	0.5717
2.6000	0.0000	0.0000	0.0000	0.0000	0.0495	0.4706	0.5241	0.5725
2.6100	0.0000	0.0000	0.0000	0.0000	0.0540	0.4714	0.5248	0.5734
2.6200	0.0000	0.0000	0.0000	0.0000	0.0576	0.4723	0.5256	0.5741
2.6300	0.0000	0.0000	0.0000	0.0000	0.0613	0.4729	0.5264	0.5749
2.6400	0.0000	0.0000	0.0000	0.0000	0.0655	0.4736	0.5271	0.5757
2.6500	0.0000	0.0000	0.0000	0.0000	0.0696	0.4743	0.5279	0.5764
2.6600	0.0000	0.0000	0.0000	0.0000	0.0742	0.4750	0.5286	0.5772
2.6700	0.0000	0.0000	0.0000	0.0000	0.0795	0.4757	0.5294	0.5780
2.6800	0.0000	0.0000	0.0000	0.0000	0.0853	0.4764	0.5302	0.5788
2.6900	0.0000	0.0000	0.0000	0.0000	0.0912	0.4771	0.5310	0.5797
2.7000	0.0000	0.0000	0.0000	0.0000	0.0968	0.4777	0.5318	0.5804
2.7100	0.0000	0.0000	0.0000	0.0000	0.1021	0.4784	0.5326	0.5813
2.7200	0.0000	0.0000	0.0000	0.0000	0.1074	0.4792	0.5333	0.5821
2.7300	0.0000	0.0000	0.0000	0.0000	0.1133	0.4799	0.5342	0.5829
2.7400	0.0000	0.0000	0.0000	0.0000	0.1188	0.4805	0.5350	0.5836
2.7500	0.0000	0.0000	0.0000	0.0000	0.1247	0.4813	0.5357	0.5844
2.7600	0.0000	0.0000	0.0000	0.0000	0.1309	0.4822	0.5365	0.5851
2.7700	0.0000	0.0000	0.0000	0.0000	0.1373	0.4830	0.5372	0.5860
2.7800	0.0000	0.0000	0.0000	0.0000	0.1448	0.4837	0.5380	0.5869
2.7900	0.0000	0.0000	0.0000	0.0000	0.1517	0.4845	0.5387	0.5877
2.8000	0.0000	0.0000	0.0000	0.0000	0.1582	0.4853	0.5395	0.5886
2.8100	0.0000	0.0000	0.0000	0.0000	0.1650	0.4860	0.5403	0.5894
2.8200	0.0000	0.0000	0.0000	0.0000	0.1718	0.4867	0.5411	0.5902
2.8300	0.0000	0.0000	0.0000	0.0000	0.1786	0.4875	0.5417	0.5910
2.8400	0.0000	0.0000	0.0000	0.0000	0.1854	0.4883	0.5425	0.5919
2.8500	0.0000	0.0000	0.0000	0.0000	0.1922	0.4890	0.5433	0.5926
2.8600	0.0000	0.0000	0.0000	0.0000	0.1993	0.4898	0.5441	0.5934
2.8700	0.0000	0.0000	0.0000	0.0000	0.2064	0.4907	0.5449	0.5943
2.8800	0.0000	0.0000	0.0000	0.0000	0.2139	0.4915	0.5457	0.5952
2.8900	0.0000	0.0000	0.0000	0.0000	0.2210	0.4923	0.5464	0.5960
2.9000	0.0000	0.0000	0.0000	0.0000	0.2280	0.4931	0.5472	0.5968
2.9100	0.0000	0.0000	0.0000	0.0000	0.2350	0.4938	0.5481	0.5976
2.9200	0.0000	0.0000	0.0000	0.0000	0.2426	0.4946	0.5488	0.5984
2.9300	0.0000	0.0000	0.0000	0.0000	0.2503	0.4953	0.5497	0.5993
2.9400	0.0000	0.0000	0.0000	0.0000	0.2579	0.4960	0.5505	0.6002
2.9500	0.0000	0.0000	0.0000	0.0000	0.2653	0.4969	0.5514	0.6010
2.9600	0.0000	0.0000	0.0000	0.0000	0.2729	0.4976	0.5522	0.6018
2.9700	0.0000	0.0000	0.0000	0.0000	0.2802	0.4984	0.5530	0.6026
2.9800	0.0000	0.0000	0.0000	0.0000	0.2876	0.4992	0.5538	0.6036
2.9900	0.0000	0.0000	0.0000	0.0000	0.2946	0.5000	0.5547	0.6044
3.0000	0.0000	0.0000	0.0000	0.0000	0.3016	0.5008	0.5556	0.6054
3.0100	0.0000	0.0000	0.0000	0.0000	0.3084	0.5016	0.5564	0.6062
3.0200	0.0000	0.0000	0.0000	0.0000	0.3149	0.5024	0.5572	0.6071
3.0300	0.0000	0.0000	0.0000	0.0000	0.3211	0.5032	0.5580	0.6080
3.0400	0.0000	0.0000	0.0000	0.0000	0.3275	0.5040	0.5589	0.6088
3.0500	0.0000	0.0000	0.0000	0.0000	0.3336	0.5048	0.5597	0.6096
3.0600	0.0000	0.0000	0.0000	0.0000	0.3396	0.5056	0.5605	0.6105
3.0700	0.0000	0.0000	0.0000	0.0000	0.3456	0.5064	0.5614	0.6114
3.0800	0.0000	0.0000	0.0000	0.0000	0.3514	0.5073	0.5622	0.6123
3.0900	0.0000	0.0000	0.0000	0.0000	0.3572	0.5082	0.5631	0.6131
3.1000	0.0000	0.0000	0.0000	0.0000	0.3630	0.5090	0.5640	0.6140
3.1100	0.0000	0.0000	0.0000	0.0000	0.3686	0.5099	0.5648	0.6150
3.1200	0.0000	0.0000	0.0000	0.0000	0.3741	0.5108	0.5655	0.6159
3.1300	0.0000	0.0000	0.0000	0.0000	0.3795	0.5116	0.5664	0.6168
3.1400	0.0000	0.0000	0.0000	0.0000	0.3844	0.5125	0.5673	0.6178
3.1500	0.0000	0.0000	0.0000	0.0000	0.3895	0.5135	0.5682	0.6186
3.1600	0.0000	0.0000	0.0000	0.0000	0.3942	0.5142	0.5689	0.6196
3.1700	0.0000	0.0000	0.0000	0.0000	0.3989	0.5152	0.5699	0.6206
3.1800	0.0000	0.0000	0.0000	0.0000	0.4032	0.5160	0.5707	0.6215
3.1900	0.0000	0.0000	0.0000	0.0000	0.4075	0.5168	0.5717	0.6224
3.2000	0.0000	0.0000	0.0000	0.0000	0.4112	0.5177	0.5726	0.6233
3.2100	0.0000	0.0000	0.0000	0.0000	0.4148	0.5186	0.5735	0.6243
3.2200	0.0000	0.0000	0.0000	0.0000	0.4187	0.5194	0.5743	0.6253
3.2300	0.0000	0.0000	0.0000	0.0000	0.4226	0.5202	0.5752	0.6262
3.2400	0.0000	0.0000	0.0000	0.0000	0.4261	0.5211	0.5763	0.6272
3.2500	0.0000	0.0000	0.0000	0.0000	0.4295	0.5220	0.5772	0.6282
3.2600	0.0000	0.0000	0.0000	0.0000	0.4326	0.5228	0.5782	0.6291
3.2700	0.0000	0.0000	0.0000	0.0000	0.4357	0.5237	0.5791	0.6301
3.2800	0.0000	0.0000	0.0000	0.0000	0.4386	0.5246	0.5800	0.6311
3.2900	0.0000	0.0000	0.0000	0.0000	0.4410	0.5254	0.5810	0.6321
3.3000	0.0000	0.0000	0.0000	0.0000	0.4432	0.5263	0.5819	0.6330
3.3100	0.0000	0.0000	0.0000	0.0000	0.4456	0.5271	0.5828	0.6340
3.3200	0.0000	0.0000	0.0000	0.0000	0.4478	0.5279	0.5837	0.6347
3.3300	0.0000	0.0000	0.0000	0.0000	0.4502	0.5288	0.5845	0.6357
3.3400	0.0000	0.0000	0.0000	0.0000	0.4524	0.5297	0.5855	0.6366
3.3500	0.0000	0.0000	0.0000	0.0000	0.4546	0.5306	0.5865	0.6376
3.3600	0.0000	0.0000	0.0000	0.0000	0.4566	0.5316	0.5875	0.6386
3.3700	0.0000	0.0000	0.0000	0.0000	0.4587	0.5325	0.5886	0.6395
3.3800	0.0000	0.0000	0.0000	0.0000	0.4603	0.5334	0.5895	0.6405
3.3900	0.0000	0.0000	0.0000	0.0000	0.4620	0.5342	0.5905	0.6415
3.4000	0.0000	0.0000	0.0000	0.0000	0.4638	0.5350	0.5914	0.6424
3.4100	0.0000	0.0000	0.0000	0.0000	0.4655	0.5359	0.5923	0.6433
3.4200	0.0000	0.0000	0.0000	0.0000	0.4672	0.5368	0.5932	0.6443
3.4300	0.0000	0.0000	0.0000	0.0000	0.4686	0.5377	0.5942	0.6453
3.4400	0.0000	0.0000	0.0000	0.0000	0.4699	0.5387	0.5951	0.6462
3.4500	0.0000	0.0000	0.0000	0.0000	0.4713	0.5396	0.5960	0.6470
3.4600	0.0000	0.0000	0.0000	0.0000	0.4726	0.5405	0.5969	0.6481
3.4700	0.0000	0.0000	0.0000	0.0000	0.4739	0.5415	0.5978	0.6491
3.4800	0.0000	0.0000	0.0000	0.0000	0.4753	0.5424	0.5987	0.6502
3.4900	0.0000	0.0000	0.0000	0.0000	0.4766	0.5434	0.5996	0.6511
3.5000	0.0000	0.0000	0.0000	0.0000	0.4777	0.5443	0.6005	0.6520
3.5100	0.0000	0.0000	0.0000	0.0000	0.4787	0.5452	0.6014	0.6530
3.5200	0.0000	0.0000	0.0000	0.0000	0.4801	0.5461	0.6024	0.6540
3.5300	0.0000	0.0000	0.0000	0.0000	0.4812	0.5472	0.6034	0.6549
3.5400	0.0000	0.0000	0.0000	0.0000	0.4824	0.5480	0.6044	0.6558
3.5500	0.0000	0.0000	0.0000	0.0001	0.4835	0.5490	0.6054	0.6568
3.5600	0.0000	0.0000	0.0000	0.0001	0.4846	0.5500	0.6063	0.6579
3.5700	0.0000	0.0000	0.0000	0.0001	0.4858	0.5511	0.6074	0.6589
3.5800	0.0000	0.0000	0.0000	0.0001	0.4868	0.5522	0.6085	0.6600
3.5900	0.0000	0.0000	0.0000	0.0001	0.4879	0.5533	0.6095	0.6610
3.6000	0.0000	0.0000	0.0000	0.0001	0.4889	0.5544	0.6106	0.6620
3.6100	0.0000	0.0000	0.0000	0.0002	0.4898	0.5554	0.6115	0.6630
3.6200	0.0000	0.0000	0.0000	0.0002	0.4908	0.5564	0.6125	0.6640
3.6300	0.0000	0.0000	0.0000	0.0002	0.4919	0.5573	0.6135	0.6649
3.6400	0.0000	0.0000	0.0000	0.0002	0.4930	0.5583	0.6144	0.6659
3.6500	0.0000	0.0000	0.0000	0.0003	0.4939	0.5593	0.6155	0.6669
3.6600	0.0000	0.0000	0.0000	0.0003	0.4948	0.5603	0.6165	0.6678
3.6700	0.0000	0.0000	0.0000	0.0004	0.4958	0.5612	0.6175	0.6689
3.6800	0.0000	0.0000	0.0000	0.0004	0.4968	0.5623	0.6186	0.6698
3.6900	0.0000	0.0000	0.0000	0.0004	0.4978	0.5631	0.6195	0.6708
3.7000	0.0000	0.0000	0.0000	0.0005	0.4988	0.5641	0.6205	0.6720
3.7100	0.0000	0.0000	0.0000	0.0006	0.4999	0.5651	0.6215	0.6729
3.7200	0.0000	0.0000	0.0000	0.0007	0.5009	0.5660	0.6225	0.6739
3.7300	0.0000	0.0000	0.0000	0.0008	0.5019	0.5670	0.6237	0.6749
3.7400	0.0000	0.0000	0.0000	0.0009	0.5029	0.5679	0.6247	0.6760
3.7500	0.0000	0.0000	0.0000	0.0011	0.5038	0.5691	0.6257	0.6770
3.7600	0.0000	0.0000	0.0000	0.0013	0.5049	0.5702	0.6268	0.6782
3.7700	0.0000	0.0000	0.0000	0.0016	0.5059	0.5712	0.6278	0.6791
3.7800	0.0000	0.0000	0.0000	0.0018	0.5068	0.5722	0.6290	0.6802
3.7900	0.0000	0.0000	0.0000	0.0020	0.5078	0.5733	0.6300	0.6812
3.8000	0.0000	0.0000	0.0000	0.0023	0.5088	0.5743	0.6310	0.6822
3.8100	0.0000	0.0000	0.0000	0.0026	0.5099	0.5753	0.6320	0.6832
3.8200	0.0000	0.0000	0.0000	0.0030	0.5110	0.5764	0.6331	0.6842
3.8300	0.0000	0.0000	0.0000	0.0035	0.5119	0.5775	0.6342	0.6853
3.8400	0.0000	0.0000	0.0000	0.0039	0.5129	0.5785	0.6352	0.6863
3.8500	0.0000	0.0000	0.0000	0.0044	0.5138	0.5796	0.6363	0.6873
3.8600	0.0000	0.0000	0.0000	0.0051	0.5149	0.5807	0.6373	0.6883
3.8700	0.0000	0.0000	0.0000	0.0059	0.5159	0.5817	0.6383	0.6892
3.8800	0.0000	0.0000	0.0000	0.0066	0.5168	0.5827	0.6395	0.6902
3.8900	0.0000	0.0000	0.0000	0.0074	0.5177	0.5839	0.6405	0.6913
3.9000	0.0000	0.0000	0.0000	0.0087	0.5187	0.5850	0.6417	0.6923
3.9100	0.0000	0.0000	0.0000	0.0098	0.5197	0.5860	0.6427	0.6932
3.9200	0.0000	0.0000	0.0000	0.0108	0.5209	0.5871	0.6438	0.6941
3.9300	0.0000	0.0000	0.0000	0.0119	0.5221	0.5882	0.6449	0.6951
3.9400	0.0000	0.0000	0.0000	0.0136	0.5232	0.5893	0.6460	0.6961
3.9500	0.0000	0.0000	0.0000	0.0155	0.5242	0.5905	0.6471	0.6972
3.9600	0.0000	0.0000	0.0000	0.0169	0.5253	0.5916	0.6482	0.6984
3.9700	0.0000	0.0000	0.0000	0.0186	0.5263	0.5928	0.6493	0.6995
3.9800	0.0000	0.0000	0.0000	0.0209	0.5275	0.5938	0.6503	0.7005
3.9900	0.0000	0.0000	0.0000	0.0233	0.5284	0.5948	0.6515	0.7016
4.0000	0.0000	0.0000	0.0000	0.0253	0.5294	0.5959	0.6526	0.7027
4.0100	0.0000	0.0000	0.0000	0.0279	0.5306	0.5970	0.6538	0.7038
4.0200	0.0000	0.0000	0.0000	0.0308	0.5317	0.5980	0.6549	0.7048
4.0300	0.0000	0.0000	0.0000	0.0334	0.5326	0.5991	0.6559	0.7059
4.0400	0.0000	0.0000	0.0000	0.0359	0.5338	0.6002	0.6572	0.7070
4.0500	0.0000	0.0000	0.0000	0.0394	0.5350	0.6013	0.6583	0.7080
4.0600	0.0000	0.0000	0.0000	0.0430	0.5360	0.6025	0.6594	0.7092
4.0700	0.0000	0.0000	0.0000	0.0457	0.5370	0.6038	0.6605	0.7102
4.0800	0.0000	0.0000	0.0000	0.0499	0.5381	0.6049	0.6616	0.7114
4.0900	0.0000	0.0000	0.0000	0.0548	0.5393	0.6060	0.6628	0.7126
4.1000	0.0000	0.0000	0.0000	0.0578	0.5403	0.6070	0.6641	0.7137
4.1100	0.0000	0.0000	0.0000	0.0630	0.5415	0.6082	0.6652	0.7151
4.1200	0.0000	0.0000	0.0000	0.0684	0.5428	0.6094	0.6664	0.7162
4.1300	0.0000	0.0000	0.0000	0.0721	0.5440	0.6106	0.6675	0.7173
4.1400	0.0000	0.0000	0.0000	0.0775	0.5451	0.6118	0.6687	0.7182
4.1500	0.0000	0.0000	0.0000	0.0841	0.5463	0.6129	0.6698	0.7194
4.1600	0.0000	0.0000	0.0000	0.0883	0.5474	0.6140	0.6709	0.7204
4.1700	0.0000	0.0000	0.0000	0.0954	0.5485	0.6153	0.6721	0.7215
4.1800	0.0000	0.0000	0.0000	0.1020	0.5497	0.6164	0.6732	0.7227
4.1900	0.0000	0.0000	0.0000	0.1066	0.5508	0.6177	0.6744	0.7238
4.2000	0.0000	0.0000	0.0000	0.1142	0.5519	0.6190	0.6756	0.7248
4.2100	0.0000	0.0000	0.0000	0.1215	0.5531	0.6202	0.6767	0.7259
4.2200	0.0000	0.0000	0.0000	0.1275	0.5543	0.6214	0.6779	0.7271
4.2300	0.0000	0.0000	0.0000	0.1362	0.5554	0.6226	0.6791	0.7283
4.2400	0.0000	0.0000	0.0000	0.1428	0.5566	0.6237	0.6805	0.7294
4.2500	0.0000	0.0000	0.0000	0.1495	0.5578	0.6249	0.6816	0.7306
4.2600	0.0000	0.0000	0.0000	0.1592	0.5589	0.6262	0.6828	0.7318
4.2700	0.0000	0.0000	0.0000	0.1654	0.5601	0.6275	0.6840	0.7331
4.2800	0.0000	0.0000	0.0000	0.1748	0.5612	0.6285	0.6853	0.7342
4.2900	0.0000	0.0000	0.0000	0.1833	0.5624	0.6297	0.6867	0.7354
4.3000	0.0000	0.0000	0.0000	0.1897	0.5636	0.6309	0.6878	0.7366
4.3100	0.0000	0.0000	0.0000	0.2002	0.5648	0.6320	0.6890	0.7378
4.3200	0.0000	0.0000	0.0000	0.2079	0.5660	0.6332	0.6901	0.7390
4.3300	0.0000	0.0000	0.0000	0.2173	0.5673	0.6344	0.6914	0.7401
4.3400	0.0000	0.0000	0.0000	0.2270	0.5685	0.6356	0.6925	0.7413
4.3500	0.0000	0.0000	0.0000	0.2337	0.5696	0.6369	0.6936	0.7424
4.3600	0.0000	0.0000	0.0000	0.2450	0.5708	0.6383	0.6948	0.7435
4.3700	0.0000	0.0000	0.0000	0.2527	0.5721	0.6395	0.6961	0.7447
4.3800	0.0000	0.0000	0.0000	0.2627	0.5733	0.6406	0.6973	0.7459
4.3900	0.0000	0.0000	0.0000	0.2718	0.5746	0.6419	0.6985	0.7472
4.4000	0.0000	0.0000	0.0000	0.2790	0.5758	0.6433	0.6998	0.7484
4.4100	0.0000	0.0000	0.0000	0.2903	0.5771	0.6445	0.7010	0.7496
4.4200	0.0000	0.0000	0.0000	0.2975	0.5784	0.6458	0.7022	0.7508
4.4300	0.0000	0.0000	0.0000	0.3087	0.5797	0.6470	0.7035	0.7520
4.4400	0.0000	0.0000	0.0000	0.3165	0.5808	0.6482	0.7048	0.7532
4.4500	0.0000	0.0000	0.0000	0.3257	0.5822	0.6494	0.7061	0.7544
4.4600	0.0000	0.0000	0.0000	0.3354	0.5834	0.6508	0.7074	0.7555
4.4700	0.0000	0.0000	0.0000	0.3433	0.5847	0.6521	0.7087	0.7568
4.4800	0.0000	0.0000	0.0000	0.3529	0.5859	0.6533	0.7100	0.7579
4.4900	0.0000	0.0000	0.0000	0.3595	0.5873	0.6546	0.7112	0.7591
4.5000	0.0000	0.0000	0.0000	0.3698	0.5885	0.6559	0.7123	0.7603
4.5100	0.0000	0.0000	0.0000	0.3758	0.5897	0.6571	0.7136	0.7615
4.5200	0.0000	0.0000	0.0000	0.3861	0.5909	0.6583	0.7150	0.7627
4.5300	0.0000	0.0000	0.0000	0.3916	0.5923	0.6596	0.7162	0.7640
4.5400	0.0000	0.0000	0.0000	0.4008	0.5936	0.6610	0.7174	0.7651
4.5500	0.0000	0.0000	0.0000	0.4069	0.5949	0.6624	0.7188	0.7662
4.5600	0.0000	0.0000	0.0000	0.4154	0.5964	0.6637	0.7200	0.7675
4.5700	0.0000	0.0000	0.0000	0.4213	0.5977	0.6652	0.7214	0.7687
4.5800	0.0000	0.0000	0.0000	0.4287	0.5992	0.6666	0.7227	0.7699
4.5900	0.0000	0.0000	0.0000	0.4348	0.6006	0.6679	0.7239	0.7711
4.6000	0.0000	0.0000	0.0000	0.4421	0.6019	0.6692	0.7251	0.7723
4.6100	0.0000	0.0000	0.0000	0.4477	0.6033	0.6705	0.7265	0.7737
4.6200	0.0000	0.0000	0.0000	0.4544	0.6047	0.6721	0.7277	0.7750
4.6300	0.0000	0.0000	0.0000	0.4600	0.6061	0.6734	0.7289	0.7763
4.6400	0.0000	0.0000	0.0000	0.4664	0.6076	0.6746	0.7302	0.7775
4.6500	0.0000	0.0000	0.0000	0.4714	0.6088	0.6759	0.7316	0.7789
4.6600	0.0000	0.0000	0.0000	0.4773	0.6101	0.6773	0.7328	0.7803
4.6700	0.0000	0.0000	0.0000	0.4820	0.6114	0.6786	0.7343	0.7815
4.6800	0.0000	0.0000	0.0000	0.4875	0.6128	0.6801	0.7357	0.7827
4.6900	0.0000	0.0000	0.0000	0.4915	0.6141	0.6815	0.7371	0.7840
4.7000	0.0000	0.0000	0.0000	0.4965	0.6157	0.6831	0.7386	0.7853
4.7100	0.0000	0.0000	0.0000	0.5002	0.6172	0.6845	0.7399	0.7865
4.7200	0.0000	0.0000	0.0000	0.5052	0.6184	0.6860	0.7412	0.7879
4.7300	0.0000	0.0000	0.0000	0.5083	0.6198	0.6876	0.7426	0.7891
4.7400	0.0000	0.0000	0.0000	0.5128	0.6212	0.6891	0.7440	0.7904
4.7500	0.0000	0.0000	0.0000	0.5159	0.6225	0.6904	0.7454	0.7918
4.7600	0.0000	0.0000	0.0000	0.5198	0.6239	0.6919	0.7468	0.7929
4.7700	0.0000	0.0000	0.0000	0.5226	0.6254	0.6934	0.7481	0.7942
4.7800	0.0000	0.0000	0.0000	0.5263	0.6269	0.6948	0.7494	0.7954
4.7900	0.0000	0.0000	0.0000	0.5293	0.6284	0.6962	0.7507	0.7967
4.8000	0.0000	0.0000	0.0000	0.5323	0.6299	0.6976	0.7521	0.7980
4.8100	0.0000	0.0000	0.0000	0.5352	0.6314	0.6991	0.7535	0.7993
4.8200	0.0000	0.0000	0.0000	0.5380	0.6328	0.7005	0.7549	0.8004
4.8300	0.0000	0.0000	0.0000	0.5409	0.6344	0.7019	0.7563	0.8017
4.8400	0.0000	0.0000	0.0000	0.5432	0.6360	0.7034	0.7577	0.8029
4.8500	0.0000	0.0000	0.0000	0.5460	0.6374	0.7048	0.7591	0.8043
4.8600	0.0000	0.0000	0.0000	0.5484	0.6388	0.7062	0.7604	0.8057
4.8700	0.0000	0.0000	0.0000	0.5509	0.6403	0.7076	0.7617	0.8070
4.8800	0.0000	0.0000	0.0000	0.5532	0.6419	0.7092	0.7631	0.8084
4.8900	0.0000	0.0000	0.0000	0.5553	0.6434	0.7108	0.7645	0.8097
4.9000	0.0000	0.0000	0.0000	0.5577	0.6450	0.7122	0.7660	0.8110
4.9100	0.0000	0.0000	0.0000	0.5595	0.6466	0.7136	0.7674	0.8122
4.9200	0.0000	0.0000	0.0000	0.5618	0.6481	0.7150	0.7688	0.8135
4.9300	0.0000	0.0000	0.0000	0.5639	0.6497	0.7164	0.7701	0.8148
4.9400	0.0000	0.0000	0.0001	0.5657	0.6513	0.7180	0.7716	0.8162
4.9500	0.0000	0.0000	0.0001	0.5676	0.6529	0.7195	0.7729	0.8176
4.9600	0.0000	0.0000	0.0001	0.5694	0.6545	0.7210	0.7743	0.8188
4.9700	0.0000	0.0000	0.0001	0.5713	0.6561	0.7226	0.7757	0.8200
4.9800	0.0000	0.0000	0.0001	0.5731	0.6576	0.7241	0.7771	0.8214
4.9900	0.0000	0.0000	0.0001	0.5748	0.6593	0.7258	0.7784	0.8227
5.0000	0.0000	0.0000	0.0002	0.5765	0.6610	0.7274	0.7798	0.8240
5.0100	0.0000	0.0000	0.0002	0.5781	0.6626	0.7289	0.7812	0.8251
5.0200	0.0000	0.0000	0.0002	0.5799	0.6642	0.7304	0.7828	0.8265
5.0300	0.0000	0.0000	0.0003	0.5818	0.6659	0.7319	0.7842	0.8277
5.0400	0.0000	0.0000	0.0004	0.5836	0.6674	0.7335	0.7858	0.8290
5.0500	0.0000	0.0000	0.0004	0.5854	0.6691	0.7352	0.7872	0.8303
5.0600	0.0000	0.0000	0.0005	0.5871	0.6708	0.7367	0.7886	0.8316
5.0700	0.0000	0.0000	0.0006	0.5889	0.6725	0.7383	0.7902	0.8328
5.0800	0.0000	0.0000	0.0007	0.5907	0.6742	0.7397	0.7917	0.8341
5.0900	0.0000	0.0000	0.0008	0.5925	0.6760	0.7413	0.7933	0.8354
5.1000	0.0000	0.0000	0.0009	0.5943	0.6776	0.7429	0.7947	0.8368
5.1100	0.0000	0.0000	0.0011	0.5960	0.6792	0.7445	0.7963	0.8382
5.1200	0.0000	0.0000	0.0014	0.5977	0.6807	0.7460	0.7977	0.8396
5.1300	0.0000	0.0000	0.0015	0.5995	0.6823	0.7477	0.7991	0.8410
5.1400	0.0000	0.0000	0.0019	0.6011	0.6841	0.7492	0.8005	0.8423
5.1500	0.0000	0.0000	0.0022	0.6027	0.6858	0.7510	0.8020	0.8436
5.1600	0.0000	0.0000	0.0024	0.6045	0.6874	0.7526	0.8033	0.8448
5.1700	0.0000	0.0000	0.0028	0.6062	0.6892	0.7542	0.8048	0.8462
5.1800	0.0000	0.0000	0.0033	0.6080	0.6908	0.7559	0.8063	0.8475
5.1900	0.0000	0.0000	0.0039	0.6098	0.6927	0.7576	0.8078	0.8489
5.2000	0.0000	0.0000	0.0044	0.6115	0.6943	0.7591	0.8092	0.8502
5.2100	0.0000	0.0000	0.0050	0.6134	0.6960	0.7607	0.8107	0.8514
5.2200	0.0000	0.0000	0.0058	0.6151	0.6977	0.7624	0.8122	0.8528
5.2300	0.0000	0.0000	0.0068	0.6169	0.6994	0.7640	0.8136	0.8541
5.2400	0.0000	0.0000	0.0076	0.6189	0.7011	0.7656	0.8151	0.8554
5.2500	0.0000	0.0000	0.0086	0.6206	0.7028	0.7672	0.8166	0.8568
5.2600	0.0000	0.0000	0.0099	0.6224	0.7045	0.7689	0.8182	0.8581
5.2700	0.0000	0.0000	0.0115	0.6239	0.7063	0.7705	0.8198	0.8596
5.2800	0.0000	0.0000	0.0130	0.6257	0.7079	0.7722	0.8213	0.8608
5.2900	0.0000	0.0000	0.0142	0.6275	0.7096	0.7739	0.8228	0.8621
5.3000	0.0000	0.0000	0.0162	0.6292	0.7113	0.7754	0.8243	0.8634
5.3100	0.0000	0.0000	0.0186	0.6311	0.7131	0.7770	0.8258	0.8647
5.3200	0.0000	0.0000	0.0207	0.6330	0.7149	0.7786	0.8274	0.8661
5.3300	0.0000	0.0000	0.0231	0.6349	0.7167	0.7805	0.8288	0.8674
5.3400	0.0000	0.0000	0.0252	0.6368	0.7185	0.7821	0.8302	0.8687
5.3500	0.0000	0.0000	0.0284	0.6389	0.7202	0.7837	0.8318	0.8701
5.3600	0.0000	0.0000	0.0319	0.6407	0.7220	0.7854	0.8333	0.8715
5.3700	0.0000	0.0000	0.0351	0.6429	0.7238	0.7870	0.8348	0.8728
5.3800	0.0000	0.0000	0.0388	0.6448	0.7256	0.7886	0.8364	0.8742
5.3900	0.0000	0.0000	0.0420	0.6467	0.7274	0.7902	0.8380	0.8757
5.4000	0.0000	0.0000	0.0464	0.6485	0.7292	0.7919	0.8396	0.8770
5.4100	0.0000	0.0000	0.0513	0.6505	0.7311	0.7935	0.8411	0.8784
5.4200	0.0000	0.0000	0.0559	0.6524	0.7331	0.7951	0.8425	0.8798
5.4300	0.0000	0.0000	0.0611	0.6544	0.7350	0.7969	0.8441	0.8812
5.4400	0.0000	0.0000	0.0650	0.6566	0.7369	0.7987	0.8456	0.8825
5.4500	0.0000	0.0000	0.0714	0.6585	0.7387	0.8005	0.8471	0.8837
5.4600	0.0000	0.0000	0.0782	0.6604	0.7406	0.8021	0.8487	0.8851
5.4700	0.0000	0.0000	0.0848	0.6624	0.7426	0.8039	0.8503	0.8864
5.4800	0.0000	0.0000	0.0918	0.6645	0.7447	0.8057	0.8519	0.8878
5.4900	0.0000	0.0000	0.0964	0.6665	0.7466	0.8074	0.8534	0.8891
5.5000	0.0000	0.0000	0.1040	0.6687	0.7486	0.8091	0.8550	0.8904
5.5100	0.0000	0.0000	0.1120	0.6707	0.7505	0.8110	0.8565	0.8917
5.5200	0.0000	0.0000	0.1208	0.6729	0.7523	0.8127	0.8580	0.8929
5.5300	0.0000	0.0000	0.1298	0.6750	0.7543	0.8145	0.8595	0.8943
5.5400	0.0000	0.0000	0.1373	0.6771	0.7562	0.8162	0.8610	0.8956
5.5500	0.0000	0.0000	0.1471	0.6791	0.7581	0.8181	0.8625	0.8969
5.5600	0.0000	0.0000	0.1539	0.6812	0.7602	0.8198	0.8640	0.8983
5.5700	0.0000	0.0000	0.1643	0.6834	0.7622	0.8214	0.8656	0.8995
5.5800	0.0000	0.0000	0.1749	0.6856	0.7642	0.8233	0.8670	0.9008
5.5900	0.0000	0.0000	0.1857	0.6878	0.7663	0.8250	0.8685	0.9022
5.6000	0.0000	0.0000	0.1973	0.6898	0.7682	0.8267	0.8701	0.9036
5.6100	0.0000	0.0000	0.2071	0.6920	0.7702	0.8284	0.8716	0.9049
5.6200	0.0000	0.0000	0.2191	0.6942	0.7720	0.8302	0.8731	0.9062
5.6300	0.0000	0.0000	0.2269	0.6964	0.7741	0.8320	0.8746	0.9076
5.6400	0.0000	0.0000	0.2393	0.6985	0.7762	0.8337	0.8761	0.9089
5.6500	0.0000	0.0000	0.2512	0.7008	0.7784	0.8354	0.8777	0.9102
5.6600	0.0000	0.0000	0.2642	0.7030	0.7803	0.8371	0.8791	0.9115
5.6700	0.0000	0.0000	0.2768	0.7053	0.7824	0.8389	0.8807	0.9128
5.6800	0.0000	0.0000	0.2896	0.7075	0.7844	0.8407	0.8822	0.9141
5.6900	0.0000	0.0000	0.3027	0.7096	0.7863	0.8424	0.8838	0.9154
5.7000	0.0000	0.0000	0.3122	0.7119	0.7884	0.8442	0.8853	0.9166
5.7100	0.0000	0.0000	0.3257	0.7141	0.7904	0.8460	0.8869	0.9179
5.7200	0.0000	0.0000	0.3350	0.7166	0.7924	0.8478	0.8884	0.9192
5.7300	0.0000	0.0000	0.3485	0.7188	0.7945	0.8494	0.8898	0.9205
5.7400	0.0000	0.0000	0.3612	0.7211	0.7966	0.8511	0.8913	0.9216
5.7500	0.0000	0.0000	0.3742	0.7234	0.7984	0.8530	0.8928	0.9229
5.7600	0.0000	0.0000	0.3870	0.7258	0.8006	0.8546	0.8942	0.9241
5.7700	0.0000	0.0000	0.3999	0.7279	0.8026	0.8564	0.8956	0.9253
5.7800	0.0000	0.0000	0.4130	0.7301	0.8047	0.8581	0.8971	0.9265
5.7900	0.0000	0.0000	0.4257	0.7324	0.8069	0.8599	0.8986	0.9279
5.8000	0.0000	0.0000	0.4389	0.7349	0.8089	0.8616	0.9001	0.9292
5.8100	0.0000	0.0000	0.4483	0.7373	0.8109	0.8634	0.9015	0.9304
5.8200	0.0000	0.0000	0.4619	0.7397	0.8130	0.8653	0.9030	0.9316
5.8300	0.0000	0.0000	0.4701	0.7420	0.8153	0.8671	0.9044	0.9328
5.8400	0.0000	0.0000	0.4826	0.7442	0.8175	0.8689	0.9059	0.9340
5.8500	0.0000	0.0000	0.4921	0.7466	0.8197	0.8706	0.9073	0.9352
5.8600	0.0000	0.0000	0.5033	0.7491	0.8217	0.8724	0.9087	0.9364
5.8700	0.0000	0.0000	0.5144	0.7516	0.8237	0.8742	0.9103	0.9375
5.8800	0.0000	0.0000	0.5251	0.7541	0.8258	0.8759	0.9118	0.9387
5.8900	0.0000	0.0000	0.5354	0.7565	0.8281	0.8777	0.9132	0.9399
5.9000	0.0000	0.0000	0.5459	0.7590	0.8304	0.8796	0.9147	0.9410
5.9100	0.0000	0.0000	0.5559	0.7613	0.8324	0.8814	0.9162	0.9421
5.9200	0.0000	0.0000	0.5653	0.7637	0.8346	0.8832	0.9178	0.9432
5.9300	0.0000	0.0000	0.5749	0.7662	0.8368	0.8851	0.9192	0.9442
5.9400	0.0000	0.0000	0.5839	0.7685	0.8389	0.8869	0.9205	0.9454
5.9500	0.0000	0.0000	0.5927	0.7708	0.8412	0.8886	0.9218	0.9466
5.9600	0.0000	0.0000	0.6004	0.7732	0.8433	0.8903	0.9232	0.9476
5.9700	0.0000	0.0000	0.6093	0.7756	0.8455	0.8920	0.9247	0.9486
5.9800	0.0000	0.0000	0.6163	0.7781	0.8477	0.8938	0.9261	0.9498
5.9900	0.0000	0.0000	0.6248	0.7807	0.8497	0.8956	0.9274	0.9509
6.0000	0.0000	0.0000	0.6308	0.7833	0.8519	0.8975	0.9289	0.9522
6.0100	0.0000	0.0000	0.6390	0.7858	0.8540	0.8993	0.9302	0.9532
6.0200	0.0000	0.0000	0.6448	0.7883	0.8560	0.9011	0.9315	0.9542
6.0300	0.0000	0.0000	0.6524	0.7909	0.8581	0.9028	0.9331	0.9553
6.0400	0.0000	0.0000	0.6577	0.7934	0.8602	0.9044	0.9344	0.9564
6.0500	0.0000	0.0000	0.6646	0.7958	0.8624	0.9060	0.9359	0.9574
6.0600	0.0000	0.0000	0.6699	0.7984	0.8647	0.9077	0.9373	0.9584
6.0700	0.0000	0.0000	0.6761	0.8010	0.8667	0.9093	0.9385	0.9593
6.0800	0.0000	0.0000	0.6809	0.8035	0.8688	0.9110	0.9398	0.9602
6.0900	0.0000	0.0000	0.6867	0.8062	0.8709	0.9127	0.9412	0.9611
6.1000	0.0000	0.0001	0.6914	0.8087	0.8730	0.9146	0.9425	0.9621
6.1100	0.0000	0.0001	0.6968	0.8114	0.8752	0.9162	0.9438	0.9631
6.1200	0.0000	0.0001	0.7014	0.8140	0.8775	0.9179	0.9450	0.9640
6.1300	0.0000	0.0002	0.7069	0.8165	0.8797	0.9196	0.9463	0.9650
6.1400	0.0000	0.0002	0.7113	0.8193	0.8819	0.9211	0.9477	0.9660
6.1500	0.0000	0.0002	0.7162	0.8223	0.8840	0.9226	0.9489	0.9669
6.1600	0.0000	0.0003	0.7201	0.8249	0.8861	0.9243	0.9502	0.9677
6.1700	0.0000	0.0004	0.7250	0.8273	0.8882	0.9259	0.9514	0.9687
6.1800	0.0000	0.0004	0.7288	0.8300	0.8903	0.9275	0.9527	0.9697
6.1900	0.0000	0.0005	0.7331	0.8326	0.8924	0.9294	0.9539	0.9706
6.2000	0.0000	0.0006	0.7367	0.8351	0.8944	0.9310	0.9551	0.9715
6.2100	0.0000	0.0007	0.7409	0.8376	0.8962	0.9325	0.9563	0.9724
6.2200	0.0000	0.0009	0.7446	0.8400	0.8982	0.9341	0.9573	0.9732
6.2300	0.0000	0.0010	0.7487	0.8427	0.9002	0.9358	0.9585	0.9740
6.2400	0.0000	0.0011	0.7525	0.8454	0.9023	0.9373	0.9596	0.9748
6.2500	0.0000	0.0014	0.7560	0.8481	0.9044	0.9388	0.9607	0.9756
6.2600	0.0000	0.0016	0.7596	0.8505	0.9063	0.9402	0.9617	0.9763
6.2700	0.0000	0.0019	0.7629	0.8532	0.9084	0.9418	0.9626	0.9771
6.2800	0.0000	0.0024	0.7663	0.8558	0.9102	0.9433	0.9636	0.9779
6.2900	0.0000	0.0028	0.7701	0.8585	0.9122	0.9447	0.9646	0.9786
6.3000	0.0000	0.0032	0.7737	0.8611	0.9140	0.9461	0.9656	0.9793
6.3100	0.0000	0.0039	0.7772	0.8640	0.9160	0.9475	0.9668	0.9801
6.3200	0.0000	0.0044	0.7807	0.8665	0.9181	0.9490	0.9678	0.9808
6.3300	0.0000	0.0052	0.7841	0.8692	0.9200	0.9504	0.9689	0.9815
6.3400	0.0000	0.0063	0.7875	0.8718	0.9220	0.9519	0.9699	0.9821
6.3500	0.0000	0.0068	0.7910	0.8745	0.9240	0.9532	0.9710	0.9828
6.3600	0.0000	0.0082	0.7944	0.8772	0.9259	0.9546	0.9720	0.9834
6.3700	0.0000	0.0095	0.7978	0.8797	0.9280	0.9559	0.9728	0.9840
6.3800	0.0000	0.0107	0.8015	0.8824	0.9299	0.9573	0.9738	0.9845
6.3900	0.0000	0.0129	0.8050	0.8849	0.9318	0.9585	0.9748	0.9853
6.4000	0.0000	0.0145	0.8085	0.8875	0.9337	0.9600	0.9757	0.9858
6.4100	0.0000	0.0165	0.8118	0.8900	0.9356	0.9613	0.9765	0.9864
6.4200	0.0000	0.0195	0.8154	0.8927	0.9374	0.9626	0.9774	0.9869
6.4300	0.0000	0.0218	0.8190	0.8953	0.9393	0.9639	0.9784	0.9874
6.4400	0.0000	0.0245	0.8224	0.8978	0.9413	0.9651	0.9792	0.9880
6.4500	0.0000	0.0287	0.8256	0.9004	0.9430	0.9663	0.9801	0.9885
6.4600	0.0000	0.0319	0.8291	0.9030	0.9446	0.9676	0.9809	0.9890
6.4700	0.0000	0.0352	0.8324	0.9054	0.9464	0.9686	0.9817	0.9895
6.4800	0.0000	0.0411	0.8357	0.9079	0.9480	0.9697	0.9825	0.9900
6.4900	0.0000	0.0454	0.8391	0.9103	0.9497	0.9708	0.9832	0.9904
6.5000	0.0000	0.0501	0.8426	0.9128	0.9512	0.9719	0.9840	0.9909
6.5100	0.0000	0.0570	0.8462	0.9151	0.9529	0.9729	0.9847	0.9912
6.5200	0.0000	0.0622	0.8496	0.9176	0.9545	0.9740	0.9853	0.9916
6.5300	0.0000	0.0676	0.8530	0.9200	0.9561	0.9752	0.9860	0.9920
6.5400	0.0000	0.0764	0.8567	0.9226	0.9575	0.9761	0.9867	0.9924
6.5500	0.0000	0.0831	0.8600	0.9249	0.9591	0.9772	0.9873	0.9928
6.5600	0.0000	0.0899	0.8639	0.9272	0.9606	0.9782	0.9879	0.9931
6.5700	0.0000	0.1013	0.8673	0.9295	0.9621	0.9792	0.9884	0.9935
6.5800	0.0000	0.1092	0.8707	0.9318	0.9634	0.9801	0.9891	0.9940
6.5900	0.0000	0.1176	0.8742	0.9341	0.9648	0.9809	0.9896	0.9943
6.6000	0.0000	0.1310	0.8777	0.9364	0.9664	0.9817	0.9902	0.9946
6.6100	0.0000	0.1405	0.8812	0.9388	0.9677	0.9825	0.9906	0.9949
6.6200	0.0000	0.1504	0.8845	0.9407	0.9692	0.9834	0.9911	0.9952
6.6300	0.0000	0.1658	0.8879	0.9430	0.9704	0.9842	0.9915	0.9955
6.6400	0.0000	0.1765	0.8911	0.9451	0.9717	0.9849	0.9920	0.9958
6.6500	0.0000	0.1877	0.8943	0.9471	0.9729	0.9857	0.9925	0.9961
6.6600	0.0000	0.2053	0.8977	0.9492	0.9742	0.9864	0.9929	0.9963
6.6700	0.0000	0.2176	0.9010	0.9512	0.9753	0.9872	0.9933	0.9966
6.6800	0.0000	0.2303	0.9043	0.9530	0.9764	0.9879	0.9936	0.9968
6.6900	0.0000	0.2496	0.9075	0.9550	0.9775	0.9886	0.9940	0.9970
6.7000	0.0000	0.2654	0.9104	0.9568	0.9784	0.9893	0.9944	0.9972
6.7100	0.0000	0.2769	0.9136	0.9586	0.9795	0.9898	0.9948	0.9974
6.7200	0.0000	0.2984	0.9166	0.9602	0.9805	0.9903	0.9951	0.9976
6.7300	0.0000	0.3191	0.9197	0.9620	0.9816	0.9909	0.9954	0.9977
6.7400	0.0000	0.3317	0.9226	0.9636	0.9825	0.9915	0.9957	0.9978
6.7500	0.0000	0.3502	0.9256	0.9655	0.9834	0.9920	0.9960	0.9980
6.7600	0.0000	0.3734	0.9285	0.9669	0.9844	0.9925	0.9963	0.9981
6.7700	0.0000	0.3894	0.9313	0.9684	0.9853	0.9930	0.9965	0.9983
6.7800	0.0000	0.4049	0.9342	0.9699	0.9862	0.9934	0.9967	0.9984
6.7900	0.0000	0.4285	0.9368	0.9715	0.9870	0.9939	0.9969	0.9985
6.8000	0.0000	0.4451	0.9395	0.9730	0.9879	0.9943	0.9971	0.9986
6.8100	0.0000	0.4611	0.9421	0.9745	0.9886	0.9946	0.9975	0.9987
6.8200	0.0000	0.4850	0.9447	0.9759	0.9894	0.9950	0.9976	0.9988
6.8300	0.0000	0.5016	0.9474	0.9770	0.9900	0.9954	0.9978	0.9989
6.8400	0.0000	0.5178	0.9499	0.9782	0.9906	0.9957	0.9980	0.9990
6.8500	0.0000	0.5418	0.9525	0.9793	0.9912	0.9960	0.9982	0.9991
6.8600	0.0000	0.5640	0.9549	0.9805	0.9917	0.9963	0.9983	0.9992
6.8700	0.0000	0.5785	0.9571	0.9816	0.9923	0.9966	0.9985	0.9992
6.8800	0.0000	0.5984	0.9592	0.9828	0.9929	0.9969	0.9986	0.9993
6.8900	0.0000	0.6221	0.9613	0.9839	0.9934	0.9971	0.9987	0.9993
6.9000	0.0000	0.6376	0.9634	0.9848	0.9939	0.9973	0.9988	0.9994
6.9100	0.0000	0.6525	0.9654	0.9858	0.9943	0.9975	0.9989	0.9994
6.9200	0.0000	0.6745	0.9674	0.9867	0.9947	0.9977	0.9990	0.9995
6.9300	0.0000	0.6886	0.9692	0.9876	0.9952	0.9979	0.9991	0.9995
6.9400	0.0000	0.7030	0.9712	0.9884	0.9956	0.9981	0.9992	0.9996
6.9500	0.0000	0.7227	0.9729	0.9893	0.9958	0.9982	0.9993	0.9996
6.9600	0.0000	0.7416	0.9747	0.9900	0.9962	0.9984	0.9993	0.9996
6.9700	0.0000	0.7531	0.9764	0.9908	0.9965	0.9986	0.9994	0.9997
6.9800	0.0000	0.7676	0.9780	0.9914	0.9968	0.9987	0.9995	0.9997
6.9900	0.0000	0.7855	0.9795	0.9921	0.9971	0.9987	0.9995	0.9997
7.0000	0.0000	0.7969	0.9810	0.9928	0.9973	0.9989	0.9996	0.9997
7.0100	0.0001	0.8081	0.9823	0.9934	0.9976	0.9990	0.9996	0.9998
7.0200	0.0001	0.8240	0.9836	0.9939	0.9978	0.9991	0.9997	0.9998
7.0300	0.0001	0.8367	0.9847	0.9944	0.9980	0.9992	0.9997	0.9998
7.0400	0.0002	0.8461	0.9859	0.9948	0.9982	0.9992	0.9997	0.9999
7.0500	0.0002	0.8579	0.9869	0.9953	0.9984	0.9993	0.9998	0.9999
7.0600	0.0002	0.8708	0.9880	0.9957	0.9985	0.9994	0.9998	0.9999
7.0700	0.0002	0.8794	0.9889	0.9962	0.9987	0.9995	0.9998	0.9999
7.0800	0.0003	0.8873	0.9899	0.9965	0.9988	0.9995	0.9998	0.9999
7.0900	0.0003	0.8985	0.9908	0.9968	0.9989	0.9996	0.9998	1.0000
7.1000	0.0004	0.9070	0.9916	0.9970	0.9990	0.9996	0.9999	1.0000
7.1100	0.0005	0.9134	0.9922	0.9973	0.9991	0.9997	0.9999	1.0000
7.1200	0.0006	0.9213	0.9929	0.9975	0.9992	0.9997	0.9999	1.0000
7.1300	0.0008	0.9292	0.9935	0.9977	0.9993	0.9997	0.9999	1.0000
7.1400	0.0010	0.9347	0.9941	0.9979	0.9994	0.9998	0.9999	1.0000
7.1500	0.0011	0.9397	0.9947	0.9982	0.9995	0.9998	1.0000	1.0000
7.1600	0.0013	0.9463	0.9953	0.9984	0.9996	0.9998	1.0000	1.0000
7.1700	0.0014	0.9520	0.9957	0.9985	0.9996	0.9998	1.0000	1.0000
7.1800	0.0015	0.9558	0.9962	0.9986	0.9997	0.9998	1.0000	1.0000
7.1900	0.0018	0.9597	0.9965	0.9988	0.9997	0.9999	1.0000	1.0000
7.2000	0.0023	0.9643	0.9968	0.9990	0.9997	0.9999	1.0000	1.0000
7.2100	0.0029	0.9676	0.9971	0.9991	0.9998	0.9999	1.0000	1.0000
7.2200	0.0035	0.9707	0.9974	0.9992	0.9998	0.9999	1.0000	1.0000
7.2300	0.0042	0.9741	0.9976	0.9993	0.9998	0.9999	1.0000	1.0000
7.2400	0.0050	0.9775	0.9979	0.9994	0.9998	0.9999	1.0000	1.0000
7.2500	0.0060	0.9796	0.9981	0.9995	0.9999	0.9999	1.0000	1.0000
7.2600	0.0071	0.9817	0.9984	0.9996	0.9999	0.9999	1.0000	1.0000
7.2700	0.0083	0.9843	0.9985	0.9996	0.9999	0.9999	1.0000	1.0000
7.2800	0.0091	0.9864	0.9987	0.9997	0.9999	1.0000	1.0000	1.0000
7.2900	0.0097	0.9878	0.9988	0.9997	0.9999	1.0000	1.0000	1.0000
7.3000	0.0113	0.9893	0.9990	0.9998	0.9999	1.0000	1.0000	1.0000
7.3100	0.0135	0.9909	0.9991	0.9998	1.0000	1.0000	1.0000	1.0000
7.3200	0.0157	0.9920	0.9993	0.9998	1.0000	1.0000	1.0000	1.0000
7.3300	0.0183	0.9928	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000
7.3400	0.0213	0.9938	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
7.3500	0.0247	0.9947	0.9995	0.9999	1.0000	1.0000	1.0000	1.0000
7.3600	0.0287	0.9955	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
7.3700	0.0329	0.9960	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000
7.3800	0.0377	0.9965	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
7.3900	0.0392	0.9971	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
7.4000	0.0432	0.9974	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000
7.4100	0.0467	0.9978	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	0.0530	0.9981	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	0.0599	0.9985	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	0.0671	0.9988	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	0.0750	0.9989	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	0.0836	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	0.0932	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	0.1033	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	0.1147	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	0.1230	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	0.1303	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	0.1340	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	0.1470	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	0.1607	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	0.1751	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	0.1906	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	0.2067	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	0.2233	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	0.2409	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	0.2592	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	0.2776	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	0.2879	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	0.3030	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	0.3088	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	0.3294	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	0.3497	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	0.3708	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	0.3926	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	0.4143	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	0.4361	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	0.4582	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	0.4808	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	0.5027	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	0.5166	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	0.5314	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	0.5384	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	0.5601	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	0.5820	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	0.6038	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	0.6259	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	0.6469	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	0.6676	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	0.6876	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	0.7072	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	0.7254	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	0.7437	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	0.7485	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	0.7612	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	0.7702	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	0.7864	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	0.8023	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	0.8175	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	0.8316	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	0.8452	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	0.8584	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	0.8704	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	0.8818	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	0.8928	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	0.8999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	0.9052	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	0.9098	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	0.9169	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	0.9249	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	0.9326	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	0.9397	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	0.9460	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	0.9519	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	0.9571	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	0.9618	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	0.9662	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	0.9702	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	0.9727	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	0.9745	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	0.9765	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	0.9787	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	0.9812	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	0.9837	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	0.9859	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	0.9879	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	0.9897	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	0.9911	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	0.9925	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	0.9937	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	0.9946	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	0.9954	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	0.9956	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	0.9962	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	0.9964	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	0.9970	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	0.9979	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	0.9983	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	7.4926	6.5725	5.4511	4.1004	5.2332	2.8850	6.3345	4.0785	42.1479
2.0000	7.3929	6.4705	5.3355	6.5269	2.4723	2.8390	2.1984	1.6432	34.8789
3.0000	7.4474	6.5259	5.3940	5.6949	5.5795	0.9318	0.0035	3.7397	35.3165
4.0000	7.4883	6.5687	5.5795	6.4431	2.5956	4.7905	1.3317	3.0120	37.8093
5.0000	7.4809	6.5622	5.9125	5.1346	4.9790	0.9845	1.8933	2.3890	35.3360
6.0000	7.5367	6.8255	6.5780	4.1379	2.6424	1.0388	0.0035	4.0167	32.7795
7.0000	7.6471	6.7186	5.6065	6.6653	4.4054	6.0946	0.0035	3.0626	40.2037
8.0000	7.5803	6.6582	5.7693	5.8219	2.7032	1.1009	6.1567	3.0032	38.7938
9.0000	7.5552	6.6291	5.5109	6.3399	2.6698	4.3664	4.7541	0.0035	37.8288
10.0000	7.5489	6.6236	5.5028	4.2943	6.2337	4.5464	5.4081	0.0035	40.1614
11.0000	7.4818	6.7363	6.7559	6.3463	4.1268	0.9846	4.2593	4.6208	41.3118
12.0000	7.4052	6.4753	5.3429	3.9840	2.4810	3.6245	0.0034	0.0034	29.3198
13.0000	7.5786	6.6567	5.5385	4.1924	2.6991	1.1007	0.0035	0.0035	27.7731
14.0000	7.8124	6.8871	5.7891	4.4606	2.9809	1.3969	5.0131	1.9722	36.3124
15.0000	7.8461	6.9241	5.8322	6.0498	3.0300	1.4463	2.1649	3.2817	36.5750
16.0000	7.8900	6.9573	5.8685	6.7384	4.7332	5.5922	5.1324	4.8468	47.7588
17.0000	7.6521	6.7230	5.6136	4.2712	2.7839	3.2162	5.2974	0.0035	35.5608
18.0000	7.6957	6.7754	5.6669	5.9968	4.6949	3.8050	0.0036	5.8015	40.4398
19.0000	7.6388	6.7113	5.5969	4.3084	2.7649	1.1673	0.0035	1.9415	30.1326
20.0000	7.8115	6.8864	5.7884	4.4601	2.9806	1.3967	2.6902	1.9453	33.9592
21.0000	7.9114	6.9834	5.8917	4.5707	3.1005	4.8999	0.0036	0.0036	33.3648
22.0000	8.0298	7.1883	6.0862	4.7044	4.8170	6.4882	5.5962	6.1374	49.0476
23.0000	7.7609	6.8311	5.7259	4.3955	5.4453	6.0019	0.9673	0.0036	37.1315
24.0000	7.7750	6.8470	5.7435	4.4142	2.9309	1.3400	5.7509	3.2859	38.0875
25.0000	7.7691	6.8418	5.7391	5.8704	4.3739	1.3318	0.0036	5.7609	37.6907
26.0000	7.7715	6.8440	5.7409	5.5202	5.2974	2.2066	4.0340	5.4665	42.8810
27.0000	7.6505	6.7215	6.4639	4.2703	2.7797	5.5970	0.0035	2.7832	36.2695
28.0000	7.6791	6.7538	6.5090	4.3075	2.8185	3.1569	0.0035	5.5464	36.7748
29.0000	7.6982	7.0345	5.6688	4.3325	2.8433	5.8579	0.0036	3.5318	36.9706
30.0000	7.7139	6.7915	5.6875	4.3520	4.5857	1.2750	0.0036	0.0036	30.4127
31.0000	7.9007	7.1880	6.5546	4.5573	6.0257	1.7143	4.3264	6.0696	44.3366
32.0000	7.7345	6.9048	5.7134	4.4573	3.8494	1.3069	5.5885	0.0036	35.5583
33.0000	7.7960	6.8727	5.7698	5.6982	2.9603	1.3724	5.8846	5.4207	41.7747
34.0000	7.6982	7.1685	6.5973	6.3325	2.8433	5.4040	0.0036	2.9260	38.9733
35.0000	7.6718	6.7474	5.6352	4.2964	2.8087	5.7066	5.2209	1.3759	39.4629
36.0000	7.6277	6.7042	5.5903	5.7667	3.6309	5.8585	3.0218	0.0035	38.2036
37.0000	7.6086	6.6901	5.5780	5.2294	2.7415	3.7729	0.0035	0.0035	31.6275
38.0000	7.7621	6.8321	6.9202	6.3242	4.4177	5.1942	0.0036	6.1479	43.6019
39.0000	7.6120	6.6930	5.5805	4.9317	5.3602	2.8569	3.7168	3.6496	40.4007
40.0000	7.5549	6.6289	6.3487	4.4593	5.7562	1.0693	0.0035	3.4222	35.2430
41.0000	7.6013	6.6837	5.5656	4.2226	2.7318	2.9957	2.6504	0.0035	32.4546
42.0000	7.7225	6.8026	5.6974	4.6889	2.8808	2.6860	6.6400	5.2396	42.3577
43.0000	7.6122	6.6933	5.5806	4.2392	5.2361	3.3362	0.0035	0.0035	32.7046
44.0000	7.7287	6.8117	5.7322	6.9218	2.8867	1.2988	0.0036	2.2621	33.6455
45.0000	7.8313	6.9801	5.8139	4.4859	3.0098	4.6762	0.0036	0.0036	32.8045
46.0000	7.9581	7.0356	6.7268	4.6306	3.1627	1.5814	6.1263	1.7501	38.9716
47.0000	7.9378	7.0141	5.9260	4.6042	7.1812	3.7832	0.0037	0.0037	36.4539
48.0000	7.9732	7.0527	5.9671	4.9315	4.8794	6.6590	0.0037	2.0019	39.4684
49.0000	7.9423	7.0180	6.8632	5.2031	3.1419	6.2658	0.0037	0.0037	36.4416
50.0000	7.9782	7.0570	6.5024	4.6570	6.7854	1.6147	0.0037	0.0037	34.6021
51.0000	8.0723	7.1494	6.6682	6.9542	6.5881	1.7271	0.0741	0.0037	37.2372
52.0000	8.0952	7.1697	6.0955	6.3700	3.3265	4.3111	0.1041	3.5855	39.0576
53.0000	8.0770	7.3285	6.0744	5.7903	6.7683	1.7355	0.0742	0.0037	35.8518
54.0000	8.1471	7.2137	6.7658	5.9812	4.0934	3.7546	0.1643	4.8642	40.9843
55.0000	8.0710	7.1482	6.7306	6.9654	5.8700	1.7268	2.9428	1.5761	41.0309
56.0000	7.9997	7.0769	5.9937	4.6763	3.7018	4.0676	1.5619	0.0037	35.0817
57.0000	8.0763	7.1529	7.1886	4.7649	3.3002	1.7317	0.0742	0.0037	32.2924
58.0000	8.2304	7.3063	6.4789	7.4642	3.4891	1.9237	0.9696	4.2142	40.0763
59.0000	8.1926	7.2652	6.1952	6.0407	3.4392	1.8736	3.8303	0.0038	36.8405
60.0000	8.2300	7.3060	6.5775	4.9410	4.7922	6.3466	0.2867	0.0290	38.5089
61.0000	8.2294	7.3054	6.2381	4.9407	3.4849	1.9235	0.2866	6.0383	38.4469
62.0000	8.2303	7.3062	6.2425	5.9296	3.4890	2.6824	1.8600	5.9371	41.6771
63.0000	8.1549	7.2243	6.1682	5.1098	4.5857	6.4269	5.6109	0.0037	43.2845
64.0000	8.0263	7.0939	6.0142	6.5354	3.2356	1.6583	0.0037	5.9994	38.5667
65.0000	8.0167	7.0855	6.0034	4.6893	4.0265	1.6490	6.8207	0.8232	39.1143
66.0000	7.9799	7.0586	5.9758	4.6580	5.3768	6.9629	0.0037	3.4780	41.4937
67.0000	7.9042	6.9771	5.8827	5.7458	3.0904	1.5052	4.0015	0.0036	35.1107
68.0000	7.9682	7.1697	5.9788	4.6438	3.1741	6.4977	5.8472	0.0037	41.2832
69.0000	7.8970	6.9671	5.8737	4.5515	6.7509	5.2395	0.0036	0.0036	37.2870
70.0000	7.9122	6.9841	5.8923	6.2862	3.1008	1.5213	3.0487	6.8138	41.5595
71.0000	7.8198	6.8973	5.7982	4.4721	5.9224	1.4054	0.0036	5.8144	38.1331
72.0000	7.8143	6.8888	5.7941	6.4360	6.6204	1.3972	5.4810	0.0036	40.4355
73.0000	7.7521	6.8260	6.3308	4.3909	2.9106	2.8858	0.0036	5.5879	36.6877
74.0000	7.7827	6.8538	6.6146	4.4222	2.9409	2.4692	2.4045	0.5854	34.0734
75.0000	7.8712	6.9471	5.8527	4.5299	5.6586	4.8117	0.0036	0.0036	35.6784
76.0000	7.9285	7.0021	5.9117	4.5915	3.1218	2.6154	0.0036	5.1306	36.3053
77.0000	7.9667	7.0469	5.9586	4.6430	3.1735	6.2810	4.9980	0.0037	40.0714
78.0000	7.9223	6.9931	6.6438	5.8670	6.5971	4.8393	5.5606	0.8807	45.3038
79.0000	7.7353	6.8175	6.1874	6.0988	6.2479	3.7393	1.8083	0.0036	38.6380
80.0000	7.7169	6.8212	5.6897	5.1186	2.8716	5.4059	0.0036	1.1995	34.8271
81.0000	7.7934	7.1673	5.7678	4.4390	2.9878	4.2440	4.0531	1.3464	37.7987
82.0000	7.7943	6.8676	5.9967	4.4395	6.3660	5.1587	0.0036	0.0036	36.6299
83.0000	7.8204	6.8978	6.1061	4.9417	5.8634	5.7546	4.1042	4.1227	45.6110
84.0000	7.6425	6.7145	5.5995	4.2588	2.7662	1.1714	0.0035	0.0035	28.1600
85.0000	7.8583	6.9421	6.1599	4.5404	3.0455	6.3981	3.1893	0.0036	38.1372
86.0000	7.8539	6.9346	5.8416	4.5169	3.4914	4.2958	0.0036	4.1175	37.0553
87.0000	7.8875	6.9551	6.9382	5.6185	3.0658	5.8228	0.0036	5.6378	41.9292
88.0000	7.7869	6.8575	6.6090	5.4898	5.2965	4.2603	5.7968	0.0036	42.1004
89.0000	7.6821	6.7564	6.7323	6.3591	2.8232	1.2272	6.5244	5.3617	43.4664
90.0000	7.5492	6.6239	5.9153	6.7617	5.4620	5.4202	0.0035	4.6771	42.4130
91.0000	7.4375	6.7767	5.3834	5.0276	2.5263	0.9168	1.8960	0.0034	29.9676
92.0000	7.6000	6.6825	6.2464	4.2218	5.0451	6.3773	0.0035	5.7895	41.9662
93.0000	7.5043	6.5801	6.2004	4.1065	2.6056	4.5436	0.0035	5.1710	36.7151
94.0000	7.5260	6.5966	6.4908	5.9440	5.8368	1.0234	0.0035	0.0035	33.4246
95.0000	7.6085	6.8677	6.5485	6.4903	2.7414	4.5613	5.9144	4.9919	45.7240
96.0000	7.4312	6.5049	5.5202	4.0186	4.5513	2.7325	1.6431	0.0034	32.4054
97.0000	7.5437	6.6191	5.4955	5.4828	6.6501	3.8623	0.0035	0.0035	35.6604
98.0000	7.5812	6.6589	5.5439	4.1973	2.7035	4.0455	0.0035	5.5380	36.2718
99.0000	7.6075	6.6892	5.5737	5.0450	4.8033	5.5490	6.1729	0.0035	41.4442
100.0000	7.5293	6.8039	5.4781	5.5424	6.0532	1.0308	3.0796	1.6821	37.1993


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0006	0.0014	0.0027	0.0048	0.0085	0.0244	0.3755	0.4245
0.0200	0.0014	0.0028	0.0053	0.0091	0.0174	0.0483	0.3833	0.4279
0.0300	0.0021	0.0043	0.0082	0.0142	0.0260	0.0713	0.3880	0.4311
0.0400	0.0027	0.0059	0.0111	0.0189	0.0346	0.0940	0.3916	0.4343
0.0500	0.0034	0.0074	0.0140	0.0235	0.0432	0.1166	0.3949	0.4376
0.0600	0.0042	0.0091	0.0167	0.0284	0.0517	0.1383	0.3978	0.4409
0.0700	0.0049	0.0107	0.0195	0.0333	0.0605	0.1596	0.4010	0.4440
0.0800	0.0056	0.0122	0.0223	0.0380	0.0690	0.1807	0.4043	0.4473
0.0900	0.0063	0.0139	0.0253	0.0428	0.0777	0.2022	0.4074	0.4505
0.1000	0.0069	0.0156	0.0281	0.0473	0.0864	0.2227	0.4105	0.4539
0.1100	0.0076	0.0173	0.0310	0.0520	0.0952	0.2429	0.4137	0.4571
0.1200	0.0085	0.0189	0.0339	0.0568	0.1037	0.2626	0.4169	0.4604
0.1300	0.0092	0.0205	0.0366	0.0617	0.1125	0.2810	0.4199	0.4637
0.1400	0.0099	0.0221	0.0395	0.0664	0.1214	0.2990	0.4232	0.4671
0.1500	0.0107	0.0238	0.0424	0.0714	0.1299	0.3160	0.4263	0.4706
0.1600	0.0115	0.0254	0.0454	0.0764	0.1390	0.3318	0.4297	0.4738
0.1700	0.0123	0.0271	0.0484	0.0813	0.1478	0.3461	0.4328	0.4771
0.1800	0.0131	0.0287	0.0512	0.0862	0.1565	0.3586	0.4360	0.4804
0.1900	0.0138	0.0303	0.0541	0.0913	0.1653	0.3697	0.4392	0.4838
0.2000	0.0146	0.0321	0.0570	0.0965	0.1738	0.3795	0.4425	0.4872
0.2100	0.0154	0.0339	0.0599	0.1017	0.1826	0.3873	0.4457	0.4904
0.2200	0.0162	0.0356	0.0630	0.1066	0.1915	0.3939	0.4491	0.4935
0.2300	0.0170	0.0373	0.0662	0.1114	0.2003	0.3994	0.4523	0.4969
0.2400	0.0178	0.0390	0.0693	0.1164	0.2091	0.4040	0.4557	0.5003
0.2500	0.0184	0.0408	0.0724	0.1214	0.2178	0.4081	0.4591	0.5038
0.2600	0.0193	0.0426	0.0753	0.1265	0.2263	0.4119	0.4626	0.5073
0.2700	0.0201	0.0443	0.0785	0.1317	0.2350	0.4154	0.4659	0.5111
0.2800	0.0212	0.0462	0.0817	0.1373	0.2438	0.4188	0.4694	0.5150
0.2900	0.0220	0.0481	0.0849	0.1426	0.2523	0.4220	0.4729	0.5185
0.3000	0.0230	0.0501	0.0880	0.1480	0.2609	0.4252	0.4763	0.5218
0.3100	0.0238	0.0520	0.0915	0.1532	0.2697	0.4285	0.4794	0.5253
0.3200	0.0247	0.0538	0.0946	0.1585	0.2781	0.4314	0.4829	0.5289
0.3300	0.0257	0.0556	0.0978	0.1637	0.2865	0.4346	0.4863	0.5325
0.3400	0.0266	0.0576	0.1012	0.1691	0.2951	0.4380	0.4897	0.5361
0.3500	0.0274	0.0596	0.1046	0.1745	0.3037	0.4412	0.4932	0.5396
0.3600	0.0282	0.0615	0.1081	0.1798	0.3122	0.4446	0.4966	0.5430
0.3700	0.0290	0.0637	0.1116	0.1850	0.3212	0.4476	0.5001	0.5464
0.3800	0.0299	0.0656	0.1150	0.1904	0.3301	0.4508	0.5034	0.5501
0.3900	0.0309	0.0675	0.1184	0.1959	0.3386	0.4540	0.5066	0.5537
0.4000	0.0318	0.0697	0.1221	0.2013	0.3470	0.4573	0.5100	0.5575
0.4100	0.0327	0.0717	0.1256	0.2068	0.3554	0.4605	0.5136	0.5613
0.4200	0.0337	0.0737	0.1292	0.2119	0.3634	0.4639	0.5171	0.5649
0.4300	0.0347	0.0757	0.1326	0.2172	0.3717	0.4673	0.5206	0.5686
0.4400	0.0357	0.0778	0.1361	0.2225	0.3796	0.4706	0.5241	0.5724
0.4500	0.0367	0.0799	0.1397	0.2279	0.3877	0.4740	0.5277	0.5761
0.4600	0.0377	0.0821	0.1434	0.2335	0.3953	0.4773	0.5313	0.5797
0.4700	0.0386	0.0841	0.1470	0.2390	0.4025	0.4806	0.5347	0.5833
0.4800	0.0396	0.0863	0.1508	0.2445	0.4094	0.4841	0.5381	0.5870
0.4900	0.0407	0.0883	0.1544	0.2500	0.4160	0.4875	0.5416	0.5909
0.5000	0.0417	0.0904	0.1579	0.2557	0.4220	0.4911	0.5451	0.5947
0.5100	0.0428	0.0926	0.1615	0.2613	0.4272	0.4945	0.5488	0.5982
0.5200	0.0439	0.0949	0.1653	0.2669	0.4319	0.4978	0.5524	0.6020
0.5300	0.0449	0.0971	0.1690	0.2723	0.4363	0.5010	0.5557	0.6059
0.5400	0.0460	0.0994	0.1729	0.2780	0.4405	0.5046	0.5593	0.6096
0.5500	0.0471	0.1016	0.1766	0.2836	0.4444	0.5081	0.5630	0.6133
0.5600	0.0481	0.1039	0.1803	0.2893	0.4481	0.5118	0.5664	0.6171
0.5700	0.0492	0.1061	0.1841	0.2952	0.4517	0.5155	0.5702	0.6207
0.5800	0.0503	0.1085	0.1877	0.3008	0.4551	0.5190	0.5739	0.6249
0.5900	0.0515	0.1110	0.1914	0.3065	0.4585	0.5225	0.5777	0.6287
0.6000	0.0525	0.1133	0.1953	0.3122	0.4620	0.5259	0.5815	0.6326
0.6100	0.0535	0.1156	0.1994	0.3179	0.4654	0.5292	0.5852	0.6361
0.6200	0.0546	0.1179	0.2032	0.3236	0.4690	0.5327	0.5889	0.6399
0.6300	0.0557	0.1203	0.2070	0.3293	0.4724	0.5362	0.5925	0.6438
0.6400	0.0568	0.1226	0.2109	0.3351	0.4759	0.5397	0.5961	0.6474
0.6500	0.0579	0.1249	0.2148	0.3409	0.4794	0.5433	0.5997	0.6509
0.6600	0.0592	0.1273	0.2190	0.3469	0.4828	0.5469	0.6035	0.6547
0.6700	0.0604	0.1299	0.2230	0.3527	0.4862	0.5507	0.6071	0.6585
0.6800	0.0616	0.1323	0.2270	0.3585	0.4896	0.5543	0.6107	0.6620
0.6900	0.0628	0.1349	0.2309	0.3643	0.4932	0.5581	0.6143	0.6659
0.7000	0.0640	0.1375	0.2350	0.3699	0.4966	0.5616	0.6181	0.6697
0.7100	0.0652	0.1401	0.2391	0.3758	0.5000	0.5655	0.6218	0.6735
0.7200	0.0664	0.1426	0.2431	0.3816	0.5033	0.5691	0.6255	0.6771
0.7300	0.0677	0.1452	0.2474	0.3876	0.5069	0.5727	0.6292	0.6807
0.7400	0.0690	0.1478	0.2515	0.3936	0.5104	0.5762	0.6330	0.6842
0.7500	0.0702	0.1504	0.2554	0.3990	0.5141	0.5797	0.6367	0.6877
0.7600	0.0715	0.1532	0.2597	0.4046	0.5174	0.5835	0.6405	0.6913
0.7700	0.0727	0.1560	0.2640	0.4106	0.5210	0.5871	0.6442	0.6948
0.7800	0.0740	0.1588	0.2681	0.4166	0.5246	0.5909	0.6477	0.6981
0.7900	0.0753	0.1615	0.2722	0.4225	0.5280	0.5945	0.6513	0.7016
0.8000	0.0767	0.1643	0.2765	0.4283	0.5316	0.5982	0.6548	0.7052
0.8100	0.0781	0.1671	0.2806	0.4340	0.5353	0.6021	0.6586	0.7089
0.8200	0.0793	0.1696	0.2849	0.4397	0.5389	0.6057	0.6625	0.7125
0.8300	0.0805	0.1724	0.2891	0.4454	0.5426	0.6094	0.6663	0.7160
0.8400	0.0819	0.1751	0.2933	0.4512	0.5462	0.6131	0.6700	0.7194
0.8500	0.0834	0.1779	0.2975	0.4565	0.5498	0.6166	0.6738	0.7230
0.8600	0.0848	0.1807	0.3015	0.4620	0.5534	0.6202	0.6774	0.7266
0.8700	0.0863	0.1836	0.3058	0.4674	0.5569	0.6239	0.6811	0.7300
0.8800	0.0880	0.1865	0.3102	0.4726	0.5603	0.6276	0.6846	0.7335
0.8900	0.0895	0.1893	0.3148	0.4777	0.5638	0.6312	0.6881	0.7370
0.9000	0.0908	0.1922	0.3193	0.4827	0.5675	0.6348	0.6918	0.7406
0.9100	0.0921	0.1951	0.3237	0.4875	0.5712	0.6386	0.6954	0.7440
0.9200	0.0937	0.1982	0.3283	0.4922	0.5749	0.6421	0.6989	0.7475
0.9300	0.0952	0.2012	0.3327	0.4966	0.5786	0.6458	0.7024	0.7510
0.9400	0.0967	0.2042	0.3372	0.5008	0.5821	0.6495	0.7060	0.7545
0.9500	0.0982	0.2072	0.3421	0.5046	0.5858	0.6532	0.7096	0.7577
0.9600	0.0998	0.2103	0.3464	0.5086	0.5896	0.6566	0.7130	0.7612
0.9700	0.1014	0.2131	0.3509	0.5124	0.5933	0.6603	0.7165	0.7645
0.9800	0.1029	0.2163	0.3554	0.5159	0.5970	0.6638	0.7200	0.7681
0.9900	0.1045	0.2194	0.3600	0.5195	0.6006	0.6677	0.7236	0.7715
1.0000	0.1060	0.2228	0.3646	0.5229	0.6042	0.6715	0.7272	0.7750
1.0100	0.1075	0.2260	0.3691	0.5265	0.6076	0.6751	0.7307	0.7785
1.0200	0.1091	0.2291	0.3737	0.5303	0.6113	0.6787	0.7341	0.7818
1.0300	0.1106	0.2323	0.3783	0.5337	0.6150	0.6824	0.7378	0.7851
1.0400	0.1120	0.2355	0.3830	0.5373	0.6188	0.6861	0.7413	0.7885
1.0500	0.1136	0.2386	0.3875	0.5409	0.6225	0.6898	0.7448	0.7917
1.0600	0.1151	0.2419	0.3922	0.5443	0.6262	0.6936	0.7482	0.7948
1.0700	0.1168	0.2453	0.3966	0.5480	0.6296	0.6974	0.7515	0.7979
1.0800	0.1184	0.2487	0.4014	0.5515	0.6334	0.7011	0.7552	0.8011
1.0900	0.1200	0.2520	0.4060	0.5548	0.6372	0.7045	0.7587	0.8043
1.1000	0.1218	0.2554	0.4106	0.5584	0.6407	0.7082	0.7621	0.8077
1.1100	0.1234	0.2586	0.4155	0.5622	0.6445	0.7117	0.7655	0.8107
1.1200	0.1252	0.2619	0.4201	0.5656	0.6482	0.7152	0.7689	0.8140
1.1300	0.1270	0.2649	0.4244	0.5692	0.6519	0.7188	0.7722	0.8170
1.1400	0.1287	0.2683	0.4289	0.5729	0.6557	0.7224	0.7754	0.8201
1.1500	0.1303	0.2717	0.4335	0.5766	0.6594	0.7261	0.7788	0.8230
1.1600	0.1321	0.2751	0.4384	0.5803	0.6632	0.7297	0.7822	0.8261
1.1700	0.1340	0.2787	0.4431	0.5838	0.6670	0.7330	0.7853	0.8291
1.1800	0.1358	0.2822	0.4479	0.5875	0.6708	0.7364	0.7885	0.8324
1.1900	0.1378	0.2856	0.4526	0.5911	0.6746	0.7399	0.7917	0.8352
1.2000	0.1397	0.2890	0.4572	0.5948	0.6780	0.7437	0.7950	0.8383
1.2100	0.1415	0.2925	0.4620	0.5984	0.6816	0.7472	0.7984	0.8412
1.2200	0.1431	0.2959	0.4668	0.6021	0.6851	0.7507	0.8017	0.8441
1.2300	0.1450	0.2993	0.4715	0.6058	0.6887	0.7540	0.8050	0.8470
1.2400	0.1470	0.3027	0.4763	0.6093	0.6922	0.7575	0.8082	0.8497
1.2500	0.1490	0.3064	0.4811	0.6131	0.6959	0.7608	0.8113	0.8525
1.2600	0.1510	0.3100	0.4856	0.6167	0.6996	0.7642	0.8144	0.8550
1.2700	0.1529	0.3136	0.4905	0.6206	0.7032	0.7675	0.8177	0.8577
1.2800	0.1547	0.3171	0.4954	0.6242	0.7067	0.7709	0.8207	0.8604
1.2900	0.1565	0.3206	0.5001	0.6279	0.7102	0.7742	0.8238	0.8631
1.3000	0.1584	0.3243	0.5049	0.6316	0.7137	0.7773	0.8269	0.8658
1.3100	0.1604	0.3279	0.5095	0.6352	0.7171	0.7806	0.8298	0.8686
1.3200	0.1625	0.3314	0.5145	0.6388	0.7208	0.7838	0.8328	0.8713
1.3300	0.1647	0.3351	0.5192	0.6425	0.7244	0.7873	0.8358	0.8738
1.3400	0.1669	0.3390	0.5238	0.6462	0.7278	0.7907	0.8387	0.8765
1.3500	0.1690	0.3429	0.5286	0.6498	0.7313	0.7943	0.8416	0.8791
1.3600	0.1710	0.3466	0.5334	0.6536	0.7347	0.7974	0.8446	0.8814
1.3700	0.1730	0.3503	0.5381	0.6575	0.7383	0.8004	0.8475	0.8839
1.3800	0.1753	0.3541	0.5431	0.6615	0.7418	0.8036	0.8503	0.8863
1.3900	0.1773	0.3580	0.5477	0.6651	0.7453	0.8067	0.8532	0.8887
1.4000	0.1795	0.3617	0.5524	0.6687	0.7487	0.8099	0.8560	0.8913
1.4100	0.1816	0.3657	0.5571	0.6726	0.7523	0.8130	0.8588	0.8936
1.4200	0.1838	0.3695	0.5622	0.6764	0.7559	0.8163	0.8614	0.8960
1.4300	0.1861	0.3731	0.5670	0.6800	0.7594	0.8195	0.8642	0.8985
1.4400	0.1885	0.3770	0.5716	0.6837	0.7627	0.8225	0.8666	0.9008
1.4500	0.1907	0.3808	0.5763	0.6875	0.7661	0.8256	0.8694	0.9031
1.4600	0.1930	0.3847	0.5810	0.6911	0.7696	0.8287	0.8719	0.9054
1.4700	0.1953	0.3887	0.5855	0.6947	0.7729	0.8314	0.8747	0.9076
1.4800	0.1975	0.3928	0.5903	0.6982	0.7763	0.8342	0.8771	0.9098
1.4900	0.1999	0.3967	0.5947	0.7020	0.7795	0.8371	0.8795	0.9119
1.5000	0.2023	0.4007	0.5987	0.7057	0.7827	0.8399	0.8819	0.9143
1.5100	0.2044	0.4048	0.6031	0.7094	0.7861	0.8426	0.8845	0.9163
1.5200	0.2068	0.4086	0.6076	0.7130	0.7895	0.8453	0.8870	0.9184
1.5300	0.2092	0.4125	0.6117	0.7168	0.7929	0.8482	0.8894	0.9205
1.5400	0.2115	0.4163	0.6157	0.7206	0.7960	0.8510	0.8918	0.9225
1.5500	0.2140	0.4202	0.6197	0.7240	0.7994	0.8539	0.8941	0.9245
1.5600	0.2164	0.4240	0.6236	0.7275	0.8026	0.8566	0.8965	0.9263
1.5700	0.2186	0.4280	0.6274	0.7310	0.8059	0.8594	0.8987	0.9281
1.5800	0.2210	0.4319	0.6313	0.7346	0.8089	0.8622	0.9009	0.9300
1.5900	0.2234	0.4358	0.6349	0.7381	0.8123	0.8652	0.9032	0.9317
1.6000	0.2261	0.4397	0.6386	0.7416	0.8155	0.8679	0.9054	0.9336
1.6100	0.2285	0.4437	0.6421	0.7451	0.8186	0.8705	0.9075	0.9356
1.6200	0.2310	0.4479	0.6456	0.7485	0.8218	0.8732	0.9097	0.9372
1.6300	0.2335	0.4519	0.6495	0.7521	0.8250	0.8757	0.9120	0.9390
1.6400	0.2360	0.4562	0.6532	0.7554	0.8281	0.8782	0.9142	0.9406
1.6500	0.2384	0.4603	0.6568	0.7588	0.8312	0.8809	0.9162	0.9422
1.6600	0.2409	0.4645	0.6605	0.7622	0.8342	0.8836	0.9183	0.9440
1.6700	0.2437	0.4688	0.6643	0.7657	0.8372	0.8862	0.9203	0.9456
1.6800	0.2463	0.4731	0.6680	0.7692	0.8402	0.8885	0.9224	0.9473
1.6900	0.2489	0.4772	0.6716	0.7726	0.8431	0.8909	0.9244	0.9488
1.7000	0.2516	0.4812	0.6751	0.7757	0.8460	0.8933	0.9265	0.9504
1.7100	0.2542	0.4855	0.6789	0.7791	0.8489	0.8958	0.9285	0.9521
1.7200	0.2570	0.4898	0.6824	0.7826	0.8516	0.8983	0.9302	0.9535
1.7300	0.2596	0.4939	0.6860	0.7859	0.8544	0.9006	0.9320	0.9548
1.7400	0.2623	0.4982	0.6897	0.7891	0.8572	0.9028	0.9338	0.9562
1.7500	0.2650	0.5025	0.6933	0.7924	0.8600	0.9050	0.9356	0.9576
1.7600	0.2678	0.5068	0.6969	0.7955	0.8627	0.9072	0.9374	0.9591
1.7700	0.2706	0.5112	0.7004	0.7987	0.8654	0.9095	0.9391	0.9603
1.7800	0.2734	0.5154	0.7041	0.8017	0.8680	0.9116	0.9407	0.9616
1.7900	0.2760	0.5198	0.7077	0.8049	0.8707	0.9137	0.9423	0.9628
1.8000	0.2788	0.5240	0.7114	0.8081	0.8733	0.9158	0.9439	0.9640
1.8100	0.2820	0.5284	0.7151	0.8113	0.8759	0.9179	0.9454	0.9652
1.8200	0.2847	0.5328	0.7187	0.8145	0.8784	0.9199	0.9470	0.9663
1.8300	0.2875	0.5370	0.7223	0.8174	0.8808	0.9218	0.9486	0.9674
1.8400	0.2903	0.5413	0.7260	0.8205	0.8834	0.9240	0.9501	0.9685
1.8500	0.2933	0.5455	0.7294	0.8237	0.8857	0.9258	0.9517	0.9696
1.8600	0.2962	0.5499	0.7327	0.8265	0.8882	0.9275	0.9531	0.9707
1.8700	0.2990	0.5543	0.7360	0.8295	0.8907	0.9293	0.9546	0.9716
1.8800	0.3019	0.5587	0.7394	0.8325	0.8930	0.9312	0.9559	0.9726
1.8900	0.3050	0.5630	0.7428	0.8354	0.8955	0.9331	0.9572	0.9736
1.9000	0.3079	0.5673	0.7462	0.8383	0.8980	0.9348	0.9585	0.9745
1.9100	0.3110	0.5715	0.7494	0.8411	0.9003	0.9368	0.9598	0.9754
1.9200	0.3140	0.5757	0.7528	0.8440	0.9026	0.9384	0.9610	0.9763
1.9300	0.3170	0.5800	0.7562	0.8469	0.9049	0.9402	0.9622	0.9771
1.9400	0.3201	0.5843	0.7595	0.8498	0.9072	0.9418	0.9633	0.9780
1.9500	0.3230	0.5885	0.7628	0.8527	0.9094	0.9433	0.9646	0.9788
1.9600	0.3262	0.5926	0.7662	0.8555	0.9113	0.9450	0.9658	0.9796
1.9700	0.3293	0.5967	0.7696	0.8583	0.9135	0.9467	0.9667	0.9805
1.9800	0.3323	0.6008	0.7728	0.8611	0.9157	0.9482	0.9679	0.9812
1.9900	0.3354	0.6053	0.7760	0.8639	0.9178	0.9497	0.9689	0.9818
2.0000	0.3385	0.6097	0.7796	0.8665	0.9200	0.9511	0.9700	0.9825
2.0100	0.3417	0.6138	0.7830	0.8692	0.9223	0.9525	0.9712	0.9831
2.0200	0.3449	0.6179	0.7862	0.8718	0.9242	0.9539	0.9722	0.9838
2.0300	0.3483	0.6222	0.7894	0.8745	0.9261	0.9553	0.9731	0.9844
2.0400	0.3513	0.6263	0.7927	0.8772	0.9281	0.9566	0.9740	0.9850
2.0500	0.3543	0.6306	0.7960	0.8796	0.9300	0.9580	0.9750	0.9855
2.0600	0.3578	0.6347	0.7991	0.8821	0.9319	0.9593	0.9761	0.9862
2.0700	0.3610	0.6390	0.8024	0.8845	0.9336	0.9607	0.9769	0.9868
2.0800	0.3645	0.6434	0.8057	0.8870	0.9354	0.9620	0.9777	0.9874
2.0900	0.3675	0.6475	0.8088	0.8894	0.9371	0.9633	0.9785	0.9879
2.1000	0.3710	0.6517	0.8119	0.8919	0.9389	0.9646	0.9794	0.9884
2.1100	0.3743	0.6559	0.8151	0.8943	0.9407	0.9657	0.9802	0.9889
2.1200	0.3777	0.6600	0.8180	0.8967	0.9423	0.9669	0.9809	0.9894
2.1300	0.3811	0.6642	0.8211	0.8990	0.9438	0.9680	0.9816	0.9899
2.1400	0.3845	0.6684	0.8239	0.9013	0.9454	0.9691	0.9823	0.9904
2.1500	0.3880	0.6724	0.8271	0.9037	0.9470	0.9702	0.9831	0.9907
2.1600	0.3915	0.6767	0.8301	0.9059	0.9486	0.9712	0.9837	0.9912
2.1700	0.3948	0.6807	0.8330	0.9082	0.9501	0.9722	0.9843	0.9916
2.1800	0.3980	0.6851	0.8360	0.9107	0.9515	0.9733	0.9849	0.9921
2.1900	0.4016	0.6894	0.8388	0.9128	0.9529	0.9742	0.9856	0.9925
2.2000	0.4048	0.6934	0.8417	0.9149	0.9544	0.9751	0.9863	0.9929
2.2100	0.4084	0.6975	0.8445	0.9171	0.9558	0.9760	0.9868	0.9932
2.2200	0.4118	0.7013	0.8475	0.9191	0.9573	0.9769	0.9875	0.9935
2.2300	0.4153	0.7056	0.8504	0.9213	0.9587	0.9778	0.9880	0.9938
2.2400	0.4187	0.7096	0.8533	0.9234	0.9600	0.9787	0.9884	0.9941
2.2500	0.4223	0.7137	0.8561	0.9253	0.9612	0.9795	0.9889	0.9945
2.2600	0.4258	0.7178	0.8589	0.9271	0.9626	0.9803	0.9895	0.9948
2.2700	0.4297	0.7217	0.8619	0.9290	0.9638	0.9811	0.9899	0.9950
2.2800	0.4334	0.7256	0.8646	0.9309	0.9650	0.9818	0.9903	0.9953
2.2900	0.4368	0.7296	0.8674	0.9328	0.9662	0.9827	0.9908	0.9955
2.3000	0.4403	0.7334	0.8699	0.9345	0.9673	0.9834	0.9912	0.9958
2.3100	0.4439	0.7373	0.8726	0.9362	0.9684	0.9840	0.9916	0.9960
2.3200	0.4474	0.7413	0.8753	0.9379	0.9694	0.9847	0.9920	0.9962
2.3300	0.4512	0.7449	0.8781	0.9396	0.9705	0.9853	0.9924	0.9964
2.3400	0.4549	0.7487	0.8807	0.9414	0.9715	0.9859	0.9928	0.9966
2.3500	0.4585	0.7527	0.8832	0.9430	0.9726	0.9864	0.9932	0.9968
2.3600	0.4623	0.7562	0.8856	0.9447	0.9735	0.9870	0.9934	0.9970
2.3700	0.4664	0.7598	0.8880	0.9464	0.9744	0.9875	0.9938	0.9972
2.3800	0.4701	0.7635	0.8904	0.9480	0.9754	0.9881	0.9941	0.9974
2.3900	0.4738	0.7670	0.8929	0.9496	0.9763	0.9886	0.9944	0.9975
2.4000	0.4777	0.7707	0.8951	0.9511	0.9772	0.9891	0.9946	0.9977
2.4100	0.4813	0.7743	0.8976	0.9525	0.9781	0.9896	0.9949	0.9978
2.4200	0.4851	0.7782	0.9000	0.9539	0.9789	0.9900	0.9951	0.9979
2.4300	0.4889	0.7818	0.9022	0.9553	0.9797	0.9905	0.9954	0.9980
2.4400	0.4928	0.7853	0.9045	0.9566	0.9806	0.9909	0.9956	0.9981
2.4500	0.4964	0.7889	0.9067	0.9580	0.9813	0.9913	0.9959	0.9983
2.4600	0.5003	0.7924	0.9089	0.9593	0.9820	0.9917	0.9961	0.9984
2.4700	0.5040	0.7959	0.9110	0.9607	0.9828	0.9920	0.9963	0.9985
2.4800	0.5079	0.7995	0.9130	0.9619	0.9835	0.9924	0.9965	0.9986
2.4900	0.5116	0.8029	0.9153	0.9632	0.9842	0.9927	0.9967	0.9987
2.5000	0.5153	0.8063	0.9174	0.9643	0.9848	0.9932	0.9969	0.9988
2.5100	0.5190	0.8098	0.9194	0.9654	0.9854	0.9935	0.9970	0.9989
2.5200	0.5228	0.8132	0.9215	0.9665	0.9859	0.9939	0.9972	0.9989
2.5300	0.5267	0.8166	0.9234	0.9676	0.9866	0.9942	0.9974	0.9990
2.5400	0.5304	0.8200	0.9253	0.9688	0.9872	0.9944	0.9976	0.9990
2.5500	0.5341	0.8233	0.9273	0.9699	0.9879	0.9947	0.9977	0.9991
2.5600	0.5379	0.8266	0.9293	0.9708	0.9883	0.9950	0.9978	0.9992
2.5700	0.5422	0.8298	0.9311	0.9718	0.9889	0.9953	0.9979	0.9992
2.5800	0.5461	0.8329	0.9329	0.9728	0.9894	0.9955	0.9981	0.9993
2.5900	0.5500	0.8362	0.9347	0.9738	0.9898	0.9958	0.9982	0.9993
2.6000	0.5540	0.8395	0.9365	0.9748	0.9903	0.9961	0.9983	0.9994
2.6100	0.5578	0.8426	0.9382	0.9757	0.9907	0.9963	0.9984	0.9994
2.6200	0.5617	0.8458	0.9399	0.9765	0.9911	0.9965	0.9986	0.9995
2.6300	0.5654	0.8489	0.9417	0.9774	0.9915	0.9967	0.9986	0.9995
2.6400	0.5692	0.8521	0.9433	0.9782	0.9919	0.9969	0.9987	0.9995
2.6500	0.5733	0.8550	0.9450	0.9790	0.9923	0.9971	0.9988	0.9996
2.6600	0.5774	0.8580	0.9465	0.9798	0.9927	0.9972	0.9989	0.9996
2.6700	0.5812	0.8608	0.9479	0.9806	0.9930	0.9973	0.9990	0.9996
2.6800	0.5850	0.8637	0.9495	0.9814	0.9933	0.9975	0.9990	0.9997
2.6900	0.5888	0.8665	0.9510	0.9821	0.9937	0.9976	0.9991	0.9997
2.7000	0.5928	0.8691	0.9524	0.9829	0.9940	0.9977	0.9992	0.9997
2.7100	0.5966	0.8719	0.9540	0.9835	0.9943	0.9979	0.9992	0.9997
2.7200	0.6007	0.8746	0.9555	0.9843	0.9946	0.9980	0.9993	0.9998
2.7300	0.6044	0.8775	0.9568	0.9849	0.9948	0.9982	0.9994	0.9998
2.7400	0.6081	0.8802	0.9583	0.9856	0.9951	0.9983	0.9994	0.9998
2.7500	0.6120	0.8828	0.9597	0.9862	0.9953	0.9984	0.9995	0.9998
2.7600	0.6160	0.8853	0.9610	0.9867	0.9956	0.9985	0.9995	0.9998
2.7700	0.6197	0.8878	0.9623	0.9873	0.9958	0.9986	0.9995	0.9999
2.7800	0.6236	0.8903	0.9635	0.9878	0.9961	0.9987	0.9996	0.9999
2.7900	0.6273	0.8930	0.9647	0.9883	0.9963	0.9988	0.9996	0.9999
2.8000	0.6311	0.8952	0.9658	0.9888	0.9965	0.9989	0.9996	0.9999
2.8100	0.6348	0.8974	0.9669	0.9893	0.9967	0.9989	0.9997	0.9999
2.8200	0.6388	0.8998	0.9681	0.9898	0.9969	0.9990	0.9997	0.9999
2.8300	0.6427	0.9021	0.9691	0.9902	0.9970	0.9991	0.9997	0.9999
2.8400	0.6465	0.9045	0.9702	0.9907	0.9972	0.9992	0.9997	0.9999
2.8500	0.6505	0.9067	0.9712	0.9911	0.9974	0.9992	0.9998	0.9999
2.8600	0.6543	0.9089	0.9721	0.9915	0.9976	0.9993	0.9998	1.0000
2.8700	0.6582	0.9109	0.9732	0.9920	0.9978	0.9993	0.9998	1.0000
2.8800	0.6620	0.9129	0.9740	0.9923	0.9979	0.9993	0.9998	1.0000
2.8900	0.6661	0.9151	0.9750	0.9927	0.9980	0.9994	0.9998	1.0000
2.9000	0.6701	0.9172	0.9758	0.9930	0.9981	0.9994	0.9999	1.0000
2.9100	0.6741	0.9193	0.9767	0.9933	0.9982	0.9995	0.9999	1.0000
2.9200	0.6780	0.9213	0.9777	0.9936	0.9983	0.9995	0.9999	1.0000
2.9300	0.6817	0.9231	0.9786	0.9940	0.9984	0.9995	0.9999	1.0000
2.9400	0.6857	0.9249	0.9793	0.9942	0.9985	0.9996	0.9999	1.0000
2.9500	0.6896	0.9268	0.9801	0.9945	0.9986	0.9996	0.9999	1.0000
2.9600	0.6935	0.9287	0.9809	0.9948	0.9987	0.9996	0.9999	1.0000
2.9700	0.6974	0.9306	0.9816	0.9951	0.9988	0.9996	0.9999	1.0000
2.9800	0.7012	0.9325	0.9822	0.9953	0.9988	0.9997	0.9999	1.0000
2.9900	0.7049	0.9344	0.9829	0.9955	0.9989	0.9997	0.9999	1.0000
3.0000	0.7086	0.9362	0.9836	0.9957	0.9990	0.9997	0.9999	1.0000
3.0100	0.7123	0.9378	0.9843	0.9960	0.9991	0.9997	0.9999	1.0000
3.0200	0.7162	0.9395	0.9849	0.9962	0.9992	0.9998	1.0000	1.0000
3.0300	0.7198	0.9411	0.9856	0.9964	0.9992	0.9998	1.0000	1.0000
3.0400	0.7234	0.9429	0.9862	0.9966	0.9993	0.9998	1.0000	1.0000
3.0500	0.7270	0.9444	0.9866	0.9968	0.9993	0.9998	1.0000	1.0000
3.0600	0.7309	0.9461	0.9872	0.9969	0.9994	0.9998	1.0000	1.0000
3.0700	0.7345	0.9476	0.9878	0.9971	0.9994	0.9998	1.0000	1.0000
3.0800	0.7382	0.9490	0.9882	0.9973	0.9995	0.9999	1.0000	1.0000
3.0900	0.7418	0.9504	0.9887	0.9974	0.9995	0.9999	1.0000	1.0000
3.1000	0.7454	0.9518	0.9893	0.9976	0.9996	0.9999	1.0000	1.0000
3.1100	0.7489	0.9533	0.9897	0.9977	0.9996	0.9999	1.0000	1.0000
3.1200	0.7524	0.9549	0.9901	0.9979	0.9996	0.9999	1.0000	1.0000
3.1300	0.7561	0.9563	0.9906	0.9980	0.9997	0.9999	1.0000	1.0000
3.1400	0.7600	0.9576	0.9910	0.9981	0.9997	0.9999	1.0000	1.0000
3.1500	0.7636	0.9590	0.9914	0.9982	0.9997	0.9999	1.0000	1.0000
3.1600	0.7670	0.9603	0.9919	0.9983	0.9997	0.9999	1.0000	1.0000
3.1700	0.7704	0.9618	0.9922	0.9984	0.9998	0.9999	1.0000	1.0000
3.1800	0.7739	0.9631	0.9926	0.9985	0.9998	0.9999	1.0000	1.0000
3.1900	0.7775	0.9642	0.9929	0.9986	0.9998	0.9999	1.0000	1.0000
3.2000	0.7812	0.9653	0.9933	0.9987	0.9998	1.0000	1.0000	1.0000
3.2100	0.7844	0.9664	0.9936	0.9988	0.9998	1.0000	1.0000	1.0000
3.2200	0.7879	0.9676	0.9939	0.9988	0.9998	1.0000	1.0000	1.0000
3.2300	0.7914	0.9687	0.9942	0.9989	0.9998	1.0000	1.0000	1.0000
3.2400	0.7946	0.9697	0.9945	0.9990	0.9998	1.0000	1.0000	1.0000
3.2500	0.7981	0.9707	0.9947	0.9991	0.9999	1.0000	1.0000	1.0000
3.2600	0.8016	0.9718	0.9950	0.9991	0.9999	1.0000	1.0000	1.0000
3.2700	0.8051	0.9729	0.9953	0.9992	0.9999	1.0000	1.0000	1.0000
3.2800	0.8084	0.9739	0.9956	0.9993	0.9999	1.0000	1.0000	1.0000
3.2900	0.8115	0.9747	0.9958	0.9993	0.9999	1.0000	1.0000	1.0000
3.3000	0.8148	0.9757	0.9960	0.9994	0.9999	1.0000	1.0000	1.0000
3.3100	0.8180	0.9766	0.9963	0.9994	0.9999	1.0000	1.0000	1.0000
3.3200	0.8211	0.9775	0.9964	0.9995	0.9999	1.0000	1.0000	1.0000
3.3300	0.8243	0.9784	0.9967	0.9995	0.9999	1.0000	1.0000	1.0000
3.3400	0.8273	0.9792	0.9968	0.9995	0.9999	1.0000	1.0000	1.0000
3.3500	0.8307	0.9800	0.9970	0.9996	0.9999	1.0000	1.0000	1.0000
3.3600	0.8336	0.9808	0.9971	0.9996	0.9999	1.0000	1.0000	1.0000
3.3700	0.8371	0.9815	0.9973	0.9996	0.9999	1.0000	1.0000	1.0000
3.3800	0.8405	0.9822	0.9974	0.9996	1.0000	1.0000	1.0000	1.0000
3.3900	0.8435	0.9830	0.9976	0.9996	1.0000	1.0000	1.0000	1.0000
3.4000	0.8464	0.9836	0.9977	0.9997	1.0000	1.0000	1.0000	1.0000
3.4100	0.8495	0.9842	0.9979	0.9997	1.0000	1.0000	1.0000	1.0000
3.4200	0.8526	0.9849	0.9980	0.9997	1.0000	1.0000	1.0000	1.0000
3.4300	0.8554	0.9855	0.9982	0.9997	1.0000	1.0000	1.0000	1.0000
3.4400	0.8581	0.9862	0.9983	0.9998	1.0000	1.0000	1.0000	1.0000
3.4500	0.8609	0.9868	0.9983	0.9998	1.0000	1.0000	1.0000	1.0000
3.4600	0.8636	0.9873	0.9984	0.9998	1.0000	1.0000	1.0000	1.0000
3.4700	0.8665	0.9879	0.9985	0.9998	1.0000	1.0000	1.0000	1.0000
3.4800	0.8693	0.9883	0.9986	0.9998	1.0000	1.0000	1.0000	1.0000
3.4900	0.8720	0.9888	0.9987	0.9999	1.0000	1.0000	1.0000	1.0000
3.5000	0.8746	0.9893	0.9988	0.9999	1.0000	1.0000	1.0000	1.0000
3.5100	0.8774	0.9898	0.9989	0.9999	1.0000	1.0000	1.0000	1.0000
3.5200	0.8801	0.9903	0.9989	0.9999	1.0000	1.0000	1.0000	1.0000
3.5300	0.8827	0.9907	0.9990	0.9999	1.0000	1.0000	1.0000	1.0000
3.5400	0.8852	0.9911	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000
3.5500	0.8877	0.9916	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000
3.5600	0.8904	0.9919	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000
3.5700	0.8928	0.9923	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000
3.5800	0.8954	0.9927	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000
3.5900	0.8979	0.9931	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000
3.6000	0.9002	0.9934	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000
3.6100	0.9025	0.9937	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000
3.6200	0.9047	0.9940	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000
3.6300	0.9069	0.9943	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.6400	0.9092	0.9946	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.6500	0.9114	0.9948	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.6600	0.9136	0.9951	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.6700	0.9157	0.9954	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.6800	0.9176	0.9957	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.6900	0.9198	0.9959	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.7000	0.9218	0.9962	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7100	0.9237	0.9964	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7200	0.9258	0.9966	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7300	0.9278	0.9968	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7400	0.9296	0.9970	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7500	0.9315	0.9971	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7600	0.9333	0.9973	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.7700	0.9352	0.9975	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7800	0.9369	0.9976	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.7900	0.9387	0.9978	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8000	0.9404	0.9979	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8100	0.9421	0.9981	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8200	0.9438	0.9982	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8300	0.9455	0.9983	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8400	0.9469	0.9984	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8500	0.9487	0.9985	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8600	0.9502	0.9986	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8700	0.9516	0.9987	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8800	0.9531	0.9988	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.8900	0.9545	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9000	0.9558	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9100	0.9574	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9200	0.9587	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9300	0.9600	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9400	0.9613	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9500	0.9626	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9600	0.9638	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9700	0.9649	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9800	0.9661	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
3.9900	0.9673	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0000	0.9684	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0100	0.9694	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0200	0.9704	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0300	0.9714	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0400	0.9724	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0500	0.9734	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0600	0.9745	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0700	0.9754	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0800	0.9762	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.0900	0.9772	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1000	0.9780	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1100	0.9789	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1200	0.9796	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1300	0.9804	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1400	0.9812	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1500	0.9819	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1600	0.9828	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1700	0.9835	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1800	0.9842	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1900	0.9849	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2000	0.9855	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2100	0.9861	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2200	0.9867	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2300	0.9872	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2400	0.9877	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2500	0.9882	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2600	0.9888	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2700	0.9893	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2800	0.9899	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2900	0.9904	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3000	0.9909	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3100	0.9913	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3200	0.9916	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3300	0.9920	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3400	0.9924	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3500	0.9928	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3600	0.9931	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3700	0.9935	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3800	0.9938	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3900	0.9940	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4000	0.9944	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4100	0.9946	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4200	0.9949	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4300	0.9952	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4400	0.9955	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4500	0.9957	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4600	0.9960	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4700	0.9962	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4800	0.9964	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4900	0.9966	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5000	0.9968	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5100	0.9970	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5200	0.9972	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5300	0.9974	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5400	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	0.9977	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	0.9978	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	0.9980	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	0.9981	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	0.9982	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	0.9984	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	0.9987	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi0.80_0.80_0.80_0.80_0.80_0.80_0.80_0.80_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	3.0512	1.1223	0.5596	0.4451	1.3317	0.5204	2.2150	0.8523	1.0000	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524
2.0000	2.3445	1.0765	1.3618	2.6510	0.0072	0.5180	0.3755	0.2666	11.0000	0.6165	0.1797	0.3016	0.0820	0.0739	0.1483	0.0400	0.1213	0.1954
3.0000	1.5428	1.4916	0.1906	1.6386	1.5579	0.0918	0.0002	0.7532	21.0000	0.9127	0.3435	0.2267	0.0484	0.0401	0.0778	0.0343	0.0765	0.2200
4.0000	0.3569	1.9153	1.5376	2.3713	0.2312	1.1211	0.2075	0.5514	31.0000	0.9135	0.3270	0.2127	0.0571	0.0585	0.0527	0.0429	0.0544	0.2148
5.0000	2.5597	0.2842	1.7886	1.2846	1.2084	0.0148	0.3102	0.4102	41.0000	0.9613	0.2826	0.1888	0.0969	0.0459	0.0776	0.0525	0.0472	0.2191
6.0000	3.1567	3.1247	2.5431	0.1882	0.2076	0.1518	0.0001	0.8270	51.0000	0.9945	0.3314	0.1995	0.0969	0.0938	0.0791	0.0423	0.0379	0.2344
7.0000	1.9106	1.7246	0.7711	2.5489	0.9398	1.8508	0.0001	0.5509	61.0000	1.0570	0.4053	0.2439	0.1380	0.0982	0.0777	0.0481	0.0465	0.2644
8.0000	0.6834	1.9972	1.6269	1.6648	0.4337	0.0138	1.9478	0.5417	71.0000	1.1261	0.5220	0.3057	0.2021	0.1405	0.0895	0.0758	0.0737	0.3169
9.0000	1.9251	1.1843	1.1954	2.1703	0.4411	0.9419	1.0915	0.0004	81.0000	1.2779	0.6743	0.3561	0.2596	0.1609	0.1049	0.1355	0.0935	0.3828
10.0000	3.5766	0.6801	1.3429	0.9176	2.0537	1.0100	1.4117	0.0004	91.0000	1.3767	0.7776	0.4343	0.3478	0.2279	0.1684	0.2168	0.1280	0.4597
11.0000	2.2964	2.9705	3.0258	2.2423	0.8704	0.0770	0.9160	1.0520	101.0000	1.4088	0.9226	0.5272	0.4223	0.3264	0.2126	0.2559	0.1533	0.5286
12.0000	2.8651	0.4266	0.7120	0.6978	0.0011	0.7251	0.0003	0.0001	111.0000	1.5046	0.9700	0.6044	0.4641	0.3901	0.2820	0.2627	0.1709	0.5811
13.0000	2.2742	0.5861	0.7944	0.1517	0.2634	0.1208	0.0001	0.0001	121.0000	1.5859	1.0556	0.6733	0.5127	0.4428	0.3167	0.3278	0.1957	0.6388
14.0000	1.0039	0.5265	0.8152	0.2054	0.4601	0.1173	1.1392	0.3113	131.0000	1.6449	1.1220	0.7260	0.5555	0.4561	0.3766	0.3452	0.2228	0.6811
15.0000	0.6647	1.3088	0.1696	1.6982	0.2754	0.1901	0.3458	0.5855	141.0000	1.7010	1.1840	0.7947	0.5696	0.4901	0.4017	0.3424	0.2407	0.7155
16.0000	2.5838	0.8600	0.7305	2.3708	1.0128	1.3958	1.1728	1.0558	151.0000	1.7530	1.2158	0.8295	0.5770	0.5238	0.4153	0.3694	0.2507	0.7418
17.0000	2.6875	2.1594	1.1620	0.1654	0.3978	0.5879	1.3174	0.0001	161.0000	1.7979	1.2443	0.8639	0.5796	0.5544	0.4371	0.3966	0.2564	0.7663
18.0000	1.0682	0.6674	1.0452	1.7380	1.0363	0.7401	0.0000	1.5961	171.0000	1.8265	1.2755	0.9116	0.5974	0.5729	0.4532	0.4153	0.2645	0.7896
19.0000	2.7393	2.2065	0.8865	0.9076	0.0346	0.0267	0.0004	0.3131	181.0000	1.8308	1.3043	0.9451	0.6056	0.6066	0.4625	0.4066	0.2861	0.8059
20.0000	3.3801	1.5782	0.4757	0.3617	0.4960	0.1398	0.4540	0.3063	191.0000	1.8704	1.3553	0.9710	0.6310	0.6168	0.4749	0.4196	0.3034	0.8303
21.0000	3.7317	1.6999	1.5183	0.7461	0.4710	1.0713	0.0001	0.0003	201.0000	1.8956	1.3746	0.9868	0.6421	0.6319	0.4901	0.4233	0.3234	0.8460
22.0000	3.4697	3.0370	1.6402	0.4959	1.0160	1.9611	1.3516	1.6758	211.0000	1.9846	1.4562	1.0416	0.6923	0.6661	0.5268	0.4458	0.3447	0.8948
23.0000	3.0252	0.6505	0.7039	0.8681	1.3603	1.7115	0.1416	0.0004	221.0000	2.0485	1.5097	1.1088	0.7470	0.7059	0.5352	0.4844	0.3492	0.9361
24.0000	3.4150	1.1138	0.9912	0.4360	0.0963	0.1638	1.5312	0.5938	231.0000	2.1286	1.5726	1.1612	0.8218	0.7274	0.5743	0.5328	0.3863	0.9881
25.0000	3.8498	1.1336	0.4744	1.6125	0.9076	0.0074	0.0004	1.5403	241.0000	2.1864	1.6660	1.2140	0.8480	0.7759	0.6010	0.5448	0.4120	1.0310
26.0000	1.3397	0.7274	0.4063	1.3968	1.2810	0.3579	0.7985	1.3677	251.0000	2.2399	1.7493	1.2673	0.8965	0.8089	0.6395	0.5698	0.4411	1.0765
27.0000	4.1796	1.6024	2.2404	0.7192	0.3712	1.4861	0.0004	0.4857	261.0000	2.3046	1.7978	1.3404	0.9288	0.8527	0.6591	0.5978	0.4676	1.1186
28.0000	2.2727	0.3961	2.2678	0.6924	0.3952	0.5706	0.0001	1.4435	271.0000	2.3355	1.8332	1.3751	0.9736	0.8804	0.6999	0.6104	0.4755	1.1479
29.0000	2.1061	3.3941	0.2361	0.8738	0.2673	1.6336	0.0004	0.6640	281.0000	2.3418	1.8269	1.3919	0.9878	0.9283	0.7252	0.6012	0.4942	1.1621
30.0000	2.1040	1.1431	1.3301	0.1922	0.9908	0.1747	0.0003	0.0004	291.0000	2.3482	1.8095	1.4012	0.9886	0.9250	0.7410	0.5763	0.5098	1.1624
31.0000	1.7002	3.3744	2.1258	0.3368	1.6587	0.2618	0.8706	1.6901	301.0000	2.3915	1.7726	1.3865	0.9922	0.9061	0.7504	0.5733	0.4973	1.1587
32.0000	0.9011	2.8854	0.5290	0.9403	0.7473	0.1596	1.4447	0.0002	311.0000	2.4175	1.7665	1.3676	0.9847	0.8941	0.7360	0.5857	0.5125	1.1581
33.0000	3.4371	1.3037	1.0868	1.4892	0.1161	0.1870	1.6084	1.3346	321.0000	2.3926	1.7552	1.3464	0.9943	0.8821	0.7253	0.5730	0.5096	1.1473
34.0000	3.4118	4.1902	2.3684	2.0402	0.0145	1.3565	0.0001	0.5141	331.0000	2.3944	1.7368	1.3507	1.0012	0.8886	0.7167	0.5512	0.5135	1.1441
35.0000	0.3586	0.8782	0.4715	0.6966	0.3130	1.5450	1.2721	0.2103	341.0000	2.4313	1.7098	1.3365	1.0177	0.8737	0.7237	0.5639	0.5185	1.1469
36.0000	3.2846	1.7174	1.4110	1.6037	0.6991	1.6690	0.5423	0.0004	351.0000	2.4044	1.7132	1.3501	1.0427	0.8645	0.7192	0.5484	0.5260	1.1461
37.0000	1.3369	2.4765	1.3888	1.2930	0.2614	0.7412	0.0003	0.0000	361.0000	2.4093	1.6918	1.3473	1.0717	0.8598	0.7166	0.5396	0.5262	1.1453
38.0000	3.1831	0.5202	2.8941	1.9899	0.9239	1.2346	0.0000	1.8277	371.0000	2.4058	1.6893	1.3106	1.0836	0.8430	0.7044	0.5427	0.5282	1.1385
39.0000	1.3077	2.2836	0.2782	1.1518	1.3601	0.5045	0.7245	0.7055	381.0000	2.4322	1.6626	1.2954	1.1135	0.8445	0.7036	0.5635	0.5182	1.1417
40.0000	2.3180	2.5181	2.1814	0.9758	1.6314	0.1484	0.0003	0.6505	391.0000	2.4356	1.6280	1.2986	1.1101	0.8719	0.7043	0.5714	0.4981	1.1398
41.0000	2.7342	2.0800	0.7507	0.6895	0.0066	0.5379	0.4590	0.0004	401.0000	2.4570	1.6335	1.2950	1.1194	0.8710	0.6733	0.5771	0.4828	1.1386
42.0000	3.7383	0.2251	0.3631	1.0277	0.4073	0.4586	2.4010	1.2644	411.0000	2.4651	1.6279	1.3025	1.1243	0.8848	0.6696	0.6016	0.4917	1.1459
43.0000	0.1165	0.8011	0.7264	0.2372	1.2952	0.6211	0.0001	0.0004	421.0000	2.4652	1.6437	1.2781	1.1323	0.8840	0.6886	0.5932	0.4975	1.1478
44.0000	1.9008	0.7059	1.5343	2.9412	0.2571	0.1614	0.0000	0.3704	431.0000	2.4909	1.6562	1.2930	1.1139	0.9033	0.6760	0.5659	0.4869	1.1483
45.0000	2.6379	2.8896	0.2615	0.5988	0.2151	1.0015	0.0000	0.0003	441.0000	2.4904	1.6563	1.2868	1.1195	0.9060	0.6933	0.5821	0.4934	1.1535
46.0000	2.1305	2.0920	2.2757	0.6742	0.5436	0.1654	1.6993	0.2659	451.0000	2.5009	1.6556	1.2787	1.1023	0.9046	0.6720	0.5921	0.4872	1.1492
47.0000	2.1558	2.5312	1.3374	0.2722	3.2274	0.7051	0.0002	0.0003	461.0000	2.4890	1.6370	1.2534	1.1215	0.8989	0.6718	0.5856	0.4874	1.1431
48.0000	3.0163	1.7295	0.9960	1.0688	1.0488	2.1765	0.0001	0.3100	471.0000	2.4483	1.6396	1.2545	1.1188	0.9000	0.6698	0.5825	0.4970	1.1388
49.0000	1.7936	2.2878	2.4925	1.1888	0.3961	1.8167	0.0003	0.0003	481.0000	2.4529	1.6414	1.2734	1.1179	0.8918	0.6558	0.5950	0.4737	1.1377
50.0000	3.4782	2.5748	2.0037	0.6204	2.3313	0.0362	0.0002	0.0002	491.0000	2.4842	1.6623	1.2963	1.1141	0.9059	0.6508	0.5961	0.4670	1.1471
51.0000	1.7777	2.0511	2.1078	2.4791	2.0245	0.2516	0.0038	0.0002	501.0000	2.4555	1.6677	1.3153	1.1124	0.9175	0.6220	0.5957	0.4644	1.1438
52.0000	2.9617	0.5217	0.1200	1.8130	0.2517	0.8355	0.0036	0.6368	511.0000	2.4322	1.6825	1.3411	1.1194	0.9321	0.6254	0.5996	0.4557	1.1485
53.0000	1.6400	3.3504	1.4890	1.4371	2.2179	0.1214	0.0018	0.0002	521.0000	2.4447	1.6641	1.3382	1.1305	0.9412	0.6419	0.6079	0.4509	1.1524
54.0000	1.8267	2.0461	2.1610	1.5241	0.7664	0.6753	0.0054	1.0109	531.0000	2.4411	1.6535	1.3277	1.1137	0.9424	0.6462	0.6287	0.4429	1.1495
55.0000	2.7079	1.2908	2.1792	2.4986	1.4849	0.0266	0.4906	0.2328	541.0000	2.4123	1.6710	1.3285	1.1131	0.9451	0.6412	0.6192	0.4345	1.1456
56.0000	0.8014	1.2101	1.5900	0.4728	0.6766	0.7771	0.2325	0.0001	551.0000	2.4590	1.6718	1.3049	1.0939	0.9523	0.6487	0.6229	0.4328	1.1483
57.0000	4.0915	2.1280	2.9297	0.1687	0.5659	0.1100	0.0022	0.0004	561.0000	2.4250	1.6821	1.3200	1.1199	0.9534	0.6480	0.6375	0.4495	1.1544
58.0000	0.9301	0.7518	1.8244	3.3885	0.1324	0.0779	0.1341	0.7886	571.0000	2.4125	1.6852	1.3392	1.1223	0.9632	0.6583	0.6229	0.4623	1.1582
59.0000	0.6190	2.4338	1.4075	1.5398	0.0719	0.0323	0.6894	0.0002	581.0000	2.3756	1.6899	1.3598	1.1132	0.9358	0.6497	0.6192	0.4535	1.1496
60.0000	2.0888	2.7873	1.9072	0.3452	0.9686	1.7237	0.0095	0.0038	591.0000	2.3608	1.6936	1.3567	1.1338	0.9122	0.6571	0.6083	0.4744	1.1496
61.0000	2.7809	1.6514	1.5291	0.3353	0.2540	0.0503	0.0124	1.5221	601.0000	2.3243	1.6794	1.3461	1.1355	0.9228	0.6952	0.6184	0.4619	1.1479
62.0000	1.9379	1.6960	0.7082	1.4593	0.4793	0.4266	0.2755	1.4635	611.0000	2.3477	1.6666	1.3304	1.1242	0.9256	0.7022	0.6038	0.4503	1.1438
63.0000	3.3748	1.4181	1.6392	1.1014	0.9141	1.8306	1.3207	0.0001	621.0000	2.3449	1.6458	1.3582	1.1333	0.9335	0.7111	0.6017	0.4647	1.1492
64.0000	1.8633	1.3534	0.4205	2.0094	0.3623	0.1876	0.0000	1.5843	631.0000	2.3243	1.6618	1.3558	1.1300	0.9347	0.7047	0.6174	0.4528	1.1477
65.0000	4.1200	1.2286	0.8046	0.7004	0.7639	0.0238	2.3519	0.1156	641.0000	2.3166	1.6274	1.3743	1.1573	0.9163	0.6834	0.6073	0.4468	1.1412
66.0000	2.4223	2.0855	0.3182	0.8753	1.2561	2.6069	0.0001	0.6211	651.0000	2.3350	1.6268	1.3990	1.1827	0.9119	0.6926	0.5966	0.4616	1.1508
67.0000	2.1067	1.6901	0.4464	1.4769	0.4089	0.2248	0.7709	0.0003	661.0000	2.3403	1.6498	1.3857	1.1714	0.8972	0.6897	0.5936	0.4481	1.1470
68.0000	2.9224	3.1043	1.5920	0.6359	0.2558	2.0071	1.5094	0.0001	671.0000	2.3891	1.6242	1.3854	1.1494	0.8999	0.6834	0.6053	0.4411	1.1472
69.0000	2.4018	0.2735	0.8779	0.9223	2.3801	1.2184	0.0001	0.0005	681.0000	2.3833	1.6309	1.3752	1.1517	0.9025	0.7254	0.5929	0.4529	1.1519
70.0000	2.7312	0.4540	1.3698	1.8539	0.3154	0.1560	0.5260	2.4553	691.0000	2.3597	1.6206	1.3446	1.1439	0.8965	0.6983	0.6026	0.4732	1.1424
71.0000	2.8737	1.5969	0.7227	0.7276	1.6219	0.0464	0.0004	1.5504	701.0000	2.3985	1.6122	1.3344	1.1322	0.8782	0.7143	0.6152	0.4913	1.1470
72.0000	2.5664	0.3422	1.2655	2.0611	2.2798	0.1364	1.3594	0.0001	711.0000	2.3695	1.6208	1.3101	1.1458	0.8613	0.7237	0.6013	0.4852	1.1397
73.0000	1.4138	2.6694	1.9988	0.7806	0.3968	0.5010	0.0002	1.4399	721.0000	2.3860	1.6419	1.3401	1.1230	0.8604	0.7262	0.5811	0.4880	1.1433
74.0000	1.6378	1.9515	2.3080	0.6879	0.4457	0.4097	0.3965	0.0831	731.0000	2.3744	1.6856	1.3417	1.1318	0.8704	0.7262	0.5846	0.4987	1.1517
75.0000	1.0719	1.5169	0.9765	0.4751	1.4373	1.0450	0.0002	0.0002	741.0000	2.3604	1.6574	1.3436	1.1177	0.8711	0.7208	0.5872	0.4997	1.1447
76.0000	2.6779	2.7319	0.9693	0.5302	0.0380	0.4310	0.0005	1.1613	751.0000	2.3274	1.6552	1.3648	1.1249	0.8757	0.7247	0.6080	0.5093	1.1487
77.0000	3.0683	2.4199	0.4865	0.3744	0.5021	1.8135	1.0965	0.0000	761.0000	2.3737	1.6565	1.3414	1.0874	0.8799	0.7344	0.6023	0.4899	1.1457
78.0000	0.2986	1.5686	2.2092	1.5424	2.1538	1.0453	1.3668	0.1256	771.0000	2.3920	1.6472	1.3442	1.0982	0.9021	0.7413	0.6015	0.4826	1.1511
79.0000	3.3311	1.7117	1.8707	1.7949	1.9259	0.7159	0.2840	0.0003	781.0000	2.4454	1.6465	1.3073	1.0806	0.9088	0.7525	0.6065	0.5122	1.1575
80.0000	4.3351	2.7311	0.6566	1.2090	0.4750	1.3505	0.0000	0.1796	791.0000	2.4407	1.6595	1.3285	1.0635	0.8888	0.7513	0.6094	0.4990	1.1551
81.0000	2.9535	3.6668	0.5386	0.7535	0.5212	0.8604	0.8008	0.2022	801.0000	2.4302	1.6499	1.3666	1.0548	0.8902	0.7319	0.6056	0.5158	1.1556
82.0000	2.4961	2.3565	1.6885	0.1027	2.0055	1.2082	0.0001	0.0004	811.0000	2.4151	1.6716	1.3644	1.0593	0.8711	0.7092	0.5986	0.5271	1.1520
83.0000	3.1418	0.8892	1.7562	1.1073	1.5819	1.5126	0.8121	0.8177	821.0000	2.4018	1.6766	1.3438	1.0393	0.8556	0.7239	0.6077	0.5137	1.1453
84.0000	1.9582	1.7180	1.2192	0.7121	0.1368	0.1036	0.0001	0.0001	831.0000	2.3918	1.6581	1.3209	1.0431	0.8589	0.7229	0.6243	0.5241	1.1430
85.0000	2.5894	1.0752	1.7753	0.9473	0.4337	1.9855	0.5622	0.0005	841.0000	2.4039	1.6928	1.3380	1.0124	0.8622	0.7343	0.6339	0.5204	1.1497
86.0000	0.9850	0.0626	0.9168	0.0136	0.6368	0.8664	0.0002	0.8108	851.0000	2.4060	1.6410	1.3297	1.0130	0.8759	0.7263	0.6308	0.5188	1.1427
87.0000	2.9867	1.6540	2.7144	1.4112	0.0030	1.5308	0.0003	1.4219	861.0000	2.3958	1.6350	1.3340	0.9923	0.8976	0.7315	0.6394	0.5377	1.1454
88.0000	1.8600	1.8324	2.2955	1.3744	1.2755	0.8668	1.5549	0.0003	871.0000	2.3830	1.6528	1.3127	0.9864	0.8943	0.7417	0.6534	0.5418	1.1458
89.0000	2.8698	0.7338	2.6153	2.0833	0.1360	0.0236	2.2851	1.3400	881.0000	2.3792	1.6398	1.3367	0.9787	0.8790	0.7058	0.6763	0.5383	1.1417
90.0000	0.2236	0.0239	1.7556	2.9105	1.4431	1.4186	0.0004	1.0614	891.0000	2.3937	1.6328	1.3583	0.9981	0.8816	0.7339	0.6724	0.5225	1.1492
91.0000	2.5902	3.2212	1.2067	1.2458	0.3667	0.1097	0.3128	0.0004	901.0000	2.3805	1.6344	1.3693	0.9897	0.8866	0.7584	0.6742	0.5048	1.1497
92.0000	3.1045	1.0641	2.0223	0.4140	1.2066	2.1700	0.0003	1.6306	911.0000	2.3888	1.6410	1.4139	0.9756	0.8898	0.7497	0.6795	0.5212	1.1574
93.0000	2.9093	1.8310	2.0513	0.1662	0.4517	1.0177	0.0000	1.2974	921.0000	2.3859	1.6222	1.3831	0.9829	0.9032	0.7314	0.7043	0.5240	1.1546
94.0000	3.7356	1.0904	2.4129	1.7943	1.7077	0.1227	0.0003	0.0003	931.0000	2.3897	1.6007	1.4100	0.9733	0.8948	0.7173	0.6992	0.5183	1.1504
95.0000	1.0460	3.0551	2.3924	2.3079	0.3373	1.0021	1.7182	1.1797	941.0000	2.3599	1.6236	1.4129	1.0061	0.8992	0.7194	0.7059	0.5149	1.1552
96.0000	3.3706	2.2143	1.5266	0.6159	1.0366	0.4901	0.2653	0.0004	951.0000	2.3735	1.6386	1.4002	1.0178	0.8855	0.7246	0.6804	0.5265	1.1559
97.0000	1.8970	2.5026	0.5775	1.4578	2.6680	0.7776	0.0004	0.0004	961.0000	2.3819	1.6529	1.4224	1.0099	0.8950	0.7234	0.6644	0.5394	1.1612
98.0000	2.9203	1.8793	0.1147	0.7216	0.1041	0.8286	0.0000	1.4747	971.0000	2.3791	1.6624	1.4351	0.9883	0.8800	0.7012	0.6840	0.5356	1.1582
99.0000	2.1510	1.2861	1.2618	1.2042	1.0982	1.4697	1.9421	0.0003	981.0000	2.3702	1.6779	1.4422	0.9948	0.8725	0.6977	0.6811	0.5333	1.1587
100.0000	2.3662	3.0783	0.6686	1.5010	1.8885	0.1498	0.5652	0.2690	991.0000	2.3995	1.6860	1.3871	1.0104	0.8849	0.6940	0.6722	0.5380	1.1590


==> Data-n8/sr_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0770	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0771	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0774	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0775	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0776	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0777	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0780	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0781	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0782	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0784	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0785	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0787	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0788	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0789	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0790	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0793	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0794	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0795	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0796	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0797	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0799	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0802	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0803	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0804	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0806	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0807	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0808	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0810	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0811	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0814	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0815	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0817	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0818	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0820	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0822	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0823	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0825	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0827	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0828	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0829	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0831	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0833	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0835	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0836	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0838	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0841	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0842	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0843	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0844	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0848	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0849	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0850	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0851	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0853	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0854	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0856	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0857	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0859	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0861	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0863	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0866	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0867	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0868	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0870	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0871	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0872	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0874	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0875	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0877	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0880	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0882	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0884	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0886	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0887	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0889	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0891	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0892	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0894	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0896	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0897	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0898	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0901	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0903	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0905	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0907	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0908	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0910	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0911	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0913	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0915	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0916	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0918	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0920	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0922	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0923	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0924	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0926	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0928	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0929	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0931	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0933	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0934	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0936	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0938	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0940	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0942	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0944	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0947	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0949	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0950	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0952	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0953	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0955	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0957	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0959	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0961	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0963	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0965	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0967	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0968	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0970	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0972	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0974	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0976	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0978	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0980	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0981	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0983	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0985	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0987	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0989	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0992	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0994	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.0996	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.0998	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.1002	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.1004	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.1006	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.1008	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5600	0.1010	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5700	0.1012	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5800	0.1014	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5900	0.1016	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6000	0.1018	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6100	0.1021	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6200	0.1022	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6300	0.1024	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6400	0.1027	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6500	0.1029	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6600	0.1031	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6700	0.1033	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6800	0.1035	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6900	0.1037	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7000	0.1039	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7100	0.1041	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7200	0.1043	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7300	0.1045	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7400	0.1047	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7500	0.1050	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7600	0.1052	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7700	0.1054	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7800	0.1056	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7900	0.1058	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8000	0.1061	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8100	0.1062	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8200	0.1065	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8300	0.1067	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8400	0.1069	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8500	0.1071	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8600	0.1073	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8700	0.1075	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8800	0.1078	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8900	0.1080	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9000	0.1082	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9100	0.1084	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9200	0.1086	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9300	0.1089	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9400	0.1092	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9500	0.1094	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9600	0.1096	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9700	0.1099	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9800	0.1101	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9900	0.1103	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.1105	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0100	0.1106	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0200	0.1109	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0300	0.1111	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0400	0.1112	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0500	0.1115	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0600	0.1118	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0700	0.1120	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0800	0.1122	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0900	0.1124	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1000	0.1126	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1100	0.1128	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1200	0.1130	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1300	0.1133	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1400	0.1136	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1500	0.1139	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1600	0.1141	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1700	0.1143	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1800	0.1145	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1900	0.1147	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2000	0.1151	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2100	0.1153	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2200	0.1156	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2300	0.1159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2400	0.1161	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2500	0.1163	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2600	0.1166	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2700	0.1169	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2800	0.1171	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2900	0.1174	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3000	0.1177	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3100	0.1180	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3200	0.1183	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3300	0.1186	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3400	0.1189	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3500	0.1192	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3600	0.1194	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3700	0.1197	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3800	0.1201	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3900	0.1203	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4000	0.1206	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4100	0.1209	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4200	0.1212	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4300	0.1215	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4400	0.1218	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4500	0.1221	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4600	0.1223	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4700	0.1227	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4800	0.1230	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4900	0.1233	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5000	0.1236	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5100	0.1238	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5200	0.1242	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5300	0.1244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5400	0.1247	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5500	0.1250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5600	0.1253	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5700	0.1256	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5800	0.1260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5900	0.1263	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6000	0.1266	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6100	0.1268	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6200	0.1271	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6300	0.1275	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6400	0.1278	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6500	0.1281	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6600	0.1284	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6700	0.1287	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6800	0.1290	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6900	0.1294	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7000	0.1298	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7100	0.1301	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7200	0.1305	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7300	0.1308	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7400	0.1311	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7500	0.1314	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7600	0.1318	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7700	0.1322	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7800	0.1325	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7900	0.1329	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8000	0.1332	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8100	0.1336	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8200	0.1339	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8300	0.1344	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8400	0.1348	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8500	0.1351	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8600	0.1354	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8700	0.1358	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8800	0.1363	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8900	0.1367	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9000	0.1371	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9100	0.1375	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9200	0.1379	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9300	0.1383	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9400	0.1387	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9500	0.1390	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9600	0.1393	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9700	0.1398	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9800	0.1401	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9900	0.1405	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.1409	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0100	0.1413	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0200	0.1417	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0300	0.1421	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0400	0.1425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0500	0.1429	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0600	0.1433	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0700	0.1437	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0800	0.1441	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0900	0.1445	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1000	0.1449	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1100	0.1454	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1200	0.1457	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1300	0.1462	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1400	0.1466	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1500	0.1470	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1600	0.1475	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1700	0.1479	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1800	0.1484	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1900	0.1488	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2000	0.1493	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2100	0.1497	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2200	0.1501	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2300	0.1505	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2400	0.1510	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2500	0.1515	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2600	0.1520	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2700	0.1524	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2800	0.1529	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2900	0.1533	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3000	0.1538	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3100	0.1542	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3200	0.1547	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3300	0.1551	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3400	0.1556	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3500	0.1560	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3600	0.1565	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3700	0.1570	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3800	0.1574	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3900	0.1579	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4000	0.1584	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4100	0.1588	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4200	0.1594	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4300	0.1599	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4400	0.1603	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4500	0.1609	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4600	0.1614	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4700	0.1620	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4800	0.1626	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4900	0.1632	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5000	0.1638	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5100	0.1643	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5200	0.1649	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5300	0.1654	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5400	0.1659	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5500	0.1665	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5600	0.1671	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5700	0.1676	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5800	0.1682	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5900	0.1688	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6000	0.1694	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6100	0.1700	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6200	0.1706	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6300	0.1712	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6400	0.1718	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6500	0.1723	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6600	0.1729	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6700	0.1734	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6800	0.1741	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6900	0.1747	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7000	0.1753	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7100	0.1759	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7200	0.1766	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7300	0.1772	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7400	0.1779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7500	0.1786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7600	0.1793	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7700	0.1800	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7800	0.1806	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7900	0.1812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8000	0.1818	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8100	0.1824	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8200	0.1831	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8300	0.1837	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8400	0.1844	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8500	0.1850	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8600	0.1857	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8700	0.1865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8800	0.1871	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8900	0.1878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9000	0.1885	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9100	0.1892	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9200	0.1901	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9300	0.1908	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9400	0.1915	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9500	0.1922	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9600	0.1930	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9700	0.1937	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9800	0.1944	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9900	0.1952	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.1960	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0100	0.1968	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0200	0.1976	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0300	0.1983	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0400	0.1991	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0500	0.1999	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0600	0.2008	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0700	0.2015	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0800	0.2024	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0900	0.2031	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1000	0.2039	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1100	0.2047	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1200	0.2056	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1300	0.2064	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1400	0.2073	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1500	0.2081	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1600	0.2090	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1700	0.2098	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1800	0.2106	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1900	0.2116	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2000	0.2126	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2100	0.2135	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2200	0.2144	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2300	0.2153	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2400	0.2163	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2500	0.2172	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2600	0.2182	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2700	0.2190	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2800	0.2200	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2900	0.2210	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3000	0.2221	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3100	0.2231	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3200	0.2241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3300	0.2250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3400	0.2260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3500	0.2270	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3600	0.2280	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3700	0.2291	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3800	0.2301	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3900	0.2311	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4000	0.2321	0.0007	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4100	0.2332	0.0015	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4200	0.2342	0.0040	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4300	0.2353	0.0092	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4400	0.2363	0.0147	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4500	0.2373	0.0266	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4600	0.2385	0.0437	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4700	0.2397	0.0571	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4800	0.2408	0.0818	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.4900	0.2420	0.1104	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5000	0.2433	0.1327	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5100	0.2445	0.1616	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5200	0.2456	0.1938	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5300	0.2468	0.2206	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5400	0.2480	0.2433	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5500	0.2492	0.2680	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5600	0.2505	0.2914	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5700	0.2516	0.3089	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5800	0.2529	0.3225	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.5900	0.2542	0.3374	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6000	0.2556	0.3498	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6100	0.2569	0.3583	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6200	0.2582	0.3660	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6300	0.2595	0.3728	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6400	0.2609	0.3790	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6500	0.2623	0.3837	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6600	0.2636	0.3878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6700	0.2650	0.3920	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6800	0.2664	0.3962	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.6900	0.2678	0.3998	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7000	0.2692	0.4032	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7100	0.2706	0.4065	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7200	0.2721	0.4099	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7300	0.2736	0.4130	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7400	0.2751	0.4166	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7500	0.2765	0.4201	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7600	0.2781	0.4236	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7700	0.2796	0.4271	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7800	0.2811	0.4305	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.7900	0.2825	0.4340	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8000	0.2841	0.4376	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8100	0.2858	0.4411	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8200	0.2876	0.4447	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8300	0.2892	0.4486	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8400	0.2910	0.4526	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8500	0.2926	0.4568	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8600	0.2942	0.4610	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8700	0.2959	0.4654	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8800	0.2977	0.4696	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.8900	0.2995	0.4739	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9000	0.3014	0.4786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.9100	0.3031	0.4831	0.0000	0.0000	0.0001	0.0000	0.0000	0.0000
4.9200	0.3049	0.4876	0.0003	0.0004	0.0004	0.0004	0.0003	0.0003
4.9300	0.3067	0.4924	0.0008	0.0013	0.0008	0.0008	0.0008	0.0008
4.9400	0.3086	0.4970	0.0037	0.0023	0.0031	0.0034	0.0037	0.0040
4.9500	0.3104	0.5020	0.0119	0.0084	0.0104	0.0111	0.0119	0.0104
4.9600	0.3122	0.5070	0.0235	0.0241	0.0285	0.0301	0.0235	0.0241
4.9700	0.3142	0.5124	0.0486	0.0560	0.0559	0.0427	0.0486	0.0559
4.9800	0.3161	0.5175	0.0968	0.1076	0.0766	0.0863	0.0968	0.0863
4.9900	0.3182	0.5227	0.1473	0.1473	0.1383	0.1520	0.1473	0.1520
5.0000	0.3201	0.5281	0.2093	0.1931	0.2206	0.2374	0.2093	0.2119
5.0100	0.3220	0.5333	0.3052	0.2867	0.3178	0.2759	0.3052	0.2992
5.0200	0.3240	0.5389	0.3846	0.3915	0.3846	0.3781	0.3846	0.3846
5.0300	0.3262	0.5443	0.4662	0.4992	0.4529	0.4860	0.4662	0.4727
5.0400	0.3282	0.5502	0.5719	0.6016	0.5593	0.5901	0.5719	0.5781
5.0500	0.3305	0.5559	0.6690	0.6343	0.6574	0.6343	0.6680	0.6397
5.0600	0.3326	0.5619	0.6916	0.7074	0.7431	0.7181	0.7127	0.7282
5.0700	0.3347	0.5682	0.7715	0.7849	0.7893	0.7936	0.7893	0.7893
5.0800	0.3370	0.5742	0.8367	0.8471	0.8295	0.8538	0.8504	0.8403
5.0900	0.3392	0.5806	0.8865	0.8943	0.8810	0.8802	0.8802	0.8890
5.1000	0.3416	0.5869	0.9237	0.9209	0.9197	0.9134	0.9155	0.9134
5.1100	0.3440	0.5935	0.9505	0.9334	0.9477	0.9433	0.9448	0.9433
5.1200	0.3464	0.6002	0.9604	0.9571	0.9604	0.9636	0.9604	0.9604
5.1300	0.3485	0.6069	0.9684	0.9726	0.9702	0.9735	0.9718	0.9726
5.1400	0.3509	0.6137	0.9804	0.9832	0.9816	0.9810	0.9827	0.9832
5.1500	0.3534	0.6207	0.9881	0.9899	0.9888	0.9885	0.9890	0.9877
5.1600	0.3560	0.6278	0.9932	0.9926	0.9937	0.9935	0.9921	0.9929
5.1700	0.3587	0.6352	0.9962	0.9947	0.9956	0.9956	0.9956	0.9956
5.1800	0.3613	0.6426	0.9980	0.9972	0.9971	0.9972	0.9977	0.9974
5.1900	0.3638	0.6501	0.9984	0.9984	0.9984	0.9984	0.9984	0.9986
5.2000	0.3664	0.6580	0.9990	0.9992	0.9992	0.9992	0.9991	0.9991
5.2100	0.3692	0.6660	0.9995	0.9997	0.9997	0.9996	0.9996	0.9996
5.2200	0.3719	0.6742	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
5.2300	0.3745	0.6826	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
5.2400	0.3772	0.6913	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000
5.2500	0.3800	0.6996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2600	0.3827	0.7086	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2700	0.3857	0.7176	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2800	0.3886	0.7269	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.2900	0.3916	0.7360	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3000	0.3946	0.7451	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3100	0.3977	0.7546	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3200	0.4008	0.7643	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3300	0.4042	0.7741	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3400	0.4074	0.7837	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3500	0.4106	0.7936	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3600	0.4137	0.8040	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3700	0.4171	0.8144	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3800	0.4205	0.8249	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.3900	0.4240	0.8355	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4000	0.4274	0.8460	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4100	0.4311	0.8564	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4200	0.4347	0.8668	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4300	0.4387	0.8774	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4400	0.4426	0.8878	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4500	0.4463	0.8982	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4600	0.4504	0.9082	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4700	0.4543	0.9176	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4800	0.4583	0.9274	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.4900	0.4626	0.9362	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5000	0.4665	0.9448	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5100	0.4709	0.9524	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5200	0.4752	0.9599	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5300	0.4796	0.9665	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5400	0.4842	0.9725	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5500	0.4886	0.9778	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5600	0.4932	0.9822	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5700	0.4977	0.9862	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5800	0.5024	0.9893	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.5900	0.5073	0.9919	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6000	0.5125	0.9939	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6100	0.5178	0.9955	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6200	0.5231	0.9969	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6300	0.5285	0.9979	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6400	0.5339	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6500	0.5394	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6600	0.5449	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6700	0.5506	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6800	0.5567	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.6900	0.5625	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7000	0.5686	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7100	0.5746	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7200	0.5808	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7300	0.5872	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7400	0.5937	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7500	0.6002	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7600	0.6068	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7700	0.6135	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7800	0.6209	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7900	0.6278	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8000	0.6349	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8100	0.6420	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8200	0.6495	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8300	0.6574	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8400	0.6651	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8500	0.6733	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8600	0.6816	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8700	0.6901	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8800	0.6988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8900	0.7074	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9000	0.7161	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9100	0.7251	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9200	0.7344	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9300	0.7437	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9400	0.7531	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9500	0.7627	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9600	0.7728	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9700	0.7827	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9800	0.7929	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9900	0.8037	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0000	0.8143	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0100	0.8246	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0200	0.8352	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0300	0.8454	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0400	0.8558	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0500	0.8664	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0600	0.8766	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0700	0.8868	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0800	0.8973	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0900	0.9068	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1000	0.9166	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1100	0.9261	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1200	0.9350	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1300	0.9435	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1400	0.9511	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1500	0.9587	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1600	0.9653	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1700	0.9710	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1800	0.9765	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1900	0.9809	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2000	0.9848	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2100	0.9880	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2200	0.9910	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2300	0.9931	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2400	0.9949	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2500	0.9963	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2600	0.9973	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2700	0.9981	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2800	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2900	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.9036	4.4953	5.0131	5.0150	5.0119	5.0162	5.0131	5.0138	40.4821
2.0000	5.4869	4.4893	5.0095	5.0113	5.0083	5.0126	5.0095	5.0101	40.0375
3.0000	4.2458	4.6963	5.0092	5.0111	5.0080	5.0123	5.0092	5.0098	39.0018
4.0000	0.0031	5.0846	5.0166	5.0184	5.0154	5.0197	5.0166	5.0172	35.1915
5.0000	5.6982	4.5502	5.0651	5.0632	5.0589	5.0620	5.0626	5.0607	40.6209
6.0000	5.9841	5.5304	5.0603	5.0584	5.0541	5.0572	5.0554	5.0560	41.8560
7.0000	4.9722	4.9418	5.0379	5.0348	5.0391	5.0360	5.0379	5.0373	40.1369
8.0000	0.0031	5.1460	5.0365	5.0334	5.0377	5.0346	5.0365	5.0359	35.3637
9.0000	5.0523	4.5682	5.0789	5.0771	5.0802	5.0758	5.0764	5.0783	40.0872
10.0000	6.1244	4.5676	5.0782	5.0764	5.0795	5.0752	5.0758	5.0776	41.1547
11.0000	5.4935	5.5154	5.0693	5.0675	5.0632	5.0662	5.0669	5.0650	41.4070
12.0000	5.8685	4.5408	5.0503	5.0559	5.0515	5.0546	5.0528	5.0534	40.7279
13.0000	5.4399	4.5331	5.0447	5.0460	5.0460	5.0460	5.0447	5.0460	40.2463
14.0000	1.7878	4.5286	5.0429	5.0398	5.0441	5.0410	5.0429	5.0422	36.5693
15.0000	0.0031	4.5662	5.0766	5.0748	5.0778	5.0735	5.0741	5.0760	35.0221
16.0000	5.7438	4.6207	5.1203	5.1222	5.1203	5.1185	5.1203	5.1203	41.0865
17.0000	5.8186	5.3011	5.1068	5.1137	5.1081	5.1100	5.1093	5.1100	41.7776
18.0000	2.3302	4.5887	5.0924	5.0905	5.0936	5.0955	5.0949	5.0936	37.4795
19.0000	5.8561	5.3303	5.1121	5.1189	5.1133	5.1152	5.1146	5.1152	41.8757
20.0000	6.0895	4.8331	5.0968	5.0949	5.0980	5.0999	5.0993	5.0999	41.5114
21.0000	6.1557	4.9343	5.0848	5.0830	5.0861	5.0817	5.0824	5.0842	41.5922
22.0000	6.0761	5.5196	5.0722	5.0704	5.0698	5.0691	5.0698	5.0698	42.0167
23.0000	5.9177	4.5364	5.0485	5.0541	5.0497	5.0528	5.0485	5.0516	40.7594
24.0000	6.0422	4.5285	5.0427	5.0396	5.0439	5.0409	5.0427	5.0421	40.8226
25.0000	6.1297	4.5201	5.0364	5.0334	5.0377	5.0346	5.0364	5.0358	40.8640
26.0000	3.5324	4.5114	5.0299	5.0268	5.0311	5.0280	5.0299	5.0293	38.2187
27.0000	6.1885	4.8290	5.0434	5.0447	5.0447	5.0447	5.0434	5.0447	41.2830
28.0000	5.4127	4.5173	5.0334	5.0303	5.0346	5.0316	5.0334	5.0328	40.1262
29.0000	5.2268	5.5421	5.0324	5.0294	5.0337	5.0306	5.0324	5.0318	40.9593
30.0000	5.2119	4.5036	5.0218	5.0212	5.0218	5.0225	5.0218	5.0218	39.8466
31.0000	4.5193	5.5290	5.0230	5.0224	5.0230	5.0236	5.0230	5.0230	40.1864
32.0000	0.9933	5.4497	5.0207	5.0201	5.0207	5.0213	5.0207	5.0207	36.5674
33.0000	6.0547	4.5364	5.0485	5.0541	5.0497	5.0528	5.0485	5.0516	40.8964
34.0000	6.0426	5.6195	5.0417	5.0386	5.0429	5.0398	5.0417	5.0410	41.9078
35.0000	0.0031	4.5054	5.0262	5.0232	5.0275	5.0244	5.0262	5.0256	34.6615
36.0000	6.0401	4.9697	5.0745	5.0726	5.0720	5.0714	5.0720	5.0720	41.4442
37.0000	3.6123	5.3834	5.0630	5.0611	5.0568	5.0599	5.0605	5.0587	39.3558
38.0000	5.9921	4.5522	5.0672	5.0654	5.0611	5.0641	5.0648	5.0629	40.9298
39.0000	3.4974	5.3073	5.0601	5.0582	5.0539	5.0570	5.0552	5.0558	39.1448
40.0000	5.5011	5.4031	5.0660	5.0642	5.0598	5.0629	5.0635	5.0617	41.2824
41.0000	5.7852	5.2047	5.0480	5.0536	5.0493	5.0524	5.0480	5.0511	41.2924
42.0000	6.1119	4.5211	5.0376	5.0345	5.0388	5.0358	5.0376	5.0370	40.8543
43.0000	0.0031	4.5125	5.0311	5.0280	5.0323	5.0293	5.0311	5.0305	34.6980
44.0000	4.9847	4.5684	5.0792	5.0773	5.0804	5.0761	5.0767	5.0785	40.0212
45.0000	5.7394	5.5028	5.0790	5.0771	5.0802	5.0759	5.0765	5.0784	41.7093
46.0000	5.2525	5.1972	5.0650	5.0632	5.0588	5.0619	5.0625	5.0607	40.8217
47.0000	5.2769	5.3817	5.0507	5.0563	5.0520	5.0551	5.0532	5.0538	40.9797
48.0000	5.8956	4.9153	5.0425	5.0395	5.0438	5.0407	5.0425	5.0419	41.0618
49.0000	4.7108	5.2698	5.0341	5.0310	5.0354	5.0323	5.0341	5.0335	40.1810
50.0000	6.0391	5.3730	5.0321	5.0290	5.0333	5.0303	5.0321	5.0315	41.6005
51.0000	4.6352	5.1219	5.0144	5.0162	5.0131	5.0174	5.0144	5.0150	39.8475
52.0000	5.8363	4.4969	5.0150	5.0168	5.0138	5.0180	5.0150	5.0156	40.4274
53.0000	4.3300	5.5133	5.0117	5.0136	5.0105	5.0148	5.0117	5.0124	39.9181
54.0000	4.7108	5.1109	5.0115	5.0134	5.0103	5.0146	5.0115	5.0121	39.8951
55.0000	5.6973	4.4941	5.0118	5.0136	5.0106	5.0149	5.0118	5.0124	40.2664
56.0000	0.0031	4.4895	5.0098	5.0116	5.0086	5.0128	5.0098	5.0104	34.5555
57.0000	6.1859	5.2075	5.0635	5.0617	5.0573	5.0604	5.0611	5.0592	41.7567
58.0000	0.9435	4.5279	5.0421	5.0390	5.0433	5.0403	5.0421	5.0415	35.7197
59.0000	0.0031	5.3629	5.0824	5.0806	5.0837	5.0793	5.0799	5.0818	35.8537
60.0000	5.2231	5.5079	5.1190	5.1209	5.1190	5.1172	5.1190	5.1190	41.4452
61.0000	5.8275	4.8674	5.1020	5.1045	5.1032	5.1051	5.1045	5.1051	41.3190
62.0000	4.9736	4.9018	5.0915	5.0896	5.0927	5.0946	5.0939	5.0908	40.4285
63.0000	6.0646	4.5819	5.0879	5.0860	5.0891	5.0879	5.0879	5.0872	41.1724
64.0000	4.8681	4.5681	5.0788	5.0769	5.0800	5.0757	5.0763	5.0782	39.9022
65.0000	6.2108	4.5688	5.0795	5.0777	5.0808	5.0764	5.0771	5.0789	41.2501
66.0000	5.5543	5.1974	5.0699	5.0680	5.0637	5.0668	5.0674	5.0656	41.1531
67.0000	5.2248	4.8982	5.0605	5.0586	5.0543	5.0574	5.0555	5.0562	40.4655
68.0000	5.8615	5.5148	5.0492	5.0548	5.0504	5.0535	5.0492	5.0523	41.6857
69.0000	5.5111	4.5192	5.0355	5.0324	5.0367	5.0337	5.0355	5.0349	40.2391
70.0000	5.7438	4.5176	5.0337	5.0306	5.0349	5.0318	5.0337	5.0331	40.4593
71.0000	5.8226	4.7859	5.0302	5.0271	5.0314	5.0284	5.0302	5.0296	40.7855
72.0000	5.6329	4.5034	5.0216	5.0209	5.0216	5.0222	5.0216	5.0216	40.2657
73.0000	3.7891	5.3984	5.0171	5.0189	5.0159	5.0202	5.0171	5.0177	39.2944
74.0000	4.4082	5.0902	5.0266	5.0235	5.0278	5.0248	5.0266	5.0260	39.6537
75.0000	2.1911	4.6838	5.0287	5.0257	5.0300	5.0269	5.0287	5.0281	37.0430
76.0000	5.7320	5.4415	5.0511	5.0567	5.0524	5.0554	5.0536	5.0542	41.4970
77.0000	5.9132	5.3276	5.0389	5.0358	5.0402	5.0371	5.0389	5.0383	41.4701
78.0000	0.0031	4.7380	5.0271	5.0240	5.0283	5.0252	5.0271	5.0265	34.8992
79.0000	6.0486	4.9508	5.0733	5.0714	5.0708	5.0702	5.0708	5.0708	41.4268
80.0000	6.2189	5.4515	5.0620	5.0601	5.0558	5.0589	5.0595	5.0576	42.0243
81.0000	5.8721	5.5769	5.0383	5.0352	5.0396	5.0365	5.0383	5.0377	41.6746
82.0000	5.5840	5.2962	5.0222	5.0216	5.0222	5.0229	5.0222	5.0222	41.0137
83.0000	5.9204	4.4938	5.0115	5.0133	5.0102	5.0145	5.0115	5.0121	40.4872
84.0000	5.0134	4.9080	5.0078	5.0096	5.0066	5.0109	5.0078	5.0084	39.9724
85.0000	5.6310	4.4876	5.0077	5.0095	5.0064	5.0107	5.0077	5.0083	40.1688
86.0000	1.5858	4.4865	5.0064	5.0082	5.0052	5.0064	5.0064	5.0070	36.1118
87.0000	5.8849	4.8511	5.0408	5.0377	5.0420	5.0389	5.0408	5.0401	40.9762
88.0000	4.8586	5.0117	5.0330	5.0300	5.0343	5.0312	5.0330	5.0324	40.0643
89.0000	5.8314	4.5134	5.0321	5.0291	5.0334	5.0303	5.0321	5.0315	40.5334
90.0000	0.0031	4.5098	5.0281	5.0250	5.0293	5.0262	5.0281	5.0275	34.6771
91.0000	5.7360	5.5644	5.0762	5.0744	5.0775	5.0731	5.0738	5.0756	41.7510
92.0000	5.9643	4.5446	5.0619	5.0600	5.0557	5.0588	5.0594	5.0576	40.8624
93.0000	5.8803	5.0538	5.0479	5.0534	5.0491	5.0522	5.0479	5.0510	41.2355
94.0000	6.1166	4.5215	5.0380	5.0349	5.0392	5.0362	5.0380	5.0374	40.8619
95.0000	2.1715	5.4934	5.0315	5.0284	5.0327	5.0296	5.0315	5.0308	37.8493
96.0000	6.0474	5.2819	5.0470	5.0526	5.0483	5.0513	5.0470	5.0501	41.6255
97.0000	4.9642	5.3709	5.0340	5.0309	5.0352	5.0321	5.0340	5.0334	40.5347
98.0000	5.8575	5.0606	5.0292	5.0261	5.0304	5.0274	5.0292	5.0286	41.0890
99.0000	5.2768	4.4975	5.0156	5.0174	5.0144	5.0187	5.0156	5.0162	39.8721
100.0000	5.5002	5.4877	5.0166	5.0184	5.0153	5.0196	5.0166	5.0172	41.0916


==> Data-n8/sr_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0776	0.0010	0.0010	0.0010	0.0010	0.0009	0.0011	0.0010
0.0200	0.0782	0.0021	0.0021	0.0021	0.0020	0.0019	0.0021	0.0019
0.0300	0.0790	0.0033	0.0031	0.0031	0.0029	0.0030	0.0031	0.0030
0.0400	0.0797	0.0044	0.0041	0.0042	0.0039	0.0042	0.0041	0.0040
0.0500	0.0805	0.0055	0.0051	0.0053	0.0049	0.0053	0.0052	0.0051
0.0600	0.0813	0.0068	0.0062	0.0063	0.0060	0.0063	0.0064	0.0062
0.0700	0.0821	0.0079	0.0073	0.0073	0.0070	0.0074	0.0075	0.0072
0.0800	0.0830	0.0093	0.0085	0.0082	0.0081	0.0086	0.0086	0.0082
0.0900	0.0838	0.0105	0.0096	0.0093	0.0091	0.0098	0.0096	0.0094
0.1000	0.0846	0.0117	0.0108	0.0103	0.0102	0.0109	0.0108	0.0105
0.1100	0.0854	0.0129	0.0119	0.0116	0.0112	0.0120	0.0120	0.0115
0.1200	0.0863	0.0143	0.0132	0.0128	0.0123	0.0131	0.0131	0.0126
0.1300	0.0871	0.0155	0.0143	0.0141	0.0134	0.0140	0.0142	0.0138
0.1400	0.0879	0.0167	0.0154	0.0152	0.0146	0.0152	0.0153	0.0150
0.1500	0.0888	0.0180	0.0165	0.0163	0.0158	0.0163	0.0164	0.0161
0.1600	0.0897	0.0193	0.0176	0.0175	0.0171	0.0175	0.0176	0.0172
0.1700	0.0905	0.0207	0.0189	0.0187	0.0182	0.0188	0.0188	0.0184
0.1800	0.0914	0.0219	0.0201	0.0197	0.0194	0.0199	0.0200	0.0196
0.1900	0.0923	0.0232	0.0212	0.0208	0.0206	0.0210	0.0212	0.0207
0.2000	0.0931	0.0244	0.0224	0.0220	0.0217	0.0222	0.0223	0.0219
0.2100	0.0940	0.0257	0.0237	0.0231	0.0229	0.0234	0.0235	0.0232
0.2200	0.0949	0.0270	0.0249	0.0244	0.0240	0.0246	0.0246	0.0244
0.2300	0.0958	0.0283	0.0261	0.0257	0.0251	0.0258	0.0258	0.0257
0.2400	0.0967	0.0296	0.0274	0.0270	0.0264	0.0271	0.0270	0.0268
0.2500	0.0976	0.0310	0.0286	0.0283	0.0276	0.0283	0.0282	0.0282
0.2600	0.0985	0.0323	0.0298	0.0296	0.0289	0.0295	0.0295	0.0295
0.2700	0.0996	0.0337	0.0311	0.0307	0.0301	0.0307	0.0307	0.0308
0.2800	0.1006	0.0352	0.0324	0.0321	0.0313	0.0320	0.0321	0.0320
0.2900	0.1015	0.0365	0.0337	0.0333	0.0326	0.0332	0.0333	0.0333
0.3000	0.1025	0.0379	0.0350	0.0346	0.0338	0.0346	0.0345	0.0346
0.3100	0.1035	0.0394	0.0362	0.0360	0.0351	0.0359	0.0359	0.0358
0.3200	0.1044	0.0409	0.0375	0.0373	0.0363	0.0373	0.0373	0.0371
0.3300	0.1054	0.0424	0.0387	0.0386	0.0378	0.0385	0.0385	0.0383
0.3400	0.1064	0.0438	0.0401	0.0399	0.0391	0.0399	0.0398	0.0396
0.3500	0.1073	0.0453	0.0415	0.0412	0.0403	0.0413	0.0412	0.0409
0.3600	0.1083	0.0467	0.0429	0.0425	0.0415	0.0424	0.0425	0.0423
0.3700	0.1094	0.0483	0.0442	0.0438	0.0430	0.0439	0.0439	0.0437
0.3800	0.1103	0.0498	0.0456	0.0452	0.0443	0.0453	0.0452	0.0450
0.3900	0.1112	0.0514	0.0471	0.0465	0.0458	0.0467	0.0466	0.0464
0.4000	0.1121	0.0529	0.0484	0.0478	0.0471	0.0481	0.0480	0.0478
0.4100	0.1130	0.0545	0.0498	0.0492	0.0485	0.0495	0.0495	0.0491
0.4200	0.1141	0.0559	0.0512	0.0505	0.0500	0.0510	0.0509	0.0505
0.4300	0.1150	0.0576	0.0524	0.0519	0.0513	0.0524	0.0523	0.0520
0.4400	0.1162	0.0593	0.0539	0.0534	0.0527	0.0540	0.0536	0.0535
0.4500	0.1172	0.0609	0.0552	0.0548	0.0542	0.0553	0.0550	0.0549
0.4600	0.1183	0.0625	0.0567	0.0563	0.0556	0.0569	0.0564	0.0564
0.4700	0.1195	0.0642	0.0581	0.0579	0.0570	0.0583	0.0579	0.0578
0.4800	0.1207	0.0659	0.0595	0.0595	0.0585	0.0599	0.0592	0.0593
0.4900	0.1217	0.0676	0.0611	0.0609	0.0599	0.0614	0.0608	0.0607
0.5000	0.1229	0.0692	0.0627	0.0624	0.0615	0.0628	0.0622	0.0623
0.5100	0.1241	0.0709	0.0643	0.0638	0.0631	0.0644	0.0636	0.0637
0.5200	0.1252	0.0726	0.0659	0.0652	0.0644	0.0661	0.0650	0.0653
0.5300	0.1263	0.0744	0.0675	0.0669	0.0659	0.0677	0.0666	0.0669
0.5400	0.1274	0.0761	0.0690	0.0685	0.0675	0.0694	0.0681	0.0683
0.5500	0.1286	0.0777	0.0704	0.0701	0.0691	0.0711	0.0696	0.0699
0.5600	0.1298	0.0795	0.0722	0.0718	0.0707	0.0727	0.0711	0.0715
0.5700	0.1310	0.0812	0.0737	0.0733	0.0725	0.0743	0.0728	0.0731
0.5800	0.1322	0.0831	0.0754	0.0749	0.0741	0.0759	0.0747	0.0748
0.5900	0.1335	0.0848	0.0769	0.0765	0.0756	0.0775	0.0763	0.0764
0.6000	0.1348	0.0867	0.0786	0.0780	0.0772	0.0791	0.0779	0.0783
0.6100	0.1361	0.0885	0.0803	0.0797	0.0789	0.0808	0.0795	0.0799
0.6200	0.1375	0.0903	0.0818	0.0815	0.0804	0.0825	0.0811	0.0815
0.6300	0.1388	0.0922	0.0835	0.0832	0.0822	0.0841	0.0827	0.0834
0.6400	0.1401	0.0940	0.0852	0.0850	0.0839	0.0859	0.0844	0.0849
0.6500	0.1413	0.0958	0.0870	0.0867	0.0858	0.0875	0.0862	0.0868
0.6600	0.1426	0.0979	0.0887	0.0885	0.0875	0.0892	0.0880	0.0885
0.6700	0.1438	0.0998	0.0905	0.0903	0.0892	0.0910	0.0898	0.0903
0.6800	0.1451	0.1017	0.0922	0.0920	0.0911	0.0928	0.0914	0.0920
0.6900	0.1465	0.1036	0.0941	0.0938	0.0929	0.0945	0.0931	0.0938
0.7000	0.1479	0.1056	0.0959	0.0958	0.0946	0.0963	0.0949	0.0955
0.7100	0.1493	0.1075	0.0976	0.0974	0.0965	0.0981	0.0966	0.0973
0.7200	0.1507	0.1095	0.0995	0.0994	0.0983	0.0999	0.0984	0.0991
0.7300	0.1521	0.1115	0.1013	0.1013	0.0999	0.1017	0.1002	0.1009
0.7400	0.1534	0.1135	0.1034	0.1031	0.1018	0.1035	0.1019	0.1027
0.7500	0.1548	0.1155	0.1052	0.1049	0.1036	0.1055	0.1037	0.1046
0.7600	0.1562	0.1175	0.1071	0.1069	0.1056	0.1074	0.1054	0.1064
0.7700	0.1575	0.1196	0.1092	0.1086	0.1074	0.1095	0.1074	0.1083
0.7800	0.1589	0.1217	0.1111	0.1103	0.1094	0.1115	0.1093	0.1104
0.7900	0.1603	0.1239	0.1131	0.1122	0.1113	0.1133	0.1112	0.1123
0.8000	0.1618	0.1261	0.1152	0.1142	0.1131	0.1152	0.1133	0.1142
0.8100	0.1635	0.1281	0.1171	0.1162	0.1150	0.1171	0.1151	0.1161
0.8200	0.1652	0.1302	0.1191	0.1180	0.1170	0.1193	0.1171	0.1182
0.8300	0.1666	0.1324	0.1212	0.1200	0.1191	0.1214	0.1190	0.1202
0.8400	0.1683	0.1348	0.1233	0.1220	0.1211	0.1234	0.1211	0.1220
0.8500	0.1697	0.1369	0.1253	0.1238	0.1232	0.1253	0.1232	0.1240
0.8600	0.1712	0.1392	0.1274	0.1258	0.1252	0.1273	0.1253	0.1260
0.8700	0.1728	0.1414	0.1294	0.1280	0.1273	0.1292	0.1273	0.1281
0.8800	0.1743	0.1437	0.1315	0.1300	0.1295	0.1315	0.1294	0.1303
0.8900	0.1760	0.1459	0.1337	0.1323	0.1316	0.1336	0.1316	0.1323
0.9000	0.1777	0.1480	0.1359	0.1344	0.1337	0.1357	0.1336	0.1344
0.9100	0.1793	0.1505	0.1379	0.1364	0.1357	0.1379	0.1358	0.1366
0.9200	0.1810	0.1529	0.1400	0.1386	0.1378	0.1399	0.1379	0.1388
0.9300	0.1826	0.1553	0.1422	0.1409	0.1400	0.1419	0.1402	0.1411
0.9400	0.1841	0.1579	0.1444	0.1431	0.1424	0.1440	0.1422	0.1431
0.9500	0.1858	0.1603	0.1466	0.1454	0.1445	0.1462	0.1444	0.1453
0.9600	0.1875	0.1628	0.1488	0.1475	0.1465	0.1483	0.1467	0.1473
0.9700	0.1892	0.1651	0.1511	0.1499	0.1490	0.1504	0.1489	0.1495
0.9800	0.1910	0.1677	0.1533	0.1522	0.1511	0.1525	0.1512	0.1517
0.9900	0.1928	0.1703	0.1556	0.1544	0.1534	0.1546	0.1535	0.1540
1.0000	0.1946	0.1725	0.1577	0.1568	0.1555	0.1570	0.1558	0.1564
1.0100	0.1962	0.1749	0.1600	0.1591	0.1577	0.1591	0.1581	0.1585
1.0200	0.1980	0.1773	0.1623	0.1614	0.1599	0.1615	0.1603	0.1607
1.0300	0.1999	0.1798	0.1647	0.1636	0.1624	0.1638	0.1625	0.1629
1.0400	0.2017	0.1823	0.1672	0.1660	0.1647	0.1661	0.1648	0.1652
1.0500	0.2035	0.1850	0.1695	0.1685	0.1669	0.1686	0.1671	0.1674
1.0600	0.2052	0.1874	0.1720	0.1707	0.1694	0.1710	0.1696	0.1699
1.0700	0.2070	0.1899	0.1745	0.1730	0.1718	0.1736	0.1720	0.1723
1.0800	0.2088	0.1926	0.1767	0.1753	0.1742	0.1760	0.1744	0.1747
1.0900	0.2107	0.1952	0.1793	0.1775	0.1765	0.1783	0.1767	0.1772
1.1000	0.2126	0.1980	0.1816	0.1799	0.1789	0.1809	0.1791	0.1796
1.1100	0.2146	0.2008	0.1840	0.1824	0.1814	0.1832	0.1816	0.1821
1.1200	0.2165	0.2034	0.1864	0.1849	0.1840	0.1858	0.1840	0.1845
1.1300	0.2184	0.2062	0.1887	0.1873	0.1866	0.1881	0.1867	0.1870
1.1400	0.2204	0.2089	0.1911	0.1898	0.1890	0.1905	0.1891	0.1895
1.1500	0.2223	0.2119	0.1935	0.1923	0.1915	0.1932	0.1916	0.1921
1.1600	0.2242	0.2146	0.1960	0.1947	0.1940	0.1959	0.1943	0.1947
1.1700	0.2263	0.2172	0.1987	0.1972	0.1966	0.1985	0.1968	0.1972
1.1800	0.2282	0.2200	0.2013	0.2000	0.1992	0.2011	0.1994	0.1999
1.1900	0.2301	0.2230	0.2038	0.2024	0.2019	0.2037	0.2020	0.2025
1.2000	0.2321	0.2261	0.2066	0.2049	0.2044	0.2063	0.2047	0.2050
1.2100	0.2340	0.2291	0.2092	0.2074	0.2069	0.2090	0.2072	0.2078
1.2200	0.2361	0.2321	0.2119	0.2099	0.2094	0.2117	0.2100	0.2104
1.2300	0.2382	0.2350	0.2144	0.2126	0.2120	0.2143	0.2127	0.2132
1.2400	0.2403	0.2376	0.2172	0.2153	0.2147	0.2169	0.2155	0.2157
1.2500	0.2424	0.2406	0.2200	0.2178	0.2175	0.2195	0.2181	0.2184
1.2600	0.2445	0.2435	0.2226	0.2205	0.2204	0.2223	0.2208	0.2212
1.2700	0.2466	0.2466	0.2254	0.2231	0.2232	0.2251	0.2236	0.2238
1.2800	0.2488	0.2498	0.2281	0.2258	0.2260	0.2278	0.2263	0.2266
1.2900	0.2509	0.2528	0.2309	0.2285	0.2287	0.2305	0.2291	0.2292
1.3000	0.2530	0.2559	0.2337	0.2312	0.2314	0.2332	0.2318	0.2321
1.3100	0.2552	0.2591	0.2364	0.2341	0.2343	0.2361	0.2348	0.2348
1.3200	0.2574	0.2620	0.2393	0.2370	0.2369	0.2390	0.2375	0.2379
1.3300	0.2596	0.2648	0.2424	0.2398	0.2398	0.2417	0.2403	0.2408
1.3400	0.2619	0.2678	0.2450	0.2427	0.2425	0.2444	0.2432	0.2437
1.3500	0.2642	0.2709	0.2479	0.2457	0.2454	0.2473	0.2460	0.2465
1.3600	0.2664	0.2743	0.2508	0.2486	0.2482	0.2502	0.2489	0.2494
1.3700	0.2687	0.2775	0.2539	0.2515	0.2510	0.2530	0.2517	0.2524
1.3800	0.2710	0.2804	0.2567	0.2544	0.2540	0.2559	0.2546	0.2552
1.3900	0.2732	0.2837	0.2597	0.2572	0.2570	0.2590	0.2576	0.2582
1.4000	0.2756	0.2869	0.2628	0.2599	0.2600	0.2620	0.2606	0.2611
1.4100	0.2779	0.2902	0.2657	0.2628	0.2632	0.2652	0.2635	0.2642
1.4200	0.2803	0.2934	0.2686	0.2659	0.2661	0.2681	0.2665	0.2673
1.4300	0.2827	0.2966	0.2716	0.2688	0.2691	0.2710	0.2696	0.2703
1.4400	0.2852	0.2996	0.2747	0.2718	0.2720	0.2742	0.2727	0.2733
1.4500	0.2875	0.3031	0.2778	0.2749	0.2750	0.2773	0.2758	0.2762
1.4600	0.2900	0.3062	0.2809	0.2780	0.2782	0.2801	0.2790	0.2795
1.4700	0.2922	0.3095	0.2838	0.2809	0.2814	0.2832	0.2819	0.2827
1.4800	0.2948	0.3128	0.2870	0.2839	0.2844	0.2863	0.2852	0.2859
1.4900	0.2973	0.3161	0.2900	0.2870	0.2877	0.2893	0.2884	0.2888
1.5000	0.2996	0.3195	0.2932	0.2903	0.2906	0.2926	0.2916	0.2920
1.5100	0.3022	0.3230	0.2962	0.2935	0.2937	0.2956	0.2948	0.2953
1.5200	0.3046	0.3265	0.2993	0.2966	0.2969	0.2988	0.2979	0.2985
1.5300	0.3072	0.3298	0.3022	0.2999	0.3000	0.3018	0.3009	0.3017
1.5400	0.3097	0.3331	0.3052	0.3031	0.3031	0.3050	0.3042	0.3049
1.5500	0.3123	0.3366	0.3084	0.3063	0.3064	0.3080	0.3072	0.3080
1.5600	0.3148	0.3402	0.3117	0.3098	0.3096	0.3111	0.3107	0.3114
1.5700	0.3172	0.3436	0.3151	0.3129	0.3129	0.3145	0.3138	0.3147
1.5800	0.3200	0.3470	0.3183	0.3162	0.3161	0.3177	0.3172	0.3180
1.5900	0.3225	0.3505	0.3218	0.3194	0.3196	0.3212	0.3203	0.3213
1.6000	0.3252	0.3536	0.3250	0.3228	0.3230	0.3246	0.3237	0.3246
1.6100	0.3278	0.3568	0.3281	0.3260	0.3265	0.3280	0.3269	0.3280
1.6200	0.3305	0.3598	0.3316	0.3294	0.3300	0.3312	0.3303	0.3313
1.6300	0.3333	0.3627	0.3350	0.3327	0.3334	0.3347	0.3336	0.3346
1.6400	0.3360	0.3655	0.3386	0.3361	0.3368	0.3381	0.3369	0.3379
1.6500	0.3387	0.3685	0.3421	0.3395	0.3402	0.3415	0.3403	0.3413
1.6600	0.3414	0.3714	0.3456	0.3429	0.3437	0.3451	0.3436	0.3444
1.6700	0.3441	0.3744	0.3492	0.3463	0.3470	0.3484	0.3472	0.3480
1.6800	0.3469	0.3771	0.3524	0.3498	0.3504	0.3518	0.3507	0.3511
1.6900	0.3497	0.3804	0.3559	0.3533	0.3539	0.3553	0.3542	0.3547
1.7000	0.3525	0.3834	0.3594	0.3569	0.3574	0.3588	0.3578	0.3583
1.7100	0.3553	0.3863	0.3629	0.3604	0.3608	0.3622	0.3612	0.3619
1.7200	0.3582	0.3893	0.3664	0.3641	0.3645	0.3657	0.3647	0.3656
1.7300	0.3610	0.3923	0.3700	0.3675	0.3678	0.3689	0.3683	0.3693
1.7400	0.3639	0.3952	0.3735	0.3710	0.3713	0.3724	0.3719	0.3729
1.7500	0.3669	0.3983	0.3772	0.3746	0.3747	0.3760	0.3754	0.3765
1.7600	0.3698	0.4015	0.3808	0.3783	0.3780	0.3793	0.3792	0.3801
1.7700	0.3728	0.4046	0.3844	0.3818	0.3817	0.3826	0.3827	0.3837
1.7800	0.3758	0.4076	0.3880	0.3856	0.3854	0.3864	0.3861	0.3874
1.7900	0.3786	0.4106	0.3917	0.3892	0.3891	0.3900	0.3898	0.3911
1.8000	0.3816	0.4136	0.3955	0.3927	0.3927	0.3938	0.3936	0.3946
1.8100	0.3845	0.4167	0.3992	0.3962	0.3964	0.3975	0.3971	0.3981
1.8200	0.3875	0.4196	0.4025	0.3998	0.4002	0.4013	0.4009	0.4017
1.8300	0.3906	0.4226	0.4063	0.4035	0.4038	0.4048	0.4046	0.4053
1.8400	0.3936	0.4257	0.4099	0.4073	0.4073	0.4084	0.4082	0.4088
1.8500	0.3966	0.4287	0.4136	0.4112	0.4110	0.4122	0.4120	0.4125
1.8600	0.3998	0.4318	0.4173	0.4149	0.4148	0.4158	0.4159	0.4162
1.8700	0.4026	0.4350	0.4210	0.4186	0.4184	0.4196	0.4198	0.4200
1.8800	0.4056	0.4382	0.4248	0.4224	0.4221	0.4233	0.4235	0.4236
1.8900	0.4088	0.4414	0.4284	0.4264	0.4257	0.4272	0.4271	0.4273
1.9000	0.4121	0.4446	0.4323	0.4299	0.4294	0.4312	0.4309	0.4311
1.9100	0.4153	0.4480	0.4360	0.4338	0.4331	0.4349	0.4345	0.4351
1.9200	0.4183	0.4511	0.4397	0.4375	0.4369	0.4387	0.4385	0.4391
1.9300	0.4212	0.4545	0.4434	0.4412	0.4408	0.4424	0.4422	0.4427
1.9400	0.4245	0.4579	0.4472	0.4449	0.4444	0.4462	0.4461	0.4465
1.9500	0.4277	0.4613	0.4510	0.4486	0.4484	0.4498	0.4500	0.4503
1.9600	0.4307	0.4649	0.4546	0.4525	0.4523	0.4536	0.4538	0.4542
1.9700	0.4340	0.4684	0.4583	0.4562	0.4562	0.4573	0.4577	0.4580
1.9800	0.4373	0.4717	0.4623	0.4599	0.4601	0.4612	0.4616	0.4617
1.9900	0.4406	0.4750	0.4662	0.4638	0.4640	0.4650	0.4657	0.4655
2.0000	0.4439	0.4785	0.4700	0.4675	0.4680	0.4688	0.4695	0.4695
2.0100	0.4470	0.4821	0.4741	0.4712	0.4720	0.4728	0.4735	0.4735
2.0200	0.4506	0.4854	0.4779	0.4750	0.4759	0.4768	0.4773	0.4772
2.0300	0.4540	0.4887	0.4819	0.4792	0.4799	0.4805	0.4813	0.4810
2.0400	0.4574	0.4922	0.4856	0.4833	0.4840	0.4845	0.4854	0.4849
2.0500	0.4606	0.4956	0.4894	0.4873	0.4880	0.4885	0.4892	0.4888
2.0600	0.4640	0.4992	0.4934	0.4913	0.4917	0.4925	0.4932	0.4926
2.0700	0.4676	0.5025	0.4975	0.4954	0.4957	0.4966	0.4973	0.4965
2.0800	0.4709	0.5060	0.5014	0.4993	0.4996	0.5005	0.5012	0.5005
2.0900	0.4742	0.5096	0.5053	0.5035	0.5038	0.5044	0.5051	0.5044
2.1000	0.4775	0.5134	0.5093	0.5076	0.5076	0.5083	0.5088	0.5083
2.1100	0.4810	0.5170	0.5132	0.5114	0.5116	0.5123	0.5126	0.5125
2.1200	0.4845	0.5206	0.5171	0.5154	0.5154	0.5162	0.5167	0.5164
2.1300	0.4878	0.5242	0.5213	0.5194	0.5194	0.5202	0.5205	0.5206
2.1400	0.4911	0.5277	0.5254	0.5234	0.5237	0.5242	0.5245	0.5245
2.1500	0.4945	0.5313	0.5293	0.5276	0.5278	0.5282	0.5284	0.5287
2.1600	0.4980	0.5351	0.5333	0.5316	0.5318	0.5322	0.5325	0.5326
2.1700	0.5015	0.5388	0.5374	0.5355	0.5359	0.5361	0.5365	0.5364
2.1800	0.5052	0.5423	0.5415	0.5395	0.5400	0.5400	0.5404	0.5405
2.1900	0.5087	0.5462	0.5455	0.5436	0.5440	0.5439	0.5444	0.5444
2.2000	0.5121	0.5498	0.5494	0.5473	0.5482	0.5481	0.5485	0.5485
2.2100	0.5158	0.5532	0.5536	0.5512	0.5522	0.5522	0.5525	0.5526
2.2200	0.5193	0.5569	0.5577	0.5552	0.5560	0.5562	0.5564	0.5567
2.2300	0.5226	0.5606	0.5618	0.5592	0.5601	0.5604	0.5604	0.5608
2.2400	0.5260	0.5643	0.5659	0.5635	0.5642	0.5645	0.5643	0.5649
2.2500	0.5296	0.5678	0.5699	0.5675	0.5683	0.5687	0.5685	0.5689
2.2600	0.5331	0.5714	0.5740	0.5716	0.5723	0.5728	0.5725	0.5732
2.2700	0.5367	0.5750	0.5782	0.5757	0.5763	0.5767	0.5768	0.5772
2.2800	0.5404	0.5786	0.5822	0.5797	0.5804	0.5809	0.5809	0.5815
2.2900	0.5438	0.5823	0.5863	0.5837	0.5845	0.5848	0.5850	0.5856
2.3000	0.5473	0.5860	0.5902	0.5877	0.5885	0.5888	0.5890	0.5898
2.3100	0.5510	0.5895	0.5943	0.5917	0.5925	0.5929	0.5931	0.5938
2.3200	0.5549	0.5931	0.5986	0.5958	0.5965	0.5972	0.5971	0.5980
2.3300	0.5584	0.5968	0.6026	0.6000	0.6008	0.6011	0.6013	0.6022
2.3400	0.5620	0.6006	0.6066	0.6038	0.6048	0.6053	0.6054	0.6064
2.3500	0.5657	0.6042	0.6104	0.6079	0.6089	0.6095	0.6093	0.6106
2.3600	0.5694	0.6081	0.6145	0.6119	0.6130	0.6134	0.6133	0.6148
2.3700	0.5731	0.6118	0.6186	0.6160	0.6171	0.6174	0.6173	0.6190
2.3800	0.5766	0.6153	0.6227	0.6200	0.6211	0.6214	0.6213	0.6232
2.3900	0.5802	0.6188	0.6266	0.6242	0.6252	0.6255	0.6256	0.6274
2.4000	0.5837	0.6225	0.6308	0.6283	0.6293	0.6296	0.6298	0.6317
2.4100	0.5873	0.6262	0.6348	0.6323	0.6331	0.6335	0.6340	0.6357
2.4200	0.5909	0.6299	0.6388	0.6363	0.6373	0.6374	0.6381	0.6398
2.4300	0.5945	0.6336	0.6429	0.6404	0.6413	0.6413	0.6422	0.6436
2.4400	0.5980	0.6371	0.6471	0.6444	0.6453	0.6453	0.6462	0.6476
2.4500	0.6015	0.6409	0.6510	0.6484	0.6494	0.6494	0.6501	0.6518
2.4600	0.6051	0.6446	0.6548	0.6524	0.6533	0.6535	0.6541	0.6560
2.4700	0.6089	0.6483	0.6586	0.6566	0.6575	0.6574	0.6582	0.6601
2.4800	0.6126	0.6520	0.6627	0.6608	0.6617	0.6615	0.6623	0.6640
2.4900	0.6161	0.6557	0.6666	0.6650	0.6658	0.6656	0.6666	0.6681
2.5000	0.6199	0.6594	0.6707	0.6689	0.6695	0.6696	0.6703	0.6721
2.5100	0.6232	0.6632	0.6749	0.6732	0.6736	0.6737	0.6740	0.6762
2.5200	0.6268	0.6668	0.6788	0.6773	0.6777	0.6777	0.6781	0.6802
2.5300	0.6303	0.6703	0.6827	0.6813	0.6815	0.6816	0.6823	0.6842
2.5400	0.6340	0.6741	0.6868	0.6852	0.6855	0.6855	0.6862	0.6883
2.5500	0.6376	0.6777	0.6904	0.6891	0.6893	0.6897	0.6900	0.6921
2.5600	0.6414	0.6813	0.6944	0.6931	0.6932	0.6936	0.6940	0.6958
2.5700	0.6450	0.6852	0.6984	0.6972	0.6969	0.6975	0.6976	0.6997
2.5800	0.6487	0.6888	0.7021	0.7011	0.7009	0.7014	0.7015	0.7034
2.5900	0.6524	0.6924	0.7062	0.7050	0.7047	0.7056	0.7054	0.7071
2.6000	0.6560	0.6960	0.7100	0.7090	0.7085	0.7094	0.7091	0.7111
2.6100	0.6597	0.6997	0.7139	0.7130	0.7125	0.7131	0.7130	0.7149
2.6200	0.6635	0.7033	0.7180	0.7168	0.7161	0.7170	0.7168	0.7188
2.6300	0.6669	0.7070	0.7219	0.7207	0.7201	0.7210	0.7204	0.7224
2.6400	0.6709	0.7106	0.7256	0.7247	0.7239	0.7249	0.7243	0.7260
2.6500	0.6747	0.7144	0.7293	0.7285	0.7278	0.7285	0.7282	0.7299
2.6600	0.6784	0.7179	0.7329	0.7321	0.7316	0.7325	0.7321	0.7338
2.6700	0.6822	0.7216	0.7367	0.7358	0.7353	0.7365	0.7359	0.7376
2.6800	0.6858	0.7252	0.7403	0.7398	0.7390	0.7403	0.7397	0.7412
2.6900	0.6895	0.7285	0.7439	0.7434	0.7428	0.7439	0.7436	0.7449
2.7000	0.6931	0.7321	0.7476	0.7473	0.7465	0.7476	0.7473	0.7485
2.7100	0.6966	0.7357	0.7511	0.7511	0.7505	0.7512	0.7509	0.7520
2.7200	0.7003	0.7393	0.7546	0.7547	0.7541	0.7547	0.7547	0.7559
2.7300	0.7036	0.7425	0.7583	0.7585	0.7577	0.7585	0.7584	0.7599
2.7400	0.7071	0.7461	0.7617	0.7622	0.7613	0.7621	0.7619	0.7636
2.7500	0.7106	0.7495	0.7654	0.7658	0.7652	0.7657	0.7654	0.7673
2.7600	0.7143	0.7528	0.7689	0.7693	0.7688	0.7692	0.7689	0.7709
2.7700	0.7179	0.7560	0.7726	0.7730	0.7723	0.7726	0.7723	0.7745
2.7800	0.7213	0.7594	0.7761	0.7765	0.7759	0.7760	0.7759	0.7780
2.7900	0.7250	0.7626	0.7796	0.7802	0.7795	0.7798	0.7796	0.7816
2.8000	0.7284	0.7659	0.7830	0.7837	0.7831	0.7833	0.7831	0.7851
2.8100	0.7320	0.7694	0.7867	0.7872	0.7865	0.7870	0.7866	0.7886
2.8200	0.7358	0.7728	0.7903	0.7905	0.7899	0.7906	0.7901	0.7921
2.8300	0.7390	0.7762	0.7936	0.7940	0.7934	0.7939	0.7935	0.7956
2.8400	0.7426	0.7795	0.7971	0.7974	0.7970	0.7972	0.7972	0.7990
2.8500	0.7459	0.7829	0.8003	0.8008	0.8004	0.8007	0.8006	0.8022
2.8600	0.7495	0.7860	0.8038	0.8042	0.8039	0.8042	0.8042	0.8057
2.8700	0.7529	0.7892	0.8072	0.8075	0.8074	0.8076	0.8076	0.8090
2.8800	0.7563	0.7924	0.8105	0.8108	0.8109	0.8108	0.8108	0.8125
2.8900	0.7596	0.7956	0.8139	0.8142	0.8144	0.8142	0.8143	0.8158
2.9000	0.7631	0.7987	0.8173	0.8174	0.8177	0.8176	0.8175	0.8190
2.9100	0.7665	0.8020	0.8206	0.8206	0.8209	0.8209	0.8209	0.8223
2.9200	0.7698	0.8053	0.8237	0.8237	0.8242	0.8241	0.8241	0.8255
2.9300	0.7734	0.8084	0.8267	0.8270	0.8273	0.8272	0.8272	0.8287
2.9400	0.7767	0.8115	0.8298	0.8301	0.8307	0.8304	0.8305	0.8319
2.9500	0.7802	0.8144	0.8328	0.8332	0.8340	0.8333	0.8338	0.8352
2.9600	0.7836	0.8175	0.8359	0.8363	0.8371	0.8362	0.8369	0.8382
2.9700	0.7870	0.8204	0.8389	0.8393	0.8403	0.8394	0.8399	0.8414
2.9800	0.7901	0.8235	0.8420	0.8423	0.8433	0.8421	0.8432	0.8445
2.9900	0.7932	0.8266	0.8450	0.8452	0.8464	0.8453	0.8461	0.8474
3.0000	0.7965	0.8297	0.8479	0.8482	0.8495	0.8482	0.8490	0.8502
3.0100	0.7996	0.8330	0.8512	0.8512	0.8524	0.8513	0.8521	0.8531
3.0200	0.8030	0.8359	0.8542	0.8543	0.8555	0.8540	0.8549	0.8560
3.0300	0.8062	0.8390	0.8573	0.8575	0.8583	0.8570	0.8578	0.8588
3.0400	0.8094	0.8419	0.8602	0.8604	0.8611	0.8600	0.8607	0.8616
3.0500	0.8125	0.8447	0.8632	0.8633	0.8638	0.8629	0.8637	0.8644
3.0600	0.8155	0.8478	0.8661	0.8661	0.8666	0.8658	0.8664	0.8673
3.0700	0.8186	0.8507	0.8691	0.8689	0.8695	0.8686	0.8691	0.8700
3.0800	0.8217	0.8537	0.8720	0.8717	0.8721	0.8715	0.8717	0.8729
3.0900	0.8248	0.8565	0.8750	0.8745	0.8749	0.8744	0.8745	0.8756
3.1000	0.8278	0.8591	0.8778	0.8771	0.8775	0.8771	0.8771	0.8782
3.1100	0.8310	0.8619	0.8803	0.8799	0.8803	0.8799	0.8798	0.8809
3.1200	0.8338	0.8648	0.8829	0.8824	0.8828	0.8826	0.8825	0.8836
3.1300	0.8369	0.8675	0.8854	0.8850	0.8854	0.8852	0.8851	0.8860
3.1400	0.8399	0.8701	0.8882	0.8875	0.8878	0.8877	0.8876	0.8884
3.1500	0.8430	0.8727	0.8906	0.8901	0.8904	0.8904	0.8901	0.8911
3.1600	0.8459	0.8753	0.8932	0.8927	0.8929	0.8930	0.8926	0.8937
3.1700	0.8489	0.8780	0.8956	0.8951	0.8954	0.8955	0.8951	0.8961
3.1800	0.8519	0.8807	0.8982	0.8974	0.8980	0.8979	0.8974	0.8986
3.1900	0.8547	0.8834	0.9007	0.8999	0.9003	0.9003	0.8997	0.9011
3.2000	0.8575	0.8862	0.9029	0.9023	0.9027	0.9026	0.9020	0.9034
3.2100	0.8602	0.8884	0.9052	0.9048	0.9052	0.9050	0.9044	0.9057
3.2200	0.8631	0.8907	0.9076	0.9071	0.9076	0.9073	0.9068	0.9082
3.2300	0.8657	0.8931	0.9098	0.9095	0.9098	0.9094	0.9091	0.9104
3.2400	0.8684	0.8956	0.9120	0.9119	0.9122	0.9116	0.9115	0.9126
3.2500	0.8712	0.8979	0.9142	0.9142	0.9144	0.9139	0.9136	0.9147
3.2600	0.8739	0.9003	0.9163	0.9167	0.9167	0.9161	0.9158	0.9169
3.2700	0.8764	0.9027	0.9185	0.9188	0.9190	0.9182	0.9179	0.9191
3.2800	0.8789	0.9049	0.9207	0.9208	0.9210	0.9203	0.9201	0.9213
3.2900	0.8814	0.9072	0.9227	0.9231	0.9230	0.9225	0.9221	0.9233
3.3000	0.8840	0.9092	0.9247	0.9251	0.9252	0.9244	0.9242	0.9253
3.3100	0.8865	0.9113	0.9266	0.9269	0.9273	0.9264	0.9262	0.9275
3.3200	0.8890	0.9135	0.9285	0.9290	0.9293	0.9284	0.9285	0.9294
3.3300	0.8915	0.9156	0.9305	0.9308	0.9313	0.9305	0.9303	0.9311
3.3400	0.8939	0.9176	0.9324	0.9327	0.9332	0.9324	0.9324	0.9330
3.3500	0.8963	0.9196	0.9343	0.9345	0.9350	0.9342	0.9342	0.9349
3.3600	0.8987	0.9215	0.9362	0.9363	0.9369	0.9359	0.9359	0.9368
3.3700	0.9009	0.9234	0.9380	0.9382	0.9387	0.9378	0.9376	0.9387
3.3800	0.9032	0.9253	0.9399	0.9399	0.9404	0.9396	0.9394	0.9406
3.3900	0.9054	0.9273	0.9416	0.9418	0.9421	0.9414	0.9412	0.9423
3.4000	0.9077	0.9291	0.9433	0.9435	0.9438	0.9431	0.9429	0.9440
3.4100	0.9098	0.9309	0.9451	0.9453	0.9455	0.9447	0.9445	0.9457
3.4200	0.9119	0.9329	0.9466	0.9471	0.9471	0.9463	0.9461	0.9474
3.4300	0.9140	0.9347	0.9482	0.9485	0.9486	0.9478	0.9476	0.9490
3.4400	0.9159	0.9364	0.9498	0.9502	0.9502	0.9493	0.9492	0.9506
3.4500	0.9180	0.9381	0.9514	0.9517	0.9518	0.9507	0.9508	0.9521
3.4600	0.9199	0.9398	0.9528	0.9531	0.9533	0.9522	0.9523	0.9536
3.4700	0.9218	0.9414	0.9543	0.9546	0.9546	0.9537	0.9538	0.9550
3.4800	0.9238	0.9430	0.9558	0.9560	0.9561	0.9551	0.9551	0.9566
3.4900	0.9258	0.9446	0.9573	0.9574	0.9575	0.9567	0.9567	0.9579
3.5000	0.9278	0.9462	0.9588	0.9588	0.9589	0.9581	0.9581	0.9594
3.5100	0.9296	0.9477	0.9601	0.9602	0.9603	0.9594	0.9593	0.9607
3.5200	0.9314	0.9492	0.9614	0.9615	0.9617	0.9607	0.9606	0.9620
3.5300	0.9332	0.9506	0.9627	0.9628	0.9629	0.9623	0.9619	0.9633
3.5400	0.9348	0.9520	0.9639	0.9640	0.9643	0.9635	0.9631	0.9646
3.5500	0.9367	0.9535	0.9650	0.9653	0.9655	0.9648	0.9644	0.9657
3.5600	0.9383	0.9550	0.9662	0.9664	0.9667	0.9660	0.9655	0.9667
3.5700	0.9401	0.9565	0.9673	0.9674	0.9680	0.9672	0.9666	0.9679
3.5800	0.9417	0.9579	0.9685	0.9686	0.9690	0.9684	0.9676	0.9690
3.5900	0.9433	0.9592	0.9696	0.9697	0.9700	0.9695	0.9688	0.9701
3.6000	0.9450	0.9606	0.9707	0.9708	0.9711	0.9707	0.9700	0.9712
3.6100	0.9466	0.9619	0.9717	0.9718	0.9722	0.9717	0.9710	0.9723
3.6200	0.9481	0.9632	0.9728	0.9728	0.9732	0.9727	0.9722	0.9733
3.6300	0.9496	0.9644	0.9737	0.9739	0.9742	0.9736	0.9731	0.9742
3.6400	0.9512	0.9656	0.9747	0.9747	0.9752	0.9746	0.9742	0.9751
3.6500	0.9527	0.9666	0.9756	0.9756	0.9761	0.9756	0.9751	0.9760
3.6600	0.9541	0.9677	0.9766	0.9765	0.9770	0.9767	0.9760	0.9769
3.6700	0.9555	0.9688	0.9775	0.9775	0.9780	0.9775	0.9770	0.9778
3.6800	0.9568	0.9698	0.9784	0.9784	0.9788	0.9783	0.9778	0.9787
3.6900	0.9581	0.9709	0.9792	0.9792	0.9797	0.9791	0.9786	0.9795
3.7000	0.9594	0.9719	0.9800	0.9800	0.9805	0.9799	0.9795	0.9802
3.7100	0.9606	0.9729	0.9808	0.9808	0.9812	0.9808	0.9803	0.9809
3.7200	0.9619	0.9737	0.9816	0.9815	0.9820	0.9816	0.9811	0.9817
3.7300	0.9631	0.9748	0.9823	0.9823	0.9828	0.9824	0.9818	0.9825
3.7400	0.9643	0.9758	0.9830	0.9831	0.9835	0.9831	0.9825	0.9831
3.7500	0.9655	0.9768	0.9837	0.9838	0.9842	0.9838	0.9832	0.9838
3.7600	0.9666	0.9776	0.9844	0.9845	0.9849	0.9845	0.9838	0.9844
3.7700	0.9677	0.9785	0.9850	0.9852	0.9854	0.9851	0.9845	0.9851
3.7800	0.9688	0.9793	0.9856	0.9859	0.9860	0.9857	0.9852	0.9857
3.7900	0.9699	0.9800	0.9862	0.9865	0.9867	0.9863	0.9859	0.9863
3.8000	0.9709	0.9809	0.9867	0.9871	0.9872	0.9870	0.9865	0.9868
3.8100	0.9719	0.9816	0.9873	0.9876	0.9877	0.9875	0.9871	0.9875
3.8200	0.9730	0.9823	0.9879	0.9881	0.9883	0.9881	0.9876	0.9879
3.8300	0.9739	0.9831	0.9884	0.9886	0.9889	0.9886	0.9881	0.9885
3.8400	0.9749	0.9838	0.9889	0.9891	0.9894	0.9891	0.9887	0.9890
3.8500	0.9757	0.9845	0.9894	0.9895	0.9899	0.9895	0.9892	0.9895
3.8600	0.9765	0.9851	0.9898	0.9900	0.9905	0.9900	0.9897	0.9900
3.8700	0.9774	0.9857	0.9903	0.9904	0.9909	0.9905	0.9902	0.9904
3.8800	0.9783	0.9864	0.9908	0.9909	0.9912	0.9909	0.9906	0.9909
3.8900	0.9792	0.9869	0.9912	0.9914	0.9917	0.9914	0.9910	0.9913
3.9000	0.9799	0.9874	0.9917	0.9919	0.9921	0.9917	0.9915	0.9917
3.9100	0.9806	0.9880	0.9920	0.9922	0.9925	0.9920	0.9918	0.9922
3.9200	0.9814	0.9885	0.9924	0.9926	0.9929	0.9924	0.9922	0.9926
3.9300	0.9822	0.9889	0.9927	0.9929	0.9932	0.9928	0.9926	0.9930
3.9400	0.9829	0.9895	0.9931	0.9933	0.9935	0.9932	0.9931	0.9933
3.9500	0.9836	0.9899	0.9934	0.9936	0.9939	0.9936	0.9934	0.9937
3.9600	0.9843	0.9903	0.9937	0.9938	0.9942	0.9939	0.9937	0.9940
3.9700	0.9849	0.9908	0.9940	0.9942	0.9944	0.9942	0.9940	0.9943
3.9800	0.9855	0.9912	0.9943	0.9945	0.9947	0.9946	0.9944	0.9946
3.9900	0.9862	0.9916	0.9947	0.9947	0.9950	0.9948	0.9946	0.9949
4.0000	0.9868	0.9920	0.9949	0.9950	0.9953	0.9951	0.9948	0.9951
4.0100	0.9873	0.9924	0.9952	0.9952	0.9955	0.9954	0.9951	0.9954
4.0200	0.9879	0.9928	0.9955	0.9955	0.9957	0.9956	0.9954	0.9956
4.0300	0.9884	0.9932	0.9958	0.9957	0.9959	0.9959	0.9957	0.9959
4.0400	0.9889	0.9935	0.9960	0.9959	0.9962	0.9961	0.9959	0.9961
4.0500	0.9894	0.9938	0.9962	0.9962	0.9964	0.9963	0.9961	0.9963
4.0600	0.9899	0.9942	0.9964	0.9964	0.9966	0.9965	0.9963	0.9965
4.0700	0.9904	0.9944	0.9966	0.9966	0.9968	0.9968	0.9965	0.9967
4.0800	0.9908	0.9946	0.9967	0.9968	0.9969	0.9969	0.9967	0.9970
4.0900	0.9912	0.9949	0.9969	0.9969	0.9971	0.9971	0.9969	0.9971
4.1000	0.9916	0.9951	0.9971	0.9971	0.9973	0.9973	0.9970	0.9973
4.1100	0.9919	0.9954	0.9973	0.9973	0.9975	0.9974	0.9972	0.9975
4.1200	0.9923	0.9957	0.9974	0.9974	0.9977	0.9975	0.9973	0.9977
4.1300	0.9927	0.9959	0.9975	0.9976	0.9978	0.9977	0.9975	0.9978
4.1400	0.9931	0.9962	0.9977	0.9978	0.9980	0.9978	0.9977	0.9979
4.1500	0.9934	0.9963	0.9979	0.9979	0.9981	0.9980	0.9978	0.9981
4.1600	0.9938	0.9966	0.9980	0.9980	0.9982	0.9981	0.9979	0.9982
4.1700	0.9941	0.9968	0.9981	0.9981	0.9983	0.9982	0.9981	0.9983
4.1800	0.9944	0.9970	0.9982	0.9982	0.9984	0.9984	0.9982	0.9984
4.1900	0.9947	0.9971	0.9984	0.9983	0.9985	0.9985	0.9984	0.9985
4.2000	0.9950	0.9973	0.9984	0.9984	0.9985	0.9986	0.9985	0.9986
4.2100	0.9952	0.9975	0.9985	0.9985	0.9987	0.9987	0.9986	0.9987
4.2200	0.9955	0.9976	0.9986	0.9986	0.9988	0.9988	0.9987	0.9988
4.2300	0.9957	0.9978	0.9987	0.9987	0.9989	0.9989	0.9987	0.9989
4.2400	0.9959	0.9980	0.9988	0.9988	0.9990	0.9989	0.9988	0.9989
4.2500	0.9961	0.9981	0.9989	0.9989	0.9990	0.9990	0.9988	0.9990
4.2600	0.9964	0.9982	0.9990	0.9990	0.9991	0.9991	0.9989	0.9991
4.2700	0.9966	0.9983	0.9990	0.9990	0.9992	0.9991	0.9990	0.9991
4.2800	0.9968	0.9984	0.9991	0.9991	0.9992	0.9992	0.9991	0.9992
4.2900	0.9970	0.9986	0.9992	0.9992	0.9993	0.9992	0.9992	0.9992
4.3000	0.9971	0.9987	0.9992	0.9992	0.9993	0.9993	0.9993	0.9993
4.3100	0.9973	0.9988	0.9993	0.9992	0.9994	0.9993	0.9993	0.9993
4.3200	0.9975	0.9989	0.9993	0.9993	0.9994	0.9994	0.9994	0.9994
4.3300	0.9977	0.9989	0.9994	0.9994	0.9995	0.9994	0.9994	0.9994
4.3400	0.9978	0.9990	0.9994	0.9994	0.9995	0.9995	0.9995	0.9995
4.3500	0.9980	0.9990	0.9995	0.9995	0.9996	0.9995	0.9995	0.9995
4.3600	0.9981	0.9991	0.9995	0.9995	0.9996	0.9995	0.9996	0.9995
4.3700	0.9982	0.9992	0.9996	0.9995	0.9996	0.9996	0.9996	0.9996
4.3800	0.9983	0.9993	0.9996	0.9996	0.9997	0.9996	0.9996	0.9996
4.3900	0.9984	0.9993	0.9996	0.9996	0.9997	0.9996	0.9996	0.9997
4.4000	0.9986	0.9993	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.4100	0.9986	0.9994	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.4200	0.9987	0.9994	0.9997	0.9997	0.9998	0.9997	0.9997	0.9997
4.4300	0.9988	0.9995	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998
4.4400	0.9989	0.9995	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998
4.4500	0.9990	0.9996	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.4600	0.9990	0.9996	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.4700	0.9991	0.9996	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.4800	0.9991	0.9996	0.9998	0.9998	0.9998	0.9998	0.9999	0.9998
4.4900	0.9992	0.9997	0.9998	0.9998	0.9998	0.9998	0.9999	0.9999
4.5000	0.9992	0.9997	0.9999	0.9998	0.9999	0.9999	0.9999	0.9999
4.5100	0.9993	0.9997	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5200	0.9993	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5300	0.9994	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5400	0.9994	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5500	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5600	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.5700	0.9995	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.5800	0.9996	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.5900	0.9996	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.6000	0.9996	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.6100	0.9997	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6200	0.9997	0.9999	1.0000	0.9999	0.9999	0.9999	1.0000	1.0000
4.6300	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_0.90_0.80_0.70_0.60_0.50_0.40_0.30_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8255	1.3440	1.1214	1.3198	2.6636	2.0946	3.8333	2.6552	2.0204	1.9723	2.0055	1.9699	1.9959	1.9974	1.9926	1.9783	1.9915
2.0000	2.0791	1.3041	2.2167	3.7243	0.0704	2.1028	2.1125	2.1343	2.0165	2.0089	2.0278	1.9995	2.0050	2.0057	2.0055	2.0028	2.0090
3.0000	1.1304	1.7846	0.4606	2.7473	2.8806	1.4115	1.0574	2.5682	2.0296	2.0117	2.0211	2.0004	2.0068	2.0145	2.0150	2.0111	2.0138
4.0000	0.0002	2.2988	2.3846	3.4422	1.2564	2.6393	1.9574	2.3798	2.0378	2.0140	2.0178	2.0062	2.0137	2.0134	2.0155	2.0028	2.0152
5.0000	2.3114	0.3756	2.6248	2.4254	2.5594	0.3785	2.0550	2.2612	2.0441	2.0137	2.0212	2.0121	2.0163	2.0121	2.0149	2.0020	2.0170
6.0000	2.9370	3.5905	3.3339	0.6993	1.1653	1.7561	0.4802	2.6357	2.0410	2.0134	2.0213	2.0106	2.0152	2.0100	2.0169	2.0061	2.0168
7.0000	1.5568	2.0519	1.4190	3.6009	2.2944	3.3178	0.7603	2.3673	2.0410	2.0164	2.0185	2.0092	2.0187	2.0092	2.0184	2.0114	2.0179
8.0000	0.0004	2.3836	2.4601	2.7611	1.8017	0.3237	3.5677	2.3650	2.0416	2.0133	2.0186	2.0104	2.0199	2.0088	2.0181	2.0100	2.0176
9.0000	1.5925	1.4174	1.9977	3.2527	1.8366	2.4777	2.7593	1.8109	2.0383	2.0139	2.0202	2.0150	2.0195	2.0075	2.0156	2.0103	2.0176
10.0000	3.3740	0.8517	2.1788	2.0929	3.3566	2.5410	3.0628	1.7432	2.0401	2.0114	2.0163	2.0149	2.0186	2.0083	2.0167	2.0083	2.0168
11.0000	2.0233	3.4436	3.8098	3.3278	2.2527	1.2447	2.6015	2.8531	2.0383	2.0106	2.0173	2.0157	2.0189	2.0112	2.0183	2.0077	2.0172
12.0000	2.6473	0.5574	1.3721	1.8121	0.0114	2.2937	1.3582	0.9396	2.0379	2.0083	2.0166	2.0161	2.0173	2.0109	2.0166	2.0070	2.0163
13.0000	1.9823	0.7350	1.4620	0.5816	1.3395	1.5110	0.4760	0.6074	2.0387	2.0072	2.0189	2.0170	2.0181	2.0106	2.0192	2.0082	2.0172
14.0000	0.3334	0.6479	1.4567	0.7083	1.7823	1.3068	2.7699	2.1364	2.0384	2.0082	2.0193	2.0186	2.0179	2.0143	2.0197	2.0075	2.0180
15.0000	0.0004	1.5181	0.3938	2.7712	1.2964	1.6879	2.0513	2.3840	2.0404	2.0077	2.0200	2.0206	2.0174	2.0156	2.0198	2.0106	2.0190
16.0000	2.2942	1.0334	1.3394	3.4181	2.3498	2.8728	2.8083	2.8238	2.0377	2.0065	2.0183	2.0185	2.0181	2.0163	2.0207	2.0114	2.0184
17.0000	2.4348	2.5718	1.9451	0.6212	1.7014	2.1551	2.9682	0.6045	2.0367	2.0078	2.0189	2.0191	2.0193	2.0152	2.0203	2.0127	2.0187
18.0000	0.4564	0.8267	1.7869	2.8280	2.3856	2.2831	0.0603	3.3544	2.0374	2.0077	2.0173	2.0194	2.0194	2.0146	2.0197	2.0133	2.0186
19.0000	2.4930	2.6276	1.5910	2.0827	0.2819	0.5369	1.6597	2.1689	2.0368	2.0060	2.0172	2.0183	2.0181	2.0143	2.0200	2.0144	2.0181
20.0000	3.1407	1.8562	0.9589	1.0956	1.8705	1.4559	2.1545	2.1421	2.0369	2.0059	2.0175	2.0166	2.0182	2.0144	2.0200	2.0141	2.0179
21.0000	3.4876	1.9908	2.3252	1.7803	1.7808	2.5606	0.7714	1.3920	2.0373	2.0070	2.0178	2.0186	2.0202	2.0157	2.0219	2.0146	2.0192
22.0000	3.2009	3.4491	2.4329	1.3264	2.3295	3.3888	2.9528	3.3912	2.0380	2.0070	2.0186	2.0182	2.0210	2.0148	2.0225	2.0160	2.0195
23.0000	2.7691	0.7963	1.3089	1.9958	2.6697	3.1747	1.8808	1.6131	2.0384	2.0081	2.0187	2.0183	2.0217	2.0154	2.0220	2.0174	2.0200
24.0000	3.1722	1.3101	1.6981	1.2515	0.6257	1.6131	3.1460	2.3938	2.0377	2.0095	2.0187	2.0189	2.0222	2.0169	2.0214	2.0175	2.0203
25.0000	3.6184	1.3307	0.9548	2.6927	2.2528	0.1562	1.5434	3.2823	2.0364	2.0092	2.0186	2.0186	2.0224	2.0157	2.0204	2.0182	2.0199
26.0000	0.8245	0.8797	0.8405	2.4917	2.5914	1.9291	2.4568	3.1152	2.0368	2.0084	2.0181	2.0191	2.0222	2.0153	2.0207	2.0181	2.0198
27.0000	3.9711	1.9017	3.0280	1.7875	1.6250	2.9701	1.5203	2.3094	2.0373	2.0082	2.0179	2.0194	2.0227	2.0163	2.0209	2.0180	2.0201
28.0000	1.9652	0.5008	3.0486	1.7342	1.6732	2.1230	0.8193	3.1981	2.0367	2.0082	2.0181	2.0199	2.0225	2.0168	2.0212	2.0183	2.0202
29.0000	1.7749	3.8365	0.5361	2.0126	1.3118	3.1020	1.5620	2.4633	2.0374	2.0084	2.0168	2.0199	2.0223	2.0179	2.0210	2.0193	2.0204
30.0000	1.7688	1.3438	2.1244	0.6820	2.3294	1.7068	1.4455	1.7262	2.0368	2.0087	2.0174	2.0188	2.0208	2.0187	2.0214	2.0201	2.0203
31.0000	1.2697	3.7931	2.8884	1.0171	2.9298	1.8345	2.5082	3.4099	2.0365	2.0095	2.0177	2.0203	2.0206	2.0187	2.0220	2.0205	2.0207
32.0000	0.1721	3.3212	1.0432	2.0834	2.1099	1.6072	3.0624	1.2479	2.0366	2.0103	2.0172	2.0203	2.0207	2.0189	2.0228	2.0205	2.0209
33.0000	3.1936	1.5133	1.8176	2.5788	0.7181	1.7122	3.2185	3.0848	2.0359	2.0102	2.0171	2.0205	2.0212	2.0196	2.0230	2.0196	2.0209
34.0000	3.1787	4.6344	3.1439	3.1046	0.1219	2.8408	0.4957	2.3287	2.0358	2.0110	2.0178	2.0204	2.0209	2.0199	2.0233	2.0193	2.0210
35.0000	0.0002	1.0573	0.9600	1.7420	1.4562	3.0196	2.9073	2.0592	2.0348	2.0109	2.0180	2.0210	2.0206	2.0198	2.0236	2.0195	2.0210
36.0000	3.0610	2.0510	2.2452	2.7063	2.0879	3.1514	2.2470	1.6292	2.0354	2.0106	2.0176	2.0210	2.0201	2.0202	2.0238	2.0190	2.0209
37.0000	0.8471	2.9200	2.2188	2.4190	1.3233	2.2864	1.5017	0.1281	2.0351	2.0110	2.0181	2.0214	2.0201	2.0198	2.0240	2.0186	2.0210
38.0000	2.9364	0.6467	3.6504	3.0555	2.2723	2.7249	0.0313	3.5664	2.0340	2.0111	2.0184	2.0216	2.0196	2.0203	2.0238	2.0183	2.0209
39.0000	0.8063	2.7064	0.6273	2.2903	2.6849	2.0756	2.4095	2.5143	2.0342	2.0111	2.0184	2.0212	2.0191	2.0206	2.0238	2.0188	2.0209
40.0000	2.0369	2.9751	2.9864	2.1413	2.9480	1.7129	1.3743	2.4718	2.0343	2.0116	2.0187	2.0215	2.0191	2.0205	2.0240	2.0188	2.0211
41.0000	2.4814	2.4773	1.3971	1.7495	0.0596	2.1053	2.1709	1.7859	2.0347	2.0115	2.0185	2.0208	2.0189	2.0210	2.0240	2.0188	2.0210
42.0000	3.5106	0.2893	0.7706	2.1642	1.6858	2.0210	3.9943	3.0224	2.0345	2.0117	2.0190	2.0210	2.0184	2.0205	2.0240	2.0184	2.0209
43.0000	0.0000	0.9767	1.3578	0.8198	2.6205	2.1734	0.7506	1.6832	2.0341	2.0117	2.0190	2.0213	2.0184	2.0205	2.0236	2.0187	2.0209
44.0000	1.5413	0.8653	2.3676	3.9822	1.2753	1.6309	0.3106	2.2030	2.0343	2.0111	2.0187	2.0217	2.0180	2.0204	2.0232	2.0180	2.0207
45.0000	2.3528	3.3244	0.5785	1.5501	1.1071	2.5029	0.2268	1.5066	2.0347	2.0115	2.0182	2.0214	2.0186	2.0201	2.0236	2.0182	2.0208
46.0000	1.7744	2.4415	3.0317	1.6505	1.9133	1.4939	3.2905	2.0850	2.0353	2.0115	2.0183	2.0211	2.0184	2.0196	2.0231	2.0188	2.0207
47.0000	1.8043	2.9314	2.1020	0.8646	4.4564	2.2202	1.1770	1.5445	2.0355	2.0113	2.0187	2.0209	2.0184	2.0194	2.0236	2.0195	2.0209
48.0000	2.7315	2.0102	1.6731	2.1764	2.3592	3.5972	0.4723	2.1188	2.0356	2.0120	2.0193	2.0210	2.0188	2.0197	2.0236	2.0195	2.0212
49.0000	1.3793	2.6599	3.2350	2.2855	1.5882	3.2514	1.3103	1.4683	2.0352	2.0119	2.0193	2.0206	2.0189	2.0201	2.0236	2.0193	2.0211
50.0000	3.2096	2.9689	2.7661	1.5504	3.5684	0.5237	0.8983	1.0323	2.0352	2.0120	2.0195	2.0205	2.0198	2.0210	2.0230	2.0188	2.0212
51.0000	1.3411	2.3711	2.8513	3.4823	3.2583	1.7894	1.0260	1.1537	2.0350	2.0116	2.0192	2.0210	2.0203	2.0215	2.0232	2.0188	2.0213
52.0000	2.6543	0.6201	0.2736	2.8425	1.1495	2.3146	0.7977	2.3947	2.0348	2.0113	2.0184	2.0213	2.0203	2.0216	2.0229	2.0191	2.0212
53.0000	1.1717	3.7471	2.2509	2.4943	3.4439	1.1752	0.6283	0.9915	2.0349	2.0109	2.0185	2.0211	2.0203	2.0213	2.0223	2.0194	2.0211
54.0000	1.3899	2.3559	2.8940	2.5680	2.0857	2.1668	0.7635	2.7350	2.0344	2.0111	2.0185	2.0208	2.0201	2.0214	2.0222	2.0192	2.0210
55.0000	2.3870	1.4619	2.9184	3.5010	2.7455	0.3854	2.1460	2.0371	2.0345	2.0113	2.0186	2.0211	2.0203	2.0215	2.0224	2.0188	2.0211
56.0000	0.0005	1.3829	2.3785	1.2785	2.0206	2.2710	1.9282	0.6915	2.0346	2.0113	2.0182	2.0212	2.0206	2.0212	2.0224	2.0189	2.0210
57.0000	3.8299	2.4657	3.6493	0.5771	1.9214	1.1117	0.7292	1.6809	2.0353	2.0117	2.0181	2.0212	2.0206	2.0212	2.0221	2.0187	2.0211
58.0000	0.1621	0.8709	2.5756	4.3605	0.7047	0.8214	1.8285	2.5248	2.0358	2.0116	2.0186	2.0214	2.0205	2.0207	2.0220	2.0186	2.0212
59.0000	0.0003	2.7947	2.1512	2.5897	0.4386	0.4275	2.3238	1.1450	2.0360	2.0120	2.0189	2.0211	2.0203	2.0209	2.0224	2.0186	2.0213
60.0000	1.7029	3.1770	2.6664	0.9967	2.2750	3.1476	0.7877	1.8440	2.0358	2.0122	2.0189	2.0207	2.0200	2.0206	2.0224	2.0181	2.0211
61.0000	2.4610	1.8894	2.2892	0.9732	1.1371	0.5995	0.9388	3.2279	2.0364	2.0118	2.0189	2.0204	2.0202	2.0203	2.0218	2.0182	2.0210
62.0000	1.5244	1.9422	1.2588	2.5129	1.7026	1.9547	1.9572	3.1689	2.0360	2.0116	2.0190	2.0206	2.0199	2.0203	2.0216	2.0179	2.0209
63.0000	3.0904	1.6032	2.4224	2.1968	2.2293	3.2533	2.9141	0.6358	2.0365	2.0113	2.0188	2.0211	2.0199	2.0200	2.0216	2.0181	2.0209
64.0000	1.4592	1.5469	0.8434	3.0479	1.4880	1.5663	0.2276	3.3049	2.0358	2.0115	2.0188	2.0215	2.0200	2.0200	2.0214	2.0178	2.0208
65.0000	3.8694	1.4150	1.4199	1.6854	2.1083	0.3685	3.9225	1.9531	2.0358	2.0118	2.0186	2.0213	2.0200	2.0200	2.0213	2.0180	2.0209
66.0000	2.0980	2.4319	0.6697	1.9589	2.5516	4.0223	0.8794	2.4008	2.0360	2.0118	2.0185	2.0216	2.0203	2.0201	2.0214	2.0183	2.0210
67.0000	1.7533	1.9749	0.8969	2.5573	1.6353	1.8051	2.4225	1.3344	2.0358	2.0117	2.0186	2.0215	2.0204	2.0203	2.0215	2.0185	2.0211
68.0000	2.6345	3.5192	2.3902	1.5830	1.1997	3.4359	3.1047	0.7342	2.0359	2.0119	2.0187	2.0217	2.0206	2.0202	2.0217	2.0188	2.0212
69.0000	2.0805	0.3422	1.5295	2.0413	3.6265	2.6898	0.8845	1.7955	2.0357	2.0120	2.0188	2.0218	2.0212	2.0200	2.0218	2.0187	2.0212
70.0000	2.4352	0.5559	2.1425	2.9035	1.3888	1.4705	2.1971	4.1578	2.0357	2.0123	2.0191	2.0218	2.0215	2.0197	2.0213	2.0186	2.0213
71.0000	2.5979	1.8663	1.3242	1.7599	2.9046	0.7029	1.5623	3.2846	2.0362	2.0116	2.0185	2.0217	2.0216	2.0203	2.0214	2.0185	2.0212
72.0000	2.2684	0.4275	2.0303	3.1086	3.5345	1.4235	2.9735	0.7798	2.0363	2.0117	2.0184	2.0213	2.0211	2.0201	2.0214	2.0184	2.0211
73.0000	0.9246	3.1021	2.7831	1.8574	1.6480	2.0526	1.0167	3.1837	2.0360	2.0116	2.0187	2.0216	2.0214	2.0199	2.0211	2.0185	2.0211
74.0000	1.2081	2.2996	3.0747	1.7040	1.7580	1.9717	2.0945	1.9385	2.0365	2.0116	2.0188	2.0212	2.0217	2.0199	2.0211	2.0188	2.0212
75.0000	0.4283	1.7574	1.6613	1.3081	2.7255	2.5302	0.9475	1.1484	2.0363	2.0114	2.0189	2.0212	2.0219	2.0201	2.0209	2.0185	2.0211
76.0000	2.3795	3.1494	1.6474	1.4063	0.2723	1.9809	1.7358	2.9064	2.0358	2.0113	2.0192	2.0214	2.0220	2.0199	2.0208	2.0185	2.0211
77.0000	2.7863	2.8028	0.9515	1.0886	1.8211	3.2462	2.7127	0.3631	2.0357	2.0116	2.0192	2.0212	2.0221	2.0198	2.0208	2.0182	2.0211
78.0000	0.0001	1.8163	2.9655	2.6094	3.4022	2.5250	2.9702	1.9614	2.0354	2.0117	2.0192	2.0213	2.0223	2.0201	2.0210	2.0183	2.0211
79.0000	3.0951	2.0271	2.6749	2.8733	3.2103	2.2524	2.0078	1.3573	2.0354	2.0116	2.0188	2.0214	2.0220	2.0200	2.0206	2.0184	2.0210
80.0000	4.1224	3.1754	1.2463	2.3315	1.8489	2.8364	0.0538	2.0329	2.0353	2.0113	2.0186	2.0211	2.0221	2.0201	2.0211	2.0186	2.0210
81.0000	2.6874	4.0998	1.0543	1.8086	1.9124	2.3714	2.4579	2.0421	2.0351	2.0115	2.0186	2.0216	2.0222	2.0200	2.0213	2.0188	2.0211
82.0000	2.1947	2.7560	2.4918	0.3984	3.2719	2.6889	0.5006	1.6435	2.0351	2.0118	2.0187	2.0216	2.0221	2.0201	2.0211	2.0187	2.0212
83.0000	2.8772	1.0534	2.5490	2.2216	2.8627	2.9705	2.4601	2.5883	2.0351	2.0116	2.0189	2.0215	2.0221	2.0203	2.0212	2.0187	2.0212
84.0000	1.6080	2.0394	2.0011	1.7725	0.8444	1.3350	0.8040	0.9220	2.0351	2.0114	2.0186	2.0213	2.0219	2.0209	2.0215	2.0187	2.0212
85.0000	2.2854	1.2516	2.5615	2.0753	1.6980	3.4184	2.2292	1.8162	2.0348	2.0115	2.0185	2.0215	2.0219	2.0209	2.0217	2.0184	2.0212
86.0000	0.2917	0.0803	1.5810	0.0588	1.9991	2.3645	0.9924	2.5770	2.0350	2.0113	2.0185	2.0215	2.0220	2.0206	2.0215	2.0182	2.0211
87.0000	2.7109	1.9312	3.4570	2.4950	0.0240	2.9860	1.3977	3.1567	2.0349	2.0115	2.0184	2.0214	2.0222	2.0208	2.0214	2.0179	2.0211
88.0000	1.4780	2.1601	3.0634	2.4699	2.5850	2.3771	3.1653	1.5937	2.0350	2.0116	2.0182	2.0212	2.0221	2.0206	2.0214	2.0182	2.0211
89.0000	2.6120	0.8949	3.3815	3.1459	0.8321	0.4625	3.8848	3.0985	2.0352	2.0118	2.0188	2.0214	2.0219	2.0206	2.0213	2.0183	2.0211
90.0000	0.0001	0.0324	2.5807	3.9631	2.7655	2.9136	1.6599	2.8482	2.0355	2.0117	2.0187	2.0214	2.0219	2.0206	2.0214	2.0182	2.0212
91.0000	2.3524	3.7016	2.0316	2.3974	1.6960	1.5786	2.0643	1.7200	2.0356	2.0121	2.0189	2.0214	2.0221	2.0203	2.0216	2.0183	2.0213
92.0000	2.8743	1.2758	2.8295	1.2409	2.5443	3.6357	1.3672	3.3912	2.0354	2.0122	2.0187	2.0215	2.0222	2.0202	2.0216	2.0182	2.0212
93.0000	2.6804	2.2026	2.8653	0.6366	1.8768	2.5485	0.1906	3.0812	2.0350	2.0124	2.0188	2.0216	2.0222	2.0201	2.0218	2.0183	2.0213
94.0000	3.5337	1.3105	3.2057	2.8900	3.0202	1.5799	1.5040	1.3885	2.0350	2.0123	2.0191	2.0217	2.0223	2.0204	2.0220	2.0183	2.0214
95.0000	0.4233	3.5072	3.1744	3.3692	1.5438	2.5181	3.3408	2.9532	2.0348	2.0123	2.0191	2.0217	2.0221	2.0202	2.0221	2.0187	2.0214
96.0000	3.1723	2.6563	2.3871	1.6642	2.4062	2.0814	2.0191	1.7821	2.0351	2.0122	2.0189	2.0216	2.0221	2.0203	2.0222	2.0188	2.0214
97.0000	1.5536	2.9549	1.1467	2.5726	3.9468	2.3219	1.6280	1.6508	2.0347	2.0124	2.0190	2.0217	2.0221	2.0204	2.0220	2.0189	2.0214
98.0000	2.6781	2.2443	0.2856	1.8027	0.7032	2.3627	0.1875	3.2378	2.0345	2.0122	2.0189	2.0220	2.0225	2.0201	2.0225	2.0190	2.0215
99.0000	1.8353	1.5088	2.0586	2.3307	2.4365	2.9533	3.5546	1.3557	2.0345	2.0121	2.0190	2.0222	2.0227	2.0200	2.0226	2.0189	2.0215
100.0000	2.0863	3.5388	1.2848	2.6120	3.1879	1.7444	2.2685	2.1240	2.0342	2.0122	2.0191	2.0221	2.0227	2.0198	2.0224	2.0189	2.0214


==> Data-n8/sr_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0767	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0200	0.0768	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0300	0.0769	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0400	0.0770	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0500	0.0771	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0600	0.0772	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0700	0.0773	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0800	0.0774	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0900	0.0776	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1000	0.0777	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1100	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1200	0.0778	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1300	0.0779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1400	0.0780	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1500	0.0781	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1600	0.0783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1700	0.0784	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1800	0.0785	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.1900	0.0786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2000	0.0788	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2100	0.0789	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2200	0.0790	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2300	0.0792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2400	0.0793	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2500	0.0794	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2600	0.0795	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2700	0.0797	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2800	0.0798	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.2900	0.0799	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3000	0.0801	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3100	0.0802	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3200	0.0803	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3300	0.0805	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3400	0.0806	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3500	0.0807	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3600	0.0808	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3700	0.0810	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3800	0.0811	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.3900	0.0813	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4000	0.0814	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4100	0.0815	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4200	0.0816	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4300	0.0818	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4400	0.0819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4500	0.0821	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4600	0.0822	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4700	0.0824	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4800	0.0825	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.4900	0.0827	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5000	0.0828	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5100	0.0830	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5200	0.0831	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5300	0.0832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5400	0.0834	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5500	0.0835	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5600	0.0836	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5700	0.0838	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5800	0.0839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.5900	0.0840	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6000	0.0842	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6100	0.0844	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6200	0.0845	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6300	0.0846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6400	0.0848	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6500	0.0849	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6600	0.0850	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6700	0.0852	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6800	0.0854	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.6900	0.0855	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7000	0.0857	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7100	0.0858	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7200	0.0860	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7300	0.0861	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7400	0.0863	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7500	0.0864	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7600	0.0866	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7700	0.0868	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7800	0.0869	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.7900	0.0870	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8000	0.0872	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8100	0.0873	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8200	0.0875	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8300	0.0876	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8400	0.0878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8500	0.0879	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8600	0.0881	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8700	0.0882	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8800	0.0884	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.8900	0.0886	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9000	0.0888	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9100	0.0890	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9200	0.0891	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9300	0.0893	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9400	0.0894	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9500	0.0896	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9600	0.0897	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9700	0.0898	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9800	0.0900	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.9900	0.0902	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0000	0.0903	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0100	0.0905	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0200	0.0907	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0300	0.0908	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0400	0.0910	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0500	0.0912	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0600	0.0914	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0700	0.0915	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0800	0.0917	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.0900	0.0918	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1000	0.0919	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1100	0.0921	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1200	0.0923	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1300	0.0925	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1400	0.0926	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1500	0.0928	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1600	0.0929	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1700	0.0931	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1800	0.0933	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.1900	0.0935	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2000	0.0936	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2100	0.0938	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2200	0.0940	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2300	0.0942	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2400	0.0944	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2500	0.0945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2600	0.0947	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2700	0.0949	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2800	0.0950	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.2900	0.0952	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3000	0.0954	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3100	0.0956	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3200	0.0958	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3300	0.0960	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3400	0.0962	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3500	0.0963	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3600	0.0965	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3700	0.0968	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3800	0.0969	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.3900	0.0971	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4000	0.0973	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4100	0.0974	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4200	0.0976	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4300	0.0978	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4400	0.0980	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4500	0.0982	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4600	0.0984	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4700	0.0986	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4800	0.0988	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.4900	0.0990	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5000	0.0992	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5100	0.0994	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5200	0.0996	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5300	0.0998	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5400	0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5500	0.1003	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5600	0.1005	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5700	0.1007	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5800	0.1009	0.0006	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.5900	0.1011	0.0013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6000	0.1013	0.0013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6100	0.1015	0.0021	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6200	0.1017	0.0039	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6300	0.1019	0.0044	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6400	0.1021	0.0058	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6500	0.1024	0.0093	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6600	0.1026	0.0123	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6700	0.1028	0.0124	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6800	0.1030	0.0184	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.6900	0.1031	0.0232	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7000	0.1034	0.0232	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7100	0.1035	0.0316	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7200	0.1037	0.0374	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7300	0.1039	0.0383	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7400	0.1042	0.0471	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7500	0.1044	0.0533	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7600	0.1046	0.0563	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7700	0.1048	0.0632	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7800	0.1050	0.0695	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.7900	0.1052	0.0735	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8000	0.1055	0.0783	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8100	0.1057	0.0835	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8200	0.1059	0.0874	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8300	0.1061	0.0910	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8400	0.1063	0.0947	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8500	0.1065	0.0976	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8600	0.1067	0.0999	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8700	0.1069	0.1027	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8800	0.1071	0.1047	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.8900	0.1074	0.1065	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9000	0.1076	0.1083	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9100	0.1079	0.1093	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9200	0.1080	0.1106	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9300	0.1082	0.1117	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9400	0.1084	0.1124	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9500	0.1087	0.1133	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9600	0.1089	0.1140	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9700	0.1092	0.1144	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9800	0.1095	0.1150	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
1.9900	0.1096	0.1156	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0000	0.1098	0.1159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0100	0.1101	0.1164	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0200	0.1102	0.1168	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0300	0.1104	0.1169	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0400	0.1107	0.1173	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0500	0.1109	0.1176	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0600	0.1111	0.1180	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0700	0.1113	0.1183	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0800	0.1115	0.1186	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.0900	0.1118	0.1189	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1000	0.1120	0.1192	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1100	0.1122	0.1196	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1200	0.1124	0.1199	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1300	0.1127	0.1202	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1400	0.1129	0.1205	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1500	0.1131	0.1207	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1600	0.1134	0.1211	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1700	0.1136	0.1214	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1800	0.1138	0.1217	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.1900	0.1141	0.1220	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2000	0.1143	0.1223	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2100	0.1146	0.1226	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2200	0.1149	0.1229	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2300	0.1151	0.1232	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2400	0.1154	0.1235	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2500	0.1157	0.1237	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2600	0.1160	0.1241	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2700	0.1162	0.1244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2800	0.1164	0.1247	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.2900	0.1166	0.1250	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3000	0.1168	0.1253	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3100	0.1172	0.1256	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3200	0.1174	0.1260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3300	0.1177	0.1263	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3400	0.1181	0.1267	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3500	0.1184	0.1270	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3600	0.1188	0.1273	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3700	0.1190	0.1276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3800	0.1192	0.1279	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.3900	0.1195	0.1283	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4000	0.1198	0.1286	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4100	0.1202	0.1289	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4200	0.1204	0.1292	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4300	0.1207	0.1295	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4400	0.1210	0.1297	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4500	0.1213	0.1301	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4600	0.1216	0.1304	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4700	0.1219	0.1308	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4800	0.1221	0.1312	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.4900	0.1224	0.1315	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5000	0.1227	0.1319	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5100	0.1230	0.1323	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5200	0.1233	0.1327	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5300	0.1236	0.1330	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5400	0.1239	0.1334	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5500	0.1242	0.1338	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5600	0.1245	0.1342	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5700	0.1248	0.1344	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5800	0.1251	0.1348	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.5900	0.1253	0.1352	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6000	0.1256	0.1356	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6100	0.1259	0.1360	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6200	0.1263	0.1363	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6300	0.1266	0.1367	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6400	0.1269	0.1371	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6500	0.1272	0.1374	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6600	0.1275	0.1379	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6700	0.1278	0.1383	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6800	0.1282	0.1386	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.6900	0.1285	0.1390	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7000	0.1289	0.1394	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7100	0.1292	0.1399	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7200	0.1296	0.1403	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7300	0.1299	0.1407	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7400	0.1302	0.1411	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7500	0.1305	0.1414	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7600	0.1309	0.1418	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7700	0.1313	0.1422	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7800	0.1316	0.1427	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.7900	0.1319	0.1430	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8000	0.1323	0.1435	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8100	0.1327	0.1439	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8200	0.1331	0.1444	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8300	0.1334	0.1447	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8400	0.1338	0.1451	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8500	0.1342	0.1455	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8600	0.1345	0.1459	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8700	0.1349	0.1464	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8800	0.1353	0.1468	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.8900	0.1356	0.1472	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9000	0.1360	0.1477	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9100	0.1364	0.1481	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9200	0.1368	0.1486	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9300	0.1372	0.1490	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9400	0.1376	0.1494	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9500	0.1380	0.1499	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9600	0.1384	0.1503	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9700	0.1387	0.1507	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9800	0.1391	0.1512	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2.9900	0.1395	0.1517	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0000	0.1399	0.1521	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0100	0.1403	0.1526	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0200	0.1407	0.1530	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0300	0.1410	0.1536	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0400	0.1414	0.1541	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0500	0.1418	0.1546	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0600	0.1421	0.1551	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0700	0.1426	0.1556	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0800	0.1429	0.1562	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.0900	0.1434	0.1567	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1000	0.1438	0.1573	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1100	0.1442	0.1578	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1200	0.1446	0.1583	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1300	0.1450	0.1588	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1400	0.1454	0.1592	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1500	0.1459	0.1598	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1600	0.1463	0.1604	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1700	0.1467	0.1609	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1800	0.1472	0.1613	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.1900	0.1476	0.1619	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2000	0.1480	0.1624	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2100	0.1485	0.1630	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2200	0.1489	0.1636	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2300	0.1494	0.1641	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2400	0.1498	0.1647	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2500	0.1502	0.1652	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2600	0.1507	0.1657	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2700	0.1512	0.1663	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2800	0.1516	0.1670	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.2900	0.1521	0.1675	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3000	0.1524	0.1681	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3100	0.1529	0.1686	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3200	0.1533	0.1692	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3300	0.1537	0.1698	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3400	0.1542	0.1703	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3500	0.1547	0.1709	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3600	0.1553	0.1715	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3700	0.1556	0.1720	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3800	0.1561	0.1725	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.3900	0.1566	0.1732	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4000	0.1571	0.1738	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4100	0.1576	0.1743	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4200	0.1581	0.1749	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4300	0.1586	0.1755	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4400	0.1591	0.1762	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4500	0.1595	0.1768	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4600	0.1600	0.1774	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4700	0.1605	0.1779	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4800	0.1611	0.1786	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.4900	0.1616	0.1792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5000	0.1622	0.1798	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5100	0.1628	0.1805	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5200	0.1634	0.1812	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5300	0.1640	0.1819	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5400	0.1645	0.1826	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5500	0.1650	0.1832	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5600	0.1656	0.1839	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5700	0.1660	0.1846	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5800	0.1666	0.1852	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.5900	0.1671	0.1858	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6000	0.1677	0.1865	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6100	0.1683	0.1872	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6200	0.1689	0.1878	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6300	0.1695	0.1885	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6400	0.1701	0.1892	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6500	0.1707	0.1899	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6600	0.1712	0.1906	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6700	0.1718	0.1913	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6800	0.1723	0.1921	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.6900	0.1729	0.1929	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7000	0.1735	0.1937	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7100	0.1742	0.1945	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7200	0.1749	0.1954	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7300	0.1755	0.1962	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7400	0.1762	0.1971	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7500	0.1768	0.1979	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7600	0.1775	0.1987	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7700	0.1781	0.1994	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7800	0.1788	0.2001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.7900	0.1795	0.2010	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8000	0.1801	0.2019	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8100	0.1806	0.2028	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8200	0.1813	0.2036	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8300	0.1820	0.2044	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8400	0.1826	0.2052	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8500	0.1832	0.2060	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8600	0.1840	0.2068	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8700	0.1846	0.2077	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8800	0.1852	0.2086	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.8900	0.1859	0.2096	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9000	0.1866	0.2104	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9100	0.1873	0.2114	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9200	0.1880	0.2122	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9300	0.1886	0.2131	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9400	0.1894	0.2141	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9500	0.1901	0.2149	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9600	0.1909	0.2159	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9700	0.1916	0.2170	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9800	0.1923	0.2178	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3.9900	0.1932	0.2189	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0000	0.1939	0.2199	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0100	0.1946	0.2209	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0200	0.1954	0.2220	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0300	0.1962	0.2230	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0400	0.1969	0.2240	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0500	0.1977	0.2251	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0600	0.1985	0.2262	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0700	0.1994	0.2273	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0800	0.2002	0.2283	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.0900	0.2009	0.2294	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1000	0.2017	0.2303	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1100	0.2026	0.2314	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1200	0.2034	0.2326	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1300	0.2042	0.2336	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1400	0.2051	0.2347	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1500	0.2059	0.2357	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1600	0.2067	0.2368	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1700	0.2075	0.2380	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1800	0.2084	0.2391	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.1900	0.2092	0.2402	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2000	0.2102	0.2413	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2100	0.2111	0.2425	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2200	0.2120	0.2436	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2300	0.2128	0.2449	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2400	0.2137	0.2460	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2500	0.2146	0.2473	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2600	0.2155	0.2485	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2700	0.2165	0.2498	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2800	0.2174	0.2511	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.2900	0.2184	0.2524	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3000	0.2194	0.2537	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3100	0.2204	0.2550	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3200	0.2214	0.2564	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3300	0.2224	0.2576	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3400	0.2234	0.2589	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3500	0.2243	0.2603	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4.3600	0.2254	0.2618	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000
4.3700	0.2263	0.2631	0.0002	0.0000	0.0000	0.0000	0.0000	0.0000
4.3800	0.2273	0.2643	0.0004	0.0000	0.0000	0.0000	0.0000	0.0000
4.3900	0.2283	0.2658	0.0009	0.0000	0.0000	0.0000	0.0000	0.0000
4.4000	0.2294	0.2671	0.0017	0.0000	0.0000	0.0000	0.0000	0.0000
4.4100	0.2305	0.2686	0.0027	0.0000	0.0000	0.0000	0.0000	0.0000
4.4200	0.2315	0.2700	0.0050	0.0000	0.0000	0.0000	0.0000	0.0000
4.4300	0.2324	0.2716	0.0084	0.0000	0.0000	0.0000	0.0000	0.0000
4.4400	0.2334	0.2729	0.0114	0.0000	0.0000	0.0000	0.0000	0.0000
4.4500	0.2345	0.2746	0.0179	0.0000	0.0000	0.0000	0.0000	0.0000
4.4600	0.2356	0.2761	0.0271	0.0000	0.0000	0.0000	0.0000	0.0000
4.4700	0.2367	0.2776	0.0345	0.0000	0.0000	0.0000	0.0000	0.0000
4.4800	0.2378	0.2793	0.0481	0.0000	0.0000	0.0000	0.0000	0.0000
4.4900	0.2389	0.2807	0.0652	0.0000	0.0000	0.0000	0.0000	0.0000
4.5000	0.2401	0.2823	0.0792	0.0000	0.0000	0.0000	0.0000	0.0000
4.5100	0.2413	0.2838	0.0984	0.0000	0.0000	0.0000	0.0000	0.0000
4.5200	0.2424	0.2854	0.1215	0.0000	0.0000	0.0000	0.0000	0.0000
4.5300	0.2435	0.2868	0.1436	0.0000	0.0000	0.0000	0.0000	0.0000
4.5400	0.2447	0.2886	0.1635	0.0000	0.0000	0.0000	0.0000	0.0000
4.5500	0.2457	0.2902	0.1876	0.0000	0.0000	0.0000	0.0000	0.0000
4.5600	0.2471	0.2919	0.2124	0.0000	0.0000	0.0000	0.0000	0.0000
4.5700	0.2483	0.2937	0.2342	0.0000	0.0000	0.0000	0.0000	0.0000
4.5800	0.2495	0.2956	0.2513	0.0000	0.0000	0.0000	0.0000	0.0000
4.5900	0.2507	0.2971	0.2735	0.0000	0.0000	0.0000	0.0000	0.0000
4.6000	0.2521	0.2989	0.2934	0.0000	0.0000	0.0000	0.0000	0.0000
4.6100	0.2532	0.3007	0.3077	0.0000	0.0000	0.0000	0.0000	0.0000
4.6200	0.2545	0.3023	0.3215	0.0000	0.0000	0.0000	0.0000	0.0000
4.6300	0.2557	0.3041	0.3356	0.0000	0.0000	0.0000	0.0000	0.0000
4.6400	0.2570	0.3059	0.3481	0.0000	0.0000	0.0000	0.0000	0.0000
4.6500	0.2584	0.3078	0.3571	0.0000	0.0000	0.0000	0.0000	0.0000
4.6600	0.2597	0.3098	0.3650	0.0000	0.0000	0.0000	0.0000	0.0000
4.6700	0.2611	0.3118	0.3731	0.0000	0.0000	0.0000	0.0000	0.0000
4.6800	0.2625	0.3138	0.3800	0.0000	0.0000	0.0000	0.0000	0.0000
4.6900	0.2640	0.3158	0.3857	0.0000	0.0000	0.0000	0.0000	0.0000
4.7000	0.2654	0.3176	0.3909	0.0000	0.0000	0.0000	0.0000	0.0000
4.7100	0.2668	0.3197	0.3955	0.0000	0.0000	0.0000	0.0000	0.0000
4.7200	0.2682	0.3215	0.3999	0.0000	0.0000	0.0000	0.0000	0.0000
4.7300	0.2696	0.3235	0.4043	0.0000	0.0000	0.0000	0.0000	0.0000
4.7400	0.2709	0.3256	0.4079	0.0000	0.0000	0.0000	0.0000	0.0000
4.7500	0.2724	0.3278	0.4119	0.0000	0.0000	0.0000	0.0000	0.0000
4.7600	0.2739	0.3302	0.4156	0.0000	0.0000	0.0000	0.0000	0.0000
4.7700	0.2755	0.3324	0.4192	0.0000	0.0000	0.0000	0.0000	0.0000
4.7800	0.2770	0.3345	0.4228	0.0000	0.0000	0.0000	0.0000	0.0000
4.7900	0.2785	0.3367	0.4264	0.0000	0.0000	0.0000	0.0000	0.0000
4.8000	0.2800	0.3390	0.4299	0.0000	0.0000	0.0000	0.0000	0.0000
4.8100	0.2817	0.3413	0.4335	0.0000	0.0000	0.0000	0.0000	0.0000
4.8200	0.2830	0.3437	0.4374	0.0000	0.0000	0.0000	0.0000	0.0000
4.8300	0.2846	0.3459	0.4410	0.0000	0.0000	0.0000	0.0000	0.0000
4.8400	0.2863	0.3485	0.4447	0.0000	0.0000	0.0000	0.0000	0.0000
4.8500	0.2877	0.3508	0.4486	0.0001	0.0000	0.0000	0.0000	0.0000
4.8600	0.2894	0.3532	0.4525	0.0002	0.0000	0.0000	0.0000	0.0000
4.8700	0.2911	0.3558	0.4562	0.0008	0.0000	0.0000	0.0000	0.0000
4.8800	0.2929	0.3581	0.4603	0.0018	0.0000	0.0000	0.0000	0.0000
4.8900	0.2947	0.3605	0.4644	0.0034	0.0000	0.0000	0.0000	0.0000
4.9000	0.2963	0.3632	0.4686	0.0078	0.0002	0.0002	0.0002	0.0001
4.9100	0.2981	0.3658	0.4728	0.0114	0.0005	0.0007	0.0005	0.0004
4.9200	0.2999	0.3685	0.4771	0.0217	0.0015	0.0019	0.0016	0.0014
4.9300	0.3019	0.3713	0.4815	0.0332	0.0026	0.0026	0.0036	0.0037
4.9400	0.3036	0.3740	0.4860	0.0493	0.0063	0.0052	0.0049	0.0063
4.9500	0.3053	0.3769	0.4906	0.0793	0.0137	0.0118	0.0109	0.0101
4.9600	0.3072	0.3797	0.4953	0.0999	0.0216	0.0233	0.0219	0.0207
4.9700	0.3090	0.3826	0.5003	0.1422	0.0359	0.0421	0.0398	0.0378
4.9800	0.3109	0.3853	0.5051	0.1847	0.0621	0.0685	0.0681	0.0650
4.9900	0.3127	0.3883	0.5102	0.2267	0.0891	0.0802	0.0891	0.0939
5.0000	0.3148	0.3911	0.5152	0.2915	0.1229	0.1156	0.1141	0.1127
5.0100	0.3167	0.3942	0.5202	0.3434	0.1792	0.1697	0.1677	0.1660
5.0200	0.3186	0.3971	0.5256	0.3955	0.2290	0.2355	0.2334	0.2312
5.0300	0.3205	0.4003	0.5310	0.4637	0.2851	0.3120	0.3096	0.3072
5.0400	0.3226	0.4036	0.5365	0.4987	0.3655	0.3906	0.3906	0.3889
5.0500	0.3245	0.4067	0.5420	0.5624	0.4496	0.4195	0.4195	0.4195
5.0600	0.3266	0.4099	0.5474	0.6115	0.4720	0.4848	0.4874	0.4901
5.0700	0.3287	0.4130	0.5530	0.6508	0.5549	0.5673	0.5697	0.5723
5.0800	0.3310	0.4165	0.5590	0.6981	0.6347	0.6466	0.6489	0.6512
5.0900	0.3331	0.4200	0.5653	0.7316	0.7088	0.7191	0.7214	0.7233
5.1000	0.3353	0.4233	0.5714	0.7613	0.7734	0.7828	0.7682	0.7622
5.1100	0.3376	0.4268	0.5776	0.7927	0.8279	0.8081	0.7920	0.7972
5.1200	0.3398	0.4304	0.5839	0.8142	0.8511	0.8388	0.8430	0.8472
5.1300	0.3421	0.4340	0.5902	0.8348	0.8727	0.8811	0.8845	0.8879
5.1400	0.3445	0.4374	0.5969	0.8561	0.9074	0.9138	0.9164	0.9190
5.1500	0.3468	0.4412	0.6036	0.8696	0.9344	0.9394	0.9413	0.9379
5.1600	0.3494	0.4451	0.6104	0.8857	0.9542	0.9578	0.9521	0.9468
5.1700	0.3518	0.4489	0.6175	0.8993	0.9688	0.9655	0.9612	0.9635
5.1800	0.3541	0.4528	0.6246	0.9103	0.9793	0.9723	0.9739	0.9756
5.1900	0.3567	0.4566	0.6319	0.9221	0.9825	0.9817	0.9829	0.9840
5.2000	0.3592	0.4609	0.6392	0.9322	0.9864	0.9878	0.9886	0.9894
5.2100	0.3617	0.4653	0.6469	0.9412	0.9911	0.9922	0.9927	0.9918
5.2200	0.3644	0.4696	0.6545	0.9495	0.9944	0.9951	0.9944	0.9937
5.2300	0.3670	0.4740	0.6624	0.9570	0.9964	0.9965	0.9957	0.9961
5.2400	0.3697	0.4785	0.6703	0.9639	0.9978	0.9970	0.9973	0.9976
5.2500	0.3722	0.4830	0.6784	0.9704	0.9986	0.9982	0.9984	0.9986
5.2600	0.3749	0.4875	0.6867	0.9754	0.9989	0.9989	0.9990	0.9991
5.2700	0.3777	0.4924	0.6949	0.9802	0.9993	0.9994	0.9995	0.9993
5.2800	0.3805	0.4972	0.7037	0.9841	0.9996	0.9996	0.9996	0.9995
5.2900	0.3835	0.5019	0.7122	0.9875	0.9997	0.9998	0.9997	0.9997
5.3000	0.3866	0.5070	0.7208	0.9904	0.9998	0.9998	0.9998	0.9998
5.3100	0.3893	0.5121	0.7297	0.9928	0.9999	0.9998	0.9999	0.9999
5.3200	0.3924	0.5172	0.7390	0.9946	0.9999	0.9999	0.9999	0.9999
5.3300	0.3956	0.5224	0.7486	0.9960	0.9999	0.9999	0.9999	0.9999
5.3400	0.3984	0.5277	0.7585	0.9970	0.9999	1.0000	1.0000	0.9999
5.3500	0.4016	0.5331	0.7681	0.9978	1.0000	1.0000	1.0000	1.0000
5.3600	0.4049	0.5386	0.7776	0.9985	1.0000	1.0000	1.0000	1.0000
5.3700	0.4081	0.5441	0.7875	0.9990	1.0000	1.0000	1.0000	1.0000
5.3800	0.4115	0.5500	0.7977	0.9993	1.0000	1.0000	1.0000	1.0000
5.3900	0.4149	0.5561	0.8080	0.9995	1.0000	1.0000	1.0000	1.0000
5.4000	0.4183	0.5620	0.8181	0.9996	1.0000	1.0000	1.0000	1.0000
5.4100	0.4217	0.5681	0.8289	0.9997	1.0000	1.0000	1.0000	1.0000
5.4200	0.4253	0.5742	0.8392	0.9998	1.0000	1.0000	1.0000	1.0000
5.4300	0.4287	0.5804	0.8496	0.9999	1.0000	1.0000	1.0000	1.0000
5.4400	0.4323	0.5869	0.8600	0.9999	1.0000	1.0000	1.0000	1.0000
5.4500	0.4361	0.5933	0.8703	1.0000	1.0000	1.0000	1.0000	1.0000
5.4600	0.4398	0.5998	0.8808	1.0000	1.0000	1.0000	1.0000	1.0000
5.4700	0.4436	0.6065	0.8910	1.0000	1.0000	1.0000	1.0000	1.0000
5.4800	0.4476	0.6134	0.9011	1.0000	1.0000	1.0000	1.0000	1.0000
5.4900	0.4516	0.6205	0.9105	1.0000	1.0000	1.0000	1.0000	1.0000
5.5000	0.4556	0.6279	0.9194	1.0000	1.0000	1.0000	1.0000	1.0000
5.5100	0.4595	0.6353	0.9286	1.0000	1.0000	1.0000	1.0000	1.0000
5.5200	0.4636	0.6425	0.9375	1.0000	1.0000	1.0000	1.0000	1.0000
5.5300	0.4678	0.6498	0.9455	1.0000	1.0000	1.0000	1.0000	1.0000
5.5400	0.4721	0.6578	0.9526	1.0000	1.0000	1.0000	1.0000	1.0000
5.5500	0.4766	0.6658	0.9597	1.0000	1.0000	1.0000	1.0000	1.0000
5.5600	0.4810	0.6738	0.9659	1.0000	1.0000	1.0000	1.0000	1.0000
5.5700	0.4854	0.6822	0.9717	1.0000	1.0000	1.0000	1.0000	1.0000
5.5800	0.4900	0.6905	0.9767	1.0000	1.0000	1.0000	1.0000	1.0000
5.5900	0.4945	0.6995	0.9809	1.0000	1.0000	1.0000	1.0000	1.0000
5.6000	0.4991	0.7082	0.9847	1.0000	1.0000	1.0000	1.0000	1.0000
5.6100	0.5043	0.7171	0.9878	1.0000	1.0000	1.0000	1.0000	1.0000
5.6200	0.5093	0.7263	0.9903	1.0000	1.0000	1.0000	1.0000	1.0000
5.6300	0.5143	0.7357	0.9924	1.0000	1.0000	1.0000	1.0000	1.0000
5.6400	0.5197	0.7448	0.9942	1.0000	1.0000	1.0000	1.0000	1.0000
5.6500	0.5249	0.7540	0.9957	1.0000	1.0000	1.0000	1.0000	1.0000
5.6600	0.5302	0.7635	0.9969	1.0000	1.0000	1.0000	1.0000	1.0000
5.6700	0.5357	0.7734	0.9977	1.0000	1.0000	1.0000	1.0000	1.0000
5.6800	0.5413	0.7830	0.9983	1.0000	1.0000	1.0000	1.0000	1.0000
5.6900	0.5467	0.7932	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000
5.7000	0.5525	0.8033	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000
5.7100	0.5585	0.8138	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000
5.7200	0.5646	0.8236	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
5.7300	0.5707	0.8340	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
5.7400	0.5768	0.8446	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
5.7500	0.5830	0.8550	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
5.7600	0.5894	0.8653	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7700	0.5959	0.8758	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7800	0.6025	0.8857	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.7900	0.6093	0.8955	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8000	0.6161	0.9055	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8100	0.6231	0.9148	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8200	0.6303	0.9239	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8300	0.6374	0.9325	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8400	0.6448	0.9404	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8500	0.6523	0.9482	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8600	0.6602	0.9552	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8700	0.6680	0.9617	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8800	0.6759	0.9674	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.8900	0.6846	0.9726	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9000	0.6928	0.9773	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9100	0.7013	0.9813	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9200	0.7100	0.9850	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9300	0.7191	0.9880	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9400	0.7282	0.9905	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9500	0.7374	0.9926	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9600	0.7467	0.9944	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9700	0.7564	0.9957	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9800	0.7663	0.9967	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.9900	0.7763	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0000	0.7863	0.9982	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0100	0.7964	0.9987	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0200	0.8067	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0300	0.8170	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0400	0.8274	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0500	0.8374	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0600	0.8474	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0700	0.8574	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0800	0.8671	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.0900	0.8778	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1000	0.8878	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1100	0.8978	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1200	0.9071	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1300	0.9162	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1400	0.9253	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1500	0.9337	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1600	0.9421	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1700	0.9492	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1800	0.9562	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.1900	0.9623	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2000	0.9678	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2100	0.9730	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2200	0.9778	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2300	0.9817	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2400	0.9852	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2500	0.9882	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2600	0.9906	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2700	0.9928	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2800	0.9944	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.2900	0.9956	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3000	0.9967	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3100	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3200	0.9981	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3300	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3400	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3500	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3600	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3700	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3800	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.3900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	5.9376	4.4081	4.5335	5.0070	5.0452	5.0465	5.0465	5.0465	40.0708
2.0000	5.5234	4.3197	5.0642	5.2375	5.0436	5.0448	5.0448	5.0448	40.3230
3.0000	4.2773	5.0398	4.5254	5.0137	5.0393	5.0360	5.0363	5.0366	39.0043
4.0000	0.0031	5.4272	5.1700	5.1977	5.0456	5.0468	5.0468	5.0468	35.9840
5.0000	5.7188	1.7897	5.3155	5.0436	5.0816	5.0800	5.0797	5.0794	38.1885
6.0000	6.0275	5.8875	5.5392	5.0569	5.0950	5.0935	5.0931	5.0928	42.8855
7.0000	5.0033	5.2864	4.5576	5.2405	5.0702	5.0686	5.0683	5.0680	40.3630
8.0000	0.0031	5.4869	5.2229	5.0373	5.0657	5.0641	5.0638	5.0635	36.0073
9.0000	5.0716	4.5826	4.9286	5.2033	5.0944	5.0929	5.0926	5.0923	40.1584
10.0000	6.1410	2.6407	5.0743	5.0535	5.0916	5.0900	5.0897	5.0894	39.2703
11.0000	5.5274	5.8641	5.6131	5.2212	5.0965	5.0949	5.0946	5.0984	42.6102
12.0000	5.8883	1.7751	4.5606	5.0304	5.0735	5.0720	5.0717	5.0714	37.5429
13.0000	5.4904	1.8656	4.5889	5.0545	5.0925	5.0910	5.0907	5.0904	37.3639
14.0000	1.8663	1.8482	4.6158	5.0802	5.1131	5.1209	5.1200	5.1190	33.8835
15.0000	0.0031	4.8419	4.6850	5.1399	5.1715	5.1788	5.1772	5.1756	35.3731
16.0000	5.8463	3.6141	4.7347	5.3433	5.2177	5.2149	5.2133	5.2199	40.4042
17.0000	5.9264	5.7225	4.9848	5.1814	5.2135	5.2107	5.2091	5.2157	42.6641
18.0000	2.4271	2.5645	4.7861	5.1678	5.1801	5.1873	5.1858	5.1842	35.6829
19.0000	5.9715	5.7591	4.7440	5.1925	5.2248	5.2219	5.2292	5.2270	42.5700
20.0000	6.1960	5.2525	4.7122	5.1648	5.2023	5.1994	5.1979	5.1963	42.1214
21.0000	6.2541	5.3453	5.2525	5.1438	5.1737	5.1810	5.1794	5.1778	42.7077
22.0000	6.1610	5.9169	5.2890	5.1125	5.1502	5.1480	5.1471	5.1461	43.0708
23.0000	5.9900	2.3398	4.6164	5.0809	5.1188	5.1216	5.1206	5.1197	38.5078
24.0000	6.1361	4.4071	4.6325	5.0976	5.1353	5.1331	5.1322	5.1312	40.8051
25.0000	6.2222	4.4478	4.6230	5.0850	5.1279	5.1257	5.1248	5.1238	40.8802
26.0000	3.6232	2.8631	4.6130	5.0771	5.1099	5.1177	5.1168	5.1159	36.6367
27.0000	6.2948	5.2454	5.5157	5.1083	5.1460	5.1438	5.1429	5.1419	42.7387
28.0000	5.5020	1.8361	5.4951	5.0794	5.1123	5.1201	5.1191	5.1182	38.3821
29.0000	5.3322	5.9569	4.6315	5.0965	5.1342	5.1320	5.1311	5.1301	41.5445
30.0000	5.3102	4.4733	5.0620	5.0775	5.1104	5.1182	5.1172	5.1163	40.3852
31.0000	4.6106	5.9299	5.4425	5.0731	5.1059	5.1090	5.1127	5.1118	41.4955
32.0000	1.0698	5.8365	4.5882	5.0538	5.0918	5.0903	5.0900	5.0897	36.9102
33.0000	6.1276	4.7864	4.7691	5.0814	5.1193	5.1221	5.1212	5.1202	41.2473
34.0000	6.1102	5.9990	5.5083	5.1803	5.1032	5.1063	5.1101	5.1091	43.2266
35.0000	0.0031	3.6229	4.5652	5.0350	5.0755	5.0740	5.0737	5.0734	33.5226
36.0000	6.1035	5.3468	5.1592	5.0976	5.1353	5.1331	5.1321	5.1312	42.2388
37.0000	3.6658	5.7503	5.1207	5.0730	5.1058	5.1089	5.1127	5.1117	40.0489
38.0000	6.0373	1.8210	5.6005	5.1667	5.1034	5.1065	5.1102	5.1093	39.0549
39.0000	3.5594	5.6821	4.6128	5.0769	5.1098	5.1175	5.1166	5.1157	39.3908
40.0000	5.5598	5.7751	5.4772	5.0801	5.1129	5.1207	5.1198	5.1189	42.3644
41.0000	5.8310	5.5639	4.5885	5.0541	5.0921	5.0906	5.0903	5.0900	41.4005
42.0000	6.1552	1.7891	4.5690	5.0418	5.0797	5.0782	5.0779	5.0776	37.8685
43.0000	0.0031	3.3206	4.5922	5.0609	5.0963	5.0947	5.0944	5.0981	33.3604
44.0000	5.0705	2.7865	5.2605	5.3678	5.1579	5.1557	5.1548	5.1620	39.1157
45.0000	5.8326	5.9085	4.6722	5.1312	5.1637	5.1615	5.1694	5.1678	42.2070
46.0000	5.3392	5.5958	5.5140	5.1068	5.1445	5.1423	5.1414	5.1404	42.1245
47.0000	5.3485	5.7655	5.0461	5.0826	5.1205	5.1233	5.1223	5.1214	41.7301
48.0000	5.9581	5.2900	4.5984	5.0672	5.1000	5.0984	5.1024	5.1059	41.3202
49.0000	4.7692	5.6401	5.5125	5.0503	5.0883	5.0867	5.0864	5.0861	41.3194
50.0000	6.0844	5.7306	5.3668	5.0351	5.0757	5.0741	5.0738	5.0735	42.5141
51.0000	4.6695	5.4683	5.3729	5.2057	5.0467	5.0525	5.0522	5.0519	40.9198
52.0000	5.8579	1.7299	4.5207	5.0441	5.0372	5.0338	5.0341	5.0344	37.2922
53.0000	4.3815	5.8759	5.1029	5.0222	5.0652	5.0637	5.0634	5.0631	40.6379
54.0000	4.7538	5.4655	5.3913	5.0152	5.0508	5.0567	5.0564	5.0560	40.8456
55.0000	5.7292	4.6344	5.3890	5.2039	5.0421	5.0387	5.0390	5.0394	41.1157
56.0000	0.0031	4.4746	5.1514	4.9908	5.0315	5.0281	5.0284	5.0287	34.7364
57.0000	6.2035	5.5403	5.5714	5.0370	5.0775	5.0760	5.0757	5.0754	42.6568
58.0000	0.9500	2.7372	5.2657	5.3002	5.0473	5.0532	5.0529	5.0526	34.4590
59.0000	0.0031	5.6965	5.0583	5.0580	5.0961	5.0945	5.0942	5.0979	36.1986
60.0000	5.2353	5.8389	5.3763	5.0962	5.1338	5.1316	5.1307	5.1298	42.0725
61.0000	5.8316	5.1899	5.1625	5.0724	5.1053	5.1084	5.1121	5.1112	41.6934
62.0000	4.9721	5.2182	4.5840	5.0522	5.0902	5.0887	5.0884	5.0881	40.1819
63.0000	6.0641	4.8810	5.2225	5.0494	5.0874	5.0859	5.0856	5.0853	41.5612
64.0000	4.8616	4.7833	4.5606	5.1324	5.0735	5.0720	5.0717	5.0714	39.6265
65.0000	6.2053	4.5547	4.5648	5.0345	5.0751	5.0735	5.0732	5.0729	40.6539
66.0000	5.5531	5.5128	4.5564	5.0258	5.0689	5.0673	5.0670	5.0667	40.9181
67.0000	5.2246	5.2140	4.5432	5.0173	5.0603	5.0588	5.0585	5.0582	40.2348
68.0000	5.8621	5.8311	5.1745	5.0141	5.0497	5.0556	5.0553	5.0550	42.0974
69.0000	5.5062	1.7163	4.5129	4.9908	5.0315	5.0282	5.0285	5.0288	36.8432
70.0000	5.7713	1.7597	5.0211	5.0824	5.0631	5.0615	5.0612	5.0609	37.8812
71.0000	5.8742	5.1495	4.5682	5.0410	5.0789	5.0773	5.0770	5.0767	40.9429
72.0000	5.6815	1.7622	4.9395	5.1472	5.0703	5.0687	5.0684	5.0681	37.8059
73.0000	3.8607	5.7805	5.3862	5.0487	5.0867	5.0852	5.0849	5.0845	40.4175
74.0000	4.4672	5.4605	5.4672	5.0432	5.0812	5.0796	5.0793	5.0790	40.7573
75.0000	2.2373	5.0421	4.5602	5.0299	5.0731	5.0715	5.0712	5.0709	37.1561
76.0000	5.7760	5.7992	4.5900	5.0557	5.0937	5.0922	5.0919	5.0916	41.5903
77.0000	5.9550	5.6824	4.5690	5.0418	5.0798	5.0782	5.0779	5.0776	41.5619
78.0000	0.0031	5.0900	5.4207	5.0231	5.0662	5.0646	5.0643	5.0640	35.7960
79.0000	6.0777	5.2952	5.3526	5.1061	5.0966	5.0950	5.0947	5.0985	42.2164
80.0000	6.2380	5.7857	4.5668	5.0367	5.0773	5.0757	5.0754	5.0751	41.9306
81.0000	5.8910	5.9098	4.5436	5.0177	5.0608	5.0592	5.0589	5.0586	41.5996
82.0000	5.6025	5.6279	5.2190	4.9987	5.0395	5.0361	5.0364	5.0367	41.5967
83.0000	5.9314	3.5637	5.2312	4.9819	5.0227	5.0218	5.0221	5.0224	39.7973
84.0000	5.0292	5.2365	4.8735	4.9821	5.0229	5.0220	5.0223	5.0226	40.2111
85.0000	5.6429	4.1687	5.2337	4.9762	5.0171	5.0187	5.0190	5.0193	40.0956
86.0000	1.5964	1.6890	4.4968	4.9739	5.0148	5.0164	5.0167	5.0170	32.8209
87.0000	5.9273	5.2065	5.5477	5.0441	5.0821	5.0805	5.0802	5.0799	42.0482
88.0000	4.8881	5.3544	5.4448	5.0210	5.0640	5.0625	5.0622	5.0619	40.9589
89.0000	5.8501	2.8772	5.5036	5.1390	5.0471	5.0529	5.0526	5.0523	39.5748
90.0000	0.0031	1.7456	5.2708	5.2697	5.0489	5.0547	5.0544	5.0541	32.5014
91.0000	5.7824	5.9254	4.9809	5.0805	5.1184	5.1212	5.1202	5.1193	42.2483
92.0000	6.0042	4.2827	5.4074	5.0558	5.0938	5.0923	5.0920	5.0917	41.1199
93.0000	5.9154	5.4028	5.4084	5.0455	5.0834	5.0819	5.0816	5.0813	42.1002
94.0000	6.1412	4.3393	5.4798	5.0801	5.0650	5.0635	5.0632	5.0629	41.2950
95.0000	2.1895	5.8250	5.4597	5.1846	5.0458	5.0470	5.0470	5.0470	38.8457
96.0000	6.0535	5.6033	5.1755	5.0163	5.0594	5.0578	5.0575	5.0572	42.0806
97.0000	4.9642	5.6857	4.5179	4.9933	5.0340	5.0306	5.0309	5.0312	40.2878
98.0000	5.8588	5.3763	4.5117	4.9895	5.0302	5.0268	5.0272	5.0275	40.8480
99.0000	5.2791	4.6898	4.9190	4.9765	5.0174	5.0190	5.0193	5.0196	39.9396
100.0000	5.5000	5.8015	4.5009	4.9754	5.0163	5.0179	5.0182	5.0185	40.8486


==> Data-n8/sr_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0772	0.0027	0.0011	0.0010	0.0010	0.0009	0.0011	0.0010
0.0200	0.0779	0.0057	0.0023	0.0021	0.0020	0.0019	0.0021	0.0019
0.0300	0.0786	0.0086	0.0034	0.0031	0.0029	0.0030	0.0030	0.0030
0.0400	0.0794	0.0116	0.0045	0.0043	0.0039	0.0041	0.0041	0.0040
0.0500	0.0802	0.0147	0.0056	0.0053	0.0049	0.0053	0.0052	0.0051
0.0600	0.0810	0.0177	0.0068	0.0063	0.0059	0.0063	0.0064	0.0062
0.0700	0.0818	0.0208	0.0082	0.0073	0.0069	0.0074	0.0074	0.0072
0.0800	0.0826	0.0236	0.0095	0.0082	0.0080	0.0085	0.0085	0.0082
0.0900	0.0834	0.0265	0.0107	0.0093	0.0090	0.0097	0.0096	0.0093
0.1000	0.0842	0.0295	0.0119	0.0103	0.0101	0.0108	0.0107	0.0104
0.1100	0.0850	0.0325	0.0133	0.0116	0.0111	0.0120	0.0119	0.0115
0.1200	0.0859	0.0356	0.0145	0.0129	0.0122	0.0130	0.0130	0.0125
0.1300	0.0868	0.0388	0.0157	0.0141	0.0134	0.0140	0.0142	0.0137
0.1400	0.0875	0.0420	0.0169	0.0152	0.0145	0.0151	0.0152	0.0149
0.1500	0.0884	0.0449	0.0182	0.0164	0.0157	0.0163	0.0163	0.0160
0.1600	0.0893	0.0482	0.0195	0.0175	0.0169	0.0174	0.0175	0.0172
0.1700	0.0901	0.0512	0.0209	0.0188	0.0181	0.0187	0.0187	0.0183
0.1800	0.0911	0.0544	0.0221	0.0198	0.0193	0.0198	0.0199	0.0195
0.1900	0.0919	0.0576	0.0235	0.0209	0.0205	0.0209	0.0211	0.0206
0.2000	0.0927	0.0609	0.0248	0.0220	0.0216	0.0221	0.0222	0.0218
0.2100	0.0936	0.0642	0.0261	0.0232	0.0227	0.0233	0.0234	0.0230
0.2200	0.0945	0.0677	0.0274	0.0244	0.0239	0.0245	0.0244	0.0242
0.2300	0.0954	0.0709	0.0288	0.0258	0.0250	0.0257	0.0256	0.0255
0.2400	0.0963	0.0742	0.0301	0.0270	0.0263	0.0269	0.0269	0.0266
0.2500	0.0973	0.0776	0.0315	0.0283	0.0275	0.0282	0.0280	0.0280
0.2600	0.0981	0.0809	0.0329	0.0297	0.0287	0.0293	0.0293	0.0294
0.2700	0.0992	0.0842	0.0344	0.0308	0.0300	0.0306	0.0306	0.0307
0.2800	0.1001	0.0876	0.0358	0.0321	0.0311	0.0318	0.0320	0.0319
0.2900	0.1011	0.0910	0.0370	0.0334	0.0324	0.0330	0.0331	0.0331
0.3000	0.1021	0.0944	0.0384	0.0347	0.0336	0.0344	0.0344	0.0344
0.3100	0.1031	0.0979	0.0399	0.0361	0.0349	0.0357	0.0357	0.0356
0.3200	0.1040	0.1015	0.0414	0.0374	0.0361	0.0371	0.0370	0.0370
0.3300	0.1049	0.1047	0.0428	0.0387	0.0375	0.0383	0.0383	0.0381
0.3400	0.1060	0.1074	0.0442	0.0400	0.0389	0.0397	0.0396	0.0393
0.3500	0.1069	0.1097	0.0457	0.0413	0.0401	0.0411	0.0409	0.0407
0.3600	0.1079	0.1113	0.0473	0.0427	0.0414	0.0422	0.0423	0.0421
0.3700	0.1089	0.1127	0.0488	0.0439	0.0427	0.0436	0.0437	0.0434
0.3800	0.1099	0.1138	0.0502	0.0453	0.0442	0.0450	0.0451	0.0448
0.3900	0.1108	0.1148	0.0517	0.0466	0.0455	0.0465	0.0464	0.0462
0.4000	0.1117	0.1160	0.0531	0.0479	0.0469	0.0478	0.0478	0.0476
0.4100	0.1126	0.1171	0.0546	0.0493	0.0482	0.0493	0.0492	0.0489
0.4200	0.1136	0.1181	0.0562	0.0507	0.0497	0.0507	0.0506	0.0503
0.4300	0.1146	0.1192	0.0576	0.0521	0.0511	0.0521	0.0520	0.0517
0.4400	0.1157	0.1205	0.0592	0.0535	0.0525	0.0537	0.0533	0.0532
0.4500	0.1167	0.1216	0.0607	0.0550	0.0539	0.0551	0.0547	0.0546
0.4600	0.1179	0.1227	0.0625	0.0565	0.0553	0.0566	0.0561	0.0561
0.4700	0.1190	0.1239	0.0642	0.0581	0.0568	0.0580	0.0576	0.0576
0.4800	0.1202	0.1250	0.0659	0.0596	0.0582	0.0596	0.0590	0.0590
0.4900	0.1213	0.1262	0.0676	0.0610	0.0597	0.0611	0.0605	0.0604
0.5000	0.1224	0.1274	0.0692	0.0625	0.0611	0.0626	0.0619	0.0619
0.5100	0.1235	0.1286	0.0707	0.0640	0.0627	0.0641	0.0632	0.0635
0.5200	0.1247	0.1297	0.0726	0.0654	0.0641	0.0657	0.0647	0.0650
0.5300	0.1257	0.1308	0.0742	0.0671	0.0656	0.0674	0.0663	0.0666
0.5400	0.1269	0.1321	0.0759	0.0687	0.0671	0.0691	0.0678	0.0679
0.5500	0.1280	0.1335	0.0777	0.0704	0.0687	0.0707	0.0693	0.0695
0.5600	0.1292	0.1347	0.0794	0.0720	0.0703	0.0724	0.0708	0.0712
0.5700	0.1305	0.1359	0.0811	0.0734	0.0721	0.0739	0.0724	0.0727
0.5800	0.1317	0.1372	0.0828	0.0751	0.0737	0.0756	0.0743	0.0745
0.5900	0.1330	0.1386	0.0846	0.0767	0.0754	0.0771	0.0759	0.0760
0.6000	0.1342	0.1398	0.0864	0.0783	0.0769	0.0786	0.0775	0.0778
0.6100	0.1355	0.1411	0.0883	0.0799	0.0785	0.0804	0.0791	0.0795
0.6200	0.1369	0.1424	0.0902	0.0817	0.0800	0.0821	0.0807	0.0811
0.6300	0.1383	0.1438	0.0919	0.0832	0.0817	0.0837	0.0824	0.0829
0.6400	0.1394	0.1452	0.0939	0.0851	0.0835	0.0855	0.0839	0.0846
0.6500	0.1408	0.1464	0.0959	0.0868	0.0853	0.0871	0.0858	0.0863
0.6600	0.1420	0.1477	0.0977	0.0888	0.0870	0.0887	0.0875	0.0880
0.6700	0.1432	0.1491	0.0996	0.0906	0.0888	0.0906	0.0894	0.0898
0.6800	0.1446	0.1504	0.1017	0.0922	0.0906	0.0923	0.0910	0.0915
0.6900	0.1460	0.1519	0.1036	0.0942	0.0923	0.0941	0.0927	0.0933
0.7000	0.1473	0.1533	0.1056	0.0960	0.0941	0.0958	0.0944	0.0951
0.7100	0.1487	0.1548	0.1077	0.0977	0.0960	0.0976	0.0962	0.0969
0.7200	0.1501	0.1564	0.1097	0.0996	0.0978	0.0994	0.0980	0.0986
0.7300	0.1514	0.1579	0.1118	0.1016	0.0994	0.1011	0.0998	0.1005
0.7400	0.1528	0.1593	0.1139	0.1034	0.1012	0.1030	0.1014	0.1023
0.7500	0.1541	0.1608	0.1161	0.1051	0.1032	0.1049	0.1032	0.1040
0.7600	0.1555	0.1624	0.1181	0.1073	0.1050	0.1069	0.1049	0.1059
0.7700	0.1569	0.1640	0.1203	0.1088	0.1069	0.1089	0.1068	0.1078
0.7800	0.1583	0.1654	0.1225	0.1106	0.1088	0.1109	0.1087	0.1098
0.7900	0.1597	0.1670	0.1247	0.1125	0.1107	0.1128	0.1107	0.1117
0.8000	0.1612	0.1685	0.1268	0.1145	0.1126	0.1147	0.1127	0.1136
0.8100	0.1628	0.1702	0.1289	0.1164	0.1145	0.1166	0.1146	0.1155
0.8200	0.1645	0.1716	0.1311	0.1182	0.1164	0.1187	0.1165	0.1176
0.8300	0.1660	0.1731	0.1334	0.1203	0.1185	0.1208	0.1184	0.1196
0.8400	0.1676	0.1746	0.1356	0.1222	0.1205	0.1227	0.1205	0.1214
0.8500	0.1690	0.1762	0.1378	0.1241	0.1225	0.1247	0.1226	0.1234
0.8600	0.1706	0.1776	0.1399	0.1262	0.1246	0.1266	0.1247	0.1254
0.8700	0.1720	0.1792	0.1423	0.1283	0.1267	0.1287	0.1267	0.1274
0.8800	0.1736	0.1808	0.1446	0.1305	0.1288	0.1308	0.1288	0.1297
0.8900	0.1753	0.1825	0.1469	0.1326	0.1310	0.1330	0.1309	0.1317
0.9000	0.1770	0.1843	0.1491	0.1347	0.1330	0.1350	0.1330	0.1337
0.9100	0.1786	0.1859	0.1515	0.1368	0.1351	0.1371	0.1351	0.1358
0.9200	0.1803	0.1875	0.1538	0.1390	0.1371	0.1392	0.1373	0.1381
0.9300	0.1819	0.1891	0.1562	0.1412	0.1393	0.1413	0.1395	0.1403
0.9400	0.1834	0.1908	0.1584	0.1436	0.1416	0.1434	0.1416	0.1425
0.9500	0.1851	0.1926	0.1608	0.1458	0.1438	0.1456	0.1438	0.1446
0.9600	0.1868	0.1943	0.1632	0.1479	0.1459	0.1477	0.1459	0.1467
0.9700	0.1884	0.1961	0.1657	0.1502	0.1482	0.1498	0.1482	0.1488
0.9800	0.1902	0.1980	0.1682	0.1526	0.1505	0.1518	0.1504	0.1510
0.9900	0.1920	0.1999	0.1708	0.1548	0.1526	0.1539	0.1527	0.1533
1.0000	0.1937	0.2017	0.1734	0.1572	0.1549	0.1562	0.1550	0.1556
1.0100	0.1955	0.2035	0.1758	0.1595	0.1570	0.1584	0.1573	0.1578
1.0200	0.1972	0.2053	0.1782	0.1617	0.1592	0.1607	0.1595	0.1600
1.0300	0.1990	0.2071	0.1807	0.1640	0.1617	0.1629	0.1617	0.1622
1.0400	0.2009	0.2090	0.1831	0.1665	0.1639	0.1653	0.1639	0.1644
1.0500	0.2028	0.2110	0.1855	0.1688	0.1662	0.1677	0.1663	0.1667
1.0600	0.2045	0.2130	0.1881	0.1711	0.1685	0.1702	0.1687	0.1692
1.0700	0.2062	0.2148	0.1904	0.1734	0.1709	0.1729	0.1711	0.1715
1.0800	0.2080	0.2167	0.1930	0.1757	0.1733	0.1752	0.1735	0.1738
1.0900	0.2099	0.2186	0.1956	0.1779	0.1757	0.1775	0.1758	0.1763
1.1000	0.2118	0.2205	0.1983	0.1803	0.1780	0.1800	0.1782	0.1788
1.1100	0.2137	0.2226	0.2011	0.1829	0.1806	0.1824	0.1807	0.1812
1.1200	0.2157	0.2247	0.2038	0.1853	0.1831	0.1850	0.1832	0.1837
1.1300	0.2176	0.2267	0.2065	0.1877	0.1857	0.1872	0.1857	0.1860
1.1400	0.2195	0.2289	0.2092	0.1903	0.1881	0.1897	0.1883	0.1885
1.1500	0.2215	0.2310	0.2120	0.1927	0.1905	0.1921	0.1907	0.1912
1.1600	0.2234	0.2331	0.2147	0.1952	0.1931	0.1949	0.1933	0.1938
1.1700	0.2255	0.2350	0.2174	0.1978	0.1957	0.1976	0.1960	0.1962
1.1800	0.2275	0.2371	0.2202	0.2004	0.1983	0.2002	0.1984	0.1991
1.1900	0.2293	0.2390	0.2230	0.2029	0.2009	0.2027	0.2012	0.2015
1.2000	0.2312	0.2411	0.2259	0.2053	0.2035	0.2053	0.2037	0.2041
1.2100	0.2331	0.2432	0.2288	0.2079	0.2059	0.2080	0.2063	0.2069
1.2200	0.2352	0.2454	0.2315	0.2104	0.2085	0.2107	0.2089	0.2095
1.2300	0.2373	0.2477	0.2344	0.2131	0.2110	0.2133	0.2117	0.2120
1.2400	0.2395	0.2500	0.2373	0.2157	0.2137	0.2160	0.2145	0.2148
1.2500	0.2414	0.2522	0.2402	0.2183	0.2164	0.2185	0.2172	0.2173
1.2600	0.2435	0.2543	0.2433	0.2211	0.2193	0.2212	0.2198	0.2201
1.2700	0.2457	0.2565	0.2463	0.2238	0.2222	0.2239	0.2226	0.2229
1.2800	0.2479	0.2588	0.2492	0.2263	0.2249	0.2267	0.2253	0.2255
1.2900	0.2500	0.2611	0.2522	0.2290	0.2276	0.2295	0.2281	0.2283
1.3000	0.2520	0.2631	0.2552	0.2318	0.2304	0.2321	0.2308	0.2310
1.3100	0.2542	0.2653	0.2581	0.2347	0.2333	0.2350	0.2337	0.2338
1.3200	0.2564	0.2675	0.2614	0.2376	0.2358	0.2378	0.2365	0.2368
1.3300	0.2586	0.2697	0.2643	0.2404	0.2387	0.2407	0.2391	0.2398
1.3400	0.2609	0.2721	0.2673	0.2433	0.2415	0.2434	0.2421	0.2426
1.3500	0.2632	0.2746	0.2705	0.2463	0.2444	0.2462	0.2450	0.2454
1.3600	0.2654	0.2770	0.2736	0.2491	0.2470	0.2491	0.2477	0.2484
1.3700	0.2676	0.2794	0.2767	0.2521	0.2500	0.2519	0.2506	0.2512
1.3800	0.2701	0.2816	0.2799	0.2550	0.2528	0.2549	0.2535	0.2542
1.3900	0.2723	0.2840	0.2831	0.2577	0.2558	0.2578	0.2565	0.2570
1.4000	0.2746	0.2864	0.2861	0.2605	0.2588	0.2609	0.2595	0.2601
1.4100	0.2769	0.2889	0.2893	0.2635	0.2620	0.2639	0.2624	0.2630
1.4200	0.2793	0.2914	0.2925	0.2665	0.2650	0.2670	0.2654	0.2660
1.4300	0.2816	0.2939	0.2957	0.2694	0.2679	0.2699	0.2684	0.2690
1.4400	0.2840	0.2963	0.2987	0.2725	0.2708	0.2730	0.2717	0.2721
1.4500	0.2864	0.2987	0.3018	0.2755	0.2738	0.2762	0.2744	0.2751
1.4600	0.2889	0.3011	0.3048	0.2787	0.2769	0.2789	0.2777	0.2782
1.4700	0.2912	0.3035	0.3081	0.2816	0.2802	0.2820	0.2807	0.2815
1.4800	0.2936	0.3061	0.3115	0.2845	0.2833	0.2849	0.2839	0.2847
1.4900	0.2961	0.3087	0.3148	0.2877	0.2864	0.2881	0.2871	0.2875
1.5000	0.2985	0.3111	0.3182	0.2909	0.2896	0.2913	0.2903	0.2908
1.5100	0.3009	0.3136	0.3217	0.2942	0.2925	0.2944	0.2936	0.2939
1.5200	0.3036	0.3163	0.3251	0.2973	0.2956	0.2976	0.2967	0.2972
1.5300	0.3061	0.3189	0.3283	0.3005	0.2988	0.3004	0.2996	0.3005
1.5400	0.3086	0.3215	0.3317	0.3037	0.3019	0.3037	0.3029	0.3036
1.5500	0.3112	0.3243	0.3352	0.3072	0.3051	0.3068	0.3060	0.3068
1.5600	0.3137	0.3270	0.3389	0.3105	0.3083	0.3098	0.3093	0.3100
1.5700	0.3162	0.3297	0.3426	0.3136	0.3116	0.3130	0.3124	0.3134
1.5800	0.3188	0.3322	0.3460	0.3169	0.3146	0.3164	0.3158	0.3167
1.5900	0.3213	0.3349	0.3495	0.3201	0.3181	0.3196	0.3190	0.3199
1.6000	0.3241	0.3376	0.3527	0.3235	0.3216	0.3232	0.3222	0.3232
1.6100	0.3267	0.3406	0.3558	0.3269	0.3249	0.3265	0.3255	0.3266
1.6200	0.3294	0.3431	0.3589	0.3302	0.3285	0.3298	0.3289	0.3298
1.6300	0.3320	0.3458	0.3619	0.3335	0.3320	0.3332	0.3321	0.3332
1.6400	0.3348	0.3488	0.3649	0.3368	0.3352	0.3367	0.3357	0.3365
1.6500	0.3374	0.3515	0.3677	0.3401	0.3387	0.3401	0.3389	0.3400
1.6600	0.3401	0.3545	0.3707	0.3437	0.3423	0.3435	0.3422	0.3432
1.6700	0.3429	0.3574	0.3739	0.3471	0.3456	0.3470	0.3457	0.3465
1.6800	0.3456	0.3603	0.3767	0.3506	0.3490	0.3503	0.3493	0.3499
1.6900	0.3484	0.3631	0.3797	0.3540	0.3525	0.3539	0.3528	0.3533
1.7000	0.3511	0.3660	0.3826	0.3576	0.3560	0.3573	0.3563	0.3567
1.7100	0.3542	0.3688	0.3856	0.3613	0.3593	0.3608	0.3598	0.3603
1.7200	0.3569	0.3718	0.3887	0.3648	0.3629	0.3642	0.3633	0.3642
1.7300	0.3597	0.3748	0.3918	0.3683	0.3665	0.3675	0.3668	0.3678
1.7400	0.3627	0.3776	0.3949	0.3719	0.3699	0.3709	0.3703	0.3713
1.7500	0.3656	0.3808	0.3978	0.3753	0.3732	0.3746	0.3738	0.3748
1.7600	0.3686	0.3837	0.4010	0.3791	0.3766	0.3779	0.3775	0.3784
1.7700	0.3715	0.3866	0.4039	0.3826	0.3800	0.3813	0.3811	0.3820
1.7800	0.3744	0.3896	0.4070	0.3863	0.3838	0.3848	0.3846	0.3859
1.7900	0.3773	0.3928	0.4099	0.3899	0.3876	0.3885	0.3883	0.3895
1.8000	0.3802	0.3956	0.4130	0.3935	0.3911	0.3921	0.3919	0.3931
1.8100	0.3832	0.3988	0.4162	0.3971	0.3948	0.3961	0.3955	0.3966
1.8200	0.3862	0.4019	0.4194	0.4006	0.3985	0.3996	0.3993	0.4003
1.8300	0.3892	0.4051	0.4225	0.4044	0.4021	0.4031	0.4029	0.4037
1.8400	0.3924	0.4081	0.4257	0.4080	0.4058	0.4068	0.4066	0.4073
1.8500	0.3953	0.4110	0.4289	0.4119	0.4094	0.4106	0.4103	0.4108
1.8600	0.3983	0.4141	0.4320	0.4155	0.4130	0.4142	0.4142	0.4146
1.8700	0.4014	0.4170	0.4352	0.4194	0.4166	0.4179	0.4180	0.4182
1.8800	0.4044	0.4202	0.4384	0.4234	0.4204	0.4217	0.4219	0.4220
1.8900	0.4074	0.4231	0.4415	0.4271	0.4240	0.4254	0.4255	0.4257
1.9000	0.4107	0.4261	0.4448	0.4308	0.4277	0.4295	0.4292	0.4293
1.9100	0.4139	0.4292	0.4481	0.4345	0.4315	0.4331	0.4329	0.4333
1.9200	0.4168	0.4322	0.4513	0.4384	0.4351	0.4370	0.4367	0.4372
1.9300	0.4199	0.4355	0.4545	0.4421	0.4390	0.4408	0.4406	0.4411
1.9400	0.4231	0.4386	0.4575	0.4457	0.4427	0.4445	0.4444	0.4446
1.9500	0.4262	0.4418	0.4608	0.4494	0.4466	0.4482	0.4482	0.4486
1.9600	0.4294	0.4451	0.4642	0.4533	0.4505	0.4520	0.4521	0.4525
1.9700	0.4327	0.4485	0.4677	0.4571	0.4544	0.4558	0.4561	0.4563
1.9800	0.4358	0.4516	0.4710	0.4607	0.4582	0.4595	0.4600	0.4600
1.9900	0.4392	0.4551	0.4746	0.4646	0.4621	0.4633	0.4639	0.4638
2.0000	0.4424	0.4585	0.4778	0.4683	0.4662	0.4671	0.4679	0.4678
2.0100	0.4457	0.4618	0.4811	0.4720	0.4701	0.4710	0.4718	0.4717
2.0200	0.4491	0.4655	0.4844	0.4760	0.4741	0.4750	0.4756	0.4756
2.0300	0.4525	0.4689	0.4878	0.4800	0.4782	0.4788	0.4794	0.4794
2.0400	0.4560	0.4722	0.4911	0.4842	0.4822	0.4827	0.4834	0.4832
2.0500	0.4592	0.4758	0.4946	0.4881	0.4862	0.4866	0.4875	0.4870
2.0600	0.4625	0.4791	0.4981	0.4920	0.4900	0.4907	0.4914	0.4908
2.0700	0.4660	0.4824	0.5016	0.4964	0.4939	0.4948	0.4954	0.4949
2.0800	0.4694	0.4858	0.5050	0.5004	0.4978	0.4989	0.4994	0.4987
2.0900	0.4728	0.4892	0.5086	0.5043	0.5018	0.5027	0.5034	0.5026
2.1000	0.4761	0.4927	0.5121	0.5084	0.5059	0.5066	0.5070	0.5066
2.1100	0.4795	0.4962	0.5155	0.5124	0.5097	0.5103	0.5108	0.5106
2.1200	0.4830	0.4997	0.5190	0.5165	0.5137	0.5144	0.5147	0.5146
2.1300	0.4864	0.5031	0.5226	0.5203	0.5176	0.5185	0.5187	0.5187
2.1400	0.4896	0.5067	0.5262	0.5243	0.5218	0.5226	0.5228	0.5226
2.1500	0.4930	0.5103	0.5298	0.5284	0.5258	0.5263	0.5266	0.5268
2.1600	0.4966	0.5139	0.5332	0.5325	0.5298	0.5304	0.5306	0.5309
2.1700	0.5000	0.5175	0.5370	0.5364	0.5340	0.5343	0.5346	0.5348
2.1800	0.5035	0.5212	0.5405	0.5405	0.5380	0.5381	0.5385	0.5387
2.1900	0.5072	0.5247	0.5441	0.5444	0.5421	0.5422	0.5425	0.5426
2.2000	0.5106	0.5281	0.5476	0.5482	0.5463	0.5462	0.5465	0.5466
2.2100	0.5143	0.5319	0.5512	0.5522	0.5504	0.5504	0.5507	0.5506
2.2200	0.5177	0.5356	0.5549	0.5562	0.5542	0.5545	0.5547	0.5549
2.2300	0.5212	0.5393	0.5584	0.5601	0.5582	0.5583	0.5585	0.5589
2.2400	0.5246	0.5429	0.5621	0.5644	0.5623	0.5627	0.5625	0.5631
2.2500	0.5280	0.5467	0.5658	0.5686	0.5664	0.5668	0.5668	0.5670
2.2600	0.5315	0.5502	0.5694	0.5725	0.5704	0.5709	0.5707	0.5712
2.2700	0.5352	0.5538	0.5730	0.5765	0.5744	0.5749	0.5749	0.5753
2.2800	0.5388	0.5575	0.5767	0.5805	0.5785	0.5790	0.5788	0.5794
2.2900	0.5423	0.5612	0.5805	0.5847	0.5825	0.5830	0.5830	0.5837
2.3000	0.5459	0.5649	0.5840	0.5886	0.5868	0.5869	0.5871	0.5879
2.3100	0.5494	0.5684	0.5877	0.5928	0.5907	0.5911	0.5911	0.5918
2.3200	0.5531	0.5720	0.5913	0.5969	0.5945	0.5951	0.5953	0.5961
2.3300	0.5569	0.5755	0.5951	0.6010	0.5988	0.5994	0.5993	0.6003
2.3400	0.5604	0.5792	0.5989	0.6047	0.6030	0.6033	0.6035	0.6044
2.3500	0.5642	0.5829	0.6025	0.6089	0.6071	0.6075	0.6076	0.6087
2.3600	0.5679	0.5865	0.6061	0.6128	0.6110	0.6116	0.6114	0.6128
2.3700	0.5715	0.5903	0.6098	0.6170	0.6151	0.6157	0.6154	0.6171
2.3800	0.5751	0.5936	0.6132	0.6211	0.6192	0.6195	0.6193	0.6214
2.3900	0.5787	0.5975	0.6170	0.6251	0.6232	0.6235	0.6233	0.6253
2.4000	0.5821	0.6011	0.6206	0.6291	0.6274	0.6276	0.6279	0.6295
2.4100	0.5857	0.6049	0.6243	0.6333	0.6313	0.6317	0.6320	0.6338
2.4200	0.5893	0.6087	0.6280	0.6373	0.6354	0.6356	0.6363	0.6378
2.4300	0.5928	0.6123	0.6317	0.6411	0.6394	0.6395	0.6402	0.6418
2.4400	0.5964	0.6159	0.6354	0.6453	0.6432	0.6434	0.6443	0.6458
2.4500	0.5999	0.6195	0.6389	0.6493	0.6474	0.6474	0.6482	0.6498
2.4600	0.6035	0.6229	0.6427	0.6533	0.6514	0.6516	0.6522	0.6541
2.4700	0.6073	0.6267	0.6465	0.6576	0.6554	0.6556	0.6563	0.6582
2.4800	0.6110	0.6304	0.6502	0.6618	0.6597	0.6597	0.6603	0.6621
2.4900	0.6147	0.6341	0.6537	0.6659	0.6638	0.6637	0.6646	0.6661
2.5000	0.6182	0.6378	0.6571	0.6698	0.6677	0.6677	0.6685	0.6703
2.5100	0.6218	0.6415	0.6608	0.6741	0.6716	0.6717	0.6722	0.6744
2.5200	0.6252	0.6452	0.6644	0.6782	0.6757	0.6757	0.6763	0.6782
2.5300	0.6288	0.6489	0.6680	0.6821	0.6796	0.6797	0.6803	0.6823
2.5400	0.6324	0.6525	0.6719	0.6862	0.6835	0.6836	0.6844	0.6863
2.5500	0.6361	0.6563	0.6756	0.6900	0.6874	0.6877	0.6884	0.6902
2.5600	0.6398	0.6600	0.6793	0.6940	0.6913	0.6917	0.6921	0.6940
2.5700	0.6435	0.6636	0.6829	0.6981	0.6951	0.6957	0.6958	0.6978
2.5800	0.6471	0.6673	0.6866	0.7019	0.6989	0.6996	0.6995	0.7017
2.5900	0.6508	0.6709	0.6900	0.7061	0.7028	0.7037	0.7035	0.7054
2.6000	0.6545	0.6746	0.6935	0.7100	0.7067	0.7075	0.7072	0.7092
2.6100	0.6580	0.6783	0.6972	0.7139	0.7107	0.7112	0.7110	0.7129
2.6200	0.6619	0.6818	0.7007	0.7178	0.7144	0.7151	0.7149	0.7168
2.6300	0.6653	0.6857	0.7044	0.7217	0.7183	0.7190	0.7187	0.7206
2.6400	0.6691	0.6893	0.7080	0.7257	0.7220	0.7230	0.7224	0.7242
2.6500	0.6729	0.6930	0.7115	0.7294	0.7259	0.7268	0.7264	0.7280
2.6600	0.6768	0.6967	0.7152	0.7331	0.7297	0.7306	0.7302	0.7319
2.6700	0.6805	0.7003	0.7191	0.7369	0.7335	0.7344	0.7340	0.7356
2.6800	0.6843	0.7039	0.7227	0.7406	0.7373	0.7384	0.7379	0.7395
2.6900	0.6880	0.7075	0.7260	0.7443	0.7409	0.7419	0.7417	0.7430
2.7000	0.6914	0.7112	0.7295	0.7480	0.7447	0.7458	0.7455	0.7467
2.7100	0.6950	0.7148	0.7327	0.7518	0.7486	0.7494	0.7492	0.7503
2.7200	0.6986	0.7186	0.7363	0.7553	0.7523	0.7530	0.7529	0.7541
2.7300	0.7022	0.7222	0.7399	0.7591	0.7559	0.7565	0.7566	0.7579
2.7400	0.7056	0.7256	0.7432	0.7624	0.7594	0.7602	0.7601	0.7617
2.7500	0.7092	0.7291	0.7466	0.7658	0.7633	0.7639	0.7637	0.7654
2.7600	0.7127	0.7326	0.7498	0.7691	0.7668	0.7675	0.7671	0.7690
2.7700	0.7162	0.7363	0.7531	0.7725	0.7705	0.7710	0.7707	0.7727
2.7800	0.7198	0.7398	0.7564	0.7760	0.7741	0.7745	0.7741	0.7763
2.7900	0.7234	0.7432	0.7598	0.7794	0.7778	0.7780	0.7779	0.7798
2.8000	0.7269	0.7466	0.7630	0.7827	0.7813	0.7814	0.7814	0.7833
2.8100	0.7304	0.7499	0.7665	0.7861	0.7847	0.7853	0.7848	0.7870
2.8200	0.7341	0.7532	0.7699	0.7893	0.7881	0.7889	0.7883	0.7903
2.8300	0.7377	0.7565	0.7734	0.7924	0.7917	0.7923	0.7919	0.7938
2.8400	0.7410	0.7599	0.7765	0.7956	0.7952	0.7956	0.7954	0.7974
2.8500	0.7444	0.7632	0.7799	0.7989	0.7988	0.7990	0.7990	0.8005
2.8600	0.7478	0.7665	0.7831	0.8021	0.8020	0.8025	0.8025	0.8042
2.8700	0.7514	0.7699	0.7865	0.8054	0.8056	0.8059	0.8058	0.8074
2.8800	0.7547	0.7734	0.7899	0.8084	0.8092	0.8093	0.8093	0.8109
2.8900	0.7581	0.7766	0.7932	0.8115	0.8126	0.8126	0.8127	0.8142
2.9000	0.7615	0.7801	0.7964	0.8146	0.8160	0.8160	0.8159	0.8174
2.9100	0.7650	0.7833	0.7993	0.8176	0.8193	0.8193	0.8192	0.8205
2.9200	0.7684	0.7866	0.8026	0.8206	0.8226	0.8224	0.8225	0.8240
2.9300	0.7719	0.7896	0.8058	0.8237	0.8257	0.8257	0.8258	0.8272
2.9400	0.7753	0.7928	0.8091	0.8267	0.8290	0.8287	0.8290	0.8303
2.9500	0.7786	0.7960	0.8123	0.8298	0.8323	0.8319	0.8322	0.8336
2.9600	0.7822	0.7993	0.8154	0.8328	0.8357	0.8348	0.8355	0.8367
2.9700	0.7856	0.8025	0.8183	0.8355	0.8388	0.8378	0.8386	0.8399
2.9800	0.7889	0.8057	0.8214	0.8385	0.8418	0.8408	0.8416	0.8430
2.9900	0.7919	0.8089	0.8244	0.8413	0.8449	0.8437	0.8447	0.8459
3.0000	0.7951	0.8119	0.8273	0.8442	0.8480	0.8468	0.8475	0.8489
3.0100	0.7982	0.8149	0.8302	0.8470	0.8510	0.8497	0.8505	0.8516
3.0200	0.8016	0.8180	0.8331	0.8498	0.8541	0.8527	0.8534	0.8545
3.0300	0.8048	0.8209	0.8360	0.8527	0.8569	0.8556	0.8564	0.8574
3.0400	0.8079	0.8238	0.8390	0.8557	0.8598	0.8585	0.8593	0.8602
3.0500	0.8112	0.8270	0.8419	0.8586	0.8624	0.8614	0.8622	0.8630
3.0600	0.8143	0.8301	0.8447	0.8613	0.8650	0.8643	0.8650	0.8659
3.0700	0.8174	0.8333	0.8475	0.8641	0.8681	0.8671	0.8678	0.8686
3.0800	0.8204	0.8365	0.8506	0.8668	0.8709	0.8699	0.8705	0.8715
3.0900	0.8235	0.8394	0.8534	0.8694	0.8735	0.8729	0.8730	0.8744
3.1000	0.8265	0.8424	0.8563	0.8721	0.8763	0.8757	0.8757	0.8769
3.1100	0.8295	0.8452	0.8592	0.8747	0.8789	0.8785	0.8784	0.8795
3.1200	0.8325	0.8482	0.8621	0.8773	0.8815	0.8813	0.8812	0.8822
3.1300	0.8354	0.8512	0.8648	0.8799	0.8840	0.8838	0.8838	0.8848
3.1400	0.8386	0.8540	0.8676	0.8823	0.8866	0.8865	0.8863	0.8872
3.1500	0.8416	0.8569	0.8704	0.8849	0.8891	0.8891	0.8888	0.8898
3.1600	0.8446	0.8596	0.8733	0.8872	0.8916	0.8916	0.8913	0.8924
3.1700	0.8476	0.8625	0.8759	0.8896	0.8941	0.8943	0.8938	0.8949
3.1800	0.8505	0.8652	0.8787	0.8921	0.8966	0.8968	0.8963	0.8974
3.1900	0.8535	0.8679	0.8812	0.8945	0.8990	0.8991	0.8985	0.8998
3.2000	0.8563	0.8705	0.8835	0.8968	0.9015	0.9014	0.9009	0.9023
3.2100	0.8590	0.8731	0.8860	0.8991	0.9040	0.9038	0.9032	0.9046
3.2200	0.8618	0.8757	0.8885	0.9014	0.9064	0.9061	0.9056	0.9070
3.2300	0.8644	0.8785	0.8908	0.9037	0.9087	0.9083	0.9080	0.9092
3.2400	0.8672	0.8811	0.8932	0.9060	0.9109	0.9105	0.9103	0.9115
3.2500	0.8699	0.8839	0.8956	0.9083	0.9132	0.9127	0.9126	0.9136
3.2600	0.8727	0.8864	0.8981	0.9105	0.9156	0.9150	0.9147	0.9157
3.2700	0.8753	0.8888	0.9005	0.9129	0.9178	0.9171	0.9168	0.9179
3.2800	0.8778	0.8912	0.9027	0.9152	0.9199	0.9193	0.9190	0.9201
3.2900	0.8803	0.8936	0.9048	0.9174	0.9219	0.9215	0.9210	0.9223
3.3000	0.8828	0.8959	0.9071	0.9194	0.9241	0.9234	0.9231	0.9244
3.3100	0.8854	0.8984	0.9092	0.9214	0.9262	0.9254	0.9252	0.9264
3.3200	0.8879	0.9008	0.9114	0.9235	0.9283	0.9274	0.9274	0.9284
3.3300	0.8903	0.9031	0.9135	0.9255	0.9302	0.9294	0.9295	0.9302
3.3400	0.8928	0.9052	0.9156	0.9273	0.9322	0.9313	0.9314	0.9320
3.3500	0.8952	0.9074	0.9177	0.9292	0.9340	0.9333	0.9333	0.9339
3.3600	0.8976	0.9094	0.9198	0.9309	0.9360	0.9351	0.9350	0.9358
3.3700	0.8999	0.9115	0.9218	0.9329	0.9378	0.9369	0.9367	0.9377
3.3800	0.9021	0.9137	0.9238	0.9346	0.9395	0.9386	0.9384	0.9397
3.3900	0.9044	0.9160	0.9256	0.9362	0.9412	0.9405	0.9402	0.9414
3.4000	0.9067	0.9179	0.9274	0.9380	0.9429	0.9422	0.9421	0.9432
3.4100	0.9089	0.9199	0.9293	0.9397	0.9446	0.9438	0.9438	0.9448
3.4200	0.9109	0.9219	0.9311	0.9415	0.9463	0.9454	0.9453	0.9465
3.4300	0.9131	0.9237	0.9331	0.9432	0.9477	0.9470	0.9469	0.9483
3.4400	0.9150	0.9256	0.9349	0.9448	0.9494	0.9487	0.9485	0.9499
3.4500	0.9170	0.9276	0.9367	0.9467	0.9510	0.9501	0.9501	0.9513
3.4600	0.9189	0.9294	0.9384	0.9481	0.9526	0.9517	0.9515	0.9529
3.4700	0.9209	0.9312	0.9402	0.9497	0.9539	0.9530	0.9530	0.9543
3.4800	0.9230	0.9330	0.9418	0.9511	0.9553	0.9544	0.9545	0.9558
3.4900	0.9250	0.9349	0.9435	0.9526	0.9568	0.9558	0.9559	0.9573
3.5000	0.9269	0.9366	0.9452	0.9540	0.9581	0.9574	0.9574	0.9588
3.5100	0.9288	0.9383	0.9467	0.9554	0.9596	0.9588	0.9587	0.9601
3.5200	0.9305	0.9400	0.9482	0.9568	0.9610	0.9601	0.9599	0.9614
3.5300	0.9323	0.9416	0.9498	0.9581	0.9623	0.9615	0.9612	0.9627
3.5400	0.9341	0.9432	0.9513	0.9594	0.9636	0.9629	0.9624	0.9639
3.5500	0.9358	0.9448	0.9527	0.9608	0.9648	0.9641	0.9637	0.9651
3.5600	0.9375	0.9464	0.9541	0.9621	0.9661	0.9653	0.9650	0.9662
3.5700	0.9392	0.9479	0.9556	0.9633	0.9673	0.9667	0.9661	0.9672
3.5800	0.9410	0.9494	0.9571	0.9644	0.9684	0.9678	0.9670	0.9684
3.5900	0.9426	0.9509	0.9585	0.9656	0.9695	0.9690	0.9681	0.9696
3.6000	0.9443	0.9522	0.9599	0.9667	0.9705	0.9701	0.9693	0.9707
3.6100	0.9459	0.9537	0.9611	0.9678	0.9716	0.9712	0.9705	0.9717
3.6200	0.9475	0.9553	0.9624	0.9689	0.9726	0.9721	0.9716	0.9728
3.6300	0.9490	0.9568	0.9635	0.9700	0.9737	0.9731	0.9726	0.9737
3.6400	0.9505	0.9581	0.9646	0.9711	0.9747	0.9741	0.9737	0.9747
3.6500	0.9520	0.9594	0.9657	0.9720	0.9756	0.9751	0.9746	0.9755
3.6600	0.9534	0.9608	0.9668	0.9730	0.9766	0.9761	0.9755	0.9765
3.6700	0.9548	0.9621	0.9680	0.9739	0.9775	0.9770	0.9765	0.9774
3.6800	0.9562	0.9634	0.9691	0.9748	0.9783	0.9779	0.9774	0.9782
3.6900	0.9575	0.9645	0.9702	0.9757	0.9792	0.9787	0.9782	0.9790
3.7000	0.9588	0.9657	0.9713	0.9766	0.9801	0.9795	0.9790	0.9799
3.7100	0.9601	0.9668	0.9722	0.9775	0.9809	0.9804	0.9799	0.9805
3.7200	0.9613	0.9679	0.9731	0.9783	0.9816	0.9811	0.9807	0.9813
3.7300	0.9626	0.9689	0.9741	0.9792	0.9824	0.9820	0.9814	0.9820
3.7400	0.9638	0.9699	0.9750	0.9800	0.9832	0.9827	0.9821	0.9827
3.7500	0.9650	0.9711	0.9760	0.9807	0.9839	0.9835	0.9828	0.9834
3.7600	0.9661	0.9720	0.9769	0.9815	0.9845	0.9842	0.9835	0.9840
3.7700	0.9671	0.9730	0.9778	0.9822	0.9852	0.9848	0.9841	0.9848
3.7800	0.9683	0.9740	0.9786	0.9830	0.9857	0.9854	0.9848	0.9854
3.7900	0.9694	0.9750	0.9794	0.9836	0.9863	0.9860	0.9855	0.9860
3.8000	0.9705	0.9759	0.9802	0.9844	0.9869	0.9867	0.9862	0.9866
3.8100	0.9715	0.9769	0.9810	0.9850	0.9875	0.9872	0.9868	0.9872
3.8200	0.9726	0.9778	0.9817	0.9857	0.9880	0.9878	0.9874	0.9877
3.8300	0.9736	0.9787	0.9824	0.9863	0.9886	0.9883	0.9878	0.9882
3.8400	0.9745	0.9793	0.9831	0.9869	0.9892	0.9889	0.9884	0.9887
3.8500	0.9753	0.9802	0.9838	0.9874	0.9897	0.9894	0.9889	0.9892
3.8600	0.9762	0.9810	0.9844	0.9879	0.9902	0.9898	0.9894	0.9897
3.8700	0.9770	0.9817	0.9851	0.9884	0.9907	0.9902	0.9899	0.9902
3.8800	0.9778	0.9825	0.9857	0.9889	0.9911	0.9907	0.9904	0.9906
3.8900	0.9788	0.9831	0.9862	0.9893	0.9914	0.9912	0.9908	0.9911
3.9000	0.9796	0.9839	0.9867	0.9898	0.9919	0.9915	0.9913	0.9915
3.9100	0.9803	0.9845	0.9873	0.9903	0.9923	0.9919	0.9916	0.9920
3.9200	0.9811	0.9852	0.9879	0.9907	0.9926	0.9923	0.9920	0.9924
3.9300	0.9819	0.9858	0.9884	0.9912	0.9930	0.9926	0.9924	0.9928
3.9400	0.9826	0.9864	0.9889	0.9917	0.9933	0.9931	0.9928	0.9932
3.9500	0.9833	0.9869	0.9894	0.9920	0.9937	0.9934	0.9932	0.9935
3.9600	0.9840	0.9875	0.9898	0.9924	0.9940	0.9938	0.9935	0.9938
3.9700	0.9847	0.9880	0.9902	0.9928	0.9943	0.9941	0.9939	0.9941
3.9800	0.9853	0.9886	0.9907	0.9931	0.9946	0.9943	0.9942	0.9944
3.9900	0.9859	0.9890	0.9911	0.9934	0.9949	0.9947	0.9944	0.9947
4.0000	0.9865	0.9895	0.9916	0.9937	0.9951	0.9950	0.9947	0.9950
4.0100	0.9870	0.9900	0.9919	0.9940	0.9954	0.9952	0.9950	0.9953
4.0200	0.9876	0.9904	0.9923	0.9942	0.9956	0.9955	0.9953	0.9955
4.0300	0.9881	0.9908	0.9926	0.9946	0.9958	0.9957	0.9955	0.9958
4.0400	0.9886	0.9913	0.9930	0.9948	0.9960	0.9960	0.9958	0.9960
4.0500	0.9892	0.9916	0.9933	0.9951	0.9963	0.9962	0.9960	0.9962
4.0600	0.9897	0.9921	0.9936	0.9953	0.9964	0.9964	0.9963	0.9964
4.0700	0.9902	0.9925	0.9939	0.9956	0.9966	0.9966	0.9964	0.9966
4.0800	0.9906	0.9929	0.9942	0.9958	0.9968	0.9968	0.9966	0.9969
4.0900	0.9910	0.9932	0.9945	0.9960	0.9970	0.9970	0.9967	0.9971
4.1000	0.9914	0.9935	0.9948	0.9962	0.9973	0.9972	0.9969	0.9972
4.1100	0.9918	0.9939	0.9951	0.9965	0.9974	0.9973	0.9971	0.9974
4.1200	0.9921	0.9942	0.9954	0.9966	0.9976	0.9975	0.9973	0.9976
4.1300	0.9925	0.9944	0.9956	0.9968	0.9978	0.9976	0.9975	0.9977
4.1400	0.9929	0.9947	0.9959	0.9969	0.9979	0.9977	0.9976	0.9979
4.1500	0.9933	0.9949	0.9961	0.9971	0.9980	0.9979	0.9977	0.9980
4.1600	0.9936	0.9952	0.9963	0.9973	0.9981	0.9980	0.9979	0.9981
4.1700	0.9939	0.9955	0.9965	0.9975	0.9982	0.9982	0.9980	0.9982
4.1800	0.9943	0.9957	0.9966	0.9976	0.9983	0.9983	0.9982	0.9983
4.1900	0.9945	0.9960	0.9968	0.9978	0.9984	0.9984	0.9983	0.9985
4.2000	0.9948	0.9962	0.9970	0.9979	0.9985	0.9985	0.9984	0.9986
4.2100	0.9951	0.9964	0.9972	0.9980	0.9986	0.9986	0.9986	0.9987
4.2200	0.9954	0.9966	0.9973	0.9981	0.9987	0.9987	0.9986	0.9988
4.2300	0.9956	0.9968	0.9974	0.9982	0.9988	0.9989	0.9987	0.9988
4.2400	0.9958	0.9970	0.9976	0.9983	0.9989	0.9989	0.9988	0.9989
4.2500	0.9960	0.9971	0.9977	0.9984	0.9990	0.9990	0.9988	0.9990
4.2600	0.9963	0.9973	0.9979	0.9985	0.9991	0.9991	0.9989	0.9990
4.2700	0.9965	0.9975	0.9980	0.9986	0.9991	0.9991	0.9990	0.9991
4.2800	0.9967	0.9977	0.9981	0.9987	0.9992	0.9992	0.9991	0.9992
4.2900	0.9969	0.9978	0.9983	0.9988	0.9993	0.9992	0.9992	0.9992
4.3000	0.9970	0.9980	0.9984	0.9989	0.9993	0.9993	0.9992	0.9993
4.3100	0.9972	0.9981	0.9985	0.9990	0.9994	0.9993	0.9993	0.9993
4.3200	0.9974	0.9983	0.9985	0.9990	0.9994	0.9994	0.9994	0.9994
4.3300	0.9976	0.9984	0.9986	0.9991	0.9995	0.9994	0.9994	0.9994
4.3400	0.9978	0.9985	0.9987	0.9991	0.9995	0.9995	0.9995	0.9995
4.3500	0.9979	0.9986	0.9988	0.9992	0.9995	0.9995	0.9995	0.9995
4.3600	0.9980	0.9987	0.9989	0.9992	0.9996	0.9995	0.9995	0.9995
4.3700	0.9981	0.9988	0.9990	0.9993	0.9996	0.9996	0.9996	0.9996
4.3800	0.9983	0.9989	0.9990	0.9994	0.9996	0.9996	0.9996	0.9996
4.3900	0.9984	0.9989	0.9991	0.9994	0.9997	0.9996	0.9996	0.9996
4.4000	0.9985	0.9990	0.9992	0.9994	0.9997	0.9996	0.9996	0.9997
4.4100	0.9986	0.9991	0.9992	0.9995	0.9997	0.9997	0.9997	0.9997
4.4200	0.9987	0.9991	0.9993	0.9995	0.9997	0.9997	0.9997	0.9997
4.4300	0.9988	0.9992	0.9993	0.9996	0.9998	0.9997	0.9998	0.9998
4.4400	0.9989	0.9993	0.9994	0.9996	0.9998	0.9997	0.9998	0.9998
4.4500	0.9989	0.9993	0.9994	0.9996	0.9998	0.9997	0.9998	0.9998
4.4600	0.9990	0.9994	0.9995	0.9996	0.9998	0.9998	0.9998	0.9998
4.4700	0.9990	0.9994	0.9995	0.9997	0.9998	0.9998	0.9998	0.9998
4.4800	0.9991	0.9994	0.9996	0.9997	0.9998	0.9998	0.9998	0.9998
4.4900	0.9992	0.9995	0.9996	0.9997	0.9998	0.9998	0.9999	0.9999
4.5000	0.9992	0.9995	0.9996	0.9997	0.9999	0.9998	0.9999	0.9999
4.5100	0.9993	0.9996	0.9997	0.9997	0.9999	0.9999	0.9999	0.9999
4.5200	0.9993	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5300	0.9994	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5400	0.9994	0.9996	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5500	0.9995	0.9997	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999
4.5600	0.9995	0.9997	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999
4.5700	0.9995	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.5800	0.9996	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.5900	0.9996	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.6000	0.9996	0.9998	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000
4.6100	0.9996	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6200	0.9997	0.9998	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.6300	0.9997	0.9998	0.9999	0.9999	1.0000	0.9999	1.0000	1.0000
4.6400	0.9997	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6500	0.9997	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6600	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6700	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6800	0.9998	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
4.6900	0.9998	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9999	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_0.95_0.90_0.85_0.80_0.75_0.70_0.65_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8309	1.3295	1.0547	1.3186	2.6697	2.0999	3.8397	2.6613	2.0248	1.9628	2.0042	1.9726	1.9986	2.0014	1.9970	1.9826	1.9930
2.0000	2.0849	1.2762	2.2264	3.7674	0.0709	2.1084	2.1187	2.1404	2.0204	2.0008	2.0259	2.0025	2.0082	2.0095	2.0095	2.0068	2.0105
3.0000	1.1354	1.8437	0.4243	2.7478	2.8865	1.4150	1.0609	2.5731	2.0338	2.0028	2.0189	2.0036	2.0105	2.0185	2.0193	2.0153	2.0153
4.0000	0.0002	2.3576	2.4120	3.4762	1.2607	2.6443	1.9626	2.3851	2.0420	2.0048	2.0155	2.0095	2.0175	2.0175	2.0198	2.0070	2.0167
5.0000	2.3147	0.1649	2.6696	2.4219	2.5635	0.3796	2.0580	2.2645	2.0482	2.0046	2.0192	2.0154	2.0202	2.0162	2.0191	2.0061	2.0186
6.0000	2.9438	3.6514	3.4212	0.6992	1.1709	1.7620	0.4830	2.6425	2.0451	2.0043	2.0193	2.0139	2.0191	2.0141	2.0211	2.0102	2.0184
7.0000	1.5617	2.1109	1.3440	3.6399	2.2999	3.3240	0.7635	2.3728	2.0451	2.0073	2.0164	2.0125	2.0228	2.0133	2.0226	2.0156	2.0195
8.0000	0.0004	2.4420	2.4934	2.7619	1.8063	0.3253	3.5729	2.3700	2.0459	2.0039	2.0165	2.0139	2.0241	2.0130	2.0224	2.0142	2.0192
9.0000	1.5955	1.4198	1.9718	3.2763	1.8390	2.4808	2.7623	1.8132	2.0425	2.0044	2.0183	2.0185	2.0237	2.0117	2.0199	2.0145	2.0192
10.0000	3.3766	0.5748	2.1781	2.0889	3.3589	2.5437	3.0654	1.7451	2.0443	2.0019	2.0141	2.0185	2.0228	2.0126	2.0210	2.0126	2.0185
11.0000	2.0286	3.5030	3.9096	3.3566	2.2586	1.2487	2.6065	2.8593	2.0426	2.0009	2.0153	2.0193	2.0231	2.0155	2.0227	2.0120	2.0189
12.0000	2.6504	0.2560	1.2970	1.8079	0.0115	2.2968	1.3609	0.9418	2.0422	1.9985	2.0146	2.0197	2.0216	2.0153	2.0209	2.0114	2.0180
13.0000	1.9902	0.3693	1.3901	0.5823	1.3463	1.5179	0.4794	0.6114	2.0430	1.9974	2.0170	2.0206	2.0224	2.0149	2.0236	2.0126	2.0189
14.0000	0.3457	0.3163	1.3895	0.7123	1.7936	1.3183	2.7842	2.1497	2.0427	1.9984	2.0174	2.0223	2.0222	2.0187	2.0241	2.0119	2.0197
15.0000	0.0004	1.5641	0.3684	2.7832	1.3098	1.7047	2.0689	2.4017	2.0448	1.9978	2.0182	2.0243	2.0218	2.0199	2.0242	2.0150	2.0207
16.0000	2.3101	0.8822	1.2822	3.4590	2.3669	2.8904	2.8252	2.8419	2.0420	1.9967	2.0165	2.0221	2.0224	2.0206	2.0251	2.0158	2.0201
17.0000	2.4515	2.6427	1.9244	0.6273	1.7181	2.1724	2.9865	0.6139	2.0409	1.9981	2.0171	2.0227	2.0236	2.0196	2.0247	2.0170	2.0205
18.0000	0.4715	0.5415	1.7355	2.8422	2.4009	2.2992	0.0614	3.3714	2.0417	1.9981	2.0154	2.0230	2.0237	2.0190	2.0241	2.0177	2.0203
19.0000	2.5109	2.6996	1.5320	2.0952	0.2872	0.5456	1.6777	2.1881	2.0411	1.9963	2.0153	2.0220	2.0224	2.0187	2.0244	2.0188	2.0199
20.0000	3.1573	1.9268	0.9113	1.1047	1.8876	1.4707	2.1715	2.1587	2.0412	1.9962	2.0156	2.0202	2.0225	2.0188	2.0244	2.0185	2.0197
21.0000	3.5030	2.0602	2.3545	1.7902	1.7950	2.5784	0.7816	1.4057	2.0416	1.9976	2.0160	2.0222	2.0245	2.0200	2.0262	2.0190	2.0209
22.0000	3.2142	3.5165	2.4711	1.3325	2.3438	3.4037	2.9671	3.4056	2.0422	1.9976	2.0169	2.0217	2.0253	2.0190	2.0268	2.0203	2.0212
23.0000	2.7804	0.4872	1.2444	2.0003	2.6823	3.1877	1.8929	1.6239	2.0426	1.9987	2.0170	2.0218	2.0260	2.0196	2.0263	2.0217	2.0217
24.0000	3.1870	1.2903	1.6293	1.2597	0.6341	1.6276	3.1628	2.4097	2.0419	2.0002	2.0169	2.0224	2.0264	2.0211	2.0257	2.0217	2.0221
25.0000	3.6330	1.3189	0.9030	2.7022	2.2687	0.1588	1.5571	3.2990	2.0406	1.9998	2.0168	2.0222	2.0266	2.0200	2.0247	2.0225	2.0217
26.0000	0.8389	0.6392	0.7922	2.5008	2.6057	1.9442	2.4725	3.1315	2.0410	1.9989	2.0164	2.0227	2.0265	2.0196	2.0250	2.0224	2.0216
27.0000	3.9878	1.9725	3.1133	1.7979	1.6410	2.9885	1.5355	2.3266	2.0415	1.9987	2.0161	2.0229	2.0270	2.0205	2.0252	2.0223	2.0218
28.0000	1.9792	0.2345	3.1323	1.7422	1.6857	2.1384	0.8288	3.2142	2.0409	1.9987	2.0163	2.0235	2.0268	2.0211	2.0254	2.0226	2.0219
29.0000	1.7915	3.9072	0.5025	2.0241	1.3263	3.1210	1.5774	2.4810	2.0416	1.9990	2.0150	2.0235	2.0266	2.0222	2.0252	2.0236	2.0221
30.0000	1.7844	1.3388	2.1314	0.6875	2.3452	1.7223	1.4599	1.7415	2.0410	1.9993	2.0156	2.0224	2.0251	2.0230	2.0256	2.0244	2.0220
31.0000	1.2841	3.8616	2.9643	1.0235	2.9453	1.8486	2.5245	3.4269	2.0406	2.0002	2.0159	2.0238	2.0249	2.0230	2.0262	2.0248	2.0224
32.0000	0.1842	3.3874	0.9858	2.0892	2.1223	1.6181	3.0755	1.2577	2.0408	2.0010	2.0154	2.0238	2.0249	2.0231	2.0270	2.0247	2.0226
33.0000	3.2050	1.5554	1.7702	2.5838	0.7251	1.7234	3.2322	3.0977	2.0400	2.0010	2.0153	2.0240	2.0254	2.0238	2.0273	2.0238	2.0226
34.0000	3.1893	4.6991	3.2288	3.1311	0.1233	2.8531	0.5010	2.3408	2.0400	2.0019	2.0160	2.0239	2.0251	2.0241	2.0275	2.0235	2.0227
35.0000	0.0002	0.9205	0.9017	1.7440	1.4635	3.0289	2.9162	2.0675	2.0390	2.0017	2.0162	2.0245	2.0248	2.0240	2.0278	2.0238	2.0227
36.0000	3.0710	2.1150	2.2600	2.7109	2.0988	3.1630	2.2576	1.6386	2.0395	2.0014	2.0158	2.0245	2.0244	2.0244	2.0280	2.0232	2.0226
37.0000	0.8555	2.9825	2.2289	2.4212	1.3304	2.2951	1.5097	0.1294	2.0393	2.0020	2.0163	2.0249	2.0243	2.0240	2.0282	2.0228	2.0227
38.0000	2.9435	0.3102	3.7480	3.0744	2.2798	2.7327	0.0316	3.5752	2.0381	2.0021	2.0166	2.0251	2.0238	2.0245	2.0280	2.0225	2.0226
39.0000	0.8160	2.7702	0.5853	2.2936	2.6951	2.0860	2.4205	2.5252	2.0383	2.0020	2.0166	2.0247	2.0233	2.0248	2.0280	2.0230	2.0226
40.0000	2.0461	3.0384	3.0606	2.1440	2.9579	1.7222	1.3826	2.4821	2.0384	2.0025	2.0170	2.0250	2.0233	2.0247	2.0281	2.0230	2.0228
41.0000	2.4886	2.5386	1.3261	1.7496	0.0601	2.1119	2.1783	1.7923	2.0389	2.0025	2.0168	2.0243	2.0231	2.0252	2.0282	2.0230	2.0227
42.0000	3.5175	0.1247	0.7194	2.1654	1.6924	2.0283	4.0021	3.0301	2.0386	2.0026	2.0172	2.0245	2.0226	2.0247	2.0282	2.0226	2.0226
43.0000	0.0001	0.7968	1.2908	0.8234	2.6322	2.1848	0.7572	1.6941	2.0382	2.0027	2.0172	2.0248	2.0226	2.0247	2.0278	2.0229	2.0226
44.0000	1.5547	0.6093	2.3994	4.0368	1.2862	1.6434	0.3147	2.2175	2.0385	2.0021	2.0169	2.0252	2.0222	2.0246	2.0274	2.0222	2.0224
45.0000	2.3674	3.3931	0.5427	1.5584	1.1181	2.5183	0.2305	1.5202	2.0389	2.0025	2.0164	2.0249	2.0228	2.0243	2.0278	2.0224	2.0225
46.0000	1.7880	2.5092	3.1126	1.6574	1.9277	1.5061	3.3054	2.0988	2.0394	2.0025	2.0165	2.0246	2.0226	2.0238	2.0273	2.0230	2.0224
47.0000	1.8156	2.9967	2.1012	0.8676	4.4697	2.2322	1.1864	1.5550	2.0396	2.0023	2.0169	2.0244	2.0226	2.0235	2.0277	2.0237	2.0226
48.0000	2.7414	2.0741	1.5988	2.1812	2.3693	3.6083	0.4767	2.1299	2.0397	2.0031	2.0175	2.0245	2.0230	2.0238	2.0278	2.0237	2.0229
49.0000	1.3885	2.7232	3.3224	2.2889	1.5965	3.2617	1.3179	1.4763	2.0393	2.0030	2.0176	2.0241	2.0231	2.0243	2.0278	2.0235	2.0228
50.0000	3.2168	3.0301	2.8266	1.5514	3.5765	0.5273	0.9032	1.0377	2.0393	2.0031	2.0178	2.0240	2.0239	2.0252	2.0272	2.0229	2.0229
51.0000	1.3465	2.4307	2.9165	3.5183	3.2647	1.7952	1.0309	1.1587	2.0391	2.0026	2.0174	2.0245	2.0245	2.0257	2.0273	2.0230	2.0230
52.0000	2.6578	0.2856	0.2498	2.8476	1.1527	2.3175	0.7998	2.3981	2.0389	2.0024	2.0166	2.0248	2.0245	2.0258	2.0271	2.0233	2.0229
53.0000	1.1799	3.8093	2.2670	2.4958	3.4544	1.1819	0.6331	0.9978	2.0390	2.0018	2.0168	2.0246	2.0245	2.0255	2.0265	2.0236	2.0228
54.0000	1.3967	2.4168	2.9632	2.5683	2.0927	2.1742	0.7682	2.7432	2.0385	2.0022	2.0167	2.0243	2.0243	2.0256	2.0263	2.0234	2.0227
55.0000	2.3921	1.4856	2.9871	3.5371	2.7514	0.3869	2.1508	2.0418	2.0387	2.0023	2.0169	2.0246	2.0245	2.0257	2.0266	2.0230	2.0228
56.0000	0.0005	1.3804	2.4038	1.2755	2.0246	2.2737	1.9313	0.6933	2.0388	2.0022	2.0164	2.0247	2.0248	2.0254	2.0266	2.0231	2.0228
57.0000	3.8327	2.5226	3.7425	0.5749	1.9248	1.1137	0.7307	1.6834	2.0394	2.0027	2.0163	2.0247	2.0248	2.0254	2.0263	2.0229	2.0228
58.0000	0.1631	0.6096	2.6157	4.4104	0.7051	0.8228	1.8303	2.5268	2.0399	2.0026	2.0168	2.0249	2.0248	2.0249	2.0262	2.0228	2.0229
59.0000	0.0003	2.8514	2.1470	2.5856	0.4395	0.4285	2.3263	1.1471	2.0401	2.0030	2.0171	2.0245	2.0245	2.0251	2.0266	2.0228	2.0230
60.0000	1.7049	3.2330	2.7121	0.9936	2.2776	3.1503	0.7889	1.8457	2.0399	2.0032	2.0172	2.0242	2.0242	2.0248	2.0266	2.0223	2.0228
61.0000	2.4617	1.9441	2.2998	0.9693	1.1374	0.5998	0.9397	3.2290	2.0405	2.0028	2.0171	2.0239	2.0244	2.0245	2.0260	2.0224	2.0227
62.0000	1.5241	1.9960	1.1848	2.5061	1.7022	1.9537	1.9563	3.1684	2.0401	2.0026	2.0172	2.0242	2.0241	2.0245	2.0259	2.0221	2.0226
63.0000	3.0903	1.6541	2.4462	2.1904	2.2290	3.2530	2.9136	0.6356	2.0406	2.0021	2.0170	2.0246	2.0241	2.0242	2.0258	2.0224	2.0226
64.0000	1.4581	1.5833	0.7835	3.0582	1.4870	1.5657	0.2274	3.3036	2.0399	2.0024	2.0170	2.0250	2.0242	2.0242	2.0256	2.0220	2.0225
65.0000	3.8685	1.4126	1.3399	1.6785	2.1073	0.3684	3.9218	1.9521	2.0399	2.0027	2.0168	2.0248	2.0243	2.0242	2.0255	2.0222	2.0226
66.0000	2.0978	2.4858	0.6190	1.9517	2.5525	4.0224	0.8794	2.4010	2.0401	2.0028	2.0167	2.0251	2.0245	2.0243	2.0256	2.0225	2.0227
67.0000	1.7532	2.0289	0.8344	2.5497	1.6362	1.8053	2.4230	1.3347	2.0399	2.0027	2.0168	2.0250	2.0246	2.0245	2.0257	2.0227	2.0227
68.0000	2.6346	3.5733	2.4125	1.5766	1.1996	3.4363	3.1058	0.7345	2.0400	2.0029	2.0168	2.0252	2.0249	2.0244	2.0259	2.0230	2.0229
69.0000	2.0797	0.1441	1.4447	2.0341	3.6255	2.6888	0.8837	1.7945	2.0398	2.0030	2.0169	2.0253	2.0254	2.0242	2.0260	2.0229	2.0229
70.0000	2.4395	0.2543	2.1403	2.9131	1.3930	1.4750	2.2020	4.1633	2.0398	2.0033	2.0172	2.0252	2.0258	2.0239	2.0255	2.0228	2.0229
71.0000	2.6061	1.9286	1.2544	1.7621	2.9135	0.7078	1.5697	3.2936	2.0404	2.0026	2.0166	2.0252	2.0259	2.0245	2.0256	2.0227	2.0229
72.0000	2.2761	0.1896	2.0161	3.1324	3.5438	1.4305	2.9823	0.7848	2.0404	2.0027	2.0165	2.0248	2.0253	2.0243	2.0256	2.0226	2.0228
73.0000	0.9359	3.1675	2.8499	1.8624	1.6593	2.0638	1.0253	3.1963	2.0401	2.0026	2.0168	2.0251	2.0256	2.0241	2.0253	2.0227	2.0228
74.0000	1.2175	2.3630	3.1550	1.7072	1.7667	1.9811	2.1037	1.9475	2.0406	2.0026	2.0169	2.0247	2.0260	2.0241	2.0253	2.0230	2.0229
75.0000	0.4357	1.8188	1.5828	1.3087	2.7335	2.5383	0.9527	1.1542	2.0404	2.0024	2.0170	2.0247	2.0261	2.0243	2.0251	2.0227	2.0228
76.0000	2.3864	3.2104	1.5708	1.4061	0.2743	1.9872	1.7420	2.9134	2.0399	2.0023	2.0173	2.0249	2.0262	2.0241	2.0250	2.0227	2.0228
77.0000	2.7929	2.8634	0.8926	1.0894	1.8277	3.2540	2.7199	0.3655	2.0399	2.0026	2.0173	2.0247	2.0263	2.0240	2.0250	2.0224	2.0228
78.0000	0.0001	1.8767	3.0372	2.6092	3.4095	2.5322	2.9772	1.9677	2.0395	2.0027	2.0173	2.0248	2.0265	2.0243	2.0252	2.0225	2.0228
79.0000	3.0997	2.0857	2.7249	2.8797	3.2151	2.2568	2.0119	1.3613	2.0395	2.0025	2.0169	2.0250	2.0262	2.0242	2.0248	2.0226	2.0227
80.0000	4.1254	3.2325	1.1740	2.3273	1.8525	2.8395	0.0540	2.0359	2.0394	2.0022	2.0167	2.0246	2.0263	2.0243	2.0253	2.0228	2.0227
81.0000	2.6904	4.1569	0.9882	1.8057	1.9160	2.3755	2.4616	2.0457	2.0392	2.0024	2.0167	2.0251	2.0264	2.0242	2.0255	2.0230	2.0228
82.0000	2.1977	2.8130	2.5271	0.3969	3.2752	2.6913	0.5017	1.6458	2.0393	2.0027	2.0168	2.0252	2.0263	2.0242	2.0253	2.0229	2.0228
83.0000	2.8789	0.9086	2.5886	2.2160	2.8651	2.9719	2.4621	2.5902	2.0393	2.0025	2.0170	2.0250	2.0263	2.0245	2.0254	2.0229	2.0229
84.0000	1.6105	2.0960	1.9776	1.7679	0.8463	1.3367	0.8056	0.9237	2.0393	2.0023	2.0167	2.0249	2.0262	2.0251	2.0257	2.0229	2.0229
85.0000	2.2873	1.1996	2.6023	2.0695	1.6997	3.4199	2.2312	1.8180	2.0390	2.0024	2.0166	2.0250	2.0261	2.0251	2.0259	2.0226	2.0228
86.0000	0.2934	0.0310	1.4967	0.0584	2.0008	2.3663	0.9937	2.5788	2.0391	2.0022	2.0166	2.0250	2.0263	2.0248	2.0258	2.0225	2.0228
87.0000	2.7176	1.9919	3.5500	2.4961	0.0242	2.9938	1.4036	3.1642	2.0390	2.0023	2.0165	2.0249	2.0265	2.0250	2.0256	2.0221	2.0228
88.0000	1.4827	2.2188	3.1385	2.4683	2.5904	2.3827	3.1709	1.5984	2.0392	2.0024	2.0163	2.0248	2.0264	2.0248	2.0257	2.0224	2.0227
89.0000	2.6150	0.6536	3.4681	3.1666	0.8337	0.4641	3.8887	3.1024	2.0393	2.0026	2.0169	2.0249	2.0262	2.0248	2.0255	2.0225	2.0228
90.0000	0.0001	0.0127	2.6243	4.0098	2.7692	2.9189	1.6642	2.8532	2.0396	2.0026	2.0168	2.0249	2.0261	2.0248	2.0256	2.0224	2.0229
91.0000	2.3597	3.7629	2.0152	2.3985	1.7026	1.5861	2.0723	1.7270	2.0397	2.0029	2.0170	2.0249	2.0263	2.0245	2.0258	2.0225	2.0230
92.0000	2.8806	1.2334	2.8918	1.2403	2.5513	3.6421	1.3720	3.3977	2.0395	2.0031	2.0168	2.0250	2.0264	2.0244	2.0258	2.0224	2.0229
93.0000	2.6859	2.2623	2.9305	0.6358	1.8826	2.5539	0.1918	3.0869	2.0391	2.0033	2.0170	2.0251	2.0264	2.0243	2.0260	2.0224	2.0230
94.0000	3.5376	1.2807	3.2865	2.8984	3.0251	1.5842	1.5079	1.3923	2.0391	2.0031	2.0172	2.0252	2.0266	2.0246	2.0262	2.0225	2.0231
95.0000	0.4261	3.5641	3.2528	3.3988	1.5459	2.5213	3.3438	2.9562	2.0389	2.0032	2.0172	2.0252	2.0264	2.0244	2.0263	2.0229	2.0231
96.0000	3.1733	2.7114	2.4099	1.6584	2.4082	2.0826	2.0209	1.7832	2.0392	2.0031	2.0170	2.0251	2.0264	2.0245	2.0264	2.0230	2.0231
97.0000	1.5536	3.0089	1.0742	2.5656	3.9466	2.3216	1.6275	1.6505	2.0388	2.0033	2.0171	2.0252	2.0264	2.0246	2.0262	2.0231	2.0231
98.0000	2.6783	2.2986	0.2597	1.7966	0.7032	2.3626	0.1875	3.2376	2.0386	2.0032	2.0171	2.0255	2.0267	2.0243	2.0267	2.0232	2.0232
99.0000	1.8356	1.5416	2.0416	2.3233	2.4371	2.9533	3.5553	1.3562	2.0387	2.0030	2.0172	2.0257	2.0269	2.0241	2.0268	2.0231	2.0232
100.0000	2.0862	3.5928	1.2075	2.6040	3.1881	1.7442	2.2688	2.1242	2.0383	2.0032	2.0173	2.0257	2.0269	2.0240	2.0266	2.0231	2.0231


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0629	0.0624	0.0628	0.0624	0.0616	0.0630	0.0000	0.0000
0.0200	0.0630	0.0625	0.0629	0.0625	0.0617	0.0631	0.0000	0.0000
0.0300	0.0631	0.0626	0.0630	0.0625	0.0617	0.0632	0.0000	0.0000
0.0400	0.0632	0.0626	0.0631	0.0626	0.0618	0.0632	0.0000	0.0000
0.0500	0.0633	0.0627	0.0631	0.0627	0.0618	0.0633	0.0000	0.0000
0.0600	0.0633	0.0628	0.0632	0.0627	0.0619	0.0634	0.0000	0.0000
0.0700	0.0634	0.0629	0.0633	0.0628	0.0620	0.0635	0.0000	0.0000
0.0800	0.0635	0.0629	0.0634	0.0629	0.0621	0.0636	0.0000	0.0000
0.0900	0.0636	0.0630	0.0635	0.0629	0.0622	0.0637	0.0000	0.0000
0.1000	0.0636	0.0631	0.0635	0.0630	0.0623	0.0637	0.0000	0.0000
0.1100	0.0637	0.0632	0.0636	0.0631	0.0623	0.0638	0.0000	0.0000
0.1200	0.0638	0.0633	0.0637	0.0632	0.0624	0.0639	0.0000	0.0000
0.1300	0.0640	0.0633	0.0638	0.0633	0.0625	0.0640	0.0000	0.0000
0.1400	0.0640	0.0634	0.0639	0.0633	0.0625	0.0641	0.0000	0.0000
0.1500	0.0642	0.0635	0.0640	0.0634	0.0626	0.0642	0.0000	0.0000
0.1600	0.0642	0.0636	0.0640	0.0635	0.0627	0.0643	0.0000	0.0000
0.1700	0.0643	0.0636	0.0641	0.0636	0.0628	0.0644	0.0000	0.0000
0.1800	0.0644	0.0637	0.0642	0.0637	0.0629	0.0645	0.0000	0.0000
0.1900	0.0645	0.0638	0.0643	0.0637	0.0630	0.0645	0.0000	0.0000
0.2000	0.0646	0.0639	0.0644	0.0638	0.0631	0.0646	0.0000	0.0000
0.2100	0.0647	0.0639	0.0645	0.0639	0.0632	0.0647	0.0000	0.0000
0.2200	0.0648	0.0640	0.0646	0.0640	0.0632	0.0647	0.0000	0.0000
0.2300	0.0648	0.0641	0.0647	0.0641	0.0633	0.0648	0.0000	0.0000
0.2400	0.0649	0.0642	0.0648	0.0642	0.0634	0.0648	0.0000	0.0000
0.2500	0.0650	0.0643	0.0649	0.0643	0.0634	0.0649	0.0000	0.0000
0.2600	0.0651	0.0644	0.0649	0.0643	0.0635	0.0651	0.0000	0.0000
0.2700	0.0652	0.0645	0.0650	0.0644	0.0636	0.0651	0.0000	0.0000
0.2800	0.0653	0.0646	0.0651	0.0645	0.0637	0.0652	0.0000	0.0000
0.2900	0.0653	0.0647	0.0652	0.0646	0.0638	0.0654	0.0000	0.0000
0.3000	0.0654	0.0648	0.0653	0.0647	0.0639	0.0654	0.0000	0.0000
0.3100	0.0655	0.0649	0.0653	0.0648	0.0639	0.0655	0.0000	0.0000
0.3200	0.0656	0.0650	0.0654	0.0648	0.0640	0.0656	0.0000	0.0000
0.3300	0.0657	0.0651	0.0655	0.0649	0.0641	0.0657	0.0000	0.0000
0.3400	0.0658	0.0652	0.0656	0.0650	0.0642	0.0658	0.0000	0.0000
0.3500	0.0658	0.0653	0.0657	0.0651	0.0643	0.0659	0.0000	0.0000
0.3600	0.0659	0.0654	0.0658	0.0652	0.0644	0.0659	0.0000	0.0000
0.3700	0.0660	0.0655	0.0659	0.0653	0.0645	0.0660	0.0000	0.0000
0.3800	0.0661	0.0656	0.0659	0.0654	0.0645	0.0661	0.0000	0.0000
0.3900	0.0661	0.0657	0.0660	0.0655	0.0646	0.0662	0.0000	0.0000
0.4000	0.0662	0.0658	0.0661	0.0656	0.0646	0.0663	0.0000	0.0000
0.4100	0.0663	0.0658	0.0662	0.0657	0.0647	0.0664	0.0000	0.0000
0.4200	0.0664	0.0659	0.0663	0.0658	0.0648	0.0665	0.0000	0.0000
0.4300	0.0665	0.0660	0.0664	0.0658	0.0649	0.0666	0.0000	0.0000
0.4400	0.0666	0.0661	0.0665	0.0659	0.0650	0.0667	0.0000	0.0000
0.4500	0.0666	0.0661	0.0666	0.0660	0.0650	0.0668	0.0000	0.0000
0.4600	0.0667	0.0662	0.0667	0.0661	0.0651	0.0669	0.0000	0.0000
0.4700	0.0668	0.0663	0.0668	0.0661	0.0652	0.0669	0.0000	0.0000
0.4800	0.0669	0.0664	0.0669	0.0662	0.0653	0.0671	0.0000	0.0000
0.4900	0.0670	0.0665	0.0669	0.0663	0.0654	0.0671	0.0000	0.0000
0.5000	0.0670	0.0666	0.0671	0.0664	0.0655	0.0672	0.0000	0.0000
0.5100	0.0671	0.0667	0.0671	0.0664	0.0656	0.0673	0.0000	0.0000
0.5200	0.0672	0.0667	0.0672	0.0665	0.0657	0.0674	0.0000	0.0000
0.5300	0.0673	0.0668	0.0673	0.0666	0.0657	0.0675	0.0000	0.0000
0.5400	0.0674	0.0669	0.0674	0.0667	0.0658	0.0675	0.0000	0.0000
0.5500	0.0675	0.0670	0.0674	0.0668	0.0659	0.0676	0.0000	0.0000
0.5600	0.0676	0.0671	0.0675	0.0669	0.0660	0.0677	0.0000	0.0000
0.5700	0.0677	0.0672	0.0676	0.0670	0.0661	0.0679	0.0000	0.0000
0.5800	0.0678	0.0673	0.0677	0.0671	0.0662	0.0680	0.0000	0.0000
0.5900	0.0679	0.0674	0.0678	0.0672	0.0662	0.0681	0.0000	0.0000
0.6000	0.0680	0.0675	0.0678	0.0673	0.0663	0.0682	0.0000	0.0000
0.6100	0.0681	0.0676	0.0679	0.0674	0.0664	0.0683	0.0000	0.0000
0.6200	0.0682	0.0676	0.0680	0.0675	0.0665	0.0683	0.0000	0.0000
0.6300	0.0682	0.0678	0.0681	0.0676	0.0666	0.0684	0.0000	0.0000
0.6400	0.0683	0.0678	0.0682	0.0677	0.0667	0.0685	0.0000	0.0000
0.6500	0.0684	0.0679	0.0683	0.0678	0.0668	0.0686	0.0000	0.0000
0.6600	0.0685	0.0680	0.0684	0.0679	0.0669	0.0687	0.0000	0.0000
0.6700	0.0686	0.0681	0.0685	0.0680	0.0669	0.0688	0.0000	0.0000
0.6800	0.0687	0.0682	0.0686	0.0681	0.0670	0.0689	0.0000	0.0000
0.6900	0.0688	0.0683	0.0687	0.0682	0.0671	0.0690	0.0000	0.0000
0.7000	0.0689	0.0684	0.0688	0.0683	0.0672	0.0691	0.0000	0.0000
0.7100	0.0690	0.0685	0.0689	0.0684	0.0673	0.0692	0.0000	0.0000
0.7200	0.0691	0.0685	0.0690	0.0685	0.0673	0.0693	0.0000	0.0000
0.7300	0.0692	0.0686	0.0690	0.0686	0.0675	0.0694	0.0000	0.0000
0.7400	0.0693	0.0687	0.0691	0.0686	0.0675	0.0695	0.0000	0.0000
0.7500	0.0694	0.0688	0.0692	0.0688	0.0677	0.0696	0.0000	0.0000
0.7600	0.0695	0.0689	0.0693	0.0689	0.0678	0.0697	0.0000	0.0000
0.7700	0.0696	0.0690	0.0694	0.0690	0.0678	0.0698	0.0000	0.0000
0.7800	0.0697	0.0691	0.0695	0.0691	0.0679	0.0699	0.0000	0.0000
0.7900	0.0698	0.0692	0.0696	0.0692	0.0680	0.0700	0.0000	0.0000
0.8000	0.0698	0.0693	0.0697	0.0693	0.0681	0.0701	0.0000	0.0000
0.8100	0.0699	0.0694	0.0698	0.0694	0.0682	0.0702	0.0000	0.0000
0.8200	0.0700	0.0695	0.0699	0.0695	0.0684	0.0703	0.0000	0.0000
0.8300	0.0701	0.0696	0.0700	0.0696	0.0684	0.0704	0.0000	0.0000
0.8400	0.0702	0.0697	0.0701	0.0697	0.0685	0.0705	0.0000	0.0000
0.8500	0.0703	0.0698	0.0701	0.0698	0.0687	0.0706	0.0001	0.0001
0.8600	0.0704	0.0699	0.0703	0.0698	0.0688	0.0707	0.0001	0.0001
0.8700	0.0705	0.0700	0.0704	0.0700	0.0689	0.0708	0.0001	0.0001
0.8800	0.0705	0.0701	0.0705	0.0701	0.0690	0.0708	0.0002	0.0002
0.8900	0.0706	0.0702	0.0706	0.0702	0.0691	0.0709	0.0003	0.0003
0.9000	0.0707	0.0703	0.0707	0.0703	0.0691	0.0710	0.0005	0.0005
0.9100	0.0708	0.0704	0.0708	0.0703	0.0692	0.0711	0.0007	0.0007
0.9200	0.0709	0.0705	0.0709	0.0704	0.0694	0.0712	0.0010	0.0010
0.9300	0.0710	0.0706	0.0709	0.0705	0.0695	0.0713	0.0014	0.0014
0.9400	0.0711	0.0707	0.0710	0.0706	0.0695	0.0714	0.0021	0.0021
0.9500	0.0712	0.0708	0.0712	0.0707	0.0697	0.0715	0.0028	0.0028
0.9600	0.0713	0.0709	0.0713	0.0708	0.0698	0.0716	0.0037	0.0038
0.9700	0.0714	0.0710	0.0714	0.0709	0.0699	0.0717	0.0053	0.0053
0.9800	0.0715	0.0711	0.0715	0.0710	0.0700	0.0718	0.0068	0.0068
0.9900	0.0716	0.0712	0.0716	0.0711	0.0701	0.0719	0.0088	0.0087
1.0000	0.0717	0.0712	0.0717	0.0712	0.0702	0.0720	0.0117	0.0117
1.0100	0.0718	0.0713	0.0718	0.0714	0.0703	0.0721	0.0144	0.0144
1.0200	0.0719	0.0714	0.0719	0.0714	0.0704	0.0722	0.0183	0.0183
1.0300	0.0720	0.0715	0.0720	0.0715	0.0705	0.0723	0.0227	0.0228
1.0400	0.0721	0.0716	0.0721	0.0716	0.0706	0.0724	0.0279	0.0281
1.0500	0.0722	0.0717	0.0722	0.0717	0.0707	0.0726	0.0339	0.0342
1.0600	0.0723	0.0718	0.0723	0.0718	0.0708	0.0727	0.0397	0.0401
1.0700	0.0724	0.0719	0.0724	0.0719	0.0709	0.0728	0.0489	0.0493
1.0800	0.0725	0.0720	0.0725	0.0720	0.0710	0.0729	0.0569	0.0573
1.0900	0.0727	0.0721	0.0726	0.0721	0.0711	0.0730	0.0672	0.0678
1.1000	0.0727	0.0723	0.0726	0.0722	0.0712	0.0731	0.0774	0.0780
1.1100	0.0729	0.0724	0.0728	0.0724	0.0713	0.0732	0.0925	0.0931
1.1200	0.0730	0.0725	0.0729	0.0724	0.0715	0.0733	0.1047	0.1055
1.1300	0.0731	0.0726	0.0730	0.0726	0.0716	0.0735	0.1202	0.1212
1.1400	0.0732	0.0727	0.0731	0.0727	0.0717	0.0735	0.1347	0.1360
1.1500	0.0733	0.0728	0.0732	0.0728	0.0719	0.0736	0.1536	0.1548
1.1600	0.0734	0.0729	0.0733	0.0728	0.0720	0.0738	0.1740	0.1750
1.1700	0.0735	0.0730	0.0734	0.0729	0.0721	0.0739	0.1921	0.1929
1.1800	0.0736	0.0731	0.0735	0.0731	0.0722	0.0740	0.2138	0.2147
1.1900	0.0737	0.0732	0.0735	0.0732	0.0723	0.0741	0.2336	0.2343
1.2000	0.0738	0.0733	0.0737	0.0733	0.0724	0.0742	0.2548	0.2557
1.2100	0.0739	0.0734	0.0738	0.0734	0.0725	0.0743	0.2828	0.2836
1.2200	0.0740	0.0735	0.0739	0.0735	0.0726	0.0744	0.3049	0.3059
1.2300	0.0741	0.0736	0.0740	0.0736	0.0727	0.0745	0.3278	0.3290
1.2400	0.0742	0.0737	0.0741	0.0737	0.0728	0.0746	0.3541	0.3552
1.2500	0.0744	0.0739	0.0743	0.0738	0.0729	0.0748	0.3770	0.3779
1.2600	0.0745	0.0739	0.0744	0.0739	0.0730	0.0749	0.4008	0.4013
1.2700	0.0747	0.0741	0.0745	0.0741	0.0731	0.0749	0.4271	0.4273
1.2800	0.0748	0.0742	0.0746	0.0742	0.0732	0.0751	0.4553	0.4554
1.2900	0.0749	0.0743	0.0747	0.0742	0.0733	0.0752	0.4782	0.4785
1.3000	0.0750	0.0744	0.0748	0.0744	0.0734	0.0753	0.5009	0.5013
1.3100	0.0751	0.0746	0.0749	0.0745	0.0735	0.0754	0.5237	0.5240
1.3200	0.0752	0.0747	0.0750	0.0746	0.0736	0.0755	0.5484	0.5490
1.3300	0.0753	0.0747	0.0751	0.0747	0.0738	0.0756	0.5697	0.5704
1.3400	0.0755	0.0749	0.0752	0.0748	0.0739	0.0757	0.5901	0.5910
1.3500	0.0755	0.0750	0.0753	0.0749	0.0740	0.0758	0.6102	0.6108
1.3600	0.0756	0.0751	0.0754	0.0750	0.0741	0.0759	0.6301	0.6307
1.3700	0.0757	0.0752	0.0755	0.0751	0.0742	0.0760	0.6491	0.6496
1.3800	0.0758	0.0753	0.0756	0.0752	0.0743	0.0761	0.6683	0.6687
1.3900	0.0759	0.0754	0.0757	0.0753	0.0744	0.0762	0.6869	0.6874
1.4000	0.0760	0.0756	0.0758	0.0754	0.0745	0.0763	0.7043	0.7048
1.4100	0.0761	0.0757	0.0760	0.0755	0.0746	0.0765	0.7203	0.7210
1.4200	0.0762	0.0757	0.0761	0.0756	0.0747	0.0766	0.7340	0.7349
1.4300	0.0763	0.0758	0.0762	0.0757	0.0749	0.0767	0.7474	0.7484
1.4400	0.0764	0.0760	0.0763	0.0759	0.0750	0.0768	0.7597	0.7608
1.4500	0.0765	0.0761	0.0764	0.0760	0.0751	0.0769	0.7709	0.7721
1.4600	0.0766	0.0762	0.0765	0.0761	0.0752	0.0771	0.7819	0.7831
1.4700	0.0768	0.0763	0.0766	0.0762	0.0753	0.0772	0.7918	0.7930
1.4800	0.0769	0.0764	0.0767	0.0763	0.0754	0.0773	0.8014	0.8027
1.4900	0.0770	0.0765	0.0768	0.0764	0.0756	0.0774	0.8102	0.8113
1.5000	0.0772	0.0767	0.0770	0.0766	0.0757	0.0775	0.8185	0.8196
1.5100	0.0773	0.0768	0.0771	0.0767	0.0758	0.0776	0.8263	0.8273
1.5200	0.0774	0.0769	0.0772	0.0767	0.0760	0.0778	0.8330	0.8339
1.5300	0.0775	0.0770	0.0774	0.0769	0.0761	0.0779	0.8393	0.8402
1.5400	0.0776	0.0771	0.0775	0.0770	0.0762	0.0780	0.8448	0.8454
1.5500	0.0777	0.0771	0.0776	0.0771	0.0763	0.0781	0.8495	0.8502
1.5600	0.0779	0.0773	0.0778	0.0772	0.0764	0.0782	0.8540	0.8546
1.5700	0.0780	0.0774	0.0779	0.0773	0.0765	0.0784	0.8584	0.8590
1.5800	0.0781	0.0776	0.0780	0.0775	0.0766	0.0785	0.8625	0.8630
1.5900	0.0783	0.0777	0.0781	0.0775	0.0768	0.0786	0.8665	0.8671
1.6000	0.0784	0.0778	0.0782	0.0776	0.0769	0.0787	0.8703	0.8707
1.6100	0.0785	0.0779	0.0783	0.0778	0.0770	0.0788	0.8736	0.8740
1.6200	0.0786	0.0780	0.0784	0.0779	0.0771	0.0790	0.8762	0.8768
1.6300	0.0787	0.0781	0.0785	0.0781	0.0772	0.0791	0.8790	0.8796
1.6400	0.0788	0.0783	0.0787	0.0782	0.0773	0.0792	0.8815	0.8822
1.6500	0.0790	0.0784	0.0788	0.0783	0.0775	0.0793	0.8840	0.8847
1.6600	0.0791	0.0786	0.0789	0.0784	0.0776	0.0794	0.8861	0.8868
1.6700	0.0792	0.0787	0.0791	0.0786	0.0777	0.0795	0.8879	0.8887
1.6800	0.0793	0.0788	0.0792	0.0787	0.0778	0.0796	0.8899	0.8908
1.6900	0.0794	0.0789	0.0793	0.0788	0.0779	0.0798	0.8916	0.8926
1.7000	0.0796	0.0790	0.0794	0.0789	0.0780	0.0798	0.8932	0.8943
1.7100	0.0797	0.0792	0.0795	0.0790	0.0781	0.0800	0.8948	0.8960
1.7200	0.0799	0.0793	0.0796	0.0792	0.0783	0.0801	0.8964	0.8977
1.7300	0.0800	0.0794	0.0797	0.0793	0.0784	0.0802	0.8979	0.8992
1.7400	0.0801	0.0795	0.0798	0.0794	0.0785	0.0804	0.8993	0.9005
1.7500	0.0802	0.0796	0.0799	0.0795	0.0786	0.0805	0.9008	0.9019
1.7600	0.0804	0.0798	0.0801	0.0796	0.0788	0.0806	0.9021	0.9032
1.7700	0.0805	0.0799	0.0802	0.0798	0.0789	0.0808	0.9034	0.9045
1.7800	0.0806	0.0800	0.0803	0.0799	0.0790	0.0809	0.9047	0.9058
1.7900	0.0807	0.0801	0.0804	0.0800	0.0791	0.0810	0.9060	0.9070
1.8000	0.0809	0.0803	0.0805	0.0801	0.0792	0.0811	0.9071	0.9082
1.8100	0.0810	0.0804	0.0806	0.0802	0.0793	0.0813	0.9083	0.9094
1.8200	0.0811	0.0806	0.0807	0.0803	0.0794	0.0815	0.9094	0.9105
1.8300	0.0813	0.0806	0.0809	0.0805	0.0795	0.0816	0.9105	0.9117
1.8400	0.0814	0.0808	0.0810	0.0806	0.0797	0.0817	0.9117	0.9129
1.8500	0.0815	0.0809	0.0812	0.0807	0.0798	0.0818	0.9129	0.9141
1.8600	0.0817	0.0811	0.0814	0.0808	0.0800	0.0820	0.9139	0.9151
1.8700	0.0818	0.0812	0.0815	0.0809	0.0801	0.0821	0.9151	0.9162
1.8800	0.0819	0.0813	0.0816	0.0810	0.0803	0.0822	0.9163	0.9174
1.8900	0.0821	0.0815	0.0817	0.0811	0.0804	0.0824	0.9174	0.9185
1.9000	0.0822	0.0816	0.0819	0.0812	0.0805	0.0825	0.9184	0.9195
1.9100	0.0823	0.0817	0.0820	0.0814	0.0806	0.0826	0.9194	0.9206
1.9200	0.0824	0.0819	0.0821	0.0815	0.0807	0.0827	0.9204	0.9216
1.9300	0.0826	0.0820	0.0822	0.0817	0.0809	0.0828	0.9215	0.9226
1.9400	0.0827	0.0821	0.0824	0.0818	0.0810	0.0830	0.9225	0.9236
1.9500	0.0829	0.0823	0.0825	0.0819	0.0811	0.0831	0.9236	0.9246
1.9600	0.0830	0.0824	0.0826	0.0821	0.0813	0.0833	0.9247	0.9258
1.9700	0.0831	0.0825	0.0827	0.0823	0.0814	0.0834	0.9258	0.9269
1.9800	0.0833	0.0827	0.0828	0.0825	0.0816	0.0835	0.9268	0.9280
1.9900	0.0835	0.0828	0.0830	0.0826	0.0817	0.0837	0.9278	0.9290
2.0000	0.0836	0.0829	0.0831	0.0827	0.0819	0.0838	0.9288	0.9299
2.0100	0.0838	0.0830	0.0833	0.0829	0.0820	0.0840	0.9298	0.9309
2.0200	0.0839	0.0832	0.0834	0.0831	0.0822	0.0841	0.9308	0.9319
2.0300	0.0841	0.0833	0.0835	0.0833	0.0823	0.0842	0.9317	0.9328
2.0400	0.0842	0.0835	0.0837	0.0834	0.0824	0.0843	0.9326	0.9338
2.0500	0.0844	0.0836	0.0839	0.0836	0.0825	0.0845	0.9337	0.9347
2.0600	0.0845	0.0838	0.0840	0.0837	0.0827	0.0846	0.9346	0.9356
2.0700	0.0847	0.0839	0.0842	0.0839	0.0828	0.0848	0.9355	0.9366
2.0800	0.0848	0.0841	0.0843	0.0840	0.0830	0.0849	0.9366	0.9376
2.0900	0.0850	0.0842	0.0845	0.0842	0.0832	0.0851	0.9377	0.9385
2.1000	0.0851	0.0844	0.0846	0.0843	0.0833	0.0853	0.9387	0.9395
2.1100	0.0853	0.0845	0.0848	0.0844	0.0835	0.0854	0.9396	0.9405
2.1200	0.0855	0.0847	0.0849	0.0845	0.0836	0.0856	0.9406	0.9414
2.1300	0.0856	0.0848	0.0850	0.0847	0.0838	0.0857	0.9415	0.9424
2.1400	0.0857	0.0849	0.0852	0.0848	0.0839	0.0859	0.9425	0.9434
2.1500	0.0858	0.0850	0.0853	0.0850	0.0841	0.0860	0.9434	0.9444
2.1600	0.0860	0.0852	0.0855	0.0852	0.0842	0.0862	0.9443	0.9454
2.1700	0.0861	0.0853	0.0857	0.0853	0.0843	0.0863	0.9453	0.9463
2.1800	0.0863	0.0854	0.0858	0.0855	0.0845	0.0864	0.9462	0.9473
2.1900	0.0864	0.0856	0.0859	0.0857	0.0846	0.0866	0.9471	0.9483
2.2000	0.0865	0.0857	0.0861	0.0858	0.0848	0.0867	0.9480	0.9493
2.2100	0.0867	0.0859	0.0863	0.0860	0.0850	0.0869	0.9489	0.9501
2.2200	0.0869	0.0860	0.0864	0.0861	0.0851	0.0870	0.9498	0.9511
2.2300	0.0870	0.0861	0.0866	0.0863	0.0853	0.0872	0.9507	0.9521
2.2400	0.0872	0.0862	0.0867	0.0864	0.0855	0.0873	0.9515	0.9529
2.2500	0.0874	0.0863	0.0869	0.0866	0.0856	0.0875	0.9524	0.9539
2.2600	0.0875	0.0865	0.0870	0.0867	0.0858	0.0876	0.9531	0.9548
2.2700	0.0877	0.0867	0.0872	0.0869	0.0859	0.0877	0.9540	0.9558
2.2800	0.0878	0.0868	0.0873	0.0871	0.0860	0.0879	0.9549	0.9566
2.2900	0.0880	0.0869	0.0875	0.0872	0.0862	0.0881	0.9558	0.9574
2.3000	0.0882	0.0871	0.0877	0.0874	0.0864	0.0882	0.9566	0.9582
2.3100	0.0883	0.0873	0.0878	0.0875	0.0865	0.0883	0.9574	0.9589
2.3200	0.0885	0.0875	0.0879	0.0876	0.0867	0.0885	0.9583	0.9597
2.3300	0.0886	0.0876	0.0881	0.0877	0.0868	0.0886	0.9590	0.9605
2.3400	0.0887	0.0878	0.0883	0.0878	0.0870	0.0888	0.9597	0.9613
2.3500	0.0889	0.0879	0.0885	0.0880	0.0872	0.0889	0.9606	0.9621
2.3600	0.0891	0.0880	0.0886	0.0882	0.0873	0.0890	0.9614	0.9629
2.3700	0.0893	0.0882	0.0888	0.0884	0.0875	0.0892	0.9622	0.9637
2.3800	0.0895	0.0884	0.0889	0.0885	0.0876	0.0893	0.9631	0.9644
2.3900	0.0896	0.0885	0.0891	0.0887	0.0877	0.0895	0.9638	0.9653
2.4000	0.0898	0.0887	0.0893	0.0889	0.0879	0.0896	0.9646	0.9660
2.4100	0.0899	0.0889	0.0894	0.0891	0.0881	0.0897	0.9655	0.9667
2.4200	0.0901	0.0891	0.0896	0.0893	0.0882	0.0899	0.9662	0.9673
2.4300	0.0903	0.0892	0.0897	0.0894	0.0884	0.0900	0.9668	0.9682
2.4400	0.0904	0.0894	0.0899	0.0895	0.0886	0.0901	0.9677	0.9688
2.4500	0.0906	0.0895	0.0901	0.0897	0.0887	0.0903	0.9684	0.9696
2.4600	0.0907	0.0897	0.0903	0.0899	0.0889	0.0905	0.9692	0.9704
2.4700	0.0909	0.0899	0.0905	0.0900	0.0891	0.0906	0.9698	0.9711
2.4800	0.0911	0.0900	0.0906	0.0902	0.0893	0.0908	0.9705	0.9718
2.4900	0.0912	0.0902	0.0907	0.0903	0.0895	0.0910	0.9712	0.9725
2.5000	0.0914	0.0903	0.0909	0.0905	0.0896	0.0912	0.9719	0.9731
2.5100	0.0915	0.0905	0.0911	0.0906	0.0898	0.0913	0.9726	0.9738
2.5200	0.0917	0.0906	0.0912	0.0907	0.0900	0.0915	0.9733	0.9745
2.5300	0.0918	0.0908	0.0914	0.0910	0.0902	0.0917	0.9740	0.9753
2.5400	0.0920	0.0909	0.0915	0.0911	0.0902	0.0918	0.9747	0.9760
2.5500	0.0922	0.0911	0.0917	0.0913	0.0904	0.0920	0.9754	0.9766
2.5600	0.0923	0.0913	0.0918	0.0914	0.0906	0.0922	0.9761	0.9772
2.5700	0.0925	0.0914	0.0920	0.0916	0.0907	0.0924	0.9768	0.9778
2.5800	0.0927	0.0916	0.0922	0.0918	0.0909	0.0926	0.9775	0.9784
2.5900	0.0928	0.0918	0.0924	0.0920	0.0911	0.0927	0.9782	0.9790
2.6000	0.0930	0.0920	0.0925	0.0921	0.0913	0.0929	0.9787	0.9796
2.6100	0.0932	0.0922	0.0927	0.0923	0.0915	0.0930	0.9793	0.9803
2.6200	0.0934	0.0923	0.0929	0.0924	0.0916	0.0932	0.9799	0.9809
2.6300	0.0935	0.0925	0.0930	0.0926	0.0918	0.0934	0.9804	0.9814
2.6400	0.0937	0.0927	0.0932	0.0928	0.0919	0.0936	0.9810	0.9819
2.6500	0.0939	0.0929	0.0934	0.0930	0.0921	0.0937	0.9817	0.9824
2.6600	0.0941	0.0930	0.0936	0.0932	0.0922	0.0939	0.9824	0.9830
2.6700	0.0942	0.0933	0.0937	0.0934	0.0924	0.0941	0.9830	0.9836
2.6800	0.0943	0.0934	0.0939	0.0936	0.0926	0.0943	0.9835	0.9841
2.6900	0.0946	0.0936	0.0941	0.0938	0.0927	0.0944	0.9841	0.9846
2.7000	0.0948	0.0938	0.0942	0.0939	0.0929	0.0946	0.9846	0.9851
2.7100	0.0950	0.0940	0.0943	0.0941	0.0931	0.0948	0.9850	0.9856
2.7200	0.0951	0.0941	0.0945	0.0943	0.0932	0.0950	0.9856	0.9862
2.7300	0.0953	0.0943	0.0947	0.0944	0.0934	0.0952	0.9861	0.9866
2.7400	0.0955	0.0944	0.0948	0.0946	0.0935	0.0954	0.9867	0.9872
2.7500	0.0957	0.0946	0.0950	0.0949	0.0937	0.0956	0.9871	0.9877
2.7600	0.0959	0.0948	0.0953	0.0951	0.0939	0.0958	0.9876	0.9881
2.7700	0.0960	0.0950	0.0955	0.0953	0.0941	0.0960	0.9881	0.9886
2.7800	0.0962	0.0952	0.0957	0.0954	0.0943	0.0961	0.9885	0.9891
2.7900	0.0964	0.0953	0.0958	0.0957	0.0945	0.0963	0.9890	0.9895
2.8000	0.0966	0.0955	0.0960	0.0958	0.0947	0.0965	0.9894	0.9899
2.8100	0.0968	0.0957	0.0962	0.0961	0.0949	0.0966	0.9899	0.9902
2.8200	0.0970	0.0959	0.0964	0.0963	0.0951	0.0968	0.9903	0.9906
2.8300	0.0972	0.0961	0.0966	0.0965	0.0952	0.0970	0.9908	0.9911
2.8400	0.0974	0.0963	0.0968	0.0966	0.0954	0.0972	0.9912	0.9915
2.8500	0.0976	0.0965	0.0970	0.0968	0.0956	0.0974	0.9915	0.9919
2.8600	0.0978	0.0966	0.0972	0.0970	0.0958	0.0975	0.9919	0.9922
2.8700	0.0980	0.0968	0.0974	0.0972	0.0959	0.0977	0.9922	0.9925
2.8800	0.0982	0.0970	0.0975	0.0974	0.0961	0.0979	0.9925	0.9928
2.8900	0.0984	0.0972	0.0977	0.0976	0.0963	0.0981	0.9928	0.9932
2.9000	0.0986	0.0973	0.0979	0.0978	0.0965	0.0983	0.9932	0.9936
2.9100	0.0988	0.0976	0.0981	0.0980	0.0967	0.0985	0.9935	0.9939
2.9200	0.0990	0.0977	0.0983	0.0982	0.0969	0.0987	0.9938	0.9942
2.9300	0.0991	0.0978	0.0985	0.0984	0.0971	0.0989	0.9941	0.9944
2.9400	0.0993	0.0980	0.0987	0.0986	0.0973	0.0991	0.9944	0.9947
2.9500	0.0996	0.0982	0.0989	0.0988	0.0975	0.0993	0.9947	0.9949
2.9600	0.0998	0.0984	0.0991	0.0990	0.0977	0.0995	0.9951	0.9952
2.9700	0.1000	0.0987	0.0993	0.0992	0.0978	0.0997	0.9953	0.9955
2.9800	0.1002	0.0989	0.0995	0.0994	0.0981	0.0999	0.9956	0.9957
2.9900	0.1004	0.0991	0.0997	0.0996	0.0983	0.1000	0.9958	0.9959
3.0000	0.1005	0.0992	0.0999	0.0998	0.0985	0.1002	0.9960	0.9962
3.0100	0.1008	0.0994	0.1001	0.1000	0.0987	0.1003	0.9963	0.9964
3.0200	0.1010	0.0996	0.1003	0.1002	0.0989	0.1005	0.9965	0.9966
3.0300	0.1012	0.0999	0.1006	0.1004	0.0991	0.1007	0.9967	0.9968
3.0400	0.1013	0.1001	0.1007	0.1006	0.0993	0.1009	0.9969	0.9970
3.0500	0.1016	0.1003	0.1010	0.1008	0.0995	0.1011	0.9971	0.9972
3.0600	0.1018	0.1004	0.1012	0.1010	0.0997	0.1014	0.9973	0.9974
3.0700	0.1020	0.1006	0.1014	0.1012	0.0999	0.1016	0.9975	0.9975
3.0800	0.1022	0.1008	0.1015	0.1013	0.1000	0.1018	0.9977	0.9977
3.0900	0.1024	0.1010	0.1017	0.1016	0.1002	0.1019	0.9978	0.9979
3.1000	0.1026	0.1012	0.1019	0.1017	0.1004	0.1022	0.9980	0.9980
3.1100	0.1028	0.1014	0.1021	0.1020	0.1006	0.1024	0.9981	0.9982
3.1200	0.1031	0.1016	0.1023	0.1022	0.1008	0.1026	0.9983	0.9983
3.1300	0.1033	0.1018	0.1025	0.1023	0.1011	0.1029	0.9984	0.9984
3.1400	0.1034	0.1020	0.1027	0.1026	0.1012	0.1031	0.9985	0.9985
3.1500	0.1036	0.1022	0.1029	0.1028	0.1015	0.1033	0.9986	0.9986
3.1600	0.1038	0.1024	0.1031	0.1030	0.1017	0.1035	0.9987	0.9988
3.1700	0.1041	0.1027	0.1033	0.1032	0.1018	0.1037	0.9988	0.9989
3.1800	0.1042	0.1029	0.1035	0.1035	0.1020	0.1039	0.9990	0.9990
3.1900	0.1045	0.1031	0.1037	0.1037	0.1023	0.1041	0.9991	0.9991
3.2000	0.1047	0.1033	0.1039	0.1039	0.1025	0.1043	0.9992	0.9992
3.2100	0.1049	0.1035	0.1042	0.1041	0.1027	0.1046	0.9992	0.9993
3.2200	0.1051	0.1038	0.1045	0.1043	0.1029	0.1048	0.9993	0.9993
3.2300	0.1054	0.1039	0.1047	0.1045	0.1031	0.1051	0.9994	0.9994
3.2400	0.1056	0.1041	0.1049	0.1047	0.1033	0.1053	0.9995	0.9995
3.2500	0.1058	0.1043	0.1051	0.1050	0.1035	0.1055	0.9995	0.9995
3.2600	0.1060	0.1046	0.1053	0.1052	0.1038	0.1057	0.9995	0.9996
3.2700	0.1062	0.1048	0.1055	0.1054	0.1040	0.1060	0.9996	0.9996
3.2800	0.1064	0.1050	0.1058	0.1056	0.1043	0.1062	0.9996	0.9996
3.2900	0.1066	0.1054	0.1060	0.1058	0.1045	0.1064	0.9997	0.9997
3.3000	0.1068	0.1056	0.1063	0.1060	0.1047	0.1067	0.9997	0.9997
3.3100	0.1070	0.1058	0.1065	0.1063	0.1049	0.1069	0.9997	0.9997
3.3200	0.1073	0.1061	0.1067	0.1065	0.1051	0.1071	0.9997	0.9998
3.3300	0.1075	0.1063	0.1070	0.1067	0.1054	0.1073	0.9998	0.9998
3.3400	0.1077	0.1065	0.1073	0.1070	0.1056	0.1076	0.9998	0.9998
3.3500	0.1079	0.1067	0.1075	0.1072	0.1059	0.1079	0.9998	0.9999
3.3600	0.1082	0.1069	0.1077	0.1074	0.1062	0.1081	0.9998	0.9999
3.3700	0.1084	0.1071	0.1080	0.1076	0.1064	0.1084	0.9999	0.9999
3.3800	0.1087	0.1073	0.1082	0.1078	0.1066	0.1086	0.9999	0.9999
3.3900	0.1089	0.1075	0.1084	0.1080	0.1069	0.1089	0.9999	0.9999
3.4000	0.1091	0.1078	0.1086	0.1083	0.1071	0.1091	0.9999	0.9999
3.4100	0.1093	0.1080	0.1089	0.1085	0.1074	0.1093	0.9999	0.9999
3.4200	0.1095	0.1082	0.1091	0.1087	0.1076	0.1096	0.9999	1.0000
3.4300	0.1097	0.1085	0.1094	0.1089	0.1078	0.1098	0.9999	1.0000
3.4400	0.1100	0.1087	0.1096	0.1091	0.1080	0.1101	1.0000	1.0000
3.4500	0.1102	0.1089	0.1099	0.1093	0.1082	0.1104	1.0000	1.0000
3.4600	0.1104	0.1092	0.1102	0.1096	0.1084	0.1106	1.0000	1.0000
3.4700	0.1106	0.1094	0.1105	0.1098	0.1086	0.1108	1.0000	1.0000
3.4800	0.1109	0.1096	0.1108	0.1100	0.1089	0.1111	1.0000	1.0000
3.4900	0.1111	0.1099	0.1110	0.1104	0.1091	0.1113	1.0000	1.0000
3.5000	0.1113	0.1101	0.1113	0.1106	0.1093	0.1117	1.0000	1.0000
3.5100	0.1115	0.1104	0.1115	0.1109	0.1095	0.1119	1.0000	1.0000
3.5200	0.1117	0.1106	0.1118	0.1111	0.1098	0.1121	1.0000	1.0000
3.5300	0.1119	0.1109	0.1120	0.1113	0.1100	0.1123	1.0000	1.0000
3.5400	0.1121	0.1111	0.1123	0.1116	0.1102	0.1126	1.0000	1.0000
3.5500	0.1124	0.1114	0.1126	0.1117	0.1105	0.1128	1.0000	1.0000
3.5600	0.1126	0.1116	0.1128	0.1120	0.1108	0.1131	1.0000	1.0000
3.5700	0.1129	0.1119	0.1131	0.1122	0.1110	0.1134	1.0000	1.0000
3.5800	0.1132	0.1122	0.1133	0.1125	0.1113	0.1136	1.0000	1.0000
3.5900	0.1134	0.1124	0.1136	0.1127	0.1116	0.1139	1.0000	1.0000
3.6000	0.1137	0.1127	0.1138	0.1129	0.1119	0.1141	1.0000	1.0000
3.6100	0.1139	0.1129	0.1140	0.1131	0.1122	0.1143	1.0000	1.0000
3.6200	0.1142	0.1132	0.1143	0.1134	0.1124	0.1146	1.0000	1.0000
3.6300	0.1144	0.1135	0.1145	0.1137	0.1126	0.1148	1.0000	1.0000
3.6400	0.1147	0.1138	0.1147	0.1140	0.1129	0.1151	1.0000	1.0000
3.6500	0.1151	0.1141	0.1150	0.1142	0.1131	0.1153	1.0000	1.0000
3.6600	0.1153	0.1143	0.1152	0.1145	0.1134	0.1156	1.0000	1.0000
3.6700	0.1154	0.1146	0.1156	0.1147	0.1137	0.1159	1.0000	1.0000
3.6800	0.1158	0.1147	0.1158	0.1149	0.1140	0.1162	1.0000	1.0000
3.6900	0.1160	0.1151	0.1161	0.1152	0.1143	0.1164	1.0000	1.0000
3.7000	0.1162	0.1153	0.1164	0.1155	0.1145	0.1167	1.0000	1.0000
3.7100	0.1165	0.1155	0.1166	0.1158	0.1148	0.1169	1.0000	1.0000
3.7200	0.1168	0.1158	0.1170	0.1161	0.1151	0.1172	1.0000	1.0000
3.7300	0.1171	0.1160	0.1172	0.1164	0.1153	0.1175	1.0000	1.0000
3.7400	0.1173	0.1163	0.1175	0.1166	0.1156	0.1177	1.0000	1.0000
3.7500	0.1176	0.1166	0.1178	0.1168	0.1158	0.1180	1.0000	1.0000
3.7600	0.1179	0.1169	0.1181	0.1171	0.1161	0.1183	1.0000	1.0000
3.7700	0.1182	0.1172	0.1184	0.1174	0.1164	0.1185	1.0000	1.0000
3.7800	0.1185	0.1174	0.1187	0.1176	0.1167	0.1188	1.0000	1.0000
3.7900	0.1187	0.1177	0.1190	0.1179	0.1170	0.1190	1.0000	1.0000
3.8000	0.1190	0.1180	0.1192	0.1181	0.1172	0.1193	1.0000	1.0000
3.8100	0.1193	0.1183	0.1195	0.1184	0.1175	0.1196	1.0000	1.0000
3.8200	0.1195	0.1185	0.1198	0.1186	0.1178	0.1199	1.0000	1.0000
3.8300	0.1198	0.1188	0.1202	0.1189	0.1181	0.1202	1.0000	1.0000
3.8400	0.1200	0.1190	0.1205	0.1191	0.1184	0.1205	1.0000	1.0000
3.8500	0.1203	0.1193	0.1208	0.1194	0.1187	0.1208	1.0000	1.0000
3.8600	0.1206	0.1196	0.1211	0.1197	0.1190	0.1211	1.0000	1.0000
3.8700	0.1208	0.1199	0.1214	0.1200	0.1193	0.1215	1.0000	1.0000
3.8800	0.1212	0.1202	0.1218	0.1203	0.1196	0.1217	1.0000	1.0000
3.8900	0.1214	0.1205	0.1220	0.1206	0.1199	0.1221	1.0000	1.0000
3.9000	0.1217	0.1207	0.1222	0.1209	0.1202	0.1223	1.0000	1.0000
3.9100	0.1220	0.1210	0.1225	0.1212	0.1205	0.1226	1.0000	1.0000
3.9200	0.1223	0.1213	0.1229	0.1215	0.1208	0.1229	1.0000	1.0000
3.9300	0.1226	0.1216	0.1232	0.1218	0.1210	0.1233	1.0000	1.0000
3.9400	0.1228	0.1219	0.1235	0.1221	0.1213	0.1236	1.0000	1.0000
3.9500	0.1231	0.1222	0.1238	0.1224	0.1216	0.1239	1.0000	1.0000
3.9600	0.1234	0.1225	0.1241	0.1228	0.1219	0.1243	1.0000	1.0000
3.9700	0.1237	0.1228	0.1244	0.1231	0.1222	0.1246	1.0000	1.0000
3.9800	0.1240	0.1232	0.1247	0.1234	0.1226	0.1249	1.0000	1.0000
3.9900	0.1243	0.1235	0.1251	0.1237	0.1229	0.1251	1.0000	1.0000
4.0000	0.1246	0.1237	0.1253	0.1240	0.1232	0.1254	1.0000	1.0000
4.0100	0.1250	0.1241	0.1256	0.1242	0.1235	0.1257	1.0000	1.0000
4.0200	0.1253	0.1245	0.1260	0.1246	0.1237	0.1260	1.0000	1.0000
4.0300	0.1256	0.1248	0.1263	0.1249	0.1241	0.1264	1.0000	1.0000
4.0400	0.1260	0.1250	0.1267	0.1252	0.1244	0.1267	1.0000	1.0000
4.0500	0.1263	0.1254	0.1270	0.1256	0.1248	0.1270	1.0000	1.0000
4.0600	0.1266	0.1256	0.1273	0.1259	0.1251	0.1273	1.0000	1.0000
4.0700	0.1268	0.1260	0.1277	0.1262	0.1255	0.1276	1.0000	1.0000
4.0800	0.1272	0.1263	0.1280	0.1265	0.1258	0.1279	1.0000	1.0000
4.0900	0.1275	0.1266	0.1283	0.1268	0.1262	0.1282	1.0000	1.0000
4.1000	0.1278	0.1269	0.1286	0.1271	0.1265	0.1286	1.0000	1.0000
4.1100	0.1282	0.1273	0.1289	0.1274	0.1269	0.1289	1.0000	1.0000
4.1200	0.1285	0.1277	0.1292	0.1278	0.1272	0.1293	1.0000	1.0000
4.1300	0.1288	0.1280	0.1296	0.1282	0.1275	0.1295	1.0000	1.0000
4.1400	0.1291	0.1283	0.1299	0.1285	0.1280	0.1299	1.0000	1.0000
4.1500	0.1295	0.1286	0.1302	0.1289	0.1283	0.1303	1.0000	1.0000
4.1600	0.1297	0.1290	0.1305	0.1292	0.1287	0.1307	1.0000	1.0000
4.1700	0.1301	0.1294	0.1309	0.1295	0.1290	0.1309	1.0000	1.0000
4.1800	0.1305	0.1297	0.1312	0.1299	0.1293	0.1313	1.0000	1.0000
4.1900	0.1309	0.1300	0.1316	0.1302	0.1296	0.1316	1.0000	1.0000
4.2000	0.1313	0.1303	0.1319	0.1307	0.1299	0.1319	1.0000	1.0000
4.2100	0.1317	0.1307	0.1322	0.1310	0.1302	0.1322	1.0000	1.0000
4.2200	0.1320	0.1311	0.1325	0.1313	0.1306	0.1326	1.0000	1.0000
4.2300	0.1323	0.1315	0.1328	0.1315	0.1309	0.1329	1.0000	1.0000
4.2400	0.1327	0.1318	0.1332	0.1319	0.1313	0.1332	1.0000	1.0000
4.2500	0.1331	0.1321	0.1335	0.1323	0.1316	0.1335	1.0000	1.0000
4.2600	0.1335	0.1325	0.1339	0.1327	0.1320	0.1339	1.0000	1.0000
4.2700	0.1338	0.1328	0.1342	0.1330	0.1324	0.1343	1.0000	1.0000
4.2800	0.1342	0.1331	0.1345	0.1333	0.1328	0.1346	1.0000	1.0000
4.2900	0.1346	0.1335	0.1349	0.1337	0.1331	0.1350	1.0000	1.0000
4.3000	0.1350	0.1338	0.1353	0.1341	0.1334	0.1353	1.0000	1.0000
4.3100	0.1353	0.1342	0.1356	0.1345	0.1338	0.1357	1.0000	1.0000
4.3200	0.1356	0.1346	0.1360	0.1349	0.1341	0.1361	1.0000	1.0000
4.3300	0.1360	0.1349	0.1365	0.1353	0.1345	0.1365	1.0000	1.0000
4.3400	0.1363	0.1353	0.1369	0.1356	0.1348	0.1369	1.0000	1.0000
4.3500	0.1366	0.1357	0.1372	0.1360	0.1351	0.1373	1.0000	1.0000
4.3600	0.1370	0.1360	0.1376	0.1364	0.1355	0.1376	1.0000	1.0000
4.3700	0.1373	0.1364	0.1380	0.1368	0.1360	0.1380	1.0000	1.0000
4.3800	0.1377	0.1368	0.1384	0.1371	0.1364	0.1384	1.0000	1.0000
4.3900	0.1381	0.1372	0.1388	0.1375	0.1369	0.1387	1.0000	1.0000
4.4000	0.1385	0.1376	0.1392	0.1379	0.1372	0.1391	1.0000	1.0000
4.4100	0.1388	0.1379	0.1397	0.1383	0.1376	0.1395	1.0000	1.0000
4.4200	0.1392	0.1384	0.1401	0.1387	0.1381	0.1400	1.0000	1.0000
4.4300	0.1395	0.1388	0.1405	0.1390	0.1384	0.1403	1.0000	1.0000
4.4400	0.1400	0.1392	0.1409	0.1394	0.1389	0.1406	1.0000	1.0000
4.4500	0.1404	0.1396	0.1414	0.1398	0.1393	0.1410	1.0000	1.0000
4.4600	0.1408	0.1400	0.1418	0.1402	0.1396	0.1414	1.0000	1.0000
4.4700	0.1412	0.1404	0.1422	0.1406	0.1400	0.1418	1.0000	1.0000
4.4800	0.1416	0.1407	0.1425	0.1410	0.1404	0.1422	1.0000	1.0000
4.4900	0.1420	0.1411	0.1430	0.1415	0.1408	0.1426	1.0000	1.0000
4.5000	0.1424	0.1416	0.1434	0.1420	0.1411	0.1430	1.0000	1.0000
4.5100	0.1427	0.1420	0.1439	0.1424	0.1415	0.1434	1.0000	1.0000
4.5200	0.1432	0.1423	0.1443	0.1428	0.1419	0.1438	1.0000	1.0000
4.5300	0.1436	0.1427	0.1448	0.1432	0.1423	0.1442	1.0000	1.0000
4.5400	0.1441	0.1432	0.1452	0.1437	0.1427	0.1445	1.0000	1.0000
4.5500	0.1445	0.1436	0.1457	0.1442	0.1431	0.1449	1.0000	1.0000
4.5600	0.1449	0.1440	0.1461	0.1446	0.1435	0.1453	1.0000	1.0000
4.5700	0.1453	0.1444	0.1465	0.1450	0.1439	0.1457	1.0000	1.0000
4.5800	0.1457	0.1448	0.1468	0.1455	0.1443	0.1460	1.0000	1.0000
4.5900	0.1461	0.1453	0.1472	0.1459	0.1447	0.1464	1.0000	1.0000
4.6000	0.1465	0.1457	0.1476	0.1464	0.1452	0.1468	1.0000	1.0000
4.6100	0.1469	0.1461	0.1480	0.1468	0.1456	0.1472	1.0000	1.0000
4.6200	0.1474	0.1465	0.1485	0.1472	0.1460	0.1477	1.0000	1.0000
4.6300	0.1477	0.1469	0.1488	0.1477	0.1464	0.1481	1.0000	1.0000
4.6400	0.1482	0.1474	0.1493	0.1482	0.1469	0.1485	1.0000	1.0000
4.6500	0.1485	0.1479	0.1497	0.1486	0.1474	0.1489	1.0000	1.0000
4.6600	0.1490	0.1483	0.1502	0.1490	0.1478	0.1494	1.0000	1.0000
4.6700	0.1494	0.1487	0.1507	0.1495	0.1482	0.1498	1.0000	1.0000
4.6800	0.1499	0.1492	0.1511	0.1499	0.1486	0.1503	1.0000	1.0000
4.6900	0.1504	0.1497	0.1516	0.1504	0.1491	0.1506	1.0000	1.0000
4.7000	0.1510	0.1501	0.1520	0.1509	0.1496	0.1511	1.0000	1.0000
4.7100	0.1514	0.1506	0.1525	0.1513	0.1501	0.1516	1.0000	1.0000
4.7200	0.1518	0.1511	0.1530	0.1519	0.1506	0.1521	1.0000	1.0000
4.7300	0.1523	0.1515	0.1535	0.1523	0.1511	0.1525	1.0000	1.0000
4.7400	0.1527	0.1521	0.1539	0.1528	0.1515	0.1529	1.0000	1.0000
4.7500	0.1532	0.1525	0.1544	0.1532	0.1520	0.1533	1.0000	1.0000
4.7600	0.1538	0.1530	0.1549	0.1537	0.1525	0.1539	1.0000	1.0000
4.7700	0.1543	0.1534	0.1553	0.1542	0.1531	0.1544	1.0000	1.0000
4.7800	0.1547	0.1539	0.1558	0.1546	0.1535	0.1549	1.0000	1.0000
4.7900	0.1552	0.1544	0.1563	0.1550	0.1539	0.1554	1.0000	1.0000
4.8000	0.1557	0.1549	0.1567	0.1554	0.1544	0.1558	1.0000	1.0000
4.8100	0.1562	0.1554	0.1571	0.1559	0.1549	0.1563	1.0000	1.0000
4.8200	0.1568	0.1559	0.1576	0.1564	0.1555	0.1568	1.0000	1.0000
4.8300	0.1573	0.1563	0.1580	0.1568	0.1560	0.1572	1.0000	1.0000
4.8400	0.1578	0.1568	0.1586	0.1573	0.1566	0.1577	1.0000	1.0000
4.8500	0.1583	0.1573	0.1590	0.1577	0.1570	0.1582	1.0000	1.0000
4.8600	0.1587	0.1578	0.1595	0.1582	0.1575	0.1586	1.0000	1.0000
4.8700	0.1592	0.1584	0.1600	0.1588	0.1580	0.1591	1.0000	1.0000
4.8800	0.1598	0.1589	0.1605	0.1593	0.1585	0.1597	1.0000	1.0000
4.8900	0.1602	0.1594	0.1610	0.1599	0.1590	0.1601	1.0000	1.0000
4.9000	0.1607	0.1599	0.1615	0.1605	0.1595	0.1606	1.0000	1.0000
4.9100	0.1612	0.1604	0.1620	0.1610	0.1601	0.1611	1.0000	1.0000
4.9200	0.1618	0.1610	0.1625	0.1616	0.1605	0.1616	1.0000	1.0000
4.9300	0.1624	0.1615	0.1630	0.1622	0.1610	0.1621	1.0000	1.0000
4.9400	0.1629	0.1620	0.1636	0.1628	0.1616	0.1625	1.0000	1.0000
4.9500	0.1634	0.1626	0.1641	0.1633	0.1621	0.1631	1.0000	1.0000
4.9600	0.1639	0.1632	0.1646	0.1639	0.1626	0.1636	1.0000	1.0000
4.9700	0.1644	0.1637	0.1652	0.1644	0.1632	0.1642	1.0000	1.0000
4.9800	0.1650	0.1642	0.1657	0.1648	0.1637	0.1648	1.0000	1.0000
4.9900	0.1656	0.1648	0.1662	0.1653	0.1642	0.1653	1.0000	1.0000
5.0000	0.1662	0.1653	0.1668	0.1659	0.1648	0.1660	1.0000	1.0000
5.0100	0.1666	0.1658	0.1674	0.1665	0.1653	0.1666	1.0000	1.0000
5.0200	0.1672	0.1663	0.1680	0.1669	0.1659	0.1672	1.0000	1.0000
5.0300	0.1677	0.1669	0.1685	0.1676	0.1664	0.1678	1.0000	1.0000
5.0400	0.1682	0.1673	0.1691	0.1681	0.1669	0.1683	1.0000	1.0000
5.0500	0.1688	0.1679	0.1697	0.1688	0.1675	0.1688	1.0000	1.0000
5.0600	0.1693	0.1685	0.1702	0.1694	0.1681	0.1695	1.0000	1.0000
5.0700	0.1700	0.1691	0.1708	0.1699	0.1687	0.1700	1.0000	1.0000
5.0800	0.1706	0.1696	0.1714	0.1704	0.1692	0.1706	1.0000	1.0000
5.0900	0.1711	0.1702	0.1720	0.1710	0.1697	0.1712	1.0000	1.0000
5.1000	0.1718	0.1708	0.1726	0.1716	0.1704	0.1718	1.0000	1.0000
5.1100	0.1725	0.1714	0.1732	0.1721	0.1711	0.1724	1.0000	1.0000
5.1200	0.1731	0.1720	0.1738	0.1727	0.1716	0.1730	1.0000	1.0000
5.1300	0.1737	0.1726	0.1744	0.1733	0.1723	0.1736	1.0000	1.0000
5.1400	0.1743	0.1732	0.1750	0.1738	0.1730	0.1743	1.0000	1.0000
5.1500	0.1749	0.1738	0.1757	0.1744	0.1735	0.1749	1.0000	1.0000
5.1600	0.1757	0.1744	0.1763	0.1749	0.1741	0.1756	1.0000	1.0000
5.1700	0.1763	0.1750	0.1769	0.1756	0.1745	0.1762	1.0000	1.0000
5.1800	0.1769	0.1756	0.1776	0.1762	0.1752	0.1769	1.0000	1.0000
5.1900	0.1775	0.1763	0.1782	0.1769	0.1759	0.1775	1.0000	1.0000
5.2000	0.1782	0.1770	0.1789	0.1775	0.1764	0.1781	1.0000	1.0000
5.2100	0.1788	0.1776	0.1795	0.1781	0.1771	0.1788	1.0000	1.0000
5.2200	0.1794	0.1782	0.1802	0.1787	0.1777	0.1795	1.0000	1.0000
5.2300	0.1800	0.1789	0.1808	0.1793	0.1784	0.1801	1.0000	1.0000
5.2400	0.1806	0.1796	0.1815	0.1799	0.1790	0.1808	1.0000	1.0000
5.2500	0.1813	0.1802	0.1821	0.1805	0.1796	0.1813	1.0000	1.0000
5.2600	0.1819	0.1809	0.1828	0.1812	0.1802	0.1820	1.0000	1.0000
5.2700	0.1825	0.1815	0.1835	0.1818	0.1808	0.1826	1.0000	1.0000
5.2800	0.1832	0.1822	0.1840	0.1825	0.1814	0.1833	1.0000	1.0000
5.2900	0.1838	0.1828	0.1847	0.1832	0.1820	0.1840	1.0000	1.0000
5.3000	0.1845	0.1835	0.1854	0.1839	0.1827	0.1847	1.0000	1.0000
5.3100	0.1853	0.1842	0.1861	0.1845	0.1833	0.1854	1.0000	1.0000
5.3200	0.1860	0.1849	0.1868	0.1852	0.1841	0.1861	1.0000	1.0000
5.3300	0.1868	0.1855	0.1874	0.1860	0.1848	0.1869	1.0000	1.0000
5.3400	0.1874	0.1862	0.1880	0.1867	0.1855	0.1876	1.0000	1.0000
5.3500	0.1881	0.1869	0.1887	0.1875	0.1862	0.1883	1.0000	1.0000
5.3600	0.1888	0.1876	0.1894	0.1882	0.1869	0.1890	1.0000	1.0000
5.3700	0.1896	0.1883	0.1901	0.1889	0.1877	0.1896	1.0000	1.0000
5.3800	0.1904	0.1890	0.1908	0.1896	0.1885	0.1903	1.0000	1.0000
5.3900	0.1911	0.1897	0.1915	0.1904	0.1892	0.1910	1.0000	1.0000
5.4000	0.1918	0.1903	0.1921	0.1911	0.1900	0.1917	1.0000	1.0000
5.4100	0.1926	0.1911	0.1929	0.1919	0.1907	0.1924	1.0000	1.0000
5.4200	0.1933	0.1919	0.1935	0.1926	0.1915	0.1932	1.0000	1.0000
5.4300	0.1941	0.1926	0.1943	0.1933	0.1923	0.1939	1.0000	1.0000
5.4400	0.1949	0.1934	0.1950	0.1940	0.1930	0.1945	1.0000	1.0000
5.4500	0.1957	0.1942	0.1957	0.1948	0.1937	0.1953	1.0000	1.0000
5.4600	0.1964	0.1949	0.1965	0.1955	0.1945	0.1961	1.0000	1.0000
5.4700	0.1972	0.1957	0.1973	0.1963	0.1953	0.1969	1.0000	1.0000
5.4800	0.1980	0.1964	0.1980	0.1971	0.1961	0.1977	1.0000	1.0000
5.4900	0.1988	0.1973	0.1987	0.1977	0.1968	0.1985	1.0000	1.0000
5.5000	0.1996	0.1982	0.1994	0.1985	0.1976	0.1994	1.0000	1.0000
5.5100	0.2003	0.1990	0.2002	0.1993	0.1984	0.2002	1.0000	1.0000
5.5200	0.2011	0.1998	0.2010	0.2000	0.1992	0.2011	1.0000	1.0000
5.5300	0.2018	0.2006	0.2018	0.2008	0.1999	0.2018	1.0000	1.0000
5.5400	0.2027	0.2015	0.2027	0.2015	0.2007	0.2027	1.0000	1.0000
5.5500	0.2035	0.2023	0.2035	0.2023	0.2015	0.2035	1.0000	1.0000
5.5600	0.2045	0.2031	0.2043	0.2031	0.2023	0.2044	1.0000	1.0000
5.5700	0.2054	0.2039	0.2053	0.2039	0.2031	0.2053	1.0000	1.0000
5.5800	0.2062	0.2047	0.2062	0.2047	0.2039	0.2060	1.0000	1.0000
5.5900	0.2070	0.2056	0.2071	0.2055	0.2047	0.2069	1.0000	1.0000
5.6000	0.2079	0.2066	0.2079	0.2064	0.2056	0.2077	1.0000	1.0000
5.6100	0.2088	0.2075	0.2088	0.2072	0.2064	0.2086	1.0000	1.0000
5.6200	0.2097	0.2084	0.2096	0.2082	0.2072	0.2093	1.0000	1.0000
5.6300	0.2105	0.2093	0.2106	0.2091	0.2081	0.2102	1.0000	1.0000
5.6400	0.2114	0.2101	0.2114	0.2099	0.2089	0.2111	1.0000	1.0000
5.6500	0.2123	0.2111	0.2123	0.2109	0.2098	0.2120	1.0000	1.0000
5.6600	0.2133	0.2120	0.2133	0.2117	0.2108	0.2128	1.0000	1.0000
5.6700	0.2141	0.2128	0.2142	0.2125	0.2117	0.2137	1.0000	1.0000
5.6800	0.2150	0.2138	0.2150	0.2135	0.2126	0.2146	1.0000	1.0000
5.6900	0.2159	0.2147	0.2158	0.2144	0.2134	0.2154	1.0000	1.0000
5.7000	0.2169	0.2156	0.2168	0.2154	0.2144	0.2163	1.0000	1.0000
5.7100	0.2180	0.2167	0.2177	0.2162	0.2153	0.2173	1.0000	1.0000
5.7200	0.2189	0.2176	0.2186	0.2172	0.2162	0.2183	1.0000	1.0000
5.7300	0.2198	0.2186	0.2196	0.2182	0.2172	0.2193	1.0000	1.0000
5.7400	0.2208	0.2196	0.2205	0.2191	0.2181	0.2203	1.0000	1.0000
5.7500	0.2218	0.2205	0.2216	0.2201	0.2191	0.2213	1.0000	1.0000
5.7600	0.2228	0.2215	0.2226	0.2210	0.2200	0.2222	1.0000	1.0000
5.7700	0.2238	0.2225	0.2236	0.2220	0.2212	0.2232	1.0000	1.0000
5.7800	0.2248	0.2235	0.2246	0.2229	0.2223	0.2242	1.0000	1.0000
5.7900	0.2258	0.2245	0.2257	0.2239	0.2233	0.2252	1.0000	1.0000
5.8000	0.2268	0.2257	0.2268	0.2250	0.2242	0.2263	1.0000	1.0000
5.8100	0.2278	0.2267	0.2277	0.2260	0.2252	0.2273	1.0000	1.0000
5.8200	0.2287	0.2279	0.2287	0.2271	0.2261	0.2283	1.0000	1.0000
5.8300	0.2297	0.2290	0.2298	0.2281	0.2272	0.2294	1.0000	1.0000
5.8400	0.2308	0.2301	0.2310	0.2292	0.2283	0.2305	1.0000	1.0000
5.8500	0.2318	0.2310	0.2321	0.2303	0.2294	0.2316	1.0000	1.0000
5.8600	0.2329	0.2321	0.2332	0.2313	0.2306	0.2326	1.0000	1.0000
5.8700	0.2339	0.2331	0.2341	0.2323	0.2317	0.2337	1.0000	1.0000
5.8800	0.2349	0.2342	0.2351	0.2335	0.2329	0.2348	1.0000	1.0000
5.8900	0.2360	0.2353	0.2363	0.2345	0.2340	0.2358	1.0000	1.0000
5.9000	0.2371	0.2365	0.2374	0.2357	0.2352	0.2369	1.0000	1.0000
5.9100	0.2383	0.2377	0.2384	0.2368	0.2362	0.2381	1.0000	1.0000
5.9200	0.2393	0.2389	0.2396	0.2379	0.2374	0.2391	1.0000	1.0000
5.9300	0.2404	0.2400	0.2408	0.2390	0.2385	0.2403	1.0000	1.0000
5.9400	0.2416	0.2414	0.2420	0.2402	0.2397	0.2414	1.0000	1.0000
5.9500	0.2428	0.2424	0.2432	0.2413	0.2409	0.2426	1.0000	1.0000
5.9600	0.2440	0.2436	0.2444	0.2425	0.2421	0.2438	1.0000	1.0000
5.9700	0.2451	0.2448	0.2456	0.2438	0.2433	0.2451	1.0000	1.0000
5.9800	0.2463	0.2460	0.2468	0.2450	0.2445	0.2462	1.0000	1.0000
5.9900	0.2475	0.2472	0.2480	0.2461	0.2458	0.2475	1.0000	1.0000
6.0000	0.2487	0.2485	0.2493	0.2473	0.2470	0.2488	1.0000	1.0000
6.0100	0.2499	0.2497	0.2506	0.2486	0.2483	0.2500	1.0000	1.0000
6.0200	0.2511	0.2508	0.2517	0.2499	0.2495	0.2513	1.0000	1.0000
6.0300	0.2523	0.2521	0.2530	0.2511	0.2509	0.2526	1.0000	1.0000
6.0400	0.2535	0.2533	0.2542	0.2522	0.2522	0.2538	1.0000	1.0000
6.0500	0.2548	0.2546	0.2555	0.2535	0.2534	0.2551	1.0000	1.0000
6.0600	0.2562	0.2559	0.2568	0.2548	0.2548	0.2564	1.0000	1.0000
6.0700	0.2575	0.2573	0.2581	0.2560	0.2561	0.2578	1.0000	1.0000
6.0800	0.2589	0.2587	0.2595	0.2574	0.2574	0.2591	1.0000	1.0000
6.0900	0.2602	0.2600	0.2609	0.2587	0.2587	0.2603	1.0000	1.0000
6.1000	0.2615	0.2613	0.2622	0.2602	0.2601	0.2616	1.0000	1.0000
6.1100	0.2630	0.2627	0.2634	0.2615	0.2613	0.2629	1.0000	1.0000
6.1200	0.2645	0.2642	0.2650	0.2629	0.2626	0.2643	1.0000	1.0000
6.1300	0.2659	0.2657	0.2664	0.2643	0.2640	0.2658	1.0000	1.0000
6.1400	0.2673	0.2672	0.2678	0.2656	0.2654	0.2673	1.0000	1.0000
6.1500	0.2687	0.2688	0.2694	0.2670	0.2668	0.2686	1.0000	1.0000
6.1600	0.2701	0.2702	0.2709	0.2684	0.2682	0.2700	1.0000	1.0000
6.1700	0.2717	0.2718	0.2724	0.2698	0.2696	0.2714	1.0000	1.0000
6.1800	0.2731	0.2732	0.2739	0.2714	0.2710	0.2729	1.0000	1.0000
6.1900	0.2747	0.2749	0.2753	0.2729	0.2726	0.2744	1.0000	1.0000
6.2000	0.2763	0.2762	0.2768	0.2744	0.2741	0.2759	1.0000	1.0000
6.2100	0.2779	0.2777	0.2784	0.2760	0.2755	0.2774	1.0000	1.0000
6.2200	0.2795	0.2792	0.2799	0.2774	0.2771	0.2790	1.0000	1.0000
6.2300	0.2811	0.2807	0.2814	0.2790	0.2786	0.2806	1.0000	1.0000
6.2400	0.2826	0.2822	0.2830	0.2805	0.2803	0.2822	1.0000	1.0000
6.2500	0.2840	0.2837	0.2845	0.2822	0.2818	0.2836	1.0000	1.0000
6.2600	0.2855	0.2853	0.2860	0.2837	0.2834	0.2852	1.0000	1.0000
6.2700	0.2870	0.2870	0.2879	0.2854	0.2852	0.2868	1.0000	1.0000
6.2800	0.2887	0.2886	0.2894	0.2869	0.2868	0.2883	1.0000	1.0000
6.2900	0.2903	0.2903	0.2910	0.2887	0.2885	0.2899	1.0000	1.0000
6.3000	0.2921	0.2920	0.2924	0.2902	0.2903	0.2915	1.0000	1.0000
6.3100	0.2938	0.2936	0.2942	0.2920	0.2921	0.2932	1.0000	1.0000
6.3200	0.2955	0.2953	0.2959	0.2938	0.2938	0.2950	1.0000	1.0000
6.3300	0.2973	0.2969	0.2975	0.2955	0.2956	0.2967	1.0000	1.0000
6.3400	0.2991	0.2987	0.2993	0.2972	0.2972	0.2984	1.0000	1.0000
6.3500	0.3007	0.3006	0.3011	0.2990	0.2990	0.3002	1.0000	1.0000
6.3600	0.3025	0.3024	0.3029	0.3008	0.3007	0.3023	1.0000	1.0000
6.3700	0.3042	0.3042	0.3045	0.3027	0.3026	0.3041	1.0000	1.0000
6.3800	0.3063	0.3060	0.3062	0.3045	0.3046	0.3060	1.0000	1.0000
6.3900	0.3080	0.3081	0.3081	0.3066	0.3066	0.3080	1.0000	1.0000
6.4000	0.3098	0.3101	0.3100	0.3084	0.3086	0.3099	1.0000	1.0000
6.4100	0.3119	0.3119	0.3119	0.3103	0.3106	0.3118	1.0000	1.0000
6.4200	0.3137	0.3138	0.3139	0.3122	0.3126	0.3138	1.0000	1.0000
6.4300	0.3157	0.3157	0.3158	0.3143	0.3146	0.3158	1.0000	1.0000
6.4400	0.3177	0.3176	0.3178	0.3163	0.3166	0.3178	1.0000	1.0000
6.4500	0.3197	0.3198	0.3198	0.3182	0.3185	0.3196	1.0000	1.0000
6.4600	0.3217	0.3217	0.3220	0.3201	0.3204	0.3218	1.0000	1.0000
6.4700	0.3239	0.3238	0.3241	0.3222	0.3226	0.3238	1.0000	1.0000
6.4800	0.3260	0.3259	0.3261	0.3243	0.3246	0.3259	1.0000	1.0000
6.4900	0.3281	0.3281	0.3284	0.3265	0.3268	0.3280	1.0000	1.0000
6.5000	0.3303	0.3301	0.3304	0.3287	0.3290	0.3300	1.0000	1.0000
6.5100	0.3326	0.3323	0.3327	0.3311	0.3313	0.3323	1.0000	1.0000
6.5200	0.3350	0.3346	0.3350	0.3334	0.3335	0.3346	1.0000	1.0000
6.5300	0.3372	0.3369	0.3373	0.3357	0.3357	0.3367	1.0000	1.0000
6.5400	0.3394	0.3391	0.3397	0.3379	0.3380	0.3388	1.0000	1.0000
6.5500	0.3418	0.3414	0.3420	0.3402	0.3404	0.3411	1.0000	1.0000
6.5600	0.3442	0.3439	0.3444	0.3425	0.3427	0.3435	1.0000	1.0000
6.5700	0.3465	0.3463	0.3467	0.3449	0.3452	0.3456	1.0000	1.0000
6.5800	0.3490	0.3488	0.3491	0.3473	0.3477	0.3481	1.0000	1.0000
6.5900	0.3514	0.3512	0.3516	0.3497	0.3500	0.3504	1.0000	1.0000
6.6000	0.3539	0.3537	0.3541	0.3521	0.3527	0.3527	1.0000	1.0000
6.6100	0.3565	0.3562	0.3566	0.3546	0.3552	0.3552	1.0000	1.0000
6.6200	0.3590	0.3586	0.3591	0.3570	0.3576	0.3577	1.0000	1.0000
6.6300	0.3615	0.3611	0.3618	0.3595	0.3602	0.3603	1.0000	1.0000
6.6400	0.3641	0.3639	0.3646	0.3622	0.3628	0.3628	1.0000	1.0000
6.6500	0.3666	0.3665	0.3672	0.3649	0.3655	0.3654	1.0000	1.0000
6.6600	0.3692	0.3690	0.3699	0.3676	0.3681	0.3683	1.0000	1.0000
6.6700	0.3719	0.3716	0.3724	0.3702	0.3708	0.3711	1.0000	1.0000
6.6800	0.3746	0.3746	0.3751	0.3730	0.3735	0.3739	1.0000	1.0000
6.6900	0.3775	0.3774	0.3779	0.3758	0.3763	0.3767	1.0000	1.0000
6.7000	0.3806	0.3803	0.3808	0.3788	0.3792	0.3796	1.0000	1.0000
6.7100	0.3834	0.3830	0.3837	0.3818	0.3818	0.3825	1.0000	1.0000
6.7200	0.3865	0.3859	0.3867	0.3846	0.3848	0.3854	1.0000	1.0000
6.7300	0.3893	0.3890	0.3896	0.3875	0.3879	0.3884	1.0000	1.0000
6.7400	0.3923	0.3920	0.3927	0.3906	0.3910	0.3913	1.0000	1.0000
6.7500	0.3953	0.3950	0.3958	0.3936	0.3940	0.3945	1.0000	1.0000
6.7600	0.3984	0.3980	0.3991	0.3967	0.3971	0.3978	1.0000	1.0000
6.7700	0.4016	0.4011	0.4022	0.3999	0.4002	0.4010	1.0000	1.0000
6.7800	0.4050	0.4046	0.4055	0.4034	0.4035	0.4042	1.0000	1.0000
6.7900	0.4083	0.4081	0.4086	0.4065	0.4069	0.4076	1.0000	1.0000
6.8000	0.4114	0.4116	0.4122	0.4100	0.4101	0.4109	1.0000	1.0000
6.8100	0.4149	0.4151	0.4157	0.4134	0.4133	0.4141	1.0000	1.0000
6.8200	0.4182	0.4184	0.4192	0.4167	0.4167	0.4176	1.0000	1.0000
6.8300	0.4220	0.4218	0.4226	0.4203	0.4201	0.4213	1.0000	1.0000
6.8400	0.4257	0.4251	0.4261	0.4238	0.4237	0.4249	1.0000	1.0000
6.8500	0.4293	0.4287	0.4296	0.4272	0.4272	0.4285	1.0000	1.0000
6.8600	0.4328	0.4323	0.4332	0.4309	0.4309	0.4321	1.0000	1.0000
6.8700	0.4365	0.4362	0.4368	0.4347	0.4349	0.4359	1.0000	1.0000
6.8800	0.4403	0.4403	0.4405	0.4386	0.4387	0.4398	1.0000	1.0000
6.8900	0.4443	0.4442	0.4444	0.4424	0.4424	0.4438	1.0000	1.0000
6.9000	0.4483	0.4482	0.4485	0.4461	0.4464	0.4477	1.0000	1.0000
6.9100	0.4523	0.4522	0.4524	0.4502	0.4504	0.4518	1.0000	1.0000
6.9200	0.4564	0.4563	0.4563	0.4541	0.4545	0.4560	1.0000	1.0000
6.9300	0.4605	0.4604	0.4607	0.4583	0.4588	0.4599	1.0000	1.0000
6.9400	0.4648	0.4646	0.4647	0.4625	0.4630	0.4641	1.0000	1.0000
6.9500	0.4692	0.4690	0.4691	0.4668	0.4671	0.4683	1.0000	1.0000
6.9600	0.4738	0.4733	0.4733	0.4711	0.4715	0.4722	1.0000	1.0000
6.9700	0.4781	0.4776	0.4776	0.4754	0.4759	0.4768	1.0000	1.0000
6.9800	0.4825	0.4820	0.4819	0.4800	0.4804	0.4813	1.0000	1.0000
6.9900	0.4872	0.4866	0.4864	0.4846	0.4849	0.4860	1.0000	1.0000
7.0000	0.4920	0.4915	0.4912	0.4892	0.4898	0.4908	1.0000	1.0000
7.0100	0.4969	0.4963	0.4960	0.4938	0.4945	0.4955	1.0000	1.0000
7.0200	0.5018	0.5011	0.5008	0.4987	0.4993	0.5006	1.0000	1.0000
7.0300	0.5068	0.5061	0.5060	0.5037	0.5041	0.5055	1.0000	1.0000
7.0400	0.5118	0.5111	0.5110	0.5085	0.5092	0.5104	1.0000	1.0000
7.0500	0.5168	0.5162	0.5162	0.5135	0.5143	0.5154	1.0000	1.0000
7.0600	0.5217	0.5216	0.5214	0.5186	0.5196	0.5205	1.0000	1.0000
7.0700	0.5271	0.5268	0.5268	0.5241	0.5251	0.5259	1.0000	1.0000
7.0800	0.5325	0.5321	0.5318	0.5294	0.5305	0.5316	1.0000	1.0000
7.0900	0.5378	0.5376	0.5374	0.5347	0.5363	0.5370	1.0000	1.0000
7.1000	0.5434	0.5435	0.5430	0.5406	0.5419	0.5423	1.0000	1.0000
7.1100	0.5488	0.5491	0.5486	0.5461	0.5473	0.5481	1.0000	1.0000
7.1200	0.5546	0.5549	0.5545	0.5519	0.5530	0.5538	1.0000	1.0000
7.1300	0.5604	0.5609	0.5603	0.5579	0.5589	0.5597	1.0000	1.0000
7.1400	0.5663	0.5668	0.5662	0.5640	0.5651	0.5656	1.0000	1.0000
7.1500	0.5723	0.5727	0.5723	0.5701	0.5713	0.5717	1.0000	1.0000
7.1600	0.5785	0.5791	0.5785	0.5764	0.5773	0.5780	1.0000	1.0000
7.1700	0.5850	0.5852	0.5847	0.5827	0.5837	0.5846	1.0000	1.0000
7.1800	0.5913	0.5915	0.5911	0.5891	0.5904	0.5911	1.0000	1.0000
7.1900	0.5979	0.5981	0.5979	0.5957	0.5970	0.5977	1.0000	1.0000
7.2000	0.6047	0.6046	0.6045	0.6026	0.6037	0.6045	1.0000	1.0000
7.2100	0.6115	0.6118	0.6114	0.6094	0.6107	0.6113	1.0000	1.0000
7.2200	0.6184	0.6191	0.6184	0.6164	0.6177	0.6183	1.0000	1.0000
7.2300	0.6255	0.6261	0.6255	0.6237	0.6248	0.6251	1.0000	1.0000
7.2400	0.6327	0.6338	0.6327	0.6309	0.6320	0.6324	1.0000	1.0000
7.2500	0.6402	0.6409	0.6398	0.6382	0.6391	0.6397	1.0000	1.0000
7.2600	0.6475	0.6481	0.6476	0.6456	0.6464	0.6470	1.0000	1.0000
7.2700	0.6550	0.6558	0.6551	0.6530	0.6540	0.6544	1.0000	1.0000
7.2800	0.6623	0.6633	0.6630	0.6610	0.6614	0.6622	1.0000	1.0000
7.2900	0.6703	0.6709	0.6708	0.6689	0.6691	0.6702	1.0000	1.0000
7.3000	0.6780	0.6785	0.6786	0.6767	0.6768	0.6778	1.0000	1.0000
7.3100	0.6861	0.6864	0.6864	0.6843	0.6844	0.6854	1.0000	1.0000
7.3200	0.6938	0.6940	0.6943	0.6921	0.6926	0.6933	1.0000	1.0000
7.3300	0.7019	0.7024	0.7023	0.7003	0.7006	0.7016	1.0000	1.0000
7.3400	0.7098	0.7107	0.7100	0.7086	0.7089	0.7099	1.0000	1.0000
7.3500	0.7181	0.7193	0.7184	0.7169	0.7171	0.7179	1.0000	1.0000
7.3600	0.7264	0.7275	0.7266	0.7250	0.7254	0.7260	1.0000	1.0000
7.3700	0.7350	0.7353	0.7349	0.7332	0.7334	0.7343	1.0000	1.0000
7.3800	0.7431	0.7440	0.7433	0.7412	0.7416	0.7424	1.0000	1.0000
7.3900	0.7513	0.7522	0.7516	0.7493	0.7498	0.7505	1.0000	1.0000
7.4000	0.7595	0.7604	0.7599	0.7579	0.7579	0.7589	1.0000	1.0000
7.4100	0.7678	0.7684	0.7681	0.7661	0.7662	0.7671	1.0000	1.0000
7.4200	0.7759	0.7769	0.7762	0.7743	0.7743	0.7756	1.0000	1.0000
7.4300	0.7841	0.7850	0.7845	0.7827	0.7825	0.7835	1.0000	1.0000
7.4400	0.7921	0.7929	0.7929	0.7908	0.7910	0.7914	1.0000	1.0000
7.4500	0.8001	0.8013	0.8009	0.7987	0.7991	0.7993	1.0000	1.0000
7.4600	0.8083	0.8094	0.8086	0.8068	0.8076	0.8076	1.0000	1.0000
7.4700	0.8163	0.8172	0.8166	0.8146	0.8157	0.8154	1.0000	1.0000
7.4800	0.8242	0.8252	0.8244	0.8222	0.8235	0.8233	1.0000	1.0000
7.4900	0.8318	0.8331	0.8321	0.8302	0.8315	0.8312	1.0000	1.0000
7.5000	0.8396	0.8407	0.8400	0.8380	0.8391	0.8389	1.0000	1.0000
7.5100	0.8472	0.8482	0.8477	0.8455	0.8466	0.8464	1.0000	1.0000
7.5200	0.8545	0.8556	0.8550	0.8530	0.8539	0.8538	1.0000	1.0000
7.5300	0.8615	0.8625	0.8622	0.8603	0.8613	0.8609	1.0000	1.0000
7.5400	0.8686	0.8694	0.8693	0.8675	0.8680	0.8681	1.0000	1.0000
7.5500	0.8754	0.8764	0.8760	0.8742	0.8749	0.8751	1.0000	1.0000
7.5600	0.8818	0.8834	0.8827	0.8807	0.8813	0.8820	1.0000	1.0000
7.5700	0.8882	0.8897	0.8891	0.8874	0.8878	0.8883	1.0000	1.0000
7.5800	0.8942	0.8960	0.8951	0.8937	0.8939	0.8947	1.0000	1.0000
7.5900	0.9004	0.9019	0.9012	0.8996	0.9003	0.9008	1.0000	1.0000
7.6000	0.9062	0.9078	0.9071	0.9052	0.9062	0.9068	1.0000	1.0000
7.6100	0.9122	0.9135	0.9128	0.9108	0.9117	0.9124	1.0000	1.0000
7.6200	0.9174	0.9187	0.9184	0.9161	0.9175	0.9179	1.0000	1.0000
7.6300	0.9225	0.9238	0.9235	0.9213	0.9225	0.9232	1.0000	1.0000
7.6400	0.9277	0.9285	0.9283	0.9263	0.9275	0.9281	1.0000	1.0000
7.6500	0.9323	0.9331	0.9330	0.9313	0.9324	0.9329	1.0000	1.0000
7.6600	0.9368	0.9376	0.9374	0.9358	0.9370	0.9375	1.0000	1.0000
7.6700	0.9411	0.9419	0.9417	0.9402	0.9413	0.9415	1.0000	1.0000
7.6800	0.9453	0.9456	0.9456	0.9443	0.9456	0.9456	1.0000	1.0000
7.6900	0.9492	0.9492	0.9494	0.9483	0.9494	0.9496	1.0000	1.0000
7.7000	0.9529	0.9530	0.9532	0.9520	0.9530	0.9534	1.0000	1.0000
7.7100	0.9565	0.9565	0.9566	0.9553	0.9565	0.9568	1.0000	1.0000
7.7200	0.9598	0.9597	0.9600	0.9588	0.9599	0.9600	1.0000	1.0000
7.7300	0.9629	0.9626	0.9631	0.9620	0.9629	0.9628	1.0000	1.0000
7.7400	0.9658	0.9654	0.9661	0.9650	0.9658	0.9658	1.0000	1.0000
7.7500	0.9686	0.9680	0.9688	0.9677	0.9684	0.9688	1.0000	1.0000
7.7600	0.9709	0.9707	0.9712	0.9701	0.9711	0.9713	1.0000	1.0000
7.7700	0.9732	0.9731	0.9737	0.9727	0.9735	0.9738	1.0000	1.0000
7.7800	0.9754	0.9754	0.9758	0.9750	0.9756	0.9759	1.0000	1.0000
7.7900	0.9775	0.9775	0.9780	0.9771	0.9777	0.9779	1.0000	1.0000
7.8000	0.9794	0.9795	0.9799	0.9792	0.9798	0.9797	1.0000	1.0000
7.8100	0.9811	0.9812	0.9815	0.9810	0.9817	0.9816	1.0000	1.0000
7.8200	0.9827	0.9828	0.9832	0.9827	0.9834	0.9833	1.0000	1.0000
7.8300	0.9844	0.9842	0.9846	0.9842	0.9849	0.9849	1.0000	1.0000
7.8400	0.9858	0.9855	0.9859	0.9857	0.9864	0.9863	1.0000	1.0000
7.8500	0.9872	0.9868	0.9872	0.9872	0.9876	0.9875	1.0000	1.0000
7.8600	0.9884	0.9880	0.9884	0.9884	0.9888	0.9886	1.0000	1.0000
7.8700	0.9895	0.9891	0.9896	0.9895	0.9899	0.9898	1.0000	1.0000
7.8800	0.9906	0.9901	0.9905	0.9906	0.9908	0.9906	1.0000	1.0000
7.8900	0.9915	0.9910	0.9914	0.9914	0.9917	0.9916	1.0000	1.0000
7.9000	0.9923	0.9917	0.9922	0.9923	0.9924	0.9925	1.0000	1.0000
7.9100	0.9931	0.9925	0.9930	0.9931	0.9931	0.9932	1.0000	1.0000
7.9200	0.9937	0.9933	0.9936	0.9938	0.9937	0.9939	1.0000	1.0000
7.9300	0.9943	0.9939	0.9942	0.9944	0.9943	0.9945	1.0000	1.0000
7.9400	0.9949	0.9944	0.9948	0.9950	0.9949	0.9951	1.0000	1.0000
7.9500	0.9954	0.9950	0.9952	0.9954	0.9954	0.9955	1.0000	1.0000
7.9600	0.9958	0.9956	0.9958	0.9959	0.9959	0.9960	1.0000	1.0000
7.9700	0.9962	0.9961	0.9962	0.9964	0.9963	0.9964	1.0000	1.0000
7.9800	0.9966	0.9965	0.9966	0.9967	0.9967	0.9967	1.0000	1.0000
7.9900	0.9970	0.9969	0.9969	0.9971	0.9970	0.9970	1.0000	1.0000
8.0000	0.9973	0.9972	0.9973	0.9974	0.9973	0.9974	1.0000	1.0000
8.0100	0.9976	0.9976	0.9976	0.9977	0.9976	0.9977	1.0000	1.0000
8.0200	0.9978	0.9978	0.9978	0.9980	0.9978	0.9979	1.0000	1.0000
8.0300	0.9980	0.9980	0.9980	0.9982	0.9981	0.9981	1.0000	1.0000
8.0400	0.9983	0.9982	0.9983	0.9984	0.9984	0.9983	1.0000	1.0000
8.0500	0.9985	0.9985	0.9984	0.9986	0.9985	0.9985	1.0000	1.0000
8.0600	0.9987	0.9986	0.9986	0.9987	0.9986	0.9987	1.0000	1.0000
8.0700	0.9988	0.9988	0.9987	0.9989	0.9988	0.9988	1.0000	1.0000
8.0800	0.9990	0.9989	0.9989	0.9990	0.9989	0.9989	1.0000	1.0000
8.0900	0.9991	0.9990	0.9991	0.9991	0.9990	0.9990	1.0000	1.0000
8.1000	0.9992	0.9992	0.9992	0.9991	0.9991	0.9991	1.0000	1.0000
8.1100	0.9993	0.9992	0.9993	0.9992	0.9992	0.9992	1.0000	1.0000
8.1200	0.9994	0.9993	0.9994	0.9993	0.9994	0.9993	1.0000	1.0000
8.1300	0.9994	0.9993	0.9994	0.9994	0.9994	0.9994	1.0000	1.0000
8.1400	0.9995	0.9994	0.9995	0.9994	0.9995	0.9995	1.0000	1.0000
8.1500	0.9995	0.9995	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
8.1600	0.9996	0.9995	0.9996	0.9996	0.9996	0.9996	1.0000	1.0000
8.1700	0.9997	0.9996	0.9996	0.9997	0.9996	0.9996	1.0000	1.0000
8.1800	0.9997	0.9996	0.9997	0.9997	0.9997	0.9996	1.0000	1.0000
8.1900	0.9997	0.9997	0.9997	0.9997	0.9997	0.9997	1.0000	1.0000
8.2000	0.9997	0.9997	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
8.2100	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.2200	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.2300	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.2400	0.9999	0.9998	0.9999	0.9998	0.9998	0.9998	1.0000	1.0000
8.2500	0.9999	0.9998	0.9999	0.9998	0.9998	0.9999	1.0000	1.0000
8.2600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.3000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.3100	0.9999	0.9999	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000
8.3200	0.9999	0.9999	0.9999	1.0000	0.9999	0.9999	1.0000	1.0000
8.3300	1.0000	0.9999	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000
8.3400	1.0000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	7.3992	6.1851	5.3485	5.9427	7.3957	7.0669	2.7768	1.2844	43.3992
2.0000	6.9167	6.0284	7.0883	7.5770	0.0038	7.0037	1.2277	1.2277	37.0734
3.0000	5.7179	6.7954	0.0038	7.3996	7.4452	6.1269	1.2609	1.2609	36.0105
4.0000	0.0038	7.2333	7.2916	7.6348	5.8046	7.4146	1.3103	1.3103	38.0032
5.0000	7.2029	0.0038	7.4342	7.3387	7.4058	0.0038	1.3343	1.3343	32.0579
6.0000	7.6135	7.7916	7.7614	2.9519	5.6585	6.8927	1.4341	1.4341	41.5378
7.0000	6.5971	7.1967	6.3173	7.7840	7.3603	7.7360	1.4144	1.4144	45.8201
8.0000	0.1079	7.3158	7.3681	7.4988	6.8429	0.0038	2.4566	1.3415	32.9353
9.0000	6.6371	6.4661	7.1302	7.7230	6.9642	7.4622	1.4147	1.4147	45.2123
10.0000	7.6322	4.4497	7.2013	7.1353	7.6660	7.4153	1.4350	1.3510	44.2857
11.0000	6.9483	7.6033	7.6705	7.5968	7.1906	5.7358	1.2982	1.2982	45.3415
12.0000	7.2610	1.6231	5.9928	6.7216	0.0038	7.1412	1.2327	1.2327	31.2087
13.0000	6.9667	3.6599	6.3139	1.4392	6.0447	6.4068	1.3391	1.3391	33.5096
14.0000	3.4138	2.9641	6.4006	3.0418	6.9123	6.0618	1.4196	1.4196	31.6335
15.0000	0.0039	6.7796	0.0039	7.7222	6.1494	6.9101	1.5272	1.5272	30.6236
16.0000	7.5658	5.6581	6.3922	8.0364	7.6701	7.9032	1.6496	1.6496	46.5250
17.0000	7.5470	7.6673	7.2538	2.1678	6.9659	7.4359	1.5653	1.5653	42.1684
18.0000	4.0426	4.5028	7.0473	7.7518	7.5554	7.4931	1.5351	2.1922	42.1204
19.0000	7.5008	7.6134	6.7207	7.2999	0.0039	0.8316	1.4995	1.4995	32.9693
20.0000	7.8635	7.2436	4.9708	5.5799	7.2104	6.5878	1.5916	1.5916	42.6392
21.0000	7.9029	7.3164	7.5461	7.0664	7.0663	7.6715	1.5558	1.5558	47.6811
22.0000	7.7200	7.7968	7.4898	6.1459	7.4312	7.8009	1.4589	2.2225	48.0660
23.0000	7.4493	4.1184	5.9769	7.0504	7.4694	7.6249	1.3465	1.3465	42.3824
24.0000	7.5460	6.1371	6.6805	5.7909	2.0092	6.5558	1.6381	1.3176	37.6750
25.0000	7.6708	6.2159	4.6884	7.4742	7.2481	0.0038	1.3417	1.9555	36.5985
26.0000	5.1231	4.6820	4.0631	7.4275	7.4736	7.0264	1.3776	1.6054	38.7788
27.0000	7.7770	7.0483	7.6393	6.8818	6.6591	7.6231	1.3899	1.3899	46.4083
28.0000	6.9191	0.8523	7.5506	6.7227	6.6383	7.1172	1.3104	1.7577	38.8682
29.0000	6.7444	7.6890	0.7169	7.0354	5.9557	7.5744	1.3178	1.3178	38.3513
30.0000	6.7639	6.2461	7.1538	2.6998	7.2938	6.7221	1.3391	1.3391	39.5576
31.0000	6.0764	7.7145	7.5458	4.9964	7.5585	6.8872	1.3459	2.2044	44.3292
32.0000	2.4773	7.5619	5.0349	7.0521	7.0734	6.5072	1.4193	1.2798	38.4060
33.0000	7.5282	6.5063	6.8083	7.3723	2.9800	6.6746	1.7892	1.4723	41.1312
34.0000	7.4986	7.7060	7.5340	7.5246	0.0038	7.4487	1.2771	1.2771	40.2700
35.0000	0.0038	5.3588	4.6386	6.6905	6.2289	7.4994	1.2746	1.2746	32.9692
36.0000	7.5633	7.1266	7.2591	7.4971	7.1426	7.6334	1.3606	1.3606	46.9433
37.0000	5.0483	7.4516	7.1408	7.2640	5.9235	7.1861	1.2748	1.2748	42.5639
38.0000	7.3859	2.7150	7.5865	7.4713	7.1401	7.3664	1.2442	2.3886	43.2979
39.0000	4.8370	7.2788	1.8600	7.0889	7.2885	6.9330	1.1910	1.1910	37.6684
40.0000	6.8664	7.4009	7.4223	7.0173	7.4115	6.5776	1.2187	1.2187	45.1335
41.0000	7.0914	7.1423	5.9607	6.5559	0.0037	6.9186	1.1589	1.1589	35.9904
42.0000	7.4874	0.0037	3.3372	7.0224	6.5297	6.9064	2.8925	1.2602	35.4394
43.0000	0.0038	4.9904	5.9734	3.7567	7.3208	7.0699	1.2376	1.2376	31.5902
44.0000	6.4797	4.5171	7.3126	7.7413	5.8683	6.6022	1.3414	1.3414	41.2040
45.0000	7.2169	7.6146	1.3362	6.4522	5.3122	7.3676	1.3269	1.3269	37.9535
46.0000	6.7776	7.3548	7.5935	6.6474	6.9743	6.3848	1.9672	1.3512	45.0507
47.0000	6.7276	7.4641	7.0641	4.0877	7.7080	7.1515	1.2819	1.2819	42.7668
48.0000	7.3167	6.9671	6.5625	7.0825	7.2011	7.5854	1.2489	1.2489	45.2132
49.0000	6.0685	7.2570	7.4472	7.0837	6.3606	7.4507	1.1865	1.1865	44.0407
50.0000	7.3430	7.3061	7.2592	6.2428	7.4510	0.2885	1.1388	1.1388	38.1682
51.0000	5.9806	7.0950	7.3151	7.4634	7.4220	6.6162	1.1594	1.1594	44.2110
52.0000	7.1226	2.3299	0.0037	7.2537	5.2395	7.0141	1.1117	1.1117	31.1870
53.0000	5.7433	7.5540	7.0973	7.2361	7.5219	5.4471	1.2143	1.2143	43.0282
54.0000	6.0817	7.1092	7.3508	7.2281	6.9338	6.9958	1.1795	1.1795	44.0585
55.0000	7.0114	6.2320	7.3018	7.4320	7.2442	0.0037	1.1319	1.1319	37.4889
56.0000	1.1116	6.1197	7.1111	5.6888	6.8574	7.0459	1.1613	1.1613	36.2571
57.0000	7.5381	7.1920	7.5402	1.1930	6.8081	5.1941	1.2049	1.2049	37.8754
58.0000	2.3433	4.4461	7.2902	7.6404	2.7765	3.7483	1.2303	1.2303	30.7055
59.0000	0.0038	7.4911	7.1712	7.4281	0.0038	0.0038	1.3437	1.3437	24.7894
60.0000	6.9081	7.8316	7.6890	5.0755	7.4849	7.8417	1.5351	1.5351	45.9009
61.0000	7.4364	7.1134	7.4048	4.8798	5.5704	1.7630	1.4593	1.8828	37.5098
62.0000	6.6273	7.1913	5.9924	7.5630	6.8772	7.1714	1.4866	1.7712	44.6805
63.0000	7.6471	6.7817	7.4408	7.3000	7.3224	7.7316	1.4241	1.4241	47.0717
64.0000	6.3565	6.5949	3.9956	7.5777	6.3487	6.4909	1.3363	1.9805	40.6812
65.0000	7.6788	6.3451	6.1918	6.6557	7.1088	0.0038	2.8805	1.3178	38.1821
66.0000	7.0381	7.3142	2.4990	6.9829	7.3868	7.7225	1.3222	1.3222	41.5878
67.0000	6.6971	7.0024	4.3064	7.3666	6.5681	6.7962	1.3031	1.3031	41.3429
68.0000	7.3191	7.6038	7.2630	6.4659	5.5945	7.6041	1.5158	1.2865	44.6526
69.0000	6.9157	0.0038	6.3094	6.9510	7.5643	7.3354	1.2279	1.2279	37.5354
70.0000	7.1859	1.6606	7.0680	7.4454	6.0645	6.2359	1.2562	3.0689	39.9855
71.0000	7.2433	6.8357	5.8883	6.6667	7.4200	2.7798	1.2351	1.8985	39.9675
72.0000	7.0524	0.0038	6.9436	7.4678	7.5516	6.1090	1.2280	1.2280	37.5841
73.0000	5.2456	7.4830	7.4064	6.8089	6.5419	6.9976	1.2561	1.6996	43.4391
74.0000	5.8036	7.1143	7.4382	6.5644	6.6344	6.8690	1.2096	1.2096	42.8433
75.0000	3.5438	6.6654	6.4629	5.7797	7.2890	7.2066	1.1772	1.1772	39.3019
76.0000	7.0665	7.4077	6.4469	6.0100	0.0037	6.8425	1.1862	1.1862	36.1498
77.0000	7.3174	7.3620	4.5362	5.1497	6.7327	7.5019	1.2304	1.2304	41.0607
78.0000	0.0038	6.7707	7.4177	7.2918	7.5176	7.2535	1.2186	1.2186	38.6923
79.0000	7.4226	6.9584	7.3340	7.4057	7.4963	7.1137	1.2328	1.2328	46.1963
80.0000	7.5196	7.3844	5.5788	7.0776	6.6776	7.3070	1.1593	1.1593	43.8636
81.0000	7.1397	7.4746	4.8743	6.5817	6.6951	7.0500	1.1142	1.1142	42.0439
82.0000	6.8406	7.1812	7.0874	0.0037	7.3426	7.1743	1.0917	1.0917	37.8132
83.0000	7.2174	5.1640	7.1456	6.9608	7.2671	7.2995	1.1182	1.1182	43.2907
84.0000	6.2700	6.7915	6.7427	6.5001	3.7517	5.7361	1.0785	1.0785	37.9491
85.0000	6.9158	5.7557	7.1347	6.8345	6.4318	7.3838	1.1028	1.1028	42.6617
86.0000	2.8359	0.0037	6.2203	0.0037	6.7331	6.9978	1.0718	1.0718	24.9380
87.0000	7.3081	6.9047	7.5632	7.2743	0.0038	7.4593	1.2489	1.6228	39.3850
88.0000	6.2950	7.0774	7.4840	7.2659	7.3202	7.2159	1.6478	1.2513	45.5574
89.0000	7.1844	4.5271	7.4691	7.4201	3.7692	0.0037	2.7672	1.4458	34.5865
90.0000	0.0038	0.0038	7.2846	7.5992	7.3587	7.4081	1.2233	1.2233	32.1047
91.0000	7.2074	7.6696	7.0444	7.3028	6.6700	6.4922	1.3176	1.3176	45.0217
92.0000	7.3808	5.9773	7.4200	5.6795	7.3068	7.6006	1.2562	2.1067	44.7280
93.0000	7.2256	7.0304	7.3534	1.9800	6.7457	7.2297	1.1910	1.3990	40.1549
94.0000	7.4692	5.9836	7.4404	7.3569	7.3947	6.3465	1.1865	1.1865	44.3643
95.0000	3.4715	7.4225	7.3727	7.4131	6.2257	7.1513	1.9492	1.1363	42.1423
96.0000	7.2872	7.1529	7.0409	6.3716	7.0514	6.8317	1.1007	1.1007	43.9370
97.0000	6.1668	7.2030	5.1543	7.0824	7.3990	6.9509	1.0563	1.0563	42.0689
98.0000	7.0383	6.8703	0.0036	6.4782	2.5399	6.9477	1.0323	1.6809	32.5912
99.0000	6.5601	6.2849	6.8282	7.0217	7.0814	7.2858	2.3046	1.1096	44.4761
100.0000	6.7053	7.3208	5.5658	7.0875	7.2691	6.4221	1.0453	1.0453	42.4611


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0635	0.0629	0.0633	0.0629	0.0621	0.0635	0.0393	0.0394
0.0200	0.0642	0.0635	0.0640	0.0634	0.0627	0.0643	0.0763	0.0767
0.0300	0.0649	0.0641	0.0647	0.0641	0.0633	0.0648	0.1119	0.1132
0.0400	0.0655	0.0648	0.0653	0.0647	0.0639	0.0655	0.1475	0.1486
0.0500	0.0661	0.0656	0.0659	0.0654	0.0645	0.0661	0.1816	0.1825
0.0600	0.0667	0.0662	0.0666	0.0660	0.0651	0.0668	0.2157	0.2159
0.0700	0.0672	0.0668	0.0672	0.0666	0.0657	0.0674	0.2481	0.2487
0.0800	0.0679	0.0675	0.0678	0.0672	0.0663	0.0681	0.2796	0.2799
0.0900	0.0686	0.0681	0.0684	0.0680	0.0669	0.0688	0.3095	0.3106
0.1000	0.0693	0.0687	0.0691	0.0686	0.0675	0.0695	0.3385	0.3396
0.1100	0.0699	0.0694	0.0698	0.0694	0.0682	0.0702	0.3667	0.3682
0.1200	0.0705	0.0701	0.0704	0.0700	0.0689	0.0708	0.3937	0.3953
0.1300	0.0711	0.0707	0.0711	0.0707	0.0696	0.0715	0.4206	0.4213
0.1400	0.0718	0.0713	0.0718	0.0714	0.0703	0.0722	0.4463	0.4465
0.1500	0.0725	0.0721	0.0725	0.0721	0.0711	0.0729	0.4714	0.4712
0.1600	0.0733	0.0728	0.0731	0.0728	0.0718	0.0736	0.4946	0.4943
0.1700	0.0740	0.0735	0.0738	0.0734	0.0725	0.0743	0.5171	0.5175
0.1800	0.0747	0.0741	0.0745	0.0741	0.0732	0.0751	0.5397	0.5395
0.1900	0.0755	0.0750	0.0752	0.0748	0.0739	0.0757	0.5607	0.5611
0.2000	0.0761	0.0756	0.0759	0.0755	0.0746	0.0764	0.5809	0.5819
0.2100	0.0769	0.0763	0.0766	0.0762	0.0753	0.0772	0.6006	0.6014
0.2200	0.0775	0.0770	0.0774	0.0769	0.0761	0.0779	0.6198	0.6205
0.2300	0.0783	0.0777	0.0781	0.0776	0.0769	0.0786	0.6380	0.6390
0.2400	0.0791	0.0784	0.0789	0.0784	0.0775	0.0793	0.6554	0.6567
0.2500	0.0797	0.0791	0.0796	0.0791	0.0782	0.0800	0.6724	0.6736
0.2600	0.0805	0.0800	0.0802	0.0798	0.0789	0.0808	0.6887	0.6896
0.2700	0.0814	0.0807	0.0810	0.0806	0.0797	0.0816	0.7036	0.7050
0.2800	0.0822	0.0815	0.0818	0.0813	0.0805	0.0824	0.7181	0.7198
0.2900	0.0829	0.0823	0.0825	0.0820	0.0812	0.0832	0.7320	0.7340
0.3000	0.0838	0.0831	0.0833	0.0829	0.0819	0.0839	0.7454	0.7474
0.3100	0.0846	0.0838	0.0842	0.0838	0.0828	0.0848	0.7584	0.7603
0.3200	0.0854	0.0847	0.0850	0.0846	0.0836	0.0855	0.7709	0.7727
0.3300	0.0863	0.0854	0.0858	0.0855	0.0845	0.0865	0.7828	0.7844
0.3400	0.0872	0.0862	0.0866	0.0863	0.0855	0.0872	0.7940	0.7953
0.3500	0.0880	0.0870	0.0875	0.0872	0.0862	0.0880	0.8042	0.8053
0.3600	0.0889	0.0878	0.0883	0.0880	0.0870	0.0888	0.8135	0.8148
0.3700	0.0898	0.0887	0.0892	0.0889	0.0879	0.0896	0.8219	0.8235
0.3800	0.0907	0.0895	0.0901	0.0898	0.0887	0.0904	0.8298	0.8313
0.3900	0.0915	0.0904	0.0909	0.0906	0.0896	0.0913	0.8369	0.8380
0.4000	0.0923	0.0913	0.0918	0.0915	0.0906	0.0922	0.8431	0.8441
0.4100	0.0932	0.0921	0.0926	0.0923	0.0914	0.0931	0.8486	0.8493
0.4200	0.0939	0.0930	0.0935	0.0932	0.0922	0.0939	0.8536	0.8543
0.4300	0.0949	0.0939	0.0944	0.0941	0.0930	0.0948	0.8579	0.8586
0.4400	0.0959	0.0947	0.0953	0.0951	0.0939	0.0957	0.8617	0.8622
0.4500	0.0969	0.0956	0.0963	0.0962	0.0949	0.0966	0.8652	0.8658
0.4600	0.0978	0.0967	0.0971	0.0971	0.0958	0.0976	0.8681	0.8690
0.4700	0.0987	0.0975	0.0980	0.0980	0.0968	0.0984	0.8710	0.8720
0.4800	0.0996	0.0984	0.0990	0.0988	0.0977	0.0993	0.8738	0.8748
0.4900	0.1006	0.0993	0.0999	0.0998	0.0986	0.1002	0.8766	0.8776
0.5000	0.1017	0.1003	0.1010	0.1007	0.0996	0.1012	0.8792	0.8801
0.5100	0.1027	0.1012	0.1020	0.1017	0.1004	0.1022	0.8818	0.8826
0.5200	0.1036	0.1021	0.1029	0.1028	0.1013	0.1032	0.8843	0.8851
0.5300	0.1045	0.1031	0.1038	0.1038	0.1023	0.1042	0.8870	0.8876
0.5400	0.1054	0.1042	0.1048	0.1047	0.1032	0.1051	0.8894	0.8901
0.5500	0.1065	0.1052	0.1058	0.1056	0.1043	0.1061	0.8918	0.8925
0.5600	0.1075	0.1061	0.1069	0.1066	0.1053	0.1072	0.8941	0.8950
0.5700	0.1085	0.1072	0.1080	0.1076	0.1063	0.1084	0.8963	0.8974
0.5800	0.1094	0.1081	0.1090	0.1085	0.1074	0.1094	0.8984	0.8998
0.5900	0.1103	0.1091	0.1101	0.1094	0.1084	0.1105	0.9007	0.9022
0.6000	0.1112	0.1101	0.1112	0.1104	0.1093	0.1116	0.9031	0.9044
0.6100	0.1122	0.1112	0.1123	0.1115	0.1103	0.1126	0.9053	0.9066
0.6200	0.1131	0.1123	0.1133	0.1125	0.1114	0.1136	0.9076	0.9087
0.6300	0.1142	0.1133	0.1143	0.1136	0.1124	0.1147	0.9098	0.9109
0.6400	0.1152	0.1144	0.1154	0.1146	0.1136	0.1157	0.9119	0.9131
0.6500	0.1163	0.1154	0.1166	0.1157	0.1146	0.1167	0.9139	0.9151
0.6600	0.1175	0.1165	0.1178	0.1167	0.1157	0.1179	0.9161	0.9173
0.6700	0.1186	0.1176	0.1190	0.1177	0.1169	0.1190	0.9183	0.9194
0.6800	0.1196	0.1186	0.1201	0.1188	0.1180	0.1202	0.9204	0.9215
0.6900	0.1208	0.1197	0.1212	0.1199	0.1191	0.1213	0.9223	0.9235
0.7000	0.1219	0.1208	0.1224	0.1210	0.1202	0.1224	0.9243	0.9255
0.7100	0.1230	0.1220	0.1236	0.1222	0.1213	0.1237	0.9263	0.9274
0.7200	0.1240	0.1233	0.1247	0.1233	0.1226	0.1248	0.9282	0.9293
0.7300	0.1252	0.1245	0.1259	0.1245	0.1238	0.1258	0.9302	0.9310
0.7400	0.1263	0.1256	0.1271	0.1257	0.1250	0.1270	0.9319	0.9327
0.7500	0.1275	0.1266	0.1283	0.1268	0.1262	0.1283	0.9338	0.9346
0.7600	0.1288	0.1278	0.1295	0.1280	0.1275	0.1294	0.9355	0.9363
0.7700	0.1300	0.1290	0.1307	0.1292	0.1287	0.1307	0.9373	0.9382
0.7800	0.1312	0.1302	0.1320	0.1305	0.1299	0.1319	0.9390	0.9400
0.7900	0.1324	0.1314	0.1331	0.1319	0.1310	0.1331	0.9408	0.9417
0.8000	0.1336	0.1326	0.1343	0.1330	0.1323	0.1343	0.9423	0.9434
0.8100	0.1350	0.1340	0.1356	0.1344	0.1335	0.1356	0.9439	0.9451
0.8200	0.1363	0.1353	0.1369	0.1356	0.1348	0.1368	0.9455	0.9467
0.8300	0.1376	0.1366	0.1382	0.1368	0.1361	0.1380	0.9471	0.9485
0.8400	0.1388	0.1378	0.1395	0.1380	0.1374	0.1392	0.9486	0.9499
0.8500	0.1401	0.1391	0.1409	0.1394	0.1387	0.1406	0.9501	0.9514
0.8600	0.1415	0.1405	0.1423	0.1408	0.1400	0.1419	0.9516	0.9528
0.8700	0.1427	0.1418	0.1435	0.1421	0.1413	0.1432	0.9530	0.9543
0.8800	0.1439	0.1430	0.1450	0.1434	0.1426	0.1445	0.9544	0.9558
0.8900	0.1453	0.1443	0.1464	0.1448	0.1439	0.1457	0.9558	0.9572
0.9000	0.1467	0.1457	0.1476	0.1463	0.1452	0.1470	0.9571	0.9586
0.9100	0.1481	0.1470	0.1490	0.1478	0.1466	0.1483	0.9584	0.9600
0.9200	0.1494	0.1483	0.1504	0.1492	0.1480	0.1496	0.9597	0.9613
0.9300	0.1507	0.1497	0.1518	0.1506	0.1495	0.1510	0.9609	0.9625
0.9400	0.1521	0.1511	0.1531	0.1519	0.1507	0.1521	0.9622	0.9636
0.9500	0.1535	0.1526	0.1545	0.1534	0.1523	0.1535	0.9634	0.9647
0.9600	0.1549	0.1540	0.1558	0.1547	0.1536	0.1548	0.9646	0.9657
0.9700	0.1563	0.1555	0.1572	0.1562	0.1550	0.1563	0.9657	0.9669
0.9800	0.1579	0.1570	0.1586	0.1577	0.1564	0.1578	0.9667	0.9680
0.9900	0.1592	0.1584	0.1600	0.1590	0.1580	0.1592	0.9677	0.9691
1.0000	0.1606	0.1599	0.1616	0.1606	0.1595	0.1606	0.9688	0.9702
1.0100	0.1622	0.1615	0.1630	0.1621	0.1610	0.1621	0.9699	0.9714
1.0200	0.1636	0.1632	0.1645	0.1636	0.1623	0.1635	0.9710	0.9723
1.0300	0.1652	0.1646	0.1661	0.1652	0.1639	0.1651	0.9720	0.9732
1.0400	0.1667	0.1661	0.1676	0.1666	0.1653	0.1667	0.9730	0.9741
1.0500	0.1684	0.1677	0.1691	0.1681	0.1668	0.1682	0.9739	0.9750
1.0600	0.1698	0.1692	0.1708	0.1695	0.1683	0.1699	0.9750	0.9760
1.0700	0.1713	0.1707	0.1724	0.1711	0.1698	0.1716	0.9759	0.9768
1.0800	0.1730	0.1720	0.1740	0.1726	0.1713	0.1732	0.9768	0.9777
1.0900	0.1745	0.1735	0.1756	0.1740	0.1729	0.1747	0.9776	0.9785
1.1000	0.1761	0.1750	0.1772	0.1755	0.1744	0.1763	0.9784	0.9793
1.1100	0.1778	0.1766	0.1787	0.1772	0.1760	0.1779	0.9792	0.9801
1.1200	0.1794	0.1783	0.1804	0.1787	0.1777	0.1796	0.9800	0.9807
1.1300	0.1811	0.1799	0.1819	0.1803	0.1795	0.1812	0.9808	0.9815
1.1400	0.1827	0.1815	0.1836	0.1821	0.1811	0.1828	0.9815	0.9822
1.1500	0.1844	0.1832	0.1851	0.1837	0.1828	0.1844	0.9822	0.9829
1.1600	0.1861	0.1849	0.1866	0.1853	0.1845	0.1861	0.9829	0.9835
1.1700	0.1876	0.1865	0.1882	0.1870	0.1861	0.1878	0.9836	0.9842
1.1800	0.1894	0.1881	0.1899	0.1886	0.1877	0.1894	0.9843	0.9848
1.1900	0.1911	0.1899	0.1916	0.1902	0.1892	0.1912	0.9850	0.9854
1.2000	0.1929	0.1916	0.1932	0.1920	0.1910	0.1928	0.9857	0.9860
1.2100	0.1948	0.1933	0.1948	0.1936	0.1929	0.1946	0.9862	0.9866
1.2200	0.1965	0.1951	0.1967	0.1953	0.1946	0.1964	0.9867	0.9871
1.2300	0.1984	0.1969	0.1985	0.1972	0.1963	0.1984	0.9873	0.9877
1.2400	0.2002	0.1987	0.2003	0.1990	0.1982	0.2001	0.9879	0.9882
1.2500	0.2020	0.2007	0.2020	0.2008	0.2000	0.2019	0.9884	0.9887
1.2600	0.2037	0.2024	0.2040	0.2025	0.2018	0.2037	0.9890	0.9892
1.2700	0.2055	0.2044	0.2058	0.2041	0.2036	0.2056	0.9894	0.9897
1.2800	0.2074	0.2063	0.2077	0.2060	0.2054	0.2075	0.9899	0.9901
1.2900	0.2091	0.2081	0.2093	0.2077	0.2072	0.2094	0.9903	0.9906
1.3000	0.2110	0.2098	0.2111	0.2095	0.2090	0.2112	0.9908	0.9910
1.3100	0.2130	0.2117	0.2130	0.2113	0.2108	0.2130	0.9912	0.9915
1.3200	0.2148	0.2137	0.2149	0.2130	0.2124	0.2147	0.9915	0.9919
1.3300	0.2167	0.2156	0.2169	0.2150	0.2146	0.2167	0.9919	0.9923
1.3400	0.2187	0.2175	0.2188	0.2170	0.2165	0.2185	0.9923	0.9927
1.3500	0.2207	0.2195	0.2209	0.2190	0.2185	0.2205	0.9928	0.9930
1.3600	0.2228	0.2214	0.2228	0.2209	0.2206	0.2224	0.9931	0.9934
1.3700	0.2247	0.2235	0.2248	0.2229	0.2225	0.2243	0.9935	0.9937
1.3800	0.2265	0.2256	0.2268	0.2247	0.2245	0.2262	0.9937	0.9940
1.3900	0.2284	0.2276	0.2289	0.2266	0.2266	0.2283	0.9940	0.9943
1.4000	0.2303	0.2298	0.2308	0.2285	0.2284	0.2303	0.9943	0.9946
1.4100	0.2323	0.2318	0.2327	0.2304	0.2304	0.2323	0.9946	0.9949
1.4200	0.2343	0.2339	0.2347	0.2323	0.2324	0.2344	0.9949	0.9952
1.4300	0.2363	0.2358	0.2368	0.2344	0.2346	0.2365	0.9951	0.9955
1.4400	0.2385	0.2379	0.2391	0.2366	0.2366	0.2384	0.9954	0.9957
1.4500	0.2404	0.2401	0.2411	0.2389	0.2387	0.2405	0.9957	0.9959
1.4600	0.2426	0.2420	0.2431	0.2409	0.2408	0.2427	0.9959	0.9961
1.4700	0.2447	0.2442	0.2453	0.2430	0.2429	0.2447	0.9961	0.9963
1.4800	0.2467	0.2464	0.2473	0.2451	0.2449	0.2467	0.9962	0.9965
1.4900	0.2490	0.2486	0.2494	0.2474	0.2468	0.2488	0.9965	0.9968
1.5000	0.2510	0.2508	0.2516	0.2495	0.2490	0.2511	0.9967	0.9970
1.5100	0.2533	0.2529	0.2539	0.2517	0.2513	0.2532	0.9969	0.9971
1.5200	0.2555	0.2552	0.2561	0.2538	0.2536	0.2553	0.9971	0.9973
1.5300	0.2577	0.2575	0.2582	0.2559	0.2558	0.2575	0.9972	0.9974
1.5400	0.2599	0.2596	0.2605	0.2581	0.2580	0.2598	0.9974	0.9976
1.5500	0.2621	0.2618	0.2626	0.2601	0.2602	0.2621	0.9975	0.9977
1.5600	0.2645	0.2639	0.2650	0.2624	0.2626	0.2645	0.9976	0.9979
1.5700	0.2667	0.2661	0.2674	0.2647	0.2648	0.2668	0.9978	0.9980
1.5800	0.2691	0.2685	0.2696	0.2670	0.2670	0.2690	0.9979	0.9981
1.5900	0.2714	0.2708	0.2718	0.2690	0.2691	0.2713	0.9981	0.9982
1.6000	0.2736	0.2732	0.2744	0.2712	0.2715	0.2735	0.9982	0.9983
1.6100	0.2758	0.2756	0.2766	0.2735	0.2737	0.2758	0.9983	0.9984
1.6200	0.2781	0.2780	0.2789	0.2759	0.2760	0.2781	0.9985	0.9985
1.6300	0.2804	0.2805	0.2811	0.2783	0.2784	0.2803	0.9986	0.9986
1.6400	0.2828	0.2828	0.2833	0.2808	0.2809	0.2828	0.9986	0.9987
1.6500	0.2851	0.2851	0.2857	0.2831	0.2833	0.2853	0.9987	0.9989
1.6600	0.2876	0.2874	0.2881	0.2853	0.2858	0.2877	0.9988	0.9989
1.6700	0.2901	0.2899	0.2905	0.2877	0.2883	0.2901	0.9988	0.9990
1.6800	0.2924	0.2923	0.2931	0.2903	0.2907	0.2925	0.9989	0.9991
1.6900	0.2949	0.2948	0.2955	0.2928	0.2932	0.2949	0.9990	0.9991
1.7000	0.2974	0.2973	0.2978	0.2953	0.2955	0.2972	0.9991	0.9991
1.7100	0.2999	0.2998	0.3002	0.2979	0.2979	0.2996	0.9992	0.9992
1.7200	0.3025	0.3022	0.3025	0.3003	0.3004	0.3021	0.9992	0.9993
1.7300	0.3050	0.3049	0.3050	0.3030	0.3030	0.3046	0.9993	0.9993
1.7400	0.3075	0.3074	0.3074	0.3055	0.3054	0.3071	0.9994	0.9993
1.7500	0.3100	0.3098	0.3099	0.3082	0.3080	0.3095	0.9994	0.9994
1.7600	0.3125	0.3124	0.3124	0.3106	0.3108	0.3120	0.9995	0.9994
1.7700	0.3149	0.3149	0.3151	0.3130	0.3133	0.3146	0.9995	0.9995
1.7800	0.3176	0.3173	0.3178	0.3156	0.3159	0.3173	0.9995	0.9995
1.7900	0.3201	0.3200	0.3204	0.3184	0.3184	0.3199	0.9996	0.9996
1.8000	0.3227	0.3227	0.3230	0.3209	0.3211	0.3225	0.9996	0.9996
1.8100	0.3254	0.3253	0.3255	0.3236	0.3238	0.3251	0.9996	0.9996
1.8200	0.3282	0.3280	0.3283	0.3262	0.3263	0.3279	0.9997	0.9997
1.8300	0.3307	0.3305	0.3311	0.3289	0.3291	0.3306	0.9997	0.9997
1.8400	0.3335	0.3331	0.3338	0.3316	0.3320	0.3334	0.9997	0.9997
1.8500	0.3362	0.3359	0.3365	0.3341	0.3347	0.3362	0.9998	0.9998
1.8600	0.3388	0.3387	0.3393	0.3368	0.3374	0.3390	0.9998	0.9998
1.8700	0.3416	0.3416	0.3423	0.3396	0.3403	0.3418	0.9998	0.9998
1.8800	0.3443	0.3445	0.3450	0.3423	0.3432	0.3446	0.9998	0.9998
1.8900	0.3471	0.3472	0.3478	0.3452	0.3461	0.3474	0.9998	0.9998
1.9000	0.3500	0.3500	0.3505	0.3481	0.3488	0.3502	0.9998	0.9998
1.9100	0.3528	0.3529	0.3535	0.3510	0.3517	0.3527	0.9999	0.9999
1.9200	0.3557	0.3556	0.3563	0.3539	0.3543	0.3557	0.9999	0.9999
1.9300	0.3585	0.3584	0.3592	0.3567	0.3571	0.3585	0.9999	0.9999
1.9400	0.3613	0.3613	0.3621	0.3595	0.3600	0.3612	0.9999	0.9999
1.9500	0.3644	0.3642	0.3650	0.3623	0.3629	0.3640	0.9999	0.9999
1.9600	0.3672	0.3671	0.3680	0.3652	0.3657	0.3668	0.9999	0.9999
1.9700	0.3702	0.3699	0.3709	0.3683	0.3686	0.3695	0.9999	0.9999
1.9800	0.3730	0.3730	0.3739	0.3712	0.3713	0.3724	0.9999	0.9999
1.9900	0.3759	0.3759	0.3768	0.3740	0.3742	0.3753	0.9999	1.0000
2.0000	0.3789	0.3788	0.3796	0.3771	0.3772	0.3781	0.9999	1.0000
2.0100	0.3819	0.3820	0.3826	0.3799	0.3802	0.3810	0.9999	1.0000
2.0200	0.3848	0.3849	0.3855	0.3832	0.3832	0.3841	0.9999	1.0000
2.0300	0.3879	0.3879	0.3885	0.3861	0.3861	0.3869	0.9999	1.0000
2.0400	0.3909	0.3910	0.3917	0.3892	0.3891	0.3901	1.0000	1.0000
2.0500	0.3938	0.3939	0.3946	0.3923	0.3922	0.3932	1.0000	1.0000
2.0600	0.3969	0.3969	0.3977	0.3953	0.3953	0.3962	1.0000	1.0000
2.0700	0.3999	0.4000	0.4007	0.3982	0.3982	0.3991	1.0000	1.0000
2.0800	0.4030	0.4030	0.4040	0.4012	0.4014	0.4023	1.0000	1.0000
2.0900	0.4062	0.4061	0.4071	0.4045	0.4044	0.4053	1.0000	1.0000
2.1000	0.4092	0.4092	0.4101	0.4074	0.4074	0.4085	1.0000	1.0000
2.1100	0.4123	0.4122	0.4131	0.4106	0.4106	0.4116	1.0000	1.0000
2.1200	0.4153	0.4153	0.4161	0.4138	0.4137	0.4146	1.0000	1.0000
2.1300	0.4185	0.4182	0.4191	0.4169	0.4168	0.4178	1.0000	1.0000
2.1400	0.4217	0.4215	0.4224	0.4201	0.4198	0.4209	1.0000	1.0000
2.1500	0.4247	0.4245	0.4256	0.4233	0.4229	0.4242	1.0000	1.0000
2.1600	0.4279	0.4275	0.4288	0.4266	0.4262	0.4274	1.0000	1.0000
2.1700	0.4310	0.4306	0.4318	0.4298	0.4293	0.4308	1.0000	1.0000
2.1800	0.4344	0.4336	0.4351	0.4329	0.4323	0.4342	1.0000	1.0000
2.1900	0.4376	0.4368	0.4383	0.4361	0.4356	0.4375	1.0000	1.0000
2.2000	0.4409	0.4401	0.4415	0.4393	0.4389	0.4405	1.0000	1.0000
2.2100	0.4443	0.4434	0.4447	0.4424	0.4421	0.4436	1.0000	1.0000
2.2200	0.4476	0.4465	0.4480	0.4457	0.4454	0.4468	1.0000	1.0000
2.2300	0.4510	0.4499	0.4512	0.4491	0.4488	0.4501	1.0000	1.0000
2.2400	0.4544	0.4532	0.4544	0.4522	0.4521	0.4534	1.0000	1.0000
2.2500	0.4575	0.4566	0.4576	0.4553	0.4554	0.4565	1.0000	1.0000
2.2600	0.4609	0.4599	0.4609	0.4585	0.4585	0.4597	1.0000	1.0000
2.2700	0.4645	0.4632	0.4642	0.4619	0.4620	0.4632	1.0000	1.0000
2.2800	0.4679	0.4667	0.4674	0.4653	0.4654	0.4664	1.0000	1.0000
2.2900	0.4712	0.4701	0.4708	0.4685	0.4688	0.4698	1.0000	1.0000
2.3000	0.4748	0.4736	0.4743	0.4717	0.4722	0.4733	1.0000	1.0000
2.3100	0.4781	0.4769	0.4776	0.4749	0.4758	0.4768	1.0000	1.0000
2.3200	0.4812	0.4804	0.4810	0.4783	0.4793	0.4800	1.0000	1.0000
2.3300	0.4847	0.4839	0.4844	0.4820	0.4827	0.4833	1.0000	1.0000
2.3400	0.4880	0.4873	0.4879	0.4856	0.4862	0.4868	1.0000	1.0000
2.3500	0.4913	0.4906	0.4913	0.4893	0.4895	0.4903	1.0000	1.0000
2.3600	0.4949	0.4940	0.4948	0.4926	0.4930	0.4937	1.0000	1.0000
2.3700	0.4985	0.4975	0.4981	0.4961	0.4965	0.4974	1.0000	1.0000
2.3800	0.5020	0.5010	0.5015	0.4996	0.4999	0.5009	1.0000	1.0000
2.3900	0.5054	0.5045	0.5051	0.5031	0.5036	0.5044	1.0000	1.0000
2.4000	0.5089	0.5081	0.5085	0.5067	0.5070	0.5078	1.0000	1.0000
2.4100	0.5126	0.5120	0.5121	0.5103	0.5106	0.5113	1.0000	1.0000
2.4200	0.5160	0.5156	0.5157	0.5138	0.5139	0.5147	1.0000	1.0000
2.4300	0.5195	0.5192	0.5193	0.5173	0.5174	0.5182	1.0000	1.0000
2.4400	0.5231	0.5227	0.5228	0.5207	0.5211	0.5216	1.0000	1.0000
2.4500	0.5265	0.5264	0.5264	0.5243	0.5245	0.5250	1.0000	1.0000
2.4600	0.5300	0.5301	0.5298	0.5278	0.5280	0.5285	1.0000	1.0000
2.4700	0.5335	0.5337	0.5332	0.5314	0.5316	0.5319	1.0000	1.0000
2.4800	0.5370	0.5373	0.5368	0.5351	0.5352	0.5355	1.0000	1.0000
2.4900	0.5407	0.5408	0.5403	0.5384	0.5387	0.5390	1.0000	1.0000
2.5000	0.5442	0.5446	0.5440	0.5420	0.5425	0.5426	1.0000	1.0000
2.5100	0.5480	0.5483	0.5477	0.5454	0.5462	0.5461	1.0000	1.0000
2.5200	0.5516	0.5517	0.5513	0.5491	0.5499	0.5497	1.0000	1.0000
2.5300	0.5554	0.5553	0.5549	0.5526	0.5534	0.5534	1.0000	1.0000
2.5400	0.5590	0.5589	0.5584	0.5561	0.5570	0.5571	1.0000	1.0000
2.5500	0.5626	0.5625	0.5620	0.5599	0.5606	0.5607	1.0000	1.0000
2.5600	0.5661	0.5662	0.5657	0.5634	0.5642	0.5645	1.0000	1.0000
2.5700	0.5696	0.5697	0.5695	0.5670	0.5677	0.5682	1.0000	1.0000
2.5800	0.5731	0.5734	0.5733	0.5704	0.5712	0.5718	1.0000	1.0000
2.5900	0.5766	0.5771	0.5769	0.5741	0.5749	0.5755	1.0000	1.0000
2.6000	0.5804	0.5805	0.5803	0.5777	0.5785	0.5791	1.0000	1.0000
2.6100	0.5839	0.5841	0.5840	0.5815	0.5822	0.5826	1.0000	1.0000
2.6200	0.5876	0.5878	0.5877	0.5850	0.5860	0.5864	1.0000	1.0000
2.6300	0.5911	0.5914	0.5913	0.5887	0.5895	0.5902	1.0000	1.0000
2.6400	0.5947	0.5951	0.5949	0.5923	0.5933	0.5938	1.0000	1.0000
2.6500	0.5985	0.5987	0.5987	0.5960	0.5970	0.5975	1.0000	1.0000
2.6600	0.6020	0.6028	0.6023	0.5996	0.6007	0.6011	1.0000	1.0000
2.6700	0.6057	0.6065	0.6062	0.6033	0.6041	0.6050	1.0000	1.0000
2.6800	0.6092	0.6102	0.6097	0.6069	0.6078	0.6086	1.0000	1.0000
2.6900	0.6128	0.6139	0.6133	0.6105	0.6115	0.6124	1.0000	1.0000
2.7000	0.6166	0.6173	0.6172	0.6141	0.6153	0.6159	1.0000	1.0000
2.7100	0.6201	0.6211	0.6207	0.6179	0.6189	0.6195	1.0000	1.0000
2.7200	0.6239	0.6248	0.6243	0.6215	0.6227	0.6231	1.0000	1.0000
2.7300	0.6273	0.6283	0.6280	0.6252	0.6263	0.6267	1.0000	1.0000
2.7400	0.6309	0.6318	0.6316	0.6289	0.6299	0.6302	1.0000	1.0000
2.7500	0.6343	0.6357	0.6353	0.6326	0.6337	0.6339	1.0000	1.0000
2.7600	0.6380	0.6393	0.6391	0.6363	0.6375	0.6375	1.0000	1.0000
2.7700	0.6418	0.6430	0.6427	0.6400	0.6412	0.6412	1.0000	1.0000
2.7800	0.6455	0.6468	0.6465	0.6436	0.6447	0.6448	1.0000	1.0000
2.7900	0.6491	0.6504	0.6501	0.6473	0.6483	0.6485	1.0000	1.0000
2.8000	0.6526	0.6540	0.6537	0.6509	0.6522	0.6523	1.0000	1.0000
2.8100	0.6563	0.6577	0.6571	0.6547	0.6560	0.6559	1.0000	1.0000
2.8200	0.6600	0.6614	0.6609	0.6587	0.6596	0.6597	1.0000	1.0000
2.8300	0.6637	0.6650	0.6646	0.6626	0.6634	0.6634	1.0000	1.0000
2.8400	0.6674	0.6687	0.6681	0.6660	0.6669	0.6672	1.0000	1.0000
2.8500	0.6713	0.6725	0.6718	0.6698	0.6705	0.6708	1.0000	1.0000
2.8600	0.6749	0.6759	0.6756	0.6734	0.6741	0.6742	1.0000	1.0000
2.8700	0.6786	0.6796	0.6793	0.6774	0.6777	0.6778	1.0000	1.0000
2.8800	0.6824	0.6830	0.6828	0.6811	0.6814	0.6815	1.0000	1.0000
2.8900	0.6862	0.6868	0.6864	0.6847	0.6851	0.6853	1.0000	1.0000
2.9000	0.6899	0.6906	0.6900	0.6885	0.6886	0.6890	1.0000	1.0000
2.9100	0.6932	0.6944	0.6937	0.6921	0.6923	0.6926	1.0000	1.0000
2.9200	0.6967	0.6982	0.6972	0.6958	0.6959	0.6965	1.0000	1.0000
2.9300	0.7004	0.7018	0.7004	0.6996	0.6993	0.7002	1.0000	1.0000
2.9400	0.7040	0.7054	0.7040	0.7033	0.7029	0.7038	1.0000	1.0000
2.9500	0.7077	0.7090	0.7077	0.7070	0.7065	0.7072	1.0000	1.0000
2.9600	0.7110	0.7127	0.7114	0.7105	0.7101	0.7109	1.0000	1.0000
2.9700	0.7145	0.7162	0.7152	0.7142	0.7136	0.7142	1.0000	1.0000
2.9800	0.7183	0.7198	0.7191	0.7179	0.7174	0.7179	1.0000	1.0000
2.9900	0.7216	0.7234	0.7225	0.7215	0.7208	0.7215	1.0000	1.0000
3.0000	0.7252	0.7270	0.7260	0.7251	0.7244	0.7252	1.0000	1.0000
3.0100	0.7288	0.7303	0.7296	0.7286	0.7278	0.7287	1.0000	1.0000
3.0200	0.7322	0.7341	0.7331	0.7320	0.7314	0.7323	1.0000	1.0000
3.0300	0.7359	0.7376	0.7366	0.7356	0.7349	0.7359	1.0000	1.0000
3.0400	0.7392	0.7411	0.7397	0.7391	0.7384	0.7394	1.0000	1.0000
3.0500	0.7429	0.7446	0.7431	0.7426	0.7419	0.7430	1.0000	1.0000
3.0600	0.7463	0.7480	0.7465	0.7462	0.7453	0.7464	1.0000	1.0000
3.0700	0.7496	0.7513	0.7499	0.7495	0.7490	0.7498	1.0000	1.0000
3.0800	0.7529	0.7546	0.7531	0.7530	0.7526	0.7534	1.0000	1.0000
3.0900	0.7563	0.7580	0.7565	0.7565	0.7559	0.7568	1.0000	1.0000
3.1000	0.7600	0.7612	0.7598	0.7600	0.7592	0.7601	1.0000	1.0000
3.1100	0.7634	0.7644	0.7631	0.7636	0.7628	0.7634	1.0000	1.0000
3.1200	0.7668	0.7678	0.7664	0.7671	0.7662	0.7667	1.0000	1.0000
3.1300	0.7703	0.7712	0.7697	0.7704	0.7696	0.7700	1.0000	1.0000
3.1400	0.7736	0.7747	0.7731	0.7737	0.7730	0.7734	1.0000	1.0000
3.1500	0.7772	0.7779	0.7765	0.7771	0.7764	0.7767	1.0000	1.0000
3.1600	0.7803	0.7812	0.7798	0.7803	0.7797	0.7799	1.0000	1.0000
3.1700	0.7836	0.7844	0.7833	0.7836	0.7830	0.7833	1.0000	1.0000
3.1800	0.7870	0.7877	0.7865	0.7868	0.7863	0.7868	1.0000	1.0000
3.1900	0.7902	0.7910	0.7900	0.7901	0.7896	0.7898	1.0000	1.0000
3.2000	0.7936	0.7943	0.7933	0.7933	0.7930	0.7930	1.0000	1.0000
3.2100	0.7970	0.7974	0.7963	0.7965	0.7960	0.7963	1.0000	1.0000
3.2200	0.8002	0.8007	0.7993	0.7997	0.7992	0.7997	1.0000	1.0000
3.2300	0.8032	0.8039	0.8027	0.8031	0.8025	0.8028	1.0000	1.0000
3.2400	0.8064	0.8070	0.8060	0.8063	0.8057	0.8061	1.0000	1.0000
3.2500	0.8097	0.8100	0.8091	0.8093	0.8091	0.8093	1.0000	1.0000
3.2600	0.8130	0.8131	0.8124	0.8124	0.8122	0.8126	1.0000	1.0000
3.2700	0.8162	0.8161	0.8154	0.8155	0.8156	0.8157	1.0000	1.0000
3.2800	0.8192	0.8191	0.8183	0.8185	0.8187	0.8187	1.0000	1.0000
3.2900	0.8222	0.8222	0.8214	0.8216	0.8219	0.8217	1.0000	1.0000
3.3000	0.8253	0.8251	0.8243	0.8246	0.8250	0.8249	1.0000	1.0000
3.3100	0.8282	0.8283	0.8272	0.8275	0.8281	0.8279	1.0000	1.0000
3.3200	0.8311	0.8315	0.8301	0.8305	0.8311	0.8308	1.0000	1.0000
3.3300	0.8341	0.8347	0.8331	0.8333	0.8343	0.8337	1.0000	1.0000
3.3400	0.8373	0.8376	0.8361	0.8365	0.8373	0.8365	1.0000	1.0000
3.3500	0.8402	0.8406	0.8388	0.8394	0.8402	0.8393	1.0000	1.0000
3.3600	0.8432	0.8436	0.8418	0.8422	0.8431	0.8421	1.0000	1.0000
3.3700	0.8463	0.8465	0.8448	0.8451	0.8461	0.8449	1.0000	1.0000
3.3800	0.8492	0.8493	0.8477	0.8480	0.8489	0.8477	1.0000	1.0000
3.3900	0.8521	0.8521	0.8507	0.8507	0.8519	0.8505	1.0000	1.0000
3.4000	0.8550	0.8551	0.8534	0.8535	0.8547	0.8533	1.0000	1.0000
3.4100	0.8579	0.8578	0.8564	0.8564	0.8573	0.8561	1.0000	1.0000
3.4200	0.8606	0.8607	0.8590	0.8592	0.8599	0.8587	1.0000	1.0000
3.4300	0.8633	0.8636	0.8618	0.8620	0.8626	0.8616	1.0000	1.0000
3.4400	0.8659	0.8665	0.8648	0.8646	0.8652	0.8644	1.0000	1.0000
3.4500	0.8686	0.8690	0.8675	0.8673	0.8679	0.8670	1.0000	1.0000
3.4600	0.8712	0.8716	0.8701	0.8699	0.8708	0.8696	1.0000	1.0000
3.4700	0.8737	0.8744	0.8730	0.8727	0.8734	0.8724	1.0000	1.0000
3.4800	0.8764	0.8770	0.8758	0.8754	0.8759	0.8751	1.0000	1.0000
3.4900	0.8790	0.8796	0.8783	0.8780	0.8784	0.8778	1.0000	1.0000
3.5000	0.8814	0.8822	0.8810	0.8805	0.8807	0.8804	1.0000	1.0000
3.5100	0.8839	0.8849	0.8835	0.8829	0.8833	0.8831	1.0000	1.0000
3.5200	0.8865	0.8873	0.8859	0.8854	0.8858	0.8855	1.0000	1.0000
3.5300	0.8891	0.8898	0.8883	0.8878	0.8882	0.8880	1.0000	1.0000
3.5400	0.8915	0.8920	0.8909	0.8901	0.8907	0.8904	1.0000	1.0000
3.5500	0.8940	0.8945	0.8934	0.8925	0.8931	0.8929	1.0000	1.0000
3.5600	0.8965	0.8968	0.8956	0.8950	0.8954	0.8955	1.0000	1.0000
3.5700	0.8988	0.8991	0.8979	0.8974	0.8979	0.8979	1.0000	1.0000
3.5800	0.9011	0.9014	0.9003	0.8997	0.9002	0.9000	1.0000	1.0000
3.5900	0.9032	0.9038	0.9027	0.9020	0.9025	0.9023	1.0000	1.0000
3.6000	0.9055	0.9061	0.9048	0.9044	0.9046	0.9046	1.0000	1.0000
3.6100	0.9077	0.9081	0.9070	0.9066	0.9070	0.9067	1.0000	1.0000
3.6200	0.9099	0.9103	0.9091	0.9088	0.9091	0.9089	1.0000	1.0000
3.6300	0.9120	0.9123	0.9113	0.9112	0.9112	0.9109	1.0000	1.0000
3.6400	0.9140	0.9144	0.9134	0.9135	0.9134	0.9132	1.0000	1.0000
3.6500	0.9160	0.9166	0.9154	0.9155	0.9155	0.9152	1.0000	1.0000
3.6600	0.9181	0.9185	0.9174	0.9177	0.9177	0.9173	1.0000	1.0000
3.6700	0.9200	0.9205	0.9196	0.9198	0.9198	0.9194	1.0000	1.0000
3.6800	0.9221	0.9225	0.9217	0.9219	0.9220	0.9214	1.0000	1.0000
3.6900	0.9240	0.9245	0.9236	0.9239	0.9242	0.9234	1.0000	1.0000
3.7000	0.9260	0.9263	0.9254	0.9257	0.9262	0.9253	1.0000	1.0000
3.7100	0.9279	0.9282	0.9273	0.9277	0.9281	0.9273	1.0000	1.0000
3.7200	0.9297	0.9302	0.9292	0.9296	0.9300	0.9292	1.0000	1.0000
3.7300	0.9315	0.9320	0.9311	0.9314	0.9319	0.9310	1.0000	1.0000
3.7400	0.9332	0.9337	0.9331	0.9334	0.9337	0.9328	1.0000	1.0000
3.7500	0.9350	0.9355	0.9349	0.9350	0.9355	0.9347	1.0000	1.0000
3.7600	0.9367	0.9371	0.9367	0.9367	0.9372	0.9364	1.0000	1.0000
3.7700	0.9385	0.9388	0.9385	0.9384	0.9390	0.9381	1.0000	1.0000
3.7800	0.9402	0.9404	0.9402	0.9402	0.9407	0.9399	1.0000	1.0000
3.7900	0.9419	0.9421	0.9418	0.9418	0.9423	0.9414	1.0000	1.0000
3.8000	0.9435	0.9437	0.9435	0.9436	0.9439	0.9431	1.0000	1.0000
3.8100	0.9451	0.9454	0.9451	0.9453	0.9454	0.9447	1.0000	1.0000
3.8200	0.9467	0.9469	0.9467	0.9469	0.9470	0.9463	1.0000	1.0000
3.8300	0.9482	0.9483	0.9483	0.9484	0.9485	0.9478	1.0000	1.0000
3.8400	0.9498	0.9499	0.9498	0.9501	0.9501	0.9493	1.0000	1.0000
3.8500	0.9514	0.9515	0.9512	0.9514	0.9515	0.9507	1.0000	1.0000
3.8600	0.9527	0.9529	0.9527	0.9528	0.9530	0.9522	1.0000	1.0000
3.8700	0.9541	0.9543	0.9543	0.9542	0.9545	0.9536	1.0000	1.0000
3.8800	0.9555	0.9557	0.9558	0.9557	0.9559	0.9549	1.0000	1.0000
3.8900	0.9568	0.9572	0.9572	0.9571	0.9572	0.9562	1.0000	1.0000
3.9000	0.9581	0.9585	0.9586	0.9584	0.9587	0.9576	1.0000	1.0000
3.9100	0.9594	0.9599	0.9598	0.9597	0.9600	0.9591	1.0000	1.0000
3.9200	0.9607	0.9613	0.9610	0.9610	0.9612	0.9606	1.0000	1.0000
3.9300	0.9620	0.9626	0.9622	0.9624	0.9625	0.9618	1.0000	1.0000
3.9400	0.9632	0.9638	0.9634	0.9635	0.9638	0.9631	1.0000	1.0000
3.9500	0.9643	0.9650	0.9645	0.9646	0.9651	0.9643	1.0000	1.0000
3.9600	0.9655	0.9661	0.9657	0.9659	0.9661	0.9656	1.0000	1.0000
3.9700	0.9667	0.9672	0.9669	0.9670	0.9673	0.9669	1.0000	1.0000
3.9800	0.9678	0.9683	0.9680	0.9680	0.9684	0.9680	1.0000	1.0000
3.9900	0.9687	0.9693	0.9690	0.9692	0.9695	0.9691	1.0000	1.0000
4.0000	0.9698	0.9705	0.9702	0.9701	0.9706	0.9701	1.0000	1.0000
4.0100	0.9709	0.9715	0.9711	0.9713	0.9716	0.9711	1.0000	1.0000
4.0200	0.9719	0.9724	0.9721	0.9723	0.9726	0.9721	1.0000	1.0000
4.0300	0.9728	0.9734	0.9731	0.9732	0.9735	0.9732	1.0000	1.0000
4.0400	0.9739	0.9743	0.9741	0.9741	0.9745	0.9740	1.0000	1.0000
4.0500	0.9749	0.9753	0.9751	0.9749	0.9755	0.9750	1.0000	1.0000
4.0600	0.9758	0.9763	0.9761	0.9759	0.9764	0.9759	1.0000	1.0000
4.0700	0.9766	0.9772	0.9768	0.9768	0.9772	0.9768	1.0000	1.0000
4.0800	0.9775	0.9781	0.9777	0.9776	0.9780	0.9777	1.0000	1.0000
4.0900	0.9783	0.9789	0.9785	0.9785	0.9789	0.9785	1.0000	1.0000
4.1000	0.9791	0.9797	0.9794	0.9793	0.9799	0.9792	1.0000	1.0000
4.1100	0.9799	0.9804	0.9803	0.9801	0.9807	0.9800	1.0000	1.0000
4.1200	0.9807	0.9812	0.9810	0.9809	0.9815	0.9809	1.0000	1.0000
4.1300	0.9813	0.9819	0.9817	0.9817	0.9822	0.9816	1.0000	1.0000
4.1400	0.9822	0.9826	0.9823	0.9823	0.9829	0.9825	1.0000	1.0000
4.1500	0.9829	0.9833	0.9830	0.9830	0.9836	0.9833	1.0000	1.0000
4.1600	0.9835	0.9840	0.9838	0.9838	0.9842	0.9839	1.0000	1.0000
4.1700	0.9842	0.9847	0.9844	0.9845	0.9849	0.9845	1.0000	1.0000
4.1800	0.9849	0.9854	0.9851	0.9852	0.9855	0.9851	1.0000	1.0000
4.1900	0.9855	0.9860	0.9857	0.9858	0.9860	0.9857	1.0000	1.0000
4.2000	0.9861	0.9866	0.9863	0.9865	0.9866	0.9863	1.0000	1.0000
4.2100	0.9867	0.9872	0.9868	0.9870	0.9872	0.9869	1.0000	1.0000
4.2200	0.9873	0.9877	0.9874	0.9875	0.9878	0.9875	1.0000	1.0000
4.2300	0.9879	0.9882	0.9879	0.9880	0.9883	0.9880	1.0000	1.0000
4.2400	0.9884	0.9887	0.9885	0.9886	0.9889	0.9885	1.0000	1.0000
4.2500	0.9889	0.9891	0.9889	0.9890	0.9894	0.9891	1.0000	1.0000
4.2600	0.9894	0.9896	0.9893	0.9894	0.9898	0.9895	1.0000	1.0000
4.2700	0.9898	0.9901	0.9898	0.9899	0.9903	0.9899	1.0000	1.0000
4.2800	0.9904	0.9906	0.9902	0.9903	0.9908	0.9904	1.0000	1.0000
4.2900	0.9908	0.9910	0.9906	0.9908	0.9912	0.9908	1.0000	1.0000
4.3000	0.9912	0.9913	0.9911	0.9912	0.9916	0.9912	1.0000	1.0000
4.3100	0.9916	0.9918	0.9915	0.9917	0.9919	0.9915	1.0000	1.0000
4.3200	0.9919	0.9922	0.9918	0.9920	0.9923	0.9919	1.0000	1.0000
4.3300	0.9923	0.9926	0.9922	0.9925	0.9927	0.9924	1.0000	1.0000
4.3400	0.9927	0.9930	0.9926	0.9928	0.9931	0.9928	1.0000	1.0000
4.3500	0.9931	0.9933	0.9929	0.9931	0.9934	0.9931	1.0000	1.0000
4.3600	0.9934	0.9936	0.9932	0.9934	0.9937	0.9934	1.0000	1.0000
4.3700	0.9938	0.9939	0.9936	0.9937	0.9940	0.9937	1.0000	1.0000
4.3800	0.9941	0.9942	0.9939	0.9940	0.9943	0.9941	1.0000	1.0000
4.3900	0.9944	0.9945	0.9942	0.9943	0.9946	0.9944	1.0000	1.0000
4.4000	0.9947	0.9948	0.9945	0.9946	0.9949	0.9947	1.0000	1.0000
4.4100	0.9949	0.9951	0.9948	0.9949	0.9951	0.9949	1.0000	1.0000
4.4200	0.9952	0.9953	0.9950	0.9951	0.9953	0.9952	1.0000	1.0000
4.4300	0.9954	0.9956	0.9953	0.9953	0.9956	0.9955	1.0000	1.0000
4.4400	0.9957	0.9958	0.9956	0.9956	0.9958	0.9957	1.0000	1.0000
4.4500	0.9959	0.9960	0.9958	0.9958	0.9961	0.9959	1.0000	1.0000
4.4600	0.9962	0.9962	0.9960	0.9961	0.9962	0.9961	1.0000	1.0000
4.4700	0.9964	0.9965	0.9963	0.9963	0.9965	0.9964	1.0000	1.0000
4.4800	0.9966	0.9966	0.9964	0.9965	0.9966	0.9966	1.0000	1.0000
4.4900	0.9968	0.9968	0.9966	0.9967	0.9968	0.9968	1.0000	1.0000
4.5000	0.9969	0.9970	0.9968	0.9968	0.9970	0.9970	1.0000	1.0000
4.5100	0.9971	0.9972	0.9970	0.9970	0.9972	0.9971	1.0000	1.0000
4.5200	0.9973	0.9974	0.9971	0.9972	0.9974	0.9973	1.0000	1.0000
4.5300	0.9975	0.9975	0.9973	0.9973	0.9976	0.9974	1.0000	1.0000
4.5400	0.9977	0.9976	0.9975	0.9975	0.9977	0.9976	1.0000	1.0000
4.5500	0.9978	0.9978	0.9976	0.9976	0.9979	0.9978	1.0000	1.0000
4.5600	0.9980	0.9980	0.9977	0.9978	0.9980	0.9979	1.0000	1.0000
4.5700	0.9981	0.9982	0.9979	0.9979	0.9981	0.9980	1.0000	1.0000
4.5800	0.9982	0.9983	0.9980	0.9980	0.9982	0.9981	1.0000	1.0000
4.5900	0.9983	0.9984	0.9981	0.9981	0.9983	0.9983	1.0000	1.0000
4.6000	0.9984	0.9986	0.9982	0.9983	0.9984	0.9984	1.0000	1.0000
4.6100	0.9985	0.9986	0.9983	0.9983	0.9985	0.9985	1.0000	1.0000
4.6200	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.6300	0.9987	0.9988	0.9985	0.9985	0.9987	0.9987	1.0000	1.0000
4.6400	0.9988	0.9989	0.9986	0.9986	0.9988	0.9988	1.0000	1.0000
4.6500	0.9989	0.9989	0.9987	0.9987	0.9989	0.9989	1.0000	1.0000
4.6600	0.9990	0.9990	0.9988	0.9988	0.9989	0.9990	1.0000	1.0000
4.6700	0.9990	0.9990	0.9989	0.9989	0.9990	0.9990	1.0000	1.0000
4.6800	0.9991	0.9991	0.9990	0.9990	0.9991	0.9991	1.0000	1.0000
4.6900	0.9991	0.9992	0.9990	0.9990	0.9992	0.9992	1.0000	1.0000
4.7000	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.7100	0.9992	0.9993	0.9992	0.9991	0.9993	0.9992	1.0000	1.0000
4.7200	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.7300	0.9993	0.9994	0.9993	0.9993	0.9994	0.9993	1.0000	1.0000
4.7400	0.9994	0.9995	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.7500	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.7600	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.7700	0.9995	0.9995	0.9995	0.9994	0.9996	0.9995	1.0000	1.0000
4.7800	0.9996	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.7900	0.9996	0.9996	0.9996	0.9995	0.9996	0.9996	1.0000	1.0000
4.8000	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.8100	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.8200	0.9996	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.8300	0.9997	0.9997	0.9997	0.9996	0.9998	0.9997	1.0000	1.0000
4.8400	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8500	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8600	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8700	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.8800	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.8900	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.9000	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.9100	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.9200	0.9999	0.9999	0.9998	0.9998	0.9998	0.9999	1.0000	1.0000
4.9300	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.9400	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.9500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
5.0000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_0.50_0.50_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	3.0392	1.5892	1.1655	1.4469	3.0299	2.4010	1.2540	0.2918	2.2124	2.1837	2.2174	2.1676	2.2016	2.2068	0.2352	0.2349	1.7074
2.0000	2.2845	1.5270	2.5314	4.1295	0.0001	2.4019	0.1639	0.1677	2.2086	2.2231	2.2408	2.2018	2.2108	2.2130	0.2416	0.2385	1.7223
3.0000	1.3412	2.1008	0.0004	3.1161	3.2586	1.5669	0.0462	0.2647	2.2228	2.2256	2.2326	2.2046	2.2137	2.2223	0.2420	0.2403	1.7255
4.0000	0.0002	2.6210	2.7294	3.8508	1.3630	3.0061	0.1474	0.2279	2.2315	2.2281	2.2275	2.2115	2.2214	2.2214	0.2420	0.2392	1.7278
5.0000	2.5248	0.0004	2.9851	2.7688	2.9157	0.0003	0.1650	0.2043	2.2379	2.2282	2.2310	2.2184	2.2245	2.2200	0.2422	0.2383	1.7301
6.0000	3.1664	3.9252	3.7491	0.4642	1.2444	2.0186	0.0173	0.3129	2.2348	2.2279	2.2314	2.2169	2.2231	2.2174	0.2425	0.2402	1.7293
7.0000	1.7862	2.3867	1.5951	4.0269	2.6410	3.7343	0.0315	0.2402	2.2352	2.2311	2.2280	2.2153	2.2274	2.2162	0.2428	0.2416	1.7297
8.0000	0.0139	2.7077	2.8132	3.1388	2.0634	0.0003	0.9856	0.2287	2.2360	2.2276	2.2283	2.2172	2.2288	2.2157	0.2429	0.2414	1.7297
9.0000	1.8155	1.6911	2.2972	3.6588	2.1080	2.8359	0.3451	0.1332	2.2326	2.2282	2.2302	2.2223	2.2281	2.2138	0.2426	0.2412	1.7299
10.0000	3.5873	0.8368	2.4941	2.3971	3.7564	2.8950	0.4551	0.1182	2.2347	2.2257	2.2255	2.2226	2.2271	2.2152	0.2433	0.2405	1.7293
11.0000	2.2301	3.7558	4.2165	3.7207	2.5719	1.3346	0.2775	0.3498	2.2329	2.2243	2.2264	2.2233	2.2273	2.2188	0.2437	0.2402	1.7296
12.0000	2.8466	0.2364	1.5025	2.0556	0.0000	2.6093	0.0681	0.0373	2.2326	2.2221	2.2256	2.2241	2.2256	2.2188	0.2431	0.2404	1.7290
13.0000	2.1990	0.6294	1.6387	0.2029	1.4759	1.7017	0.0161	0.0219	2.2335	2.2210	2.2282	2.2251	2.2263	2.2182	0.2435	0.2407	1.7296
14.0000	0.5627	0.4678	1.6444	0.4836	2.0508	1.4446	0.3514	0.1908	2.2331	2.2217	2.2287	2.2271	2.2261	2.2227	0.2433	0.2403	1.7304
15.0000	0.0005	1.8391	0.0004	3.1694	1.4391	1.9464	0.1857	0.2595	2.2351	2.2209	2.2293	2.2294	2.2255	2.2241	0.2430	0.2410	1.7310
16.0000	2.5451	1.1685	1.5077	3.8565	2.7217	3.2871	0.4068	0.4123	2.2325	2.2200	2.2272	2.2269	2.2264	2.2249	0.2436	0.2414	1.7304
17.0000	2.6746	2.9170	2.2528	0.3112	1.9617	2.4933	0.4482	0.0251	2.2314	2.2213	2.2280	2.2278	2.2275	2.2236	0.2434	0.2419	1.7306
18.0000	0.6948	0.8161	2.0642	3.2281	2.7494	2.6356	0.0019	0.7835	2.2323	2.2213	2.2262	2.2281	2.2278	2.2230	0.2433	0.2419	1.7305
19.0000	2.7222	2.9622	1.8146	2.3997	0.0002	0.1093	0.1176	0.2047	2.2318	2.2197	2.2261	2.2269	2.2263	2.2226	0.2438	0.2425	1.7300
20.0000	3.3865	2.2074	0.9436	1.1571	2.1709	1.6578	0.2135	0.2108	2.2319	2.2197	2.2263	2.2250	2.2266	2.2227	0.2440	0.2424	1.7298
21.0000	3.7306	2.3392	2.6876	2.0613	2.0612	2.9460	0.0350	0.0885	2.2322	2.2210	2.2265	2.2273	2.2288	2.2240	0.2443	0.2424	1.7308
22.0000	3.4316	3.7852	2.7939	1.4713	2.6805	3.8079	0.4204	0.8146	2.2329	2.2209	2.2273	2.2269	2.2299	2.2230	0.2444	0.2426	1.7310
23.0000	2.9862	0.7443	1.4349	2.2894	3.0385	3.5720	0.1383	0.1018	2.2332	2.2221	2.2272	2.2269	2.2308	2.2237	0.2442	0.2429	1.7314
24.0000	3.3861	1.5407	1.9334	1.3526	0.2974	1.8287	0.5438	0.2312	2.2323	2.2236	2.2272	2.2275	2.2313	2.2254	0.2438	0.2427	1.7317
25.0000	3.8373	1.5744	0.9114	3.0657	2.5840	0.0001	0.0935	0.6909	2.2311	2.2233	2.2273	2.2272	2.2316	2.2240	0.2436	0.2429	1.7314
26.0000	1.0500	0.9016	0.7247	2.8550	2.9623	2.2215	0.2563	0.5233	2.2316	2.2223	2.2266	2.2279	2.2315	2.2235	0.2437	0.2431	1.7313
27.0000	4.1957	2.2317	3.4266	2.0523	1.8538	3.3654	0.0939	0.2230	2.2321	2.2221	2.2264	2.2281	2.2320	2.2246	0.2437	0.2432	1.7315
28.0000	2.1797	0.1157	3.4382	1.9788	1.9034	2.4341	0.0325	0.5990	2.2313	2.2221	2.2266	2.2288	2.2317	2.2252	0.2437	0.2433	1.7316
29.0000	1.9909	4.1579	0.0963	2.3094	1.4374	3.4960	0.0941	0.2479	2.2321	2.2224	2.2250	2.2287	2.2316	2.2264	0.2435	0.2435	1.7317
30.0000	1.9896	1.5953	2.4420	0.4225	2.6719	1.9514	0.0830	0.1162	2.2316	2.2228	2.2256	2.2275	2.2298	2.2275	0.2436	0.2437	1.7315
31.0000	1.4910	4.1198	3.2766	1.0137	3.3203	2.1058	0.2641	0.8260	2.2312	2.2237	2.2261	2.2292	2.2294	2.2273	0.2438	0.2436	1.7318
32.0000	0.3842	3.6387	1.0450	2.3867	2.4169	1.8195	0.4549	0.0614	2.2313	2.2246	2.2254	2.2292	2.2295	2.2276	0.2440	0.2436	1.7319
33.0000	3.4033	1.8049	2.0738	2.9322	0.4824	1.9458	0.6153	0.4750	2.2305	2.2245	2.2252	2.2294	2.2300	2.2284	0.2440	0.2434	1.7319
34.0000	3.3864	4.9475	3.5312	3.4907	0.0001	3.2124	0.0161	0.2108	2.2305	2.2255	2.2260	2.2292	2.2296	2.2286	0.2441	0.2433	1.7321
35.0000	0.0002	1.1738	0.9112	1.9840	1.6244	3.4039	0.3639	0.1600	2.2294	2.2253	2.2262	2.2299	2.2292	2.2284	0.2443	0.2434	1.7320
36.0000	3.2764	2.3717	2.5708	3.0751	2.3937	3.5459	0.2045	0.1043	2.2300	2.2249	2.2257	2.2299	2.2287	2.2289	0.2444	0.2432	1.7320
37.0000	1.0517	3.2301	2.5305	2.7530	1.4417	2.6067	0.0842	0.0034	2.2297	2.2255	2.2265	2.2305	2.2286	2.2284	0.2444	0.2431	1.7321
38.0000	3.1355	0.4333	4.0453	3.4289	2.5860	3.0790	0.0008	0.9641	2.2286	2.2256	2.2267	2.2307	2.2280	2.2290	0.2445	0.2430	1.7320
39.0000	0.9985	3.0040	0.2782	2.5984	3.0299	2.3566	0.2140	0.2371	2.2289	2.2256	2.2266	2.2303	2.2274	2.2294	0.2445	0.2430	1.7320
40.0000	2.2323	3.2758	3.3522	2.4342	3.3129	1.9322	0.0686	0.2320	2.2289	2.2261	2.2271	2.2306	2.2274	2.2293	0.2445	0.2430	1.7321
41.0000	2.6695	2.7708	1.5247	1.9692	0.0000	2.3862	0.1641	0.1079	2.2295	2.2260	2.2269	2.2296	2.2271	2.2300	0.2445	0.2430	1.7321
42.0000	3.7081	0.0003	0.5705	2.4639	1.9018	2.3003	1.4011	0.3980	2.2293	2.2262	2.2275	2.2299	2.2266	2.2294	0.2446	0.2428	1.7320
43.0000	0.0001	1.0407	1.4881	0.6673	2.9723	2.4806	0.0271	0.1024	2.2289	2.2263	2.2274	2.2302	2.2266	2.2293	0.2445	0.2429	1.7320
44.0000	1.7529	0.8588	2.7030	4.3975	1.3812	1.8475	0.0096	0.1928	2.2292	2.2257	2.2271	2.2306	2.2263	2.2292	0.2444	0.2427	1.7319
45.0000	2.5622	3.6392	0.1874	1.7435	1.1373	2.8497	0.0066	0.0878	2.2296	2.2262	2.2265	2.2304	2.2269	2.2288	0.2445	0.2428	1.7319
46.0000	1.9904	2.7629	3.4204	1.8759	2.1931	1.6784	0.6955	0.1724	2.2302	2.2262	2.2266	2.2301	2.2266	2.2283	0.2444	0.2429	1.7319
47.0000	2.0110	3.2435	2.4020	0.7471	4.8748	2.5348	0.0554	0.0894	2.2305	2.2259	2.2271	2.2299	2.2267	2.2280	0.2445	0.2431	1.7320
48.0000	2.9347	2.3188	1.8921	2.4834	2.6866	3.9966	0.0148	0.1667	2.2304	2.2267	2.2278	2.2300	2.2272	2.2283	0.2444	0.2430	1.7322
49.0000	1.5746	2.9605	3.6138	2.5978	1.7783	3.6312	0.0619	0.0758	2.2300	2.2267	2.2277	2.2296	2.2273	2.2288	0.2445	0.2430	1.7322
50.0000	3.3979	3.2625	3.1131	1.7245	3.9515	0.0387	0.0324	0.0401	2.2300	2.2267	2.2279	2.2294	2.2282	2.2298	0.2442	0.2428	1.7324
51.0000	1.5352	2.6707	3.2106	3.8696	3.6381	2.0248	0.0406	0.0489	2.2297	2.2261	2.2275	2.2300	2.2288	2.2304	0.2443	0.2427	1.7324
52.0000	2.8407	0.3682	0.0002	3.1930	1.1798	2.6210	0.0267	0.1996	2.2295	2.2259	2.2267	2.2304	2.2289	2.2305	0.2442	0.2427	1.7324
53.0000	1.3749	4.0556	2.5674	2.8355	3.8394	1.2330	0.0210	0.0402	2.2297	2.2254	2.2269	2.2302	2.2289	2.2302	0.2441	0.2428	1.7323
54.0000	1.5875	2.6589	3.2593	2.9101	2.3755	2.4668	0.0266	0.2920	2.2292	2.2257	2.2268	2.2299	2.2287	2.2303	0.2440	0.2428	1.7322
55.0000	2.5772	1.7220	3.2776	3.8847	3.0942	0.0003	0.1575	0.1403	2.2293	2.2259	2.2269	2.2301	2.2289	2.2305	0.2441	0.2426	1.7323
56.0000	0.1576	1.6235	2.7010	1.3715	2.2984	2.5812	0.1277	0.0228	2.2294	2.2258	2.2265	2.2302	2.2293	2.2301	0.2441	0.2426	1.7323
57.0000	4.0237	2.7649	4.0389	0.1689	2.1803	1.1292	0.0252	0.0990	2.2300	2.2263	2.2264	2.2302	2.2294	2.2300	0.2440	0.2426	1.7324
58.0000	0.3626	0.8604	2.9205	4.7723	0.4468	0.6664	0.1200	0.2471	2.2306	2.2261	2.2269	2.2305	2.2293	2.2295	0.2440	0.2425	1.7324
59.0000	0.0004	3.1114	2.4610	2.9455	0.0004	0.0004	0.2181	0.0551	2.2308	2.2266	2.2272	2.2300	2.2290	2.2296	0.2441	0.2426	1.7325
60.0000	1.9371	3.5165	3.0497	0.9911	2.6219	3.5594	0.0353	0.1481	2.2306	2.2267	2.2273	2.2296	2.2287	2.2293	0.2441	0.2425	1.7324
61.0000	2.6862	2.2200	2.6297	0.9454	1.1974	0.2497	0.0435	0.6384	2.2312	2.2264	2.2273	2.2292	2.2290	2.2290	0.2439	0.2425	1.7323
62.0000	1.7556	2.2788	1.3781	2.8821	1.9546	2.2548	0.1633	0.5837	2.2308	2.2261	2.2274	2.2295	2.2286	2.2290	0.2439	0.2425	1.7322
63.0000	3.3128	1.9279	2.7740	2.5239	2.5597	3.6585	0.3974	0.0246	2.2314	2.2257	2.2271	2.2301	2.2286	2.2287	0.2439	0.2426	1.7323
64.0000	1.6700	1.8464	0.7139	3.4326	1.6647	1.7656	0.0067	0.7049	2.2307	2.2260	2.2272	2.2306	2.2287	2.2286	0.2438	0.2425	1.7322
65.0000	4.0776	1.6729	1.5735	1.9111	2.4089	0.0003	1.3376	0.1458	2.2306	2.2264	2.2270	2.2304	2.2287	2.2286	0.2438	0.2426	1.7322
66.0000	2.3086	2.7478	0.3853	2.2400	2.9044	4.4375	0.0361	0.2326	2.2308	2.2264	2.2268	2.2306	2.2290	2.2287	0.2438	0.2427	1.7323
67.0000	1.9627	2.2897	0.8045	2.9085	1.8513	2.0576	0.2349	0.0696	2.2305	2.2263	2.2269	2.2305	2.2292	2.2290	0.2438	0.2426	1.7324
68.0000	2.8422	3.8322	2.7254	1.7834	1.2723	3.8337	0.4944	0.0272	2.2307	2.2265	2.2270	2.2307	2.2294	2.2288	0.2438	0.2427	1.7324
69.0000	2.2819	0.0003	1.7103	2.3278	4.0243	3.0448	0.0341	0.1155	2.2304	2.2266	2.2271	2.2308	2.2300	2.2285	0.2439	0.2427	1.7325
70.0000	2.6414	0.2416	2.4476	3.2776	1.5316	1.6397	0.1820	1.5764	2.2304	2.2269	2.2274	2.2307	2.2304	2.2281	0.2437	0.2427	1.7326
71.0000	2.8016	2.1753	1.4421	1.9989	3.2753	0.4470	0.0885	0.6780	2.2310	2.2262	2.2268	2.2306	2.2306	2.2288	0.2437	0.2426	1.7325
72.0000	2.4721	0.0004	2.3174	3.4909	3.9327	1.5756	0.3742	0.0285	2.2311	2.2263	2.2267	2.2301	2.2300	2.2286	0.2438	0.2426	1.7324
73.0000	1.1332	3.4161	3.1525	2.1206	1.8677	2.3478	0.0432	0.5787	2.2307	2.2261	2.2270	2.2305	2.2303	2.2284	0.2437	0.2426	1.7324
74.0000	1.4086	2.6054	3.4514	1.9279	1.9926	2.2463	0.1582	0.1338	2.2313	2.2262	2.2271	2.2301	2.2307	2.2284	0.2438	0.2427	1.7325
75.0000	0.6232	2.0576	1.8691	1.4120	3.0759	2.8660	0.0363	0.0492	2.2310	2.2260	2.2273	2.2300	2.2309	2.2285	0.2438	0.2427	1.7325
76.0000	2.5711	3.4464	1.8488	1.5393	0.0002	2.2469	0.1041	0.3406	2.2304	2.2259	2.2276	2.2302	2.2310	2.2283	0.2437	0.2427	1.7325
77.0000	2.9874	3.1093	0.8883	1.1035	2.0691	3.6316	0.2953	0.0106	2.2304	2.2262	2.2277	2.2300	2.2312	2.2282	0.2437	0.2426	1.7325
78.0000	0.0002	2.1232	3.3378	2.9588	3.7933	2.8671	0.3704	0.1381	2.2300	2.2263	2.2275	2.2301	2.2314	2.2285	0.2438	0.2426	1.7325
79.0000	3.2914	2.3287	3.0220	3.2339	3.5880	2.5604	0.1456	0.0678	2.2301	2.2261	2.2271	2.2303	2.2311	2.2284	0.2438	0.2427	1.7325
80.0000	4.3095	3.4679	1.3165	2.6390	2.0882	3.1859	0.0013	0.1416	2.2300	2.2258	2.2269	2.2299	2.2312	2.2286	0.2439	0.2427	1.7324
81.0000	2.8707	4.3885	1.0329	2.0372	2.1593	2.6807	0.2120	0.1383	2.2298	2.2260	2.2268	2.2306	2.2312	2.2284	0.2440	0.2427	1.7324
82.0000	2.3770	3.0436	2.8118	0.0004	3.6397	3.0248	0.0140	0.0868	2.2298	2.2263	2.2269	2.2306	2.2311	2.2285	0.2439	0.2427	1.7325
83.0000	3.0651	1.1461	2.8802	2.5189	3.2167	3.3298	0.2142	0.2426	2.2298	2.2261	2.2271	2.2304	2.2311	2.2288	0.2439	0.2427	1.7325
84.0000	1.7907	2.3275	2.2631	1.9932	0.6902	1.4364	0.0262	0.0321	2.2298	2.2259	2.2268	2.2302	2.2309	2.2295	0.2440	0.2427	1.7325
85.0000	2.4718	1.4354	2.8923	2.3519	1.9071	3.7955	0.1677	0.1074	2.2295	2.2260	2.2267	2.2304	2.2309	2.2296	0.2439	0.2426	1.7325
86.0000	0.4736	0.0001	1.7571	0.0000	2.2603	2.6722	0.0357	0.2313	2.2297	2.2258	2.2267	2.2304	2.2310	2.2293	0.2439	0.2426	1.7324
87.0000	2.9144	2.2401	3.8522	2.8367	0.0000	3.3617	0.0728	0.5448	2.2296	2.2260	2.2266	2.2303	2.2312	2.2294	0.2439	0.2426	1.7324
88.0000	1.6835	2.4710	3.4447	2.8113	2.9355	2.7092	0.5557	0.0931	2.2298	2.2261	2.2264	2.2301	2.2312	2.2292	0.2439	0.2426	1.7324
89.0000	2.8068	0.8966	3.7652	3.5209	0.6791	0.0004	1.2866	0.4751	2.2299	2.2263	2.2271	2.2303	2.2309	2.2293	0.2438	0.2426	1.7325
90.0000	0.0001	0.0000	2.9277	4.3703	3.1260	3.2839	0.0986	0.3333	2.2302	2.2263	2.2269	2.2303	2.2309	2.2292	0.2439	0.2426	1.7325
91.0000	2.5611	4.0156	2.3220	2.7333	1.9240	1.7791	0.1644	0.1124	2.2303	2.2266	2.2272	2.2302	2.2311	2.2288	0.2439	0.2425	1.7326
92.0000	3.0765	1.4806	3.1930	1.3243	2.8881	4.0339	0.0701	0.7864	2.2301	2.2268	2.2269	2.2303	2.2313	2.2287	0.2438	0.2425	1.7326
93.0000	2.8735	2.5012	3.2235	0.2991	2.1273	2.8831	0.0049	0.4547	2.2296	2.2270	2.2271	2.2305	2.2312	2.2285	0.2439	0.2425	1.7326
94.0000	3.7282	1.5225	3.5825	3.2515	3.3881	1.7677	0.0792	0.0685	2.2297	2.2268	2.2274	2.2306	2.2314	2.2289	0.2439	0.2426	1.7327
95.0000	0.6111	3.8003	3.5431	3.7462	1.7148	2.8459	0.7204	0.3438	2.2295	2.2269	2.2274	2.2306	2.2312	2.2287	0.2439	0.2427	1.7326
96.0000	3.3517	2.9410	2.6936	1.8562	2.7145	2.3503	0.1332	0.1023	2.2297	2.2267	2.2272	2.2305	2.2312	2.2288	0.2440	0.2427	1.7326
97.0000	1.7284	3.2351	1.1629	2.8922	4.3255	2.6175	0.0824	0.0847	2.2294	2.2270	2.2272	2.2306	2.2312	2.2289	0.2440	0.2427	1.7326
98.0000	2.8501	2.5217	0.0002	2.0189	0.4155	2.6598	0.0042	0.5978	2.2291	2.2268	2.2272	2.2309	2.2316	2.2285	0.2441	0.2427	1.7326
99.0000	2.0212	1.7785	2.3326	2.6387	2.7558	3.3097	0.9404	0.0618	2.2292	2.2267	2.2273	2.2312	2.2318	2.2283	0.2441	0.2427	1.7327
100.0000	2.2618	3.8197	1.3610	2.9355	3.5462	1.9519	0.1660	0.1427	2.2289	2.2268	2.2274	2.2311	2.2318	2.2281	0.2441	0.2427	1.7326


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0745	0.0740	0.0742	0.0739	0.0730	0.0748	0.0735	0.0738
0.0200	0.0746	0.0742	0.0744	0.0740	0.0732	0.0750	0.0735	0.0740
0.0300	0.0748	0.0743	0.0745	0.0741	0.0733	0.0751	0.0737	0.0741
0.0400	0.0748	0.0744	0.0746	0.0742	0.0734	0.0752	0.0738	0.0742
0.0500	0.0750	0.0745	0.0747	0.0744	0.0735	0.0753	0.0739	0.0743
0.0600	0.0750	0.0746	0.0748	0.0744	0.0736	0.0754	0.0741	0.0744
0.0700	0.0751	0.0747	0.0749	0.0745	0.0737	0.0755	0.0742	0.0745
0.0800	0.0752	0.0748	0.0751	0.0747	0.0738	0.0756	0.0743	0.0746
0.0900	0.0753	0.0749	0.0752	0.0748	0.0739	0.0757	0.0744	0.0747
0.1000	0.0754	0.0750	0.0753	0.0749	0.0741	0.0758	0.0746	0.0749
0.1100	0.0755	0.0751	0.0754	0.0750	0.0742	0.0759	0.0747	0.0750
0.1200	0.0757	0.0752	0.0755	0.0751	0.0743	0.0760	0.0748	0.0750
0.1300	0.0758	0.0753	0.0756	0.0752	0.0744	0.0761	0.0749	0.0752
0.1400	0.0759	0.0754	0.0758	0.0754	0.0745	0.0762	0.0751	0.0753
0.1500	0.0760	0.0756	0.0759	0.0754	0.0746	0.0763	0.0751	0.0754
0.1600	0.0762	0.0757	0.0760	0.0755	0.0747	0.0764	0.0753	0.0755
0.1700	0.0763	0.0758	0.0761	0.0757	0.0748	0.0765	0.0754	0.0756
0.1800	0.0765	0.0759	0.0763	0.0758	0.0749	0.0767	0.0755	0.0757
0.1900	0.0766	0.0760	0.0764	0.0759	0.0750	0.0767	0.0756	0.0758
0.2000	0.0767	0.0762	0.0765	0.0760	0.0751	0.0769	0.0757	0.0759
0.2100	0.0768	0.0763	0.0766	0.0761	0.0753	0.0770	0.0758	0.0760
0.2200	0.0769	0.0764	0.0767	0.0762	0.0753	0.0771	0.0760	0.0762
0.2300	0.0770	0.0765	0.0768	0.0763	0.0755	0.0772	0.0761	0.0763
0.2400	0.0771	0.0766	0.0769	0.0765	0.0756	0.0774	0.0763	0.0764
0.2500	0.0773	0.0767	0.0770	0.0766	0.0757	0.0775	0.0764	0.0765
0.2600	0.0773	0.0768	0.0771	0.0767	0.0759	0.0776	0.0765	0.0766
0.2700	0.0774	0.0769	0.0772	0.0768	0.0759	0.0778	0.0766	0.0767
0.2800	0.0776	0.0770	0.0773	0.0769	0.0760	0.0779	0.0767	0.0769
0.2900	0.0777	0.0772	0.0774	0.0770	0.0761	0.0780	0.0769	0.0770
0.3000	0.0777	0.0773	0.0776	0.0771	0.0763	0.0781	0.0770	0.0772
0.3100	0.0779	0.0774	0.0777	0.0773	0.0765	0.0782	0.0771	0.0773
0.3200	0.0780	0.0775	0.0779	0.0774	0.0766	0.0783	0.0772	0.0774
0.3300	0.0782	0.0776	0.0780	0.0775	0.0767	0.0785	0.0773	0.0775
0.3400	0.0783	0.0777	0.0781	0.0776	0.0769	0.0786	0.0774	0.0777
0.3500	0.0784	0.0778	0.0782	0.0777	0.0770	0.0787	0.0775	0.0778
0.3600	0.0785	0.0779	0.0783	0.0778	0.0772	0.0788	0.0777	0.0779
0.3700	0.0787	0.0781	0.0784	0.0780	0.0773	0.0789	0.0778	0.0780
0.3800	0.0788	0.0782	0.0785	0.0781	0.0774	0.0791	0.0779	0.0782
0.3900	0.0789	0.0783	0.0786	0.0782	0.0774	0.0792	0.0780	0.0783
0.4000	0.0791	0.0784	0.0788	0.0783	0.0775	0.0793	0.0781	0.0784
0.4100	0.0792	0.0785	0.0789	0.0784	0.0777	0.0794	0.0782	0.0785
0.4200	0.0793	0.0786	0.0790	0.0786	0.0778	0.0795	0.0783	0.0787
0.4300	0.0795	0.0787	0.0791	0.0787	0.0779	0.0796	0.0784	0.0788
0.4400	0.0795	0.0789	0.0792	0.0789	0.0780	0.0798	0.0785	0.0790
0.4500	0.0796	0.0790	0.0793	0.0790	0.0781	0.0799	0.0786	0.0791
0.4600	0.0797	0.0791	0.0795	0.0791	0.0782	0.0800	0.0787	0.0792
0.4700	0.0799	0.0792	0.0796	0.0792	0.0784	0.0801	0.0789	0.0794
0.4800	0.0800	0.0794	0.0797	0.0793	0.0784	0.0803	0.0790	0.0795
0.4900	0.0801	0.0795	0.0799	0.0795	0.0785	0.0804	0.0791	0.0796
0.5000	0.0802	0.0796	0.0800	0.0796	0.0786	0.0805	0.0793	0.0797
0.5100	0.0804	0.0797	0.0801	0.0797	0.0787	0.0807	0.0794	0.0798
0.5200	0.0805	0.0799	0.0802	0.0798	0.0788	0.0808	0.0795	0.0799
0.5300	0.0806	0.0800	0.0804	0.0799	0.0790	0.0809	0.0796	0.0801
0.5400	0.0807	0.0802	0.0805	0.0800	0.0791	0.0811	0.0797	0.0802
0.5500	0.0809	0.0804	0.0806	0.0802	0.0792	0.0812	0.0799	0.0804
0.5600	0.0810	0.0805	0.0808	0.0803	0.0794	0.0814	0.0800	0.0805
0.5700	0.0811	0.0806	0.0808	0.0804	0.0795	0.0815	0.0802	0.0806
0.5800	0.0813	0.0807	0.0810	0.0806	0.0796	0.0817	0.0803	0.0807
0.5900	0.0815	0.0808	0.0811	0.0807	0.0797	0.0818	0.0804	0.0808
0.6000	0.0816	0.0810	0.0812	0.0808	0.0799	0.0819	0.0805	0.0810
0.6100	0.0817	0.0811	0.0814	0.0809	0.0800	0.0820	0.0807	0.0811
0.6200	0.0819	0.0812	0.0815	0.0810	0.0801	0.0822	0.0809	0.0812
0.6300	0.0820	0.0813	0.0816	0.0811	0.0803	0.0823	0.0810	0.0814
0.6400	0.0821	0.0814	0.0818	0.0813	0.0804	0.0824	0.0811	0.0815
0.6500	0.0823	0.0816	0.0819	0.0814	0.0806	0.0825	0.0812	0.0816
0.6600	0.0823	0.0817	0.0820	0.0815	0.0807	0.0826	0.0813	0.0818
0.6700	0.0825	0.0819	0.0822	0.0817	0.0808	0.0827	0.0814	0.0819
0.6800	0.0826	0.0820	0.0823	0.0818	0.0809	0.0829	0.0816	0.0820
0.6900	0.0828	0.0822	0.0825	0.0819	0.0811	0.0830	0.0817	0.0822
0.7000	0.0829	0.0823	0.0826	0.0821	0.0812	0.0832	0.0818	0.0823
0.7100	0.0831	0.0824	0.0827	0.0822	0.0813	0.0833	0.0819	0.0824
0.7200	0.0832	0.0825	0.0828	0.0823	0.0814	0.0835	0.0821	0.0826
0.7300	0.0833	0.0827	0.0830	0.0825	0.0816	0.0836	0.0822	0.0827
0.7400	0.0835	0.0828	0.0831	0.0826	0.0817	0.0837	0.0824	0.0829
0.7500	0.0836	0.0830	0.0832	0.0828	0.0819	0.0839	0.0825	0.0830
0.7600	0.0838	0.0831	0.0834	0.0829	0.0820	0.0840	0.0826	0.0832
0.7700	0.0839	0.0832	0.0835	0.0831	0.0821	0.0841	0.0827	0.0833
0.7800	0.0842	0.0834	0.0837	0.0833	0.0823	0.0842	0.0829	0.0834
0.7900	0.0843	0.0835	0.0838	0.0834	0.0824	0.0844	0.0830	0.0836
0.8000	0.0844	0.0837	0.0839	0.0835	0.0825	0.0845	0.0832	0.0837
0.8100	0.0845	0.0838	0.0841	0.0836	0.0827	0.0847	0.0833	0.0839
0.8200	0.0847	0.0840	0.0843	0.0838	0.0828	0.0848	0.0834	0.0840
0.8300	0.0848	0.0841	0.0844	0.0840	0.0830	0.0850	0.0836	0.0841
0.8400	0.0850	0.0842	0.0845	0.0841	0.0832	0.0851	0.0838	0.0842
0.8500	0.0851	0.0843	0.0846	0.0843	0.0833	0.0853	0.0840	0.0843
0.8600	0.0853	0.0845	0.0847	0.0844	0.0834	0.0855	0.0841	0.0845
0.8700	0.0854	0.0846	0.0849	0.0846	0.0836	0.0856	0.0843	0.0846
0.8800	0.0856	0.0848	0.0850	0.0847	0.0838	0.0857	0.0844	0.0848
0.8900	0.0857	0.0849	0.0852	0.0849	0.0840	0.0858	0.0846	0.0849
0.9000	0.0859	0.0851	0.0854	0.0851	0.0841	0.0859	0.0847	0.0851
0.9100	0.0861	0.0852	0.0855	0.0852	0.0842	0.0861	0.0849	0.0852
0.9200	0.0862	0.0853	0.0856	0.0854	0.0844	0.0863	0.0850	0.0854
0.9300	0.0864	0.0854	0.0858	0.0855	0.0845	0.0864	0.0851	0.0855
0.9400	0.0865	0.0856	0.0860	0.0857	0.0847	0.0865	0.0853	0.0857
0.9500	0.0867	0.0857	0.0862	0.0858	0.0849	0.0867	0.0854	0.0858
0.9600	0.0868	0.0859	0.0863	0.0860	0.0850	0.0869	0.0856	0.0860
0.9700	0.0869	0.0860	0.0865	0.0861	0.0851	0.0870	0.0858	0.0861
0.9800	0.0871	0.0862	0.0866	0.0863	0.0852	0.0872	0.0859	0.0862
0.9900	0.0873	0.0863	0.0869	0.0865	0.0854	0.0873	0.0860	0.0864
1.0000	0.0875	0.0865	0.0870	0.0866	0.0856	0.0875	0.0862	0.0865
1.0100	0.0876	0.0866	0.0871	0.0868	0.0857	0.0876	0.0863	0.0867
1.0200	0.0878	0.0867	0.0873	0.0869	0.0859	0.0877	0.0865	0.0869
1.0300	0.0879	0.0869	0.0874	0.0870	0.0860	0.0879	0.0866	0.0870
1.0400	0.0881	0.0870	0.0875	0.0872	0.0862	0.0881	0.0868	0.0872
1.0500	0.0882	0.0872	0.0877	0.0874	0.0863	0.0882	0.0870	0.0873
1.0600	0.0884	0.0873	0.0878	0.0875	0.0865	0.0883	0.0871	0.0875
1.0700	0.0885	0.0874	0.0880	0.0877	0.0867	0.0885	0.0873	0.0877
1.0800	0.0887	0.0876	0.0881	0.0878	0.0868	0.0886	0.0875	0.0878
1.0900	0.0888	0.0878	0.0883	0.0880	0.0869	0.0887	0.0876	0.0880
1.1000	0.0890	0.0880	0.0885	0.0881	0.0871	0.0889	0.0878	0.0882
1.1100	0.0891	0.0881	0.0886	0.0883	0.0872	0.0891	0.0880	0.0883
1.1200	0.0893	0.0883	0.0887	0.0884	0.0874	0.0892	0.0881	0.0885
1.1300	0.0895	0.0884	0.0889	0.0886	0.0875	0.0893	0.0883	0.0887
1.1400	0.0896	0.0886	0.0891	0.0887	0.0876	0.0895	0.0884	0.0888
1.1500	0.0898	0.0888	0.0893	0.0889	0.0878	0.0897	0.0886	0.0890
1.1600	0.0900	0.0889	0.0894	0.0890	0.0880	0.0898	0.0887	0.0892
1.1700	0.0902	0.0891	0.0895	0.0893	0.0882	0.0900	0.0889	0.0894
1.1800	0.0903	0.0892	0.0897	0.0894	0.0884	0.0902	0.0890	0.0895
1.1900	0.0905	0.0893	0.0898	0.0896	0.0885	0.0903	0.0892	0.0897
1.2000	0.0906	0.0895	0.0900	0.0897	0.0887	0.0905	0.0894	0.0898
1.2100	0.0908	0.0897	0.0902	0.0899	0.0889	0.0906	0.0896	0.0899
1.2200	0.0910	0.0898	0.0903	0.0900	0.0891	0.0908	0.0897	0.0901
1.2300	0.0911	0.0900	0.0905	0.0902	0.0893	0.0909	0.0899	0.0902
1.2400	0.0912	0.0902	0.0907	0.0904	0.0895	0.0911	0.0900	0.0903
1.2500	0.0914	0.0903	0.0909	0.0905	0.0896	0.0913	0.0902	0.0905
1.2600	0.0916	0.0904	0.0911	0.0907	0.0898	0.0914	0.0903	0.0906
1.2700	0.0917	0.0906	0.0912	0.0909	0.0899	0.0916	0.0905	0.0908
1.2800	0.0919	0.0907	0.0914	0.0910	0.0901	0.0918	0.0906	0.0909
1.2900	0.0921	0.0909	0.0915	0.0912	0.0902	0.0919	0.0907	0.0910
1.3000	0.0923	0.0911	0.0917	0.0914	0.0904	0.0920	0.0909	0.0912
1.3100	0.0924	0.0913	0.0918	0.0915	0.0906	0.0923	0.0911	0.0914
1.3200	0.0926	0.0915	0.0920	0.0918	0.0908	0.0924	0.0912	0.0916
1.3300	0.0927	0.0916	0.0921	0.0919	0.0909	0.0926	0.0914	0.0917
1.3400	0.0929	0.0918	0.0923	0.0921	0.0911	0.0927	0.0915	0.0919
1.3500	0.0931	0.0920	0.0925	0.0923	0.0913	0.0929	0.0917	0.0920
1.3600	0.0933	0.0921	0.0927	0.0924	0.0914	0.0931	0.0919	0.0922
1.3700	0.0934	0.0923	0.0928	0.0926	0.0916	0.0933	0.0921	0.0924
1.3800	0.0936	0.0925	0.0930	0.0928	0.0918	0.0934	0.0922	0.0925
1.3900	0.0938	0.0926	0.0932	0.0930	0.0920	0.0936	0.0923	0.0927
1.4000	0.0939	0.0928	0.0933	0.0932	0.0921	0.0938	0.0925	0.0929
1.4100	0.0941	0.0930	0.0935	0.0934	0.0922	0.0939	0.0926	0.0931
1.4200	0.0943	0.0932	0.0937	0.0935	0.0924	0.0941	0.0927	0.0933
1.4300	0.0945	0.0934	0.0939	0.0937	0.0926	0.0943	0.0929	0.0934
1.4400	0.0947	0.0935	0.0941	0.0939	0.0927	0.0944	0.0931	0.0936
1.4500	0.0949	0.0937	0.0943	0.0940	0.0929	0.0946	0.0933	0.0938
1.4600	0.0951	0.0939	0.0945	0.0942	0.0930	0.0948	0.0934	0.0939
1.4700	0.0952	0.0941	0.0946	0.0944	0.0932	0.0950	0.0936	0.0942
1.4800	0.0953	0.0943	0.0948	0.0946	0.0934	0.0952	0.0937	0.0944
1.4900	0.0955	0.0944	0.0950	0.0948	0.0936	0.0954	0.0939	0.0945
1.5000	0.0957	0.0946	0.0952	0.0949	0.0938	0.0956	0.0941	0.0947
1.5100	0.0960	0.0948	0.0954	0.0951	0.0939	0.0957	0.0942	0.0949
1.5200	0.0962	0.0950	0.0955	0.0953	0.0941	0.0959	0.0944	0.0951
1.5300	0.0963	0.0952	0.0957	0.0955	0.0943	0.0961	0.0947	0.0953
1.5400	0.0965	0.0953	0.0959	0.0957	0.0945	0.0963	0.0948	0.0955
1.5500	0.0968	0.0955	0.0960	0.0959	0.0947	0.0965	0.0950	0.0956
1.5600	0.0969	0.0956	0.0962	0.0960	0.0949	0.0967	0.0952	0.0959
1.5700	0.0972	0.0958	0.0964	0.0962	0.0951	0.0969	0.0954	0.0960
1.5800	0.0973	0.0960	0.0966	0.0964	0.0952	0.0971	0.0955	0.0962
1.5900	0.0975	0.0962	0.0967	0.0966	0.0954	0.0972	0.0957	0.0964
1.6000	0.0977	0.0964	0.0970	0.0968	0.0956	0.0974	0.0959	0.0966
1.6100	0.0978	0.0966	0.0971	0.0970	0.0958	0.0975	0.0961	0.0967
1.6200	0.0980	0.0968	0.0973	0.0972	0.0960	0.0977	0.0962	0.0969
1.6300	0.0982	0.0970	0.0975	0.0974	0.0962	0.0979	0.0964	0.0972
1.6400	0.0984	0.0972	0.0977	0.0976	0.0964	0.0980	0.0966	0.0974
1.6500	0.0985	0.0973	0.0979	0.0978	0.0966	0.0982	0.0968	0.0976
1.6600	0.0988	0.0976	0.0981	0.0980	0.0968	0.0984	0.0970	0.0978
1.6700	0.0989	0.0978	0.0983	0.0982	0.0970	0.0986	0.0972	0.0980
1.6800	0.0991	0.0980	0.0985	0.0983	0.0972	0.0988	0.0974	0.0982
1.6900	0.0994	0.0982	0.0987	0.0986	0.0973	0.0990	0.0976	0.0983
1.7000	0.0996	0.0984	0.0989	0.0987	0.0975	0.0992	0.0978	0.0985
1.7100	0.0998	0.0986	0.0991	0.0989	0.0977	0.0994	0.0980	0.0987
1.7200	0.1000	0.0988	0.0993	0.0991	0.0979	0.0996	0.0982	0.0988
1.7300	0.1002	0.0990	0.0995	0.0993	0.0981	0.0999	0.0984	0.0991
1.7400	0.1004	0.0992	0.0997	0.0994	0.0983	0.1000	0.0985	0.0992
1.7500	0.1006	0.0994	0.0999	0.0996	0.0985	0.1002	0.0987	0.0994
1.7600	0.1008	0.0995	0.1001	0.0999	0.0987	0.1005	0.0989	0.0997
1.7700	0.1010	0.0998	0.1003	0.1001	0.0990	0.1006	0.0991	0.0998
1.7800	0.1012	0.1000	0.1005	0.1004	0.0992	0.1009	0.0993	0.1000
1.7900	0.1015	0.1002	0.1007	0.1006	0.0993	0.1011	0.0995	0.1002
1.8000	0.1017	0.1003	0.1009	0.1008	0.0996	0.1013	0.0997	0.1004
1.8100	0.1019	0.1005	0.1011	0.1010	0.0998	0.1015	0.0999	0.1006
1.8200	0.1021	0.1007	0.1013	0.1012	0.1000	0.1017	0.1000	0.1008
1.8300	0.1023	0.1010	0.1015	0.1014	0.1001	0.1018	0.1002	0.1011
1.8400	0.1025	0.1011	0.1017	0.1016	0.1003	0.1020	0.1004	0.1013
1.8500	0.1027	0.1013	0.1019	0.1018	0.1005	0.1022	0.1006	0.1015
1.8600	0.1029	0.1015	0.1021	0.1020	0.1007	0.1024	0.1008	0.1017
1.8700	0.1031	0.1017	0.1024	0.1022	0.1009	0.1026	0.1010	0.1019
1.8800	0.1033	0.1019	0.1026	0.1025	0.1011	0.1029	0.1012	0.1021
1.8900	0.1035	0.1021	0.1028	0.1027	0.1013	0.1031	0.1015	0.1023
1.9000	0.1037	0.1023	0.1030	0.1029	0.1015	0.1033	0.1017	0.1025
1.9100	0.1039	0.1025	0.1032	0.1032	0.1016	0.1035	0.1019	0.1027
1.9200	0.1041	0.1027	0.1034	0.1034	0.1018	0.1038	0.1020	0.1029
1.9300	0.1043	0.1029	0.1036	0.1035	0.1020	0.1040	0.1023	0.1032
1.9400	0.1045	0.1032	0.1039	0.1037	0.1022	0.1043	0.1024	0.1034
1.9500	0.1047	0.1033	0.1041	0.1039	0.1024	0.1045	0.1026	0.1036
1.9600	0.1050	0.1035	0.1043	0.1041	0.1027	0.1047	0.1029	0.1038
1.9700	0.1052	0.1038	0.1045	0.1043	0.1029	0.1050	0.1030	0.1040
1.9800	0.1054	0.1040	0.1048	0.1046	0.1031	0.1052	0.1032	0.1042
1.9900	0.1056	0.1042	0.1050	0.1048	0.1033	0.1054	0.1034	0.1044
2.0000	0.1058	0.1044	0.1052	0.1051	0.1036	0.1056	0.1037	0.1046
2.0100	0.1061	0.1046	0.1054	0.1052	0.1038	0.1058	0.1039	0.1048
2.0200	0.1063	0.1049	0.1056	0.1055	0.1040	0.1061	0.1042	0.1050
2.0300	0.1065	0.1051	0.1058	0.1057	0.1042	0.1063	0.1044	0.1052
2.0400	0.1067	0.1053	0.1060	0.1059	0.1045	0.1065	0.1047	0.1054
2.0500	0.1069	0.1055	0.1062	0.1061	0.1047	0.1068	0.1049	0.1057
2.0600	0.1071	0.1057	0.1065	0.1064	0.1049	0.1069	0.1051	0.1059
2.0700	0.1074	0.1060	0.1067	0.1066	0.1052	0.1071	0.1054	0.1061
2.0800	0.1076	0.1062	0.1069	0.1068	0.1054	0.1074	0.1056	0.1063
2.0900	0.1078	0.1064	0.1072	0.1071	0.1057	0.1077	0.1058	0.1066
2.1000	0.1080	0.1066	0.1074	0.1073	0.1059	0.1079	0.1059	0.1068
2.1100	0.1082	0.1069	0.1077	0.1075	0.1061	0.1081	0.1062	0.1071
2.1200	0.1084	0.1071	0.1079	0.1077	0.1063	0.1083	0.1064	0.1074
2.1300	0.1086	0.1073	0.1081	0.1079	0.1065	0.1086	0.1066	0.1076
2.1400	0.1088	0.1076	0.1084	0.1081	0.1068	0.1089	0.1069	0.1078
2.1500	0.1090	0.1079	0.1087	0.1084	0.1070	0.1091	0.1071	0.1080
2.1600	0.1092	0.1082	0.1089	0.1086	0.1072	0.1094	0.1073	0.1082
2.1700	0.1094	0.1084	0.1092	0.1088	0.1075	0.1097	0.1075	0.1085
2.1800	0.1096	0.1086	0.1095	0.1090	0.1077	0.1100	0.1078	0.1087
2.1900	0.1099	0.1088	0.1098	0.1093	0.1080	0.1102	0.1080	0.1089
2.2000	0.1101	0.1090	0.1100	0.1095	0.1082	0.1104	0.1083	0.1092
2.2100	0.1103	0.1093	0.1103	0.1097	0.1084	0.1107	0.1084	0.1094
2.2200	0.1105	0.1095	0.1106	0.1099	0.1087	0.1109	0.1087	0.1097
2.2300	0.1108	0.1097	0.1109	0.1101	0.1089	0.1111	0.1089	0.1099
2.2400	0.1110	0.1100	0.1111	0.1103	0.1092	0.1113	0.1091	0.1102
2.2500	0.1112	0.1102	0.1114	0.1106	0.1095	0.1116	0.1093	0.1105
2.2600	0.1115	0.1105	0.1117	0.1108	0.1097	0.1118	0.1096	0.1108
2.2700	0.1117	0.1108	0.1119	0.1110	0.1099	0.1121	0.1099	0.1110
2.2800	0.1119	0.1110	0.1121	0.1113	0.1102	0.1123	0.1101	0.1112
2.2900	0.1121	0.1112	0.1123	0.1115	0.1104	0.1126	0.1104	0.1115
2.3000	0.1124	0.1115	0.1126	0.1118	0.1107	0.1128	0.1106	0.1117
2.3100	0.1126	0.1117	0.1128	0.1120	0.1109	0.1131	0.1109	0.1119
2.3200	0.1128	0.1120	0.1131	0.1123	0.1112	0.1134	0.1112	0.1121
2.3300	0.1130	0.1123	0.1134	0.1125	0.1114	0.1137	0.1116	0.1124
2.3400	0.1132	0.1125	0.1137	0.1127	0.1117	0.1139	0.1119	0.1127
2.3500	0.1136	0.1128	0.1139	0.1130	0.1119	0.1141	0.1121	0.1130
2.3600	0.1138	0.1130	0.1142	0.1132	0.1122	0.1144	0.1123	0.1132
2.3700	0.1142	0.1132	0.1144	0.1135	0.1124	0.1147	0.1126	0.1134
2.3800	0.1144	0.1135	0.1146	0.1138	0.1127	0.1150	0.1128	0.1137
2.3900	0.1147	0.1138	0.1149	0.1140	0.1129	0.1152	0.1131	0.1140
2.4000	0.1150	0.1140	0.1151	0.1142	0.1132	0.1154	0.1133	0.1143
2.4100	0.1153	0.1143	0.1154	0.1145	0.1135	0.1156	0.1136	0.1146
2.4200	0.1155	0.1146	0.1157	0.1148	0.1137	0.1159	0.1138	0.1148
2.4300	0.1157	0.1148	0.1159	0.1151	0.1140	0.1162	0.1141	0.1150
2.4400	0.1160	0.1151	0.1161	0.1153	0.1143	0.1165	0.1143	0.1153
2.4500	0.1162	0.1154	0.1165	0.1156	0.1146	0.1167	0.1146	0.1156
2.4600	0.1165	0.1156	0.1167	0.1158	0.1148	0.1169	0.1149	0.1159
2.4700	0.1168	0.1160	0.1170	0.1160	0.1151	0.1171	0.1152	0.1162
2.4800	0.1171	0.1162	0.1172	0.1163	0.1153	0.1174	0.1154	0.1164
2.4900	0.1174	0.1165	0.1175	0.1166	0.1156	0.1177	0.1157	0.1167
2.5000	0.1177	0.1167	0.1178	0.1168	0.1159	0.1180	0.1159	0.1170
2.5100	0.1179	0.1170	0.1182	0.1171	0.1162	0.1182	0.1161	0.1172
2.5200	0.1182	0.1172	0.1185	0.1173	0.1164	0.1185	0.1164	0.1175
2.5300	0.1184	0.1175	0.1187	0.1176	0.1167	0.1188	0.1166	0.1178
2.5400	0.1187	0.1177	0.1190	0.1179	0.1170	0.1191	0.1169	0.1180
2.5500	0.1190	0.1180	0.1193	0.1181	0.1173	0.1194	0.1172	0.1183
2.5600	0.1194	0.1182	0.1196	0.1184	0.1176	0.1197	0.1175	0.1186
2.5700	0.1196	0.1185	0.1199	0.1187	0.1179	0.1200	0.1177	0.1188
2.5800	0.1199	0.1188	0.1202	0.1190	0.1181	0.1203	0.1180	0.1191
2.5900	0.1202	0.1191	0.1204	0.1192	0.1184	0.1205	0.1183	0.1193
2.6000	0.1204	0.1194	0.1207	0.1195	0.1187	0.1209	0.1186	0.1197
2.6100	0.1207	0.1196	0.1210	0.1198	0.1189	0.1212	0.1188	0.1200
2.6200	0.1210	0.1199	0.1213	0.1201	0.1192	0.1215	0.1191	0.1202
2.6300	0.1212	0.1202	0.1217	0.1204	0.1195	0.1218	0.1193	0.1206
2.6400	0.1215	0.1205	0.1220	0.1206	0.1198	0.1221	0.1196	0.1209
2.6500	0.1218	0.1208	0.1223	0.1209	0.1201	0.1224	0.1200	0.1211
2.6600	0.1221	0.1211	0.1226	0.1212	0.1204	0.1226	0.1203	0.1214
2.6700	0.1224	0.1214	0.1229	0.1215	0.1207	0.1230	0.1206	0.1216
2.6800	0.1226	0.1218	0.1232	0.1218	0.1211	0.1232	0.1209	0.1220
2.6900	0.1229	0.1221	0.1235	0.1222	0.1214	0.1235	0.1212	0.1223
2.7000	0.1232	0.1224	0.1238	0.1225	0.1217	0.1239	0.1215	0.1225
2.7100	0.1234	0.1227	0.1241	0.1228	0.1219	0.1242	0.1219	0.1228
2.7200	0.1238	0.1230	0.1245	0.1231	0.1223	0.1245	0.1222	0.1231
2.7300	0.1241	0.1233	0.1248	0.1234	0.1226	0.1248	0.1225	0.1234
2.7400	0.1244	0.1236	0.1252	0.1237	0.1229	0.1251	0.1229	0.1237
2.7500	0.1247	0.1239	0.1255	0.1240	0.1232	0.1254	0.1232	0.1241
2.7600	0.1250	0.1243	0.1258	0.1244	0.1235	0.1257	0.1236	0.1244
2.7700	0.1254	0.1246	0.1261	0.1247	0.1239	0.1260	0.1239	0.1248
2.7800	0.1258	0.1249	0.1265	0.1250	0.1242	0.1264	0.1242	0.1251
2.7900	0.1261	0.1252	0.1268	0.1254	0.1246	0.1267	0.1245	0.1254
2.8000	0.1264	0.1255	0.1271	0.1257	0.1249	0.1270	0.1248	0.1257
2.8100	0.1267	0.1259	0.1274	0.1260	0.1252	0.1274	0.1252	0.1260
2.8200	0.1270	0.1262	0.1277	0.1263	0.1256	0.1277	0.1256	0.1263
2.8300	0.1273	0.1264	0.1280	0.1265	0.1259	0.1280	0.1259	0.1266
2.8400	0.1276	0.1267	0.1283	0.1268	0.1262	0.1283	0.1262	0.1269
2.8500	0.1279	0.1270	0.1286	0.1271	0.1265	0.1286	0.1266	0.1272
2.8600	0.1283	0.1273	0.1289	0.1275	0.1269	0.1289	0.1269	0.1276
2.8700	0.1286	0.1276	0.1292	0.1278	0.1272	0.1292	0.1272	0.1279
2.8800	0.1290	0.1279	0.1295	0.1281	0.1276	0.1296	0.1275	0.1283
2.8900	0.1293	0.1283	0.1298	0.1285	0.1279	0.1300	0.1278	0.1286
2.9000	0.1296	0.1286	0.1302	0.1288	0.1283	0.1303	0.1281	0.1289
2.9100	0.1300	0.1290	0.1306	0.1291	0.1287	0.1306	0.1285	0.1292
2.9200	0.1303	0.1293	0.1309	0.1294	0.1290	0.1309	0.1288	0.1296
2.9300	0.1306	0.1296	0.1312	0.1298	0.1293	0.1314	0.1292	0.1300
2.9400	0.1309	0.1299	0.1316	0.1302	0.1296	0.1316	0.1295	0.1304
2.9500	0.1313	0.1303	0.1319	0.1305	0.1299	0.1319	0.1298	0.1307
2.9600	0.1316	0.1307	0.1322	0.1308	0.1302	0.1323	0.1302	0.1311
2.9700	0.1320	0.1310	0.1325	0.1312	0.1305	0.1326	0.1306	0.1314
2.9800	0.1323	0.1313	0.1328	0.1316	0.1309	0.1330	0.1309	0.1317
2.9900	0.1327	0.1318	0.1332	0.1318	0.1313	0.1334	0.1313	0.1321
3.0000	0.1330	0.1321	0.1335	0.1322	0.1316	0.1337	0.1317	0.1325
3.0100	0.1333	0.1325	0.1339	0.1326	0.1320	0.1341	0.1320	0.1328
3.0200	0.1337	0.1328	0.1342	0.1330	0.1323	0.1344	0.1323	0.1332
3.0300	0.1340	0.1332	0.1346	0.1334	0.1326	0.1348	0.1327	0.1336
3.0400	0.1344	0.1335	0.1349	0.1337	0.1330	0.1351	0.1330	0.1340
3.0500	0.1347	0.1338	0.1353	0.1340	0.1333	0.1355	0.1335	0.1344
3.0600	0.1351	0.1342	0.1357	0.1344	0.1337	0.1358	0.1338	0.1348
3.0700	0.1354	0.1345	0.1361	0.1348	0.1341	0.1362	0.1342	0.1351
3.0800	0.1358	0.1349	0.1365	0.1352	0.1345	0.1366	0.1345	0.1355
3.0900	0.1362	0.1353	0.1369	0.1356	0.1348	0.1370	0.1349	0.1358
3.1000	0.1365	0.1357	0.1374	0.1360	0.1352	0.1373	0.1352	0.1362
3.1100	0.1370	0.1360	0.1378	0.1364	0.1356	0.1376	0.1356	0.1365
3.1200	0.1373	0.1364	0.1382	0.1368	0.1360	0.1380	0.1360	0.1369
3.1300	0.1377	0.1368	0.1385	0.1371	0.1363	0.1384	0.1363	0.1373
3.1400	0.1381	0.1371	0.1389	0.1375	0.1367	0.1388	0.1367	0.1377
3.1500	0.1384	0.1375	0.1392	0.1379	0.1371	0.1391	0.1371	0.1380
3.1600	0.1389	0.1379	0.1396	0.1383	0.1375	0.1395	0.1374	0.1384
3.1700	0.1393	0.1383	0.1400	0.1388	0.1378	0.1399	0.1378	0.1388
3.1800	0.1396	0.1386	0.1405	0.1392	0.1382	0.1403	0.1383	0.1392
3.1900	0.1400	0.1390	0.1409	0.1396	0.1387	0.1407	0.1387	0.1396
3.2000	0.1404	0.1394	0.1413	0.1400	0.1390	0.1410	0.1390	0.1400
3.2100	0.1408	0.1399	0.1418	0.1404	0.1394	0.1414	0.1394	0.1403
3.2200	0.1412	0.1402	0.1422	0.1408	0.1399	0.1418	0.1397	0.1407
3.2300	0.1416	0.1407	0.1426	0.1412	0.1402	0.1422	0.1400	0.1411
3.2400	0.1419	0.1412	0.1430	0.1416	0.1406	0.1426	0.1404	0.1416
3.2500	0.1423	0.1415	0.1435	0.1420	0.1410	0.1430	0.1408	0.1419
3.2600	0.1428	0.1419	0.1438	0.1424	0.1414	0.1434	0.1413	0.1424
3.2700	0.1432	0.1422	0.1443	0.1428	0.1418	0.1438	0.1417	0.1428
3.2800	0.1436	0.1427	0.1448	0.1433	0.1422	0.1442	0.1421	0.1432
3.2900	0.1441	0.1431	0.1452	0.1437	0.1426	0.1446	0.1425	0.1436
3.3000	0.1445	0.1435	0.1455	0.1442	0.1430	0.1450	0.1430	0.1440
3.3100	0.1449	0.1440	0.1459	0.1446	0.1435	0.1454	0.1433	0.1444
3.3200	0.1453	0.1444	0.1464	0.1450	0.1439	0.1458	0.1437	0.1449
3.3300	0.1458	0.1449	0.1468	0.1455	0.1443	0.1462	0.1442	0.1454
3.3400	0.1461	0.1453	0.1473	0.1459	0.1447	0.1465	0.1446	0.1459
3.3500	0.1466	0.1457	0.1477	0.1463	0.1451	0.1470	0.1450	0.1462
3.3600	0.1470	0.1461	0.1481	0.1468	0.1456	0.1473	0.1455	0.1467
3.3700	0.1475	0.1465	0.1485	0.1473	0.1460	0.1478	0.1460	0.1471
3.3800	0.1479	0.1470	0.1490	0.1477	0.1464	0.1481	0.1465	0.1475
3.3900	0.1483	0.1473	0.1494	0.1481	0.1468	0.1486	0.1469	0.1479
3.4000	0.1488	0.1477	0.1499	0.1486	0.1473	0.1490	0.1472	0.1484
3.4100	0.1492	0.1483	0.1503	0.1490	0.1478	0.1494	0.1478	0.1488
3.4200	0.1497	0.1487	0.1508	0.1495	0.1483	0.1498	0.1484	0.1493
3.4300	0.1501	0.1491	0.1512	0.1499	0.1487	0.1502	0.1489	0.1497
3.4400	0.1506	0.1495	0.1516	0.1504	0.1492	0.1507	0.1493	0.1501
3.4500	0.1510	0.1499	0.1520	0.1509	0.1496	0.1511	0.1498	0.1506
3.4600	0.1514	0.1504	0.1525	0.1514	0.1500	0.1515	0.1502	0.1510
3.4700	0.1518	0.1509	0.1529	0.1518	0.1505	0.1519	0.1507	0.1515
3.4800	0.1523	0.1514	0.1534	0.1522	0.1510	0.1523	0.1511	0.1521
3.4900	0.1527	0.1520	0.1538	0.1527	0.1515	0.1528	0.1516	0.1525
3.5000	0.1532	0.1525	0.1543	0.1531	0.1519	0.1533	0.1520	0.1530
3.5100	0.1537	0.1531	0.1548	0.1537	0.1524	0.1538	0.1525	0.1535
3.5200	0.1541	0.1536	0.1552	0.1541	0.1528	0.1543	0.1529	0.1540
3.5300	0.1547	0.1541	0.1556	0.1547	0.1533	0.1547	0.1534	0.1544
3.5400	0.1552	0.1546	0.1561	0.1551	0.1538	0.1552	0.1538	0.1549
3.5500	0.1557	0.1550	0.1565	0.1556	0.1544	0.1557	0.1543	0.1554
3.5600	0.1562	0.1554	0.1569	0.1561	0.1548	0.1562	0.1547	0.1557
3.5700	0.1567	0.1559	0.1573	0.1566	0.1554	0.1566	0.1553	0.1562
3.5800	0.1572	0.1564	0.1579	0.1569	0.1559	0.1571	0.1557	0.1567
3.5900	0.1577	0.1570	0.1584	0.1574	0.1564	0.1576	0.1562	0.1572
3.6000	0.1583	0.1575	0.1590	0.1579	0.1569	0.1581	0.1568	0.1577
3.6100	0.1588	0.1580	0.1595	0.1584	0.1573	0.1585	0.1573	0.1581
3.6200	0.1592	0.1585	0.1600	0.1589	0.1579	0.1590	0.1577	0.1586
3.6300	0.1598	0.1591	0.1605	0.1594	0.1584	0.1594	0.1582	0.1591
3.6400	0.1603	0.1596	0.1610	0.1600	0.1589	0.1599	0.1588	0.1596
3.6500	0.1609	0.1601	0.1615	0.1605	0.1595	0.1605	0.1593	0.1600
3.6600	0.1614	0.1606	0.1621	0.1610	0.1600	0.1609	0.1598	0.1605
3.6700	0.1620	0.1611	0.1626	0.1616	0.1605	0.1615	0.1602	0.1609
3.6800	0.1625	0.1617	0.1631	0.1622	0.1611	0.1620	0.1608	0.1615
3.6900	0.1630	0.1622	0.1636	0.1627	0.1616	0.1625	0.1613	0.1620
3.7000	0.1635	0.1627	0.1641	0.1632	0.1621	0.1630	0.1619	0.1626
3.7100	0.1640	0.1632	0.1646	0.1637	0.1627	0.1637	0.1624	0.1631
3.7200	0.1646	0.1637	0.1652	0.1642	0.1633	0.1642	0.1629	0.1636
3.7300	0.1651	0.1643	0.1657	0.1648	0.1638	0.1648	0.1635	0.1642
3.7400	0.1656	0.1649	0.1663	0.1654	0.1643	0.1654	0.1640	0.1647
3.7500	0.1661	0.1653	0.1669	0.1659	0.1648	0.1660	0.1645	0.1651
3.7600	0.1667	0.1659	0.1674	0.1664	0.1654	0.1666	0.1651	0.1657
3.7700	0.1673	0.1665	0.1679	0.1669	0.1658	0.1672	0.1656	0.1662
3.7800	0.1678	0.1671	0.1685	0.1675	0.1664	0.1678	0.1662	0.1668
3.7900	0.1683	0.1677	0.1692	0.1680	0.1668	0.1684	0.1667	0.1674
3.8000	0.1688	0.1683	0.1698	0.1686	0.1673	0.1690	0.1673	0.1679
3.8100	0.1693	0.1688	0.1703	0.1691	0.1679	0.1696	0.1678	0.1685
3.8200	0.1699	0.1694	0.1708	0.1697	0.1685	0.1701	0.1684	0.1691
3.8300	0.1705	0.1699	0.1714	0.1702	0.1690	0.1707	0.1690	0.1697
3.8400	0.1711	0.1705	0.1720	0.1708	0.1697	0.1713	0.1696	0.1703
3.8500	0.1717	0.1710	0.1727	0.1714	0.1704	0.1719	0.1702	0.1709
3.8600	0.1723	0.1716	0.1734	0.1719	0.1710	0.1725	0.1708	0.1714
3.8700	0.1729	0.1721	0.1740	0.1726	0.1716	0.1730	0.1714	0.1719
3.8800	0.1737	0.1727	0.1746	0.1731	0.1722	0.1736	0.1720	0.1726
3.8900	0.1743	0.1734	0.1752	0.1738	0.1728	0.1742	0.1726	0.1732
3.9000	0.1749	0.1740	0.1758	0.1744	0.1734	0.1749	0.1731	0.1739
3.9100	0.1755	0.1746	0.1764	0.1750	0.1740	0.1754	0.1738	0.1744
3.9200	0.1761	0.1751	0.1770	0.1757	0.1746	0.1761	0.1744	0.1749
3.9300	0.1767	0.1758	0.1775	0.1763	0.1753	0.1767	0.1751	0.1756
3.9400	0.1774	0.1764	0.1782	0.1770	0.1759	0.1774	0.1757	0.1762
3.9500	0.1781	0.1771	0.1788	0.1776	0.1765	0.1780	0.1763	0.1767
3.9600	0.1787	0.1778	0.1794	0.1783	0.1771	0.1787	0.1769	0.1773
3.9700	0.1793	0.1784	0.1800	0.1789	0.1778	0.1793	0.1775	0.1779
3.9800	0.1799	0.1790	0.1807	0.1794	0.1784	0.1799	0.1782	0.1785
3.9900	0.1806	0.1796	0.1813	0.1801	0.1790	0.1807	0.1790	0.1793
4.0000	0.1813	0.1801	0.1819	0.1806	0.1798	0.1814	0.1796	0.1800
4.0100	0.1820	0.1809	0.1826	0.1812	0.1805	0.1821	0.1802	0.1806
4.0200	0.1826	0.1815	0.1832	0.1818	0.1810	0.1827	0.1808	0.1813
4.0300	0.1832	0.1822	0.1838	0.1825	0.1817	0.1834	0.1815	0.1820
4.0400	0.1838	0.1829	0.1846	0.1831	0.1824	0.1841	0.1822	0.1828
4.0500	0.1845	0.1836	0.1853	0.1838	0.1830	0.1848	0.1829	0.1834
4.0600	0.1852	0.1842	0.1859	0.1845	0.1837	0.1855	0.1835	0.1842
4.0700	0.1860	0.1849	0.1866	0.1852	0.1843	0.1863	0.1843	0.1849
4.0800	0.1866	0.1856	0.1873	0.1858	0.1850	0.1869	0.1849	0.1856
4.0900	0.1873	0.1862	0.1879	0.1865	0.1857	0.1877	0.1857	0.1863
4.1000	0.1880	0.1869	0.1886	0.1872	0.1864	0.1883	0.1863	0.1871
4.1100	0.1887	0.1876	0.1892	0.1879	0.1870	0.1890	0.1870	0.1878
4.1200	0.1895	0.1883	0.1898	0.1886	0.1877	0.1895	0.1877	0.1884
4.1300	0.1902	0.1890	0.1905	0.1893	0.1885	0.1902	0.1883	0.1892
4.1400	0.1909	0.1897	0.1912	0.1901	0.1891	0.1909	0.1891	0.1900
4.1500	0.1916	0.1904	0.1920	0.1909	0.1899	0.1917	0.1897	0.1907
4.1600	0.1924	0.1911	0.1927	0.1915	0.1906	0.1926	0.1905	0.1914
4.1700	0.1931	0.1919	0.1935	0.1924	0.1913	0.1932	0.1911	0.1922
4.1800	0.1939	0.1926	0.1943	0.1930	0.1922	0.1940	0.1919	0.1930
4.1900	0.1947	0.1933	0.1950	0.1938	0.1929	0.1947	0.1926	0.1937
4.2000	0.1955	0.1940	0.1958	0.1946	0.1937	0.1955	0.1934	0.1944
4.2100	0.1964	0.1948	0.1966	0.1954	0.1945	0.1962	0.1942	0.1952
4.2200	0.1972	0.1958	0.1973	0.1962	0.1953	0.1970	0.1950	0.1959
4.2300	0.1980	0.1965	0.1981	0.1970	0.1961	0.1977	0.1958	0.1966
4.2400	0.1988	0.1973	0.1989	0.1977	0.1967	0.1986	0.1966	0.1974
4.2500	0.1996	0.1980	0.1997	0.1984	0.1976	0.1993	0.1975	0.1982
4.2600	0.2004	0.1989	0.2005	0.1991	0.1984	0.2000	0.1983	0.1989
4.2700	0.2011	0.1996	0.2012	0.1999	0.1991	0.2009	0.1992	0.1998
4.2800	0.2019	0.2006	0.2021	0.2006	0.1999	0.2017	0.2001	0.2007
4.2900	0.2028	0.2015	0.2029	0.2015	0.2007	0.2025	0.2010	0.2015
4.3000	0.2036	0.2024	0.2037	0.2022	0.2015	0.2033	0.2019	0.2023
4.3100	0.2044	0.2032	0.2045	0.2031	0.2023	0.2042	0.2027	0.2030
4.3200	0.2053	0.2040	0.2052	0.2041	0.2031	0.2050	0.2036	0.2039
4.3300	0.2062	0.2049	0.2060	0.2049	0.2039	0.2057	0.2044	0.2047
4.3400	0.2070	0.2058	0.2068	0.2058	0.2048	0.2065	0.2053	0.2056
4.3500	0.2078	0.2066	0.2077	0.2066	0.2056	0.2074	0.2062	0.2065
4.3600	0.2087	0.2075	0.2086	0.2075	0.2066	0.2084	0.2071	0.2073
4.3700	0.2095	0.2084	0.2094	0.2084	0.2074	0.2092	0.2080	0.2082
4.3800	0.2103	0.2092	0.2103	0.2091	0.2084	0.2102	0.2090	0.2089
4.3900	0.2112	0.2102	0.2111	0.2098	0.2092	0.2111	0.2099	0.2098
4.4000	0.2121	0.2110	0.2121	0.2107	0.2102	0.2120	0.2109	0.2109
4.4100	0.2131	0.2119	0.2130	0.2117	0.2110	0.2129	0.2117	0.2118
4.4200	0.2141	0.2128	0.2139	0.2126	0.2119	0.2138	0.2126	0.2126
4.4300	0.2151	0.2137	0.2149	0.2135	0.2128	0.2147	0.2134	0.2137
4.4400	0.2159	0.2146	0.2159	0.2144	0.2138	0.2157	0.2142	0.2146
4.4500	0.2168	0.2155	0.2168	0.2153	0.2147	0.2166	0.2152	0.2154
4.4600	0.2176	0.2165	0.2178	0.2162	0.2156	0.2176	0.2161	0.2163
4.4700	0.2185	0.2173	0.2188	0.2172	0.2166	0.2185	0.2170	0.2172
4.4800	0.2195	0.2184	0.2198	0.2181	0.2175	0.2195	0.2180	0.2182
4.4900	0.2205	0.2193	0.2208	0.2190	0.2184	0.2205	0.2189	0.2191
4.5000	0.2214	0.2203	0.2217	0.2199	0.2194	0.2213	0.2199	0.2201
4.5100	0.2224	0.2214	0.2226	0.2209	0.2203	0.2222	0.2209	0.2211
4.5200	0.2235	0.2225	0.2236	0.2219	0.2213	0.2232	0.2218	0.2222
4.5300	0.2244	0.2235	0.2246	0.2229	0.2223	0.2242	0.2229	0.2232
4.5400	0.2255	0.2245	0.2257	0.2239	0.2233	0.2252	0.2239	0.2242
4.5500	0.2266	0.2256	0.2267	0.2248	0.2242	0.2263	0.2249	0.2253
4.5600	0.2276	0.2267	0.2279	0.2259	0.2252	0.2272	0.2259	0.2264
4.5700	0.2287	0.2277	0.2290	0.2270	0.2261	0.2282	0.2269	0.2274
4.5800	0.2296	0.2288	0.2301	0.2280	0.2272	0.2292	0.2280	0.2284
4.5900	0.2307	0.2300	0.2311	0.2290	0.2284	0.2303	0.2291	0.2296
4.6000	0.2316	0.2311	0.2322	0.2301	0.2294	0.2314	0.2302	0.2305
4.6100	0.2328	0.2322	0.2332	0.2311	0.2304	0.2324	0.2312	0.2317
4.6200	0.2338	0.2332	0.2343	0.2322	0.2316	0.2336	0.2323	0.2327
4.6300	0.2349	0.2343	0.2355	0.2332	0.2327	0.2347	0.2334	0.2339
4.6400	0.2360	0.2354	0.2365	0.2343	0.2338	0.2356	0.2345	0.2348
4.6500	0.2371	0.2364	0.2376	0.2354	0.2351	0.2367	0.2356	0.2359
4.6600	0.2381	0.2375	0.2388	0.2365	0.2360	0.2378	0.2367	0.2371
4.6700	0.2393	0.2387	0.2398	0.2376	0.2371	0.2390	0.2377	0.2382
4.6800	0.2406	0.2398	0.2409	0.2387	0.2383	0.2401	0.2388	0.2393
4.6900	0.2417	0.2409	0.2419	0.2399	0.2394	0.2413	0.2401	0.2405
4.7000	0.2428	0.2420	0.2431	0.2411	0.2405	0.2424	0.2413	0.2416
4.7100	0.2441	0.2433	0.2443	0.2422	0.2417	0.2435	0.2425	0.2428
4.7200	0.2451	0.2444	0.2454	0.2434	0.2429	0.2448	0.2438	0.2441
4.7300	0.2464	0.2457	0.2465	0.2446	0.2441	0.2460	0.2451	0.2453
4.7400	0.2475	0.2469	0.2478	0.2459	0.2453	0.2472	0.2463	0.2466
4.7500	0.2487	0.2482	0.2489	0.2470	0.2465	0.2484	0.2474	0.2478
4.7600	0.2500	0.2493	0.2502	0.2482	0.2478	0.2496	0.2487	0.2491
4.7700	0.2512	0.2506	0.2515	0.2494	0.2491	0.2510	0.2500	0.2504
4.7800	0.2525	0.2519	0.2527	0.2508	0.2504	0.2522	0.2513	0.2517
4.7900	0.2536	0.2533	0.2539	0.2520	0.2517	0.2535	0.2525	0.2529
4.8000	0.2548	0.2546	0.2551	0.2533	0.2530	0.2549	0.2538	0.2541
4.8100	0.2563	0.2559	0.2564	0.2546	0.2543	0.2561	0.2550	0.2554
4.8200	0.2576	0.2571	0.2577	0.2559	0.2557	0.2576	0.2564	0.2566
4.8300	0.2588	0.2584	0.2590	0.2573	0.2570	0.2589	0.2577	0.2580
4.8400	0.2601	0.2598	0.2605	0.2586	0.2583	0.2603	0.2590	0.2593
4.8500	0.2614	0.2611	0.2620	0.2598	0.2597	0.2616	0.2604	0.2606
4.8600	0.2628	0.2626	0.2633	0.2612	0.2610	0.2630	0.2618	0.2620
4.8700	0.2642	0.2639	0.2647	0.2624	0.2625	0.2644	0.2632	0.2633
4.8800	0.2656	0.2653	0.2660	0.2637	0.2639	0.2657	0.2646	0.2648
4.8900	0.2669	0.2668	0.2675	0.2652	0.2652	0.2670	0.2659	0.2662
4.9000	0.2685	0.2682	0.2690	0.2666	0.2664	0.2685	0.2673	0.2675
4.9100	0.2699	0.2698	0.2705	0.2680	0.2679	0.2698	0.2686	0.2691
4.9200	0.2714	0.2711	0.2719	0.2695	0.2693	0.2713	0.2702	0.2706
4.9300	0.2727	0.2726	0.2734	0.2709	0.2707	0.2727	0.2717	0.2720
4.9400	0.2741	0.2743	0.2749	0.2724	0.2723	0.2742	0.2732	0.2735
4.9500	0.2757	0.2758	0.2764	0.2737	0.2738	0.2757	0.2748	0.2751
4.9600	0.2772	0.2772	0.2778	0.2753	0.2754	0.2771	0.2763	0.2768
4.9700	0.2787	0.2787	0.2793	0.2767	0.2771	0.2786	0.2779	0.2782
4.9800	0.2803	0.2804	0.2809	0.2784	0.2786	0.2802	0.2795	0.2798
4.9900	0.2818	0.2819	0.2823	0.2799	0.2802	0.2817	0.2811	0.2812
5.0000	0.2836	0.2835	0.2839	0.2815	0.2818	0.2833	0.2828	0.2830
5.0100	0.2852	0.2851	0.2854	0.2831	0.2835	0.2850	0.2843	0.2847
5.0200	0.2868	0.2866	0.2871	0.2847	0.2851	0.2865	0.2859	0.2864
5.0300	0.2883	0.2884	0.2885	0.2863	0.2868	0.2881	0.2874	0.2881
5.0400	0.2899	0.2900	0.2903	0.2880	0.2884	0.2898	0.2890	0.2897
5.0500	0.2917	0.2917	0.2919	0.2897	0.2903	0.2913	0.2907	0.2913
5.0600	0.2934	0.2932	0.2936	0.2915	0.2919	0.2929	0.2926	0.2933
5.0700	0.2951	0.2949	0.2954	0.2932	0.2936	0.2947	0.2941	0.2950
5.0800	0.2968	0.2965	0.2970	0.2950	0.2954	0.2965	0.2958	0.2967
5.0900	0.2985	0.2984	0.2988	0.2967	0.2972	0.2982	0.2975	0.2983
5.1000	0.3003	0.3002	0.3006	0.2986	0.2988	0.2999	0.2991	0.3002
5.1100	0.3021	0.3019	0.3025	0.3005	0.3006	0.3017	0.3009	0.3020
5.1200	0.3039	0.3038	0.3042	0.3023	0.3024	0.3035	0.3027	0.3038
5.1300	0.3059	0.3057	0.3060	0.3043	0.3044	0.3055	0.3046	0.3056
5.1400	0.3077	0.3077	0.3079	0.3062	0.3063	0.3073	0.3065	0.3074
5.1500	0.3095	0.3096	0.3097	0.3081	0.3082	0.3091	0.3084	0.3094
5.1600	0.3113	0.3114	0.3116	0.3099	0.3100	0.3111	0.3104	0.3115
5.1700	0.3132	0.3133	0.3133	0.3118	0.3119	0.3131	0.3125	0.3133
5.1800	0.3153	0.3153	0.3153	0.3137	0.3138	0.3151	0.3145	0.3153
5.1900	0.3175	0.3173	0.3172	0.3156	0.3158	0.3172	0.3164	0.3173
5.2000	0.3195	0.3191	0.3192	0.3175	0.3179	0.3193	0.3185	0.3194
5.2100	0.3216	0.3212	0.3211	0.3197	0.3198	0.3214	0.3206	0.3215
5.2200	0.3237	0.3232	0.3232	0.3217	0.3219	0.3234	0.3226	0.3236
5.2300	0.3258	0.3254	0.3253	0.3237	0.3240	0.3253	0.3246	0.3256
5.2400	0.3278	0.3275	0.3277	0.3260	0.3263	0.3275	0.3267	0.3278
5.2500	0.3298	0.3296	0.3298	0.3281	0.3286	0.3297	0.3289	0.3298
5.2600	0.3322	0.3317	0.3322	0.3304	0.3308	0.3320	0.3312	0.3320
5.2700	0.3344	0.3340	0.3344	0.3326	0.3328	0.3342	0.3332	0.3341
5.2800	0.3366	0.3362	0.3367	0.3347	0.3350	0.3366	0.3354	0.3363
5.2900	0.3389	0.3384	0.3390	0.3369	0.3374	0.3387	0.3378	0.3387
5.3000	0.3411	0.3406	0.3411	0.3391	0.3397	0.3408	0.3402	0.3411
5.3100	0.3433	0.3431	0.3435	0.3415	0.3420	0.3432	0.3426	0.3435
5.3200	0.3457	0.3454	0.3458	0.3438	0.3444	0.3457	0.3449	0.3459
5.3300	0.3481	0.3478	0.3483	0.3462	0.3468	0.3480	0.3473	0.3482
5.3400	0.3505	0.3503	0.3508	0.3485	0.3492	0.3504	0.3496	0.3508
5.3500	0.3529	0.3527	0.3534	0.3510	0.3516	0.3528	0.3519	0.3533
5.3600	0.3553	0.3553	0.3560	0.3534	0.3541	0.3552	0.3543	0.3558
5.3700	0.3578	0.3577	0.3584	0.3560	0.3567	0.3577	0.3567	0.3583
5.3800	0.3603	0.3603	0.3610	0.3587	0.3592	0.3601	0.3594	0.3607
5.3900	0.3629	0.3629	0.3636	0.3612	0.3617	0.3626	0.3620	0.3633
5.4000	0.3655	0.3654	0.3662	0.3637	0.3642	0.3650	0.3646	0.3660
5.4100	0.3684	0.3681	0.3689	0.3664	0.3668	0.3678	0.3673	0.3688
5.4200	0.3711	0.3708	0.3716	0.3691	0.3696	0.3704	0.3700	0.3715
5.4300	0.3738	0.3735	0.3742	0.3720	0.3724	0.3732	0.3728	0.3743
5.4400	0.3767	0.3762	0.3770	0.3748	0.3752	0.3760	0.3757	0.3771
5.4500	0.3795	0.3791	0.3799	0.3778	0.3781	0.3788	0.3786	0.3799
5.4600	0.3824	0.3821	0.3827	0.3806	0.3810	0.3817	0.3816	0.3826
5.4700	0.3854	0.3848	0.3858	0.3836	0.3839	0.3846	0.3847	0.3854
5.4800	0.3882	0.3878	0.3888	0.3864	0.3868	0.3879	0.3876	0.3886
5.4900	0.3913	0.3909	0.3917	0.3895	0.3898	0.3909	0.3906	0.3919
5.5000	0.3943	0.3942	0.3947	0.3927	0.3928	0.3940	0.3936	0.3950
5.5100	0.3975	0.3973	0.3977	0.3956	0.3957	0.3970	0.3968	0.3981
5.5200	0.4007	0.4005	0.4009	0.3988	0.3990	0.4001	0.3998	0.4013
5.5300	0.4038	0.4037	0.4042	0.4017	0.4023	0.4033	0.4028	0.4043
5.5400	0.4070	0.4069	0.4075	0.4050	0.4056	0.4063	0.4060	0.4073
5.5500	0.4102	0.4101	0.4109	0.4081	0.4091	0.4097	0.4096	0.4104
5.5600	0.4135	0.4135	0.4143	0.4115	0.4125	0.4130	0.4130	0.4136
5.5700	0.4169	0.4171	0.4179	0.4151	0.4159	0.4163	0.4164	0.4171
5.5800	0.4205	0.4205	0.4212	0.4185	0.4193	0.4196	0.4198	0.4206
5.5900	0.4241	0.4241	0.4248	0.4221	0.4228	0.4231	0.4232	0.4238
5.6000	0.4276	0.4275	0.4284	0.4257	0.4266	0.4265	0.4267	0.4272
5.6100	0.4311	0.4310	0.4321	0.4294	0.4301	0.4299	0.4305	0.4308
5.6200	0.4347	0.4347	0.4357	0.4331	0.4337	0.4337	0.4342	0.4345
5.6300	0.4386	0.4387	0.4392	0.4370	0.4372	0.4377	0.4378	0.4383
5.6400	0.4423	0.4425	0.4430	0.4408	0.4408	0.4418	0.4418	0.4420
5.6500	0.4461	0.4464	0.4469	0.4448	0.4448	0.4457	0.4459	0.4458
5.6600	0.4502	0.4504	0.4507	0.4486	0.4487	0.4494	0.4498	0.4498
5.6700	0.4545	0.4544	0.4545	0.4527	0.4528	0.4534	0.4537	0.4539
5.6800	0.4585	0.4585	0.4585	0.4568	0.4570	0.4576	0.4579	0.4579
5.6900	0.4628	0.4629	0.4625	0.4611	0.4614	0.4617	0.4623	0.4621
5.7000	0.4669	0.4669	0.4666	0.4652	0.4658	0.4660	0.4664	0.4662
5.7100	0.4714	0.4714	0.4708	0.4695	0.4698	0.4704	0.4706	0.4706
5.7200	0.4761	0.4758	0.4752	0.4738	0.4742	0.4747	0.4748	0.4752
5.7300	0.4806	0.4803	0.4796	0.4782	0.4787	0.4792	0.4791	0.4796
5.7400	0.4850	0.4849	0.4840	0.4828	0.4830	0.4837	0.4837	0.4843
5.7500	0.4898	0.4897	0.4887	0.4873	0.4877	0.4883	0.4884	0.4887
5.7600	0.4946	0.4944	0.4937	0.4919	0.4925	0.4930	0.4931	0.4935
5.7700	0.4993	0.4992	0.4986	0.4967	0.4971	0.4980	0.4981	0.4984
5.7800	0.5043	0.5039	0.5034	0.5015	0.5018	0.5029	0.5029	0.5034
5.7900	0.5093	0.5086	0.5083	0.5064	0.5066	0.5078	0.5078	0.5084
5.8000	0.5140	0.5136	0.5135	0.5113	0.5118	0.5129	0.5126	0.5137
5.8100	0.5191	0.5188	0.5185	0.5164	0.5170	0.5181	0.5180	0.5188
5.8200	0.5241	0.5239	0.5238	0.5219	0.5222	0.5235	0.5232	0.5241
5.8300	0.5296	0.5292	0.5295	0.5272	0.5273	0.5288	0.5285	0.5296
5.8400	0.5348	0.5347	0.5350	0.5325	0.5327	0.5342	0.5340	0.5352
5.8500	0.5404	0.5403	0.5407	0.5378	0.5381	0.5400	0.5397	0.5406
5.8600	0.5458	0.5463	0.5463	0.5434	0.5436	0.5458	0.5454	0.5463
5.8700	0.5517	0.5521	0.5520	0.5489	0.5494	0.5515	0.5514	0.5521
5.8800	0.5574	0.5579	0.5580	0.5550	0.5554	0.5573	0.5572	0.5578
5.8900	0.5634	0.5637	0.5637	0.5610	0.5614	0.5631	0.5634	0.5638
5.9000	0.5694	0.5701	0.5698	0.5670	0.5675	0.5693	0.5694	0.5701
5.9100	0.5758	0.5762	0.5759	0.5731	0.5738	0.5755	0.5757	0.5761
5.9200	0.5821	0.5824	0.5823	0.5797	0.5799	0.5817	0.5816	0.5825
5.9300	0.5882	0.5888	0.5885	0.5862	0.5866	0.5879	0.5881	0.5890
5.9400	0.5947	0.5952	0.5953	0.5928	0.5930	0.5944	0.5947	0.5954
5.9500	0.6012	0.6019	0.6021	0.5996	0.5997	0.6010	0.6013	0.6019
5.9600	0.6081	0.6086	0.6087	0.6063	0.6065	0.6075	0.6083	0.6085
5.9700	0.6152	0.6157	0.6156	0.6131	0.6136	0.6147	0.6152	0.6157
5.9800	0.6221	0.6228	0.6226	0.6207	0.6205	0.6218	0.6222	0.6224
5.9900	0.6295	0.6301	0.6299	0.6279	0.6276	0.6291	0.6292	0.6296
6.0000	0.6367	0.6373	0.6373	0.6352	0.6350	0.6363	0.6366	0.6371
6.0100	0.6443	0.6448	0.6452	0.6428	0.6425	0.6439	0.6440	0.6443
6.0200	0.6519	0.6522	0.6525	0.6503	0.6499	0.6516	0.6518	0.6519
6.0300	0.6597	0.6598	0.6599	0.6582	0.6577	0.6592	0.6597	0.6597
6.0400	0.6676	0.6675	0.6676	0.6662	0.6659	0.6670	0.6676	0.6676
6.0500	0.6755	0.6755	0.6755	0.6741	0.6740	0.6748	0.6756	0.6757
6.0600	0.6835	0.6833	0.6838	0.6819	0.6821	0.6825	0.6837	0.6837
6.0700	0.6916	0.6915	0.6918	0.6904	0.6901	0.6904	0.6921	0.6917
6.0800	0.7001	0.6999	0.6998	0.6985	0.6984	0.6987	0.7003	0.6997
6.0900	0.7082	0.7083	0.7078	0.7065	0.7067	0.7071	0.7085	0.7081
6.1000	0.7168	0.7169	0.7162	0.7151	0.7151	0.7155	0.7169	0.7163
6.1100	0.7253	0.7257	0.7244	0.7235	0.7235	0.7240	0.7252	0.7251
6.1200	0.7341	0.7342	0.7333	0.7323	0.7320	0.7329	0.7336	0.7336
6.1300	0.7424	0.7428	0.7424	0.7409	0.7409	0.7419	0.7419	0.7425
6.1400	0.7512	0.7517	0.7512	0.7497	0.7498	0.7509	0.7510	0.7512
6.1500	0.7598	0.7604	0.7602	0.7588	0.7587	0.7595	0.7596	0.7599
6.1600	0.7684	0.7692	0.7691	0.7674	0.7677	0.7685	0.7681	0.7684
6.1700	0.7773	0.7785	0.7777	0.7764	0.7765	0.7771	0.7769	0.7770
6.1800	0.7863	0.7872	0.7864	0.7850	0.7855	0.7857	0.7853	0.7854
6.1900	0.7948	0.7959	0.7950	0.7934	0.7943	0.7947	0.7945	0.7943
6.2000	0.8037	0.8049	0.8037	0.8023	0.8031	0.8037	0.8031	0.8030
6.2100	0.8121	0.8136	0.8125	0.8111	0.8122	0.8123	0.8114	0.8117
6.2200	0.8208	0.8222	0.8210	0.8199	0.8207	0.8207	0.8200	0.8207
6.2300	0.8296	0.8307	0.8297	0.8283	0.8293	0.8295	0.8286	0.8292
6.2400	0.8379	0.8389	0.8379	0.8365	0.8376	0.8375	0.8370	0.8377
6.2500	0.8463	0.8474	0.8461	0.8450	0.8460	0.8460	0.8452	0.8463
6.2600	0.8542	0.8556	0.8546	0.8528	0.8543	0.8539	0.8537	0.8543
6.2700	0.8620	0.8633	0.8628	0.8609	0.8624	0.8617	0.8616	0.8625
6.2800	0.8697	0.8709	0.8706	0.8687	0.8704	0.8694	0.8696	0.8704
6.2900	0.8774	0.8784	0.8783	0.8763	0.8779	0.8775	0.8771	0.8781
6.3000	0.8848	0.8859	0.8854	0.8840	0.8853	0.8848	0.8846	0.8855
6.3100	0.8920	0.8929	0.8928	0.8911	0.8927	0.8921	0.8917	0.8927
6.3200	0.8989	0.8996	0.8998	0.8979	0.8997	0.8991	0.8989	0.8994
6.3300	0.9053	0.9064	0.9065	0.9046	0.9062	0.9057	0.9054	0.9060
6.3400	0.9117	0.9125	0.9129	0.9108	0.9129	0.9124	0.9118	0.9121
6.3500	0.9178	0.9188	0.9192	0.9170	0.9189	0.9189	0.9178	0.9188
6.3600	0.9237	0.9247	0.9248	0.9232	0.9248	0.9247	0.9237	0.9248
6.3700	0.9292	0.9304	0.9305	0.9287	0.9305	0.9303	0.9295	0.9305
6.3800	0.9346	0.9358	0.9360	0.9342	0.9358	0.9356	0.9351	0.9358
6.3900	0.9400	0.9409	0.9412	0.9392	0.9408	0.9406	0.9403	0.9410
6.4000	0.9449	0.9457	0.9461	0.9439	0.9454	0.9455	0.9449	0.9458
6.4100	0.9496	0.9502	0.9505	0.9488	0.9500	0.9499	0.9493	0.9502
6.4200	0.9541	0.9545	0.9547	0.9532	0.9542	0.9541	0.9538	0.9544
6.4300	0.9579	0.9585	0.9584	0.9574	0.9582	0.9582	0.9578	0.9584
6.4400	0.9618	0.9621	0.9623	0.9613	0.9619	0.9619	0.9616	0.9622
6.4500	0.9652	0.9655	0.9658	0.9648	0.9652	0.9655	0.9651	0.9656
6.4600	0.9685	0.9686	0.9690	0.9682	0.9685	0.9686	0.9683	0.9688
6.4700	0.9717	0.9714	0.9720	0.9712	0.9715	0.9717	0.9715	0.9718
6.4800	0.9745	0.9741	0.9747	0.9741	0.9743	0.9744	0.9743	0.9745
6.4900	0.9772	0.9767	0.9774	0.9768	0.9769	0.9768	0.9769	0.9770
6.5000	0.9794	0.9791	0.9796	0.9792	0.9793	0.9791	0.9793	0.9793
6.5100	0.9813	0.9813	0.9816	0.9813	0.9816	0.9812	0.9814	0.9815
6.5200	0.9833	0.9833	0.9836	0.9833	0.9835	0.9833	0.9834	0.9835
6.5300	0.9849	0.9850	0.9853	0.9851	0.9850	0.9850	0.9852	0.9853
6.5400	0.9867	0.9866	0.9870	0.9866	0.9866	0.9866	0.9869	0.9870
6.5500	0.9882	0.9880	0.9884	0.9880	0.9882	0.9880	0.9884	0.9884
6.5600	0.9895	0.9894	0.9897	0.9894	0.9896	0.9893	0.9897	0.9898
6.5700	0.9907	0.9906	0.9911	0.9907	0.9907	0.9906	0.9909	0.9909
6.5800	0.9917	0.9919	0.9921	0.9919	0.9918	0.9918	0.9920	0.9920
6.5900	0.9927	0.9927	0.9931	0.9929	0.9929	0.9928	0.9930	0.9931
6.6000	0.9936	0.9935	0.9939	0.9937	0.9938	0.9937	0.9938	0.9940
6.6100	0.9944	0.9943	0.9947	0.9945	0.9945	0.9945	0.9945	0.9947
6.6200	0.9953	0.9949	0.9953	0.9952	0.9951	0.9952	0.9953	0.9953
6.6300	0.9959	0.9956	0.9959	0.9958	0.9958	0.9959	0.9959	0.9959
6.6400	0.9964	0.9961	0.9964	0.9964	0.9963	0.9963	0.9965	0.9964
6.6500	0.9969	0.9967	0.9969	0.9969	0.9968	0.9968	0.9969	0.9969
6.6600	0.9973	0.9972	0.9973	0.9973	0.9971	0.9973	0.9974	0.9972
6.6700	0.9977	0.9975	0.9976	0.9976	0.9975	0.9977	0.9978	0.9976
6.6800	0.9980	0.9978	0.9979	0.9980	0.9979	0.9980	0.9981	0.9979
6.6900	0.9982	0.9981	0.9982	0.9983	0.9982	0.9983	0.9984	0.9982
6.7000	0.9985	0.9984	0.9984	0.9985	0.9985	0.9985	0.9986	0.9985
6.7100	0.9987	0.9986	0.9986	0.9987	0.9986	0.9987	0.9987	0.9986
6.7200	0.9988	0.9988	0.9988	0.9989	0.9988	0.9989	0.9989	0.9988
6.7300	0.9990	0.9990	0.9990	0.9990	0.9990	0.9990	0.9991	0.9990
6.7400	0.9991	0.9991	0.9991	0.9991	0.9991	0.9992	0.9992	0.9991
6.7500	0.9993	0.9993	0.9992	0.9993	0.9992	0.9993	0.9993	0.9992
6.7600	0.9994	0.9994	0.9994	0.9994	0.9993	0.9994	0.9994	0.9993
6.7700	0.9995	0.9995	0.9995	0.9995	0.9994	0.9995	0.9995	0.9994
6.7800	0.9996	0.9995	0.9996	0.9996	0.9995	0.9996	0.9995	0.9995
6.7900	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.9996	0.9995
6.8000	0.9997	0.9997	0.9996	0.9997	0.9996	0.9997	0.9997	0.9996
6.8100	0.9998	0.9997	0.9997	0.9998	0.9997	0.9997	0.9997	0.9996
6.8200	0.9998	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998	0.9997
6.8300	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9997
6.8400	0.9999	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
6.8500	0.9999	0.9998	0.9999	0.9999	0.9999	0.9999	0.9999	0.9998
6.8600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
6.8700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
6.8800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
6.8900	0.9999	0.9999	1.0000	0.9999	0.9999	0.9999	0.9999	0.9999
6.9000	1.0000	0.9999	1.0000	0.9999	1.0000	0.9999	0.9999	0.9999
6.9100	1.0000	1.0000	1.0000	0.9999	1.0000	0.9999	1.0000	0.9999
6.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
6.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
7.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	6.1511	4.9370	4.1004	4.6946	6.1476	5.8188	6.4122	6.1441	44.4057
2.0000	5.6942	4.8059	5.8658	6.3545	0.0032	5.7811	5.7892	5.8060	40.0999
3.0000	4.4525	5.5300	0.0032	6.1342	6.1797	4.8615	3.8114	6.0614	37.0339
4.0000	0.0032	5.9400	5.9984	6.3415	4.5114	6.1214	5.6824	5.9956	40.5939
5.0000	5.8744	0.0032	6.1057	6.0101	6.0773	0.0032	5.7576	5.9126	35.7440
6.0000	6.2098	6.3879	6.3577	1.5482	4.2548	5.4890	0.0032	6.1545	36.4051
7.0000	5.2538	5.8534	4.9740	6.4407	6.0170	6.3927	2.1588	6.0610	43.1513
8.0000	0.0032	6.0266	6.0790	6.2097	5.5537	0.0032	6.4031	6.0272	36.3058
9.0000	5.2975	5.1265	5.7906	6.3834	5.6247	6.1226	6.2444	5.5951	46.1847
10.0000	6.3066	3.1242	5.8757	5.8097	6.3404	6.0898	6.2749	5.4471	45.2685
11.0000	5.6335	6.2884	6.3556	6.2819	5.8758	4.4209	6.0646	6.1605	47.0813
12.0000	5.9527	0.3148	4.6845	5.4133	0.0031	5.8329	4.6511	3.1585	30.0110
13.0000	5.6307	2.3239	4.9779	0.1032	4.7087	5.0708	0.0032	0.4613	23.2799
14.0000	2.1551	1.7053	5.1419	1.7830	5.6535	4.8031	6.3368	5.9988	33.5774
15.0000	0.0033	5.4619	0.0033	6.4045	4.8316	5.5923	5.9947	6.2279	34.5194
16.0000	6.1594	4.2518	4.9858	6.6301	6.2637	6.4969	6.4750	6.4804	47.7431
17.0000	6.1599	6.2802	5.8667	0.7807	5.5789	6.0488	6.4418	0.5647	37.7217
18.0000	2.7144	3.1746	5.7190	6.4235	6.2271	6.1649	0.0033	6.5591	36.9859
19.0000	6.2488	6.3614	5.4687	6.0479	0.0033	0.0033	5.5753	6.1164	35.8251
20.0000	6.5475	5.9277	3.6549	4.2639	5.8944	5.2719	6.1540	6.1444	43.8588
21.0000	6.5858	5.9994	6.2290	5.7493	5.7493	6.3545	2.4093	5.0980	44.1746
22.0000	6.4763	6.5531	6.2461	4.9022	6.1875	6.5572	6.4551	6.5576	49.9351
23.0000	6.2318	2.9010	4.7595	5.8329	6.2520	6.4074	5.7196	5.3707	43.4748
24.0000	6.3271	4.9182	5.4616	4.5720	0.7903	5.3369	6.3647	6.0849	39.8556
25.0000	6.4239	4.9691	3.4415	6.2274	6.0012	0.0032	5.2245	6.3965	38.6874
26.0000	3.8486	3.4076	2.7887	6.1530	6.1992	5.7519	6.1351	6.3731	40.6572
27.0000	6.4808	5.7521	6.3431	5.5856	5.3629	6.3270	5.1884	6.0434	47.0833
28.0000	5.6444	0.0032	6.2759	5.4481	5.3636	5.8425	2.5597	6.3122	37.4497
29.0000	5.4859	6.4305	0.0032	5.7769	4.6972	6.3159	5.2173	6.0843	40.0112
30.0000	5.4811	4.9632	5.8710	1.4170	6.0110	5.4393	5.0044	5.4654	39.6524
31.0000	4.7906	6.4287	6.2601	3.7107	6.2727	5.6014	6.1110	6.3845	45.5597
32.0000	1.2105	6.2951	3.7681	5.7853	5.8066	5.2404	6.2529	4.4774	38.8364
33.0000	6.2521	5.2302	5.5322	6.0962	1.7039	5.3985	6.3007	6.2690	42.7828
34.0000	6.2204	6.4278	6.2558	6.2464	0.0032	6.1705	0.0032	5.9388	37.2659
35.0000	0.0032	4.1122	3.3920	5.4439	4.9823	6.2527	6.2202	5.7759	36.1824
36.0000	6.2529	5.8162	5.9486	6.1867	5.8321	6.3230	5.9501	5.3126	47.6222
37.0000	3.7619	6.1653	5.8544	5.9777	4.6371	5.8997	5.0218	0.0032	37.3211
38.0000	6.1635	1.4925	6.3640	6.2488	5.9176	6.1439	0.0032	6.3520	38.6855
39.0000	3.6910	6.1328	0.7139	5.9428	6.1425	5.7869	6.0134	6.0674	40.4907
40.0000	5.6824	6.2169	6.2383	5.8333	6.2275	5.3936	4.7924	6.0408	46.4251
41.0000	5.9150	5.9658	4.7842	5.3794	0.0031	5.7421	5.7929	5.4256	39.0081
42.0000	6.2646	0.0032	2.1143	5.7996	5.3068	5.6835	6.3583	6.1950	37.7252
43.0000	0.0032	3.7503	4.7334	2.5166	6.0807	5.8298	1.9767	5.3278	30.2185
44.0000	5.2175	3.2549	6.0504	6.4791	4.6062	5.3400	0.0032	5.9449	36.8962
45.0000	6.0048	6.4025	0.1241	5.2401	4.1001	6.1555	0.0032	5.1617	33.1920
46.0000	5.6074	6.1846	6.4234	5.4772	5.8042	5.2146	6.4843	5.9617	47.1575
47.0000	5.5646	6.3011	5.9011	2.9247	6.5450	5.9885	4.3530	5.2331	42.8111
48.0000	6.1643	5.8146	5.4101	5.9301	6.0486	6.4330	0.0032	5.8863	41.6903
49.0000	4.9725	6.1611	6.3512	5.9878	5.2646	6.3548	4.6981	5.0512	44.8414
50.0000	6.2538	6.2170	6.1701	5.1537	6.3618	0.0032	3.0503	3.7243	36.9342
51.0000	4.8973	6.0117	6.2318	6.3802	6.3387	5.5329	3.7378	4.2280	43.3584
52.0000	6.0633	1.2706	0.0032	6.1944	4.1803	5.9548	2.3960	6.0016	32.0642
53.0000	4.6426	6.4534	5.9966	6.1354	6.4212	4.3464	0.8548	3.6299	38.4802
54.0000	5.0396	6.0671	6.3087	6.1860	5.8917	5.9537	2.2283	6.2546	43.9296
55.0000	5.9850	5.2055	6.2753	6.4056	6.2177	0.0032	5.8978	5.8099	41.8000
56.0000	0.0317	5.0398	6.0312	4.6089	5.7775	5.9661	5.6905	1.5159	34.6618
57.0000	6.4610	6.1149	6.4631	0.1159	5.7310	4.1170	1.8835	5.4406	36.3270
58.0000	1.2747	3.3775	6.2215	6.5717	1.7079	2.6796	5.6719	6.1981	33.7028
59.0000	0.0033	6.3550	6.0350	6.2920	0.0033	0.0033	6.1528	4.3321	29.1767
60.0000	5.6597	6.5832	6.4406	3.8271	6.2365	6.5933	2.5511	5.8610	43.7526
61.0000	6.2375	5.9145	6.2059	3.6809	4.3716	0.5642	3.5025	6.5706	37.0478
62.0000	5.4295	5.9935	4.7945	6.3652	5.6794	5.9736	5.9762	6.5906	46.8026
63.0000	6.4501	5.5847	6.2438	6.1030	6.1254	6.5346	6.4472	1.0135	44.5022
64.0000	5.2162	5.4547	2.8553	6.4374	5.2085	5.3507	0.0033	6.4969	37.0230
65.0000	6.5901	5.2564	5.1031	5.5671	6.0201	0.0033	6.6200	5.8831	41.0432
66.0000	5.9344	6.2105	1.3953	5.8792	6.2831	6.6188	3.1159	6.2063	41.6434
67.0000	5.5989	5.9042	3.2082	6.2684	5.4699	5.6980	6.2014	4.8862	43.2352
68.0000	6.2058	6.4905	6.1497	5.3526	4.4812	6.4908	6.4218	1.9972	43.5896
69.0000	5.8346	0.0032	5.2283	5.8698	6.4832	6.2542	3.0793	5.6184	38.3711
70.0000	6.0867	0.5614	5.9688	6.3462	4.9653	5.1367	6.0088	6.5581	41.6320
71.0000	6.1527	5.7450	4.7977	5.5761	6.3293	1.6891	5.2866	6.4251	42.0015
72.0000	5.9497	0.0032	5.8409	6.3651	6.4490	5.0063	6.3293	2.3483	38.2919
73.0000	4.1263	6.3637	6.2870	5.6896	5.4225	5.8782	3.7736	6.4009	43.9419
74.0000	4.6985	6.0091	6.3331	5.4593	5.5293	5.7639	5.8708	5.7316	45.3957
75.0000	2.4232	5.5448	5.3423	4.6591	6.1684	6.0860	3.3368	4.1858	37.7465
76.0000	5.9592	6.3004	5.3396	4.9027	0.0032	5.7352	5.4628	6.2518	39.9550
77.0000	6.1561	6.2007	3.3748	3.9884	5.5713	6.3406	6.1865	0.0032	37.8216
78.0000	0.0032	5.6469	6.2939	6.1680	6.3939	6.1298	6.2953	5.7443	42.6753
79.0000	6.2527	5.7884	6.1640	6.2357	6.3263	5.9437	5.7530	4.7823	47.2462
80.0000	6.3635	6.2283	4.4227	5.9215	5.5215	6.1509	0.0032	5.7038	40.3154
81.0000	6.0340	6.3688	3.7685	5.4759	5.5893	5.9443	5.9911	5.7117	44.8835
82.0000	5.7143	6.0548	5.9611	0.0031	6.2162	6.0480	0.0031	5.2107	35.2113
83.0000	6.1087	4.0553	6.0370	5.8521	6.1584	6.1908	5.9938	6.0546	46.4506
84.0000	5.1423	5.6638	5.6150	5.3724	2.6240	4.6084	2.3414	3.0904	34.4577
85.0000	5.8150	4.6549	6.0339	5.7337	5.3310	6.2830	5.8489	5.4800	45.1804
86.0000	1.7201	0.0031	5.1044	0.0031	5.6172	5.8820	3.4525	5.9896	27.7720
87.0000	6.1049	5.7014	6.3599	6.0710	0.0032	6.2560	4.8691	6.2999	41.6653
88.0000	5.0713	5.8538	6.2603	6.0422	6.0965	5.9922	6.2852	5.2239	46.8253
89.0000	5.9765	3.3192	6.2613	6.2123	2.5613	0.0031	6.3328	6.2006	36.8671
90.0000	0.0032	0.0032	6.0578	6.3723	6.1319	6.1812	5.2891	6.1604	36.1990
91.0000	5.9050	6.3673	5.7421	6.0004	5.3677	5.1898	5.7706	5.4009	45.7438
92.0000	6.0934	4.6899	6.1326	4.3921	6.0194	6.3132	4.7201	6.2740	44.6348
93.0000	5.9716	5.7764	6.0994	0.7260	5.4917	5.9757	0.0031	6.1613	36.2052
94.0000	6.2579	4.7723	6.2290	6.1456	6.1834	5.1352	5.0022	4.7677	44.4933
95.0000	2.2765	6.2276	6.1778	6.2182	5.0307	5.9564	6.2127	6.1205	44.2205
96.0000	6.0917	5.9574	5.8455	5.1761	5.8560	5.6362	5.5835	5.3344	45.4808
97.0000	4.9721	6.0084	3.9597	5.8877	6.2043	5.7563	5.0738	5.1083	42.9706
98.0000	5.8433	5.6753	0.0031	5.2832	1.3448	5.7527	0.0031	6.0699	29.9753
99.0000	5.3696	5.0944	5.6377	5.8312	5.8909	6.0953	6.2239	4.6296	44.7725
100.0000	5.5457	6.1612	4.4062	5.9279	6.1095	5.2625	5.7464	5.6441	44.8034


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0751	0.0746	0.0749	0.0745	0.0736	0.0754	0.0741	0.0745
0.0200	0.0757	0.0753	0.0756	0.0752	0.0744	0.0761	0.0749	0.0752
0.0300	0.0766	0.0761	0.0764	0.0759	0.0751	0.0768	0.0756	0.0758
0.0400	0.0773	0.0768	0.0771	0.0766	0.0758	0.0776	0.0764	0.0766
0.0500	0.0780	0.0775	0.0778	0.0774	0.0766	0.0783	0.0772	0.0774
0.0600	0.0788	0.0782	0.0785	0.0781	0.0774	0.0790	0.0779	0.0782
0.0700	0.0795	0.0789	0.0792	0.0788	0.0780	0.0798	0.0785	0.0789
0.0800	0.0803	0.0796	0.0800	0.0796	0.0786	0.0805	0.0793	0.0797
0.0900	0.0810	0.0805	0.0807	0.0803	0.0794	0.0814	0.0800	0.0805
0.1000	0.0819	0.0812	0.0815	0.0810	0.0802	0.0821	0.0808	0.0812
0.1100	0.0826	0.0820	0.0823	0.0817	0.0809	0.0828	0.0815	0.0820
0.1200	0.0834	0.0827	0.0830	0.0826	0.0816	0.0837	0.0823	0.0828
0.1300	0.0843	0.0835	0.0839	0.0834	0.0824	0.0844	0.0831	0.0836
0.1400	0.0851	0.0843	0.0846	0.0843	0.0833	0.0853	0.0839	0.0844
0.1500	0.0860	0.0851	0.0854	0.0852	0.0842	0.0861	0.0848	0.0852
0.1600	0.0869	0.0860	0.0864	0.0860	0.0850	0.0869	0.0856	0.0860
0.1700	0.0877	0.0867	0.0872	0.0869	0.0858	0.0877	0.0864	0.0868
0.1800	0.0886	0.0875	0.0880	0.0877	0.0867	0.0885	0.0873	0.0877
0.1900	0.0895	0.0884	0.0888	0.0885	0.0874	0.0893	0.0882	0.0886
0.2000	0.0903	0.0892	0.0897	0.0894	0.0883	0.0901	0.0891	0.0895
0.2100	0.0911	0.0900	0.0905	0.0902	0.0893	0.0910	0.0899	0.0902
0.2200	0.0920	0.0908	0.0914	0.0912	0.0901	0.0919	0.0907	0.0910
0.2300	0.0929	0.0918	0.0923	0.0921	0.0911	0.0927	0.0915	0.0918
0.2400	0.0937	0.0926	0.0932	0.0930	0.0919	0.0936	0.0923	0.0927
0.2500	0.0946	0.0935	0.0940	0.0939	0.0927	0.0945	0.0931	0.0936
0.2600	0.0956	0.0944	0.0950	0.0948	0.0935	0.0953	0.0939	0.0945
0.2700	0.0965	0.0952	0.0959	0.0957	0.0945	0.0964	0.0949	0.0955
0.2800	0.0974	0.0962	0.0968	0.0966	0.0954	0.0972	0.0957	0.0964
0.2900	0.0983	0.0972	0.0977	0.0976	0.0964	0.0981	0.0965	0.0973
0.3000	0.0992	0.0981	0.0986	0.0984	0.0973	0.0989	0.0975	0.0983
0.3100	0.1003	0.0991	0.0995	0.0994	0.0983	0.0999	0.0985	0.0991
0.3200	0.1013	0.1000	0.1005	0.1004	0.0991	0.1009	0.0994	0.1000
0.3300	0.1023	0.1009	0.1015	0.1014	0.1001	0.1018	0.1003	0.1010
0.3400	0.1032	0.1018	0.1024	0.1024	0.1010	0.1028	0.1011	0.1019
0.3500	0.1041	0.1027	0.1035	0.1034	0.1019	0.1038	0.1021	0.1030
0.3600	0.1051	0.1039	0.1045	0.1043	0.1028	0.1048	0.1030	0.1039
0.3700	0.1061	0.1047	0.1054	0.1053	0.1038	0.1058	0.1039	0.1049
0.3800	0.1071	0.1056	0.1064	0.1063	0.1049	0.1068	0.1050	0.1059
0.3900	0.1080	0.1067	0.1075	0.1073	0.1059	0.1079	0.1059	0.1068
0.4000	0.1090	0.1077	0.1086	0.1082	0.1069	0.1090	0.1070	0.1079
0.4100	0.1099	0.1086	0.1096	0.1091	0.1079	0.1101	0.1079	0.1088
0.4200	0.1108	0.1097	0.1108	0.1101	0.1090	0.1111	0.1090	0.1099
0.4300	0.1117	0.1108	0.1119	0.1111	0.1100	0.1121	0.1099	0.1111
0.4400	0.1128	0.1119	0.1129	0.1121	0.1111	0.1132	0.1111	0.1121
0.4500	0.1137	0.1129	0.1139	0.1131	0.1121	0.1143	0.1122	0.1131
0.4600	0.1147	0.1140	0.1151	0.1142	0.1132	0.1153	0.1133	0.1143
0.4700	0.1159	0.1150	0.1161	0.1153	0.1142	0.1163	0.1143	0.1153
0.4800	0.1170	0.1160	0.1173	0.1164	0.1153	0.1174	0.1153	0.1164
0.4900	0.1182	0.1171	0.1185	0.1173	0.1164	0.1186	0.1164	0.1175
0.5000	0.1193	0.1182	0.1196	0.1183	0.1175	0.1197	0.1176	0.1186
0.5100	0.1204	0.1193	0.1208	0.1194	0.1186	0.1209	0.1186	0.1197
0.5200	0.1214	0.1204	0.1219	0.1206	0.1197	0.1220	0.1197	0.1207
0.5300	0.1227	0.1216	0.1231	0.1218	0.1208	0.1231	0.1208	0.1218
0.5400	0.1236	0.1228	0.1242	0.1228	0.1221	0.1243	0.1220	0.1230
0.5500	0.1248	0.1240	0.1254	0.1240	0.1234	0.1255	0.1233	0.1241
0.5600	0.1258	0.1251	0.1266	0.1251	0.1246	0.1265	0.1245	0.1253
0.5700	0.1271	0.1263	0.1278	0.1263	0.1257	0.1277	0.1258	0.1265
0.5800	0.1283	0.1274	0.1290	0.1276	0.1271	0.1289	0.1269	0.1277
0.5900	0.1295	0.1286	0.1302	0.1287	0.1281	0.1302	0.1282	0.1289
0.6000	0.1308	0.1297	0.1314	0.1299	0.1294	0.1314	0.1293	0.1301
0.6100	0.1320	0.1309	0.1326	0.1312	0.1306	0.1327	0.1306	0.1313
0.6200	0.1331	0.1321	0.1338	0.1326	0.1318	0.1338	0.1318	0.1326
0.6300	0.1343	0.1333	0.1351	0.1338	0.1330	0.1350	0.1331	0.1338
0.6400	0.1357	0.1347	0.1363	0.1351	0.1342	0.1363	0.1342	0.1350
0.6500	0.1369	0.1360	0.1377	0.1363	0.1355	0.1376	0.1356	0.1364
0.6600	0.1383	0.1373	0.1390	0.1376	0.1369	0.1388	0.1369	0.1377
0.6700	0.1396	0.1386	0.1403	0.1388	0.1381	0.1401	0.1381	0.1390
0.6800	0.1409	0.1399	0.1417	0.1403	0.1394	0.1414	0.1394	0.1405
0.6900	0.1422	0.1411	0.1430	0.1416	0.1407	0.1427	0.1407	0.1418
0.7000	0.1433	0.1425	0.1444	0.1430	0.1421	0.1439	0.1418	0.1431
0.7100	0.1447	0.1438	0.1458	0.1443	0.1434	0.1452	0.1433	0.1442
0.7200	0.1461	0.1451	0.1470	0.1457	0.1446	0.1465	0.1447	0.1455
0.7300	0.1476	0.1464	0.1484	0.1472	0.1460	0.1479	0.1461	0.1469
0.7400	0.1489	0.1477	0.1499	0.1486	0.1474	0.1491	0.1474	0.1483
0.7500	0.1502	0.1492	0.1512	0.1499	0.1488	0.1504	0.1488	0.1496
0.7600	0.1516	0.1506	0.1527	0.1513	0.1503	0.1516	0.1503	0.1510
0.7700	0.1530	0.1521	0.1539	0.1528	0.1516	0.1529	0.1517	0.1524
0.7800	0.1544	0.1534	0.1552	0.1543	0.1531	0.1543	0.1531	0.1538
0.7900	0.1557	0.1549	0.1566	0.1557	0.1544	0.1556	0.1546	0.1553
0.8000	0.1572	0.1563	0.1580	0.1571	0.1558	0.1571	0.1561	0.1567
0.8100	0.1585	0.1579	0.1594	0.1584	0.1573	0.1586	0.1574	0.1581
0.8200	0.1601	0.1595	0.1609	0.1600	0.1588	0.1600	0.1589	0.1594
0.8300	0.1615	0.1610	0.1625	0.1614	0.1603	0.1615	0.1603	0.1607
0.8400	0.1631	0.1625	0.1640	0.1629	0.1618	0.1630	0.1617	0.1621
0.8500	0.1647	0.1640	0.1655	0.1644	0.1633	0.1644	0.1631	0.1637
0.8600	0.1662	0.1655	0.1670	0.1660	0.1647	0.1660	0.1646	0.1652
0.8700	0.1678	0.1672	0.1686	0.1674	0.1662	0.1677	0.1662	0.1667
0.8800	0.1693	0.1687	0.1701	0.1690	0.1677	0.1692	0.1676	0.1683
0.8900	0.1707	0.1701	0.1717	0.1705	0.1692	0.1709	0.1692	0.1698
0.9000	0.1723	0.1715	0.1733	0.1720	0.1706	0.1725	0.1708	0.1713
0.9100	0.1738	0.1731	0.1750	0.1736	0.1722	0.1742	0.1725	0.1729
0.9200	0.1755	0.1746	0.1765	0.1750	0.1738	0.1756	0.1740	0.1745
0.9300	0.1771	0.1761	0.1782	0.1765	0.1755	0.1772	0.1756	0.1760
0.9400	0.1787	0.1776	0.1797	0.1780	0.1772	0.1789	0.1771	0.1776
0.9500	0.1803	0.1792	0.1814	0.1796	0.1788	0.1805	0.1787	0.1793
0.9600	0.1820	0.1808	0.1829	0.1813	0.1805	0.1821	0.1804	0.1809
0.9700	0.1837	0.1826	0.1845	0.1830	0.1821	0.1839	0.1820	0.1825
0.9800	0.1854	0.1842	0.1861	0.1846	0.1839	0.1854	0.1838	0.1841
0.9900	0.1870	0.1860	0.1875	0.1863	0.1855	0.1870	0.1853	0.1858
1.0000	0.1887	0.1876	0.1891	0.1879	0.1871	0.1887	0.1871	0.1876
1.0100	0.1904	0.1892	0.1908	0.1897	0.1886	0.1905	0.1888	0.1894
1.0200	0.1922	0.1910	0.1925	0.1914	0.1903	0.1921	0.1905	0.1911
1.0300	0.1941	0.1926	0.1942	0.1930	0.1921	0.1938	0.1923	0.1928
1.0400	0.1958	0.1943	0.1960	0.1946	0.1938	0.1957	0.1940	0.1946
1.0500	0.1976	0.1962	0.1978	0.1964	0.1957	0.1975	0.1959	0.1963
1.0600	0.1994	0.1980	0.1996	0.1982	0.1975	0.1994	0.1977	0.1981
1.0700	0.2012	0.1997	0.2014	0.2000	0.1993	0.2011	0.1994	0.2001
1.0800	0.2031	0.2017	0.2032	0.2018	0.2011	0.2030	0.2013	0.2018
1.0900	0.2048	0.2036	0.2051	0.2036	0.2029	0.2049	0.2032	0.2037
1.1000	0.2066	0.2054	0.2069	0.2052	0.2049	0.2068	0.2050	0.2054
1.1100	0.2085	0.2073	0.2087	0.2071	0.2066	0.2086	0.2068	0.2072
1.1200	0.2102	0.2091	0.2104	0.2088	0.2082	0.2105	0.2086	0.2091
1.1300	0.2121	0.2109	0.2123	0.2105	0.2101	0.2123	0.2106	0.2111
1.1400	0.2139	0.2128	0.2142	0.2124	0.2119	0.2141	0.2125	0.2128
1.1500	0.2159	0.2148	0.2161	0.2142	0.2139	0.2159	0.2144	0.2148
1.1600	0.2179	0.2167	0.2181	0.2162	0.2158	0.2178	0.2163	0.2167
1.1700	0.2199	0.2187	0.2200	0.2182	0.2178	0.2197	0.2182	0.2186
1.1800	0.2219	0.2206	0.2220	0.2201	0.2198	0.2217	0.2202	0.2206
1.1900	0.2239	0.2228	0.2242	0.2221	0.2217	0.2237	0.2223	0.2225
1.2000	0.2258	0.2247	0.2261	0.2239	0.2237	0.2255	0.2243	0.2244
1.2100	0.2277	0.2269	0.2280	0.2257	0.2257	0.2274	0.2264	0.2263
1.2200	0.2295	0.2289	0.2300	0.2277	0.2276	0.2295	0.2283	0.2284
1.2300	0.2316	0.2310	0.2319	0.2297	0.2295	0.2315	0.2303	0.2303
1.2400	0.2335	0.2330	0.2340	0.2317	0.2315	0.2335	0.2322	0.2325
1.2500	0.2356	0.2350	0.2360	0.2336	0.2336	0.2355	0.2342	0.2345
1.2600	0.2378	0.2372	0.2381	0.2357	0.2358	0.2375	0.2361	0.2366
1.2700	0.2398	0.2392	0.2403	0.2380	0.2379	0.2397	0.2383	0.2388
1.2800	0.2418	0.2413	0.2424	0.2400	0.2400	0.2417	0.2404	0.2410
1.2900	0.2439	0.2433	0.2444	0.2420	0.2419	0.2438	0.2426	0.2431
1.3000	0.2459	0.2457	0.2464	0.2442	0.2441	0.2459	0.2447	0.2452
1.3100	0.2480	0.2477	0.2486	0.2464	0.2461	0.2480	0.2467	0.2472
1.3200	0.2501	0.2499	0.2508	0.2488	0.2482	0.2501	0.2488	0.2492
1.3300	0.2524	0.2521	0.2530	0.2510	0.2503	0.2523	0.2510	0.2515
1.3400	0.2545	0.2544	0.2551	0.2531	0.2526	0.2546	0.2532	0.2538
1.3500	0.2567	0.2565	0.2573	0.2551	0.2548	0.2567	0.2553	0.2560
1.3600	0.2591	0.2588	0.2595	0.2572	0.2570	0.2589	0.2576	0.2581
1.3700	0.2614	0.2609	0.2618	0.2594	0.2593	0.2613	0.2598	0.2604
1.3800	0.2636	0.2630	0.2640	0.2614	0.2617	0.2636	0.2621	0.2626
1.3900	0.2657	0.2653	0.2663	0.2636	0.2640	0.2659	0.2644	0.2650
1.4000	0.2681	0.2675	0.2685	0.2659	0.2662	0.2681	0.2665	0.2673
1.4100	0.2703	0.2699	0.2707	0.2681	0.2683	0.2702	0.2688	0.2695
1.4200	0.2727	0.2722	0.2732	0.2704	0.2705	0.2726	0.2712	0.2717
1.4300	0.2749	0.2747	0.2755	0.2726	0.2728	0.2750	0.2736	0.2741
1.4400	0.2773	0.2770	0.2780	0.2750	0.2751	0.2771	0.2761	0.2765
1.4500	0.2793	0.2794	0.2801	0.2774	0.2774	0.2794	0.2785	0.2790
1.4600	0.2817	0.2818	0.2824	0.2798	0.2800	0.2818	0.2809	0.2814
1.4700	0.2843	0.2841	0.2847	0.2820	0.2825	0.2842	0.2833	0.2838
1.4800	0.2866	0.2864	0.2872	0.2843	0.2849	0.2867	0.2857	0.2862
1.4900	0.2890	0.2890	0.2897	0.2868	0.2872	0.2891	0.2880	0.2886
1.5000	0.2914	0.2915	0.2921	0.2893	0.2897	0.2915	0.2904	0.2909
1.5100	0.2940	0.2937	0.2945	0.2918	0.2920	0.2939	0.2928	0.2934
1.5200	0.2965	0.2961	0.2967	0.2943	0.2945	0.2962	0.2953	0.2959
1.5300	0.2989	0.2987	0.2991	0.2967	0.2969	0.2987	0.2977	0.2985
1.5400	0.3014	0.3013	0.3016	0.2993	0.2994	0.3011	0.3003	0.3011
1.5500	0.3040	0.3036	0.3038	0.3019	0.3019	0.3036	0.3030	0.3036
1.5600	0.3065	0.3062	0.3063	0.3045	0.3045	0.3060	0.3054	0.3060
1.5700	0.3090	0.3087	0.3088	0.3071	0.3069	0.3084	0.3079	0.3086
1.5800	0.3114	0.3113	0.3113	0.3095	0.3096	0.3110	0.3105	0.3113
1.5900	0.3139	0.3139	0.3139	0.3121	0.3122	0.3137	0.3131	0.3139
1.6000	0.3166	0.3164	0.3167	0.3146	0.3148	0.3163	0.3156	0.3164
1.6100	0.3193	0.3189	0.3194	0.3174	0.3174	0.3190	0.3183	0.3190
1.6200	0.3218	0.3217	0.3220	0.3199	0.3200	0.3215	0.3207	0.3217
1.6300	0.3243	0.3241	0.3246	0.3226	0.3226	0.3241	0.3234	0.3243
1.6400	0.3270	0.3270	0.3272	0.3251	0.3253	0.3268	0.3262	0.3270
1.6500	0.3297	0.3296	0.3300	0.3276	0.3281	0.3294	0.3288	0.3296
1.6600	0.3324	0.3321	0.3327	0.3303	0.3309	0.3322	0.3312	0.3324
1.6700	0.3352	0.3348	0.3354	0.3330	0.3337	0.3351	0.3339	0.3350
1.6800	0.3379	0.3375	0.3383	0.3358	0.3363	0.3380	0.3366	0.3376
1.6900	0.3405	0.3404	0.3410	0.3384	0.3391	0.3408	0.3393	0.3403
1.7000	0.3432	0.3432	0.3438	0.3413	0.3418	0.3435	0.3421	0.3429
1.7100	0.3459	0.3461	0.3465	0.3441	0.3447	0.3463	0.3448	0.3458
1.7200	0.3488	0.3488	0.3493	0.3469	0.3476	0.3491	0.3476	0.3486
1.7300	0.3518	0.3517	0.3524	0.3497	0.3506	0.3518	0.3505	0.3512
1.7400	0.3547	0.3546	0.3552	0.3526	0.3534	0.3545	0.3534	0.3541
1.7500	0.3576	0.3573	0.3580	0.3555	0.3561	0.3572	0.3565	0.3570
1.7600	0.3603	0.3600	0.3611	0.3583	0.3589	0.3601	0.3594	0.3599
1.7700	0.3632	0.3630	0.3638	0.3612	0.3618	0.3628	0.3621	0.3627
1.7800	0.3661	0.3660	0.3668	0.3642	0.3645	0.3656	0.3651	0.3657
1.7900	0.3689	0.3688	0.3697	0.3670	0.3674	0.3685	0.3677	0.3688
1.8000	0.3717	0.3717	0.3727	0.3700	0.3702	0.3713	0.3707	0.3718
1.8100	0.3745	0.3747	0.3755	0.3728	0.3730	0.3743	0.3737	0.3747
1.8200	0.3776	0.3776	0.3786	0.3759	0.3760	0.3770	0.3766	0.3777
1.8300	0.3805	0.3807	0.3813	0.3789	0.3790	0.3800	0.3795	0.3809
1.8400	0.3838	0.3838	0.3841	0.3819	0.3821	0.3828	0.3827	0.3840
1.8500	0.3868	0.3867	0.3872	0.3849	0.3849	0.3857	0.3856	0.3869
1.8600	0.3897	0.3896	0.3904	0.3880	0.3879	0.3889	0.3887	0.3900
1.8700	0.3927	0.3926	0.3935	0.3910	0.3911	0.3919	0.3916	0.3930
1.8800	0.3956	0.3957	0.3964	0.3941	0.3940	0.3950	0.3947	0.3960
1.8900	0.3986	0.3988	0.3996	0.3971	0.3971	0.3980	0.3977	0.3988
1.9000	0.4017	0.4018	0.4028	0.3999	0.4001	0.4010	0.4010	0.4017
1.9100	0.4047	0.4050	0.4058	0.4030	0.4032	0.4042	0.4040	0.4047
1.9200	0.4079	0.4081	0.4088	0.4061	0.4062	0.4073	0.4072	0.4077
1.9300	0.4109	0.4112	0.4119	0.4094	0.4093	0.4105	0.4103	0.4107
1.9400	0.4141	0.4141	0.4150	0.4126	0.4123	0.4137	0.4135	0.4138
1.9500	0.4173	0.4171	0.4179	0.4157	0.4155	0.4165	0.4166	0.4169
1.9600	0.4204	0.4202	0.4211	0.4189	0.4185	0.4199	0.4199	0.4201
1.9700	0.4235	0.4233	0.4242	0.4220	0.4217	0.4230	0.4230	0.4233
1.9800	0.4267	0.4263	0.4275	0.4254	0.4248	0.4262	0.4262	0.4266
1.9900	0.4297	0.4295	0.4307	0.4285	0.4280	0.4295	0.4293	0.4298
2.0000	0.4329	0.4324	0.4339	0.4317	0.4312	0.4329	0.4324	0.4331
2.0100	0.4364	0.4355	0.4370	0.4348	0.4344	0.4360	0.4357	0.4363
2.0200	0.4396	0.4388	0.4402	0.4379	0.4377	0.4393	0.4388	0.4394
2.0300	0.4428	0.4421	0.4436	0.4409	0.4408	0.4423	0.4422	0.4426
2.0400	0.4463	0.4453	0.4467	0.4442	0.4442	0.4455	0.4456	0.4458
2.0500	0.4497	0.4485	0.4498	0.4475	0.4475	0.4489	0.4489	0.4491
2.0600	0.4529	0.4519	0.4529	0.4509	0.4507	0.4519	0.4522	0.4524
2.0700	0.4563	0.4552	0.4563	0.4541	0.4539	0.4552	0.4555	0.4559
2.0800	0.4596	0.4587	0.4595	0.4574	0.4573	0.4584	0.4590	0.4590
2.0900	0.4629	0.4620	0.4628	0.4603	0.4607	0.4617	0.4624	0.4622
2.1000	0.4664	0.4653	0.4662	0.4638	0.4641	0.4650	0.4659	0.4657
2.1100	0.4699	0.4690	0.4696	0.4672	0.4674	0.4683	0.4692	0.4691
2.1200	0.4735	0.4723	0.4730	0.4704	0.4710	0.4718	0.4726	0.4724
2.1300	0.4768	0.4756	0.4764	0.4737	0.4743	0.4752	0.4760	0.4759
2.1400	0.4800	0.4790	0.4798	0.4770	0.4779	0.4787	0.4794	0.4793
2.1500	0.4833	0.4825	0.4830	0.4806	0.4813	0.4820	0.4827	0.4826
2.1600	0.4867	0.4859	0.4863	0.4844	0.4847	0.4855	0.4861	0.4859
2.1700	0.4900	0.4891	0.4898	0.4878	0.4882	0.4888	0.4897	0.4891
2.1800	0.4937	0.4927	0.4931	0.4915	0.4916	0.4924	0.4930	0.4925
2.1900	0.4972	0.4962	0.4969	0.4949	0.4951	0.4959	0.4966	0.4957
2.2000	0.5006	0.4996	0.5004	0.4985	0.4985	0.4994	0.5000	0.4992
2.2100	0.5040	0.5034	0.5038	0.5019	0.5021	0.5027	0.5034	0.5026
2.2200	0.5075	0.5068	0.5072	0.5053	0.5055	0.5065	0.5066	0.5061
2.2300	0.5110	0.5104	0.5108	0.5088	0.5090	0.5100	0.5100	0.5097
2.2400	0.5146	0.5141	0.5141	0.5123	0.5124	0.5134	0.5135	0.5133
2.2500	0.5181	0.5176	0.5178	0.5160	0.5160	0.5169	0.5169	0.5170
2.2600	0.5218	0.5213	0.5212	0.5196	0.5195	0.5203	0.5205	0.5206
2.2700	0.5252	0.5249	0.5249	0.5230	0.5231	0.5236	0.5240	0.5241
2.2800	0.5285	0.5285	0.5284	0.5264	0.5269	0.5271	0.5277	0.5276
2.2900	0.5320	0.5321	0.5320	0.5299	0.5303	0.5306	0.5311	0.5312
2.3000	0.5355	0.5358	0.5354	0.5335	0.5338	0.5339	0.5345	0.5348
2.3100	0.5390	0.5394	0.5389	0.5370	0.5374	0.5376	0.5382	0.5383
2.3200	0.5427	0.5430	0.5426	0.5405	0.5411	0.5410	0.5416	0.5418
2.3300	0.5464	0.5467	0.5464	0.5441	0.5448	0.5445	0.5450	0.5452
2.3400	0.5502	0.5502	0.5498	0.5476	0.5484	0.5483	0.5487	0.5488
2.3500	0.5538	0.5538	0.5535	0.5511	0.5519	0.5520	0.5523	0.5523
2.3600	0.5574	0.5576	0.5570	0.5547	0.5554	0.5558	0.5558	0.5560
2.3700	0.5611	0.5612	0.5605	0.5584	0.5589	0.5594	0.5592	0.5597
2.3800	0.5647	0.5647	0.5645	0.5620	0.5625	0.5630	0.5628	0.5634
2.3900	0.5682	0.5683	0.5683	0.5655	0.5663	0.5668	0.5665	0.5671
2.4000	0.5718	0.5722	0.5717	0.5690	0.5698	0.5705	0.5702	0.5707
2.4100	0.5754	0.5756	0.5754	0.5726	0.5735	0.5740	0.5740	0.5744
2.4200	0.5789	0.5792	0.5790	0.5763	0.5771	0.5775	0.5775	0.5782
2.4300	0.5825	0.5828	0.5827	0.5799	0.5807	0.5812	0.5811	0.5819
2.4400	0.5860	0.5863	0.5862	0.5837	0.5845	0.5849	0.5850	0.5856
2.4500	0.5897	0.5900	0.5899	0.5874	0.5883	0.5886	0.5887	0.5895
2.4600	0.5934	0.5938	0.5936	0.5909	0.5918	0.5924	0.5923	0.5931
2.4700	0.5969	0.5974	0.5972	0.5944	0.5954	0.5961	0.5959	0.5970
2.4800	0.6006	0.6012	0.6010	0.5982	0.5991	0.5996	0.5997	0.6006
2.4900	0.6041	0.6048	0.6047	0.6018	0.6026	0.6034	0.6032	0.6043
2.5000	0.6078	0.6085	0.6083	0.6056	0.6063	0.6071	0.6068	0.6080
2.5100	0.6113	0.6122	0.6121	0.6092	0.6098	0.6109	0.6105	0.6117
2.5200	0.6152	0.6159	0.6156	0.6127	0.6137	0.6144	0.6143	0.6156
2.5300	0.6187	0.6196	0.6194	0.6163	0.6175	0.6180	0.6180	0.6193
2.5400	0.6224	0.6231	0.6230	0.6201	0.6212	0.6217	0.6216	0.6231
2.5500	0.6260	0.6269	0.6266	0.6240	0.6248	0.6252	0.6254	0.6271
2.5600	0.6296	0.6304	0.6302	0.6276	0.6283	0.6289	0.6292	0.6309
2.5700	0.6330	0.6341	0.6339	0.6313	0.6319	0.6326	0.6329	0.6346
2.5800	0.6366	0.6377	0.6374	0.6350	0.6359	0.6363	0.6368	0.6382
2.5900	0.6403	0.6414	0.6411	0.6386	0.6397	0.6398	0.6404	0.6419
2.6000	0.6441	0.6453	0.6448	0.6423	0.6432	0.6435	0.6442	0.6457
2.6100	0.6477	0.6489	0.6485	0.6458	0.6468	0.6470	0.6478	0.6494
2.6200	0.6511	0.6525	0.6522	0.6495	0.6506	0.6507	0.6516	0.6532
2.6300	0.6547	0.6563	0.6559	0.6534	0.6544	0.6545	0.6553	0.6568
2.6400	0.6583	0.6598	0.6595	0.6572	0.6581	0.6582	0.6588	0.6605
2.6500	0.6622	0.6635	0.6630	0.6610	0.6618	0.6618	0.6625	0.6645
2.6600	0.6659	0.6671	0.6667	0.6650	0.6655	0.6656	0.6663	0.6680
2.6700	0.6697	0.6709	0.6704	0.6686	0.6692	0.6691	0.6701	0.6719
2.6800	0.6734	0.6746	0.6740	0.6720	0.6727	0.6730	0.6735	0.6754
2.6900	0.6771	0.6785	0.6777	0.6757	0.6765	0.6764	0.6772	0.6792
2.7000	0.6810	0.6820	0.6814	0.6796	0.6800	0.6799	0.6809	0.6828
2.7100	0.6845	0.6855	0.6850	0.6835	0.6837	0.6838	0.6844	0.6867
2.7200	0.6885	0.6892	0.6888	0.6870	0.6873	0.6876	0.6880	0.6901
2.7300	0.6920	0.6930	0.6924	0.6907	0.6910	0.6912	0.6917	0.6937
2.7400	0.6954	0.6966	0.6959	0.6944	0.6944	0.6949	0.6950	0.6971
2.7500	0.6990	0.7003	0.6993	0.6981	0.6981	0.6988	0.6986	0.7006
2.7600	0.7026	0.7040	0.7027	0.7019	0.7016	0.7024	0.7023	0.7041
2.7700	0.7061	0.7075	0.7064	0.7054	0.7053	0.7058	0.7058	0.7075
2.7800	0.7098	0.7112	0.7100	0.7090	0.7087	0.7094	0.7093	0.7111
2.7900	0.7132	0.7147	0.7138	0.7128	0.7123	0.7129	0.7130	0.7145
2.8000	0.7166	0.7185	0.7175	0.7163	0.7158	0.7164	0.7165	0.7182
2.8100	0.7201	0.7221	0.7209	0.7201	0.7194	0.7201	0.7200	0.7216
2.8200	0.7238	0.7256	0.7247	0.7238	0.7229	0.7237	0.7236	0.7251
2.8300	0.7275	0.7292	0.7282	0.7273	0.7263	0.7275	0.7272	0.7286
2.8400	0.7309	0.7326	0.7315	0.7307	0.7299	0.7309	0.7305	0.7321
2.8500	0.7345	0.7362	0.7350	0.7341	0.7334	0.7344	0.7341	0.7356
2.8600	0.7379	0.7396	0.7385	0.7377	0.7369	0.7380	0.7375	0.7392
2.8700	0.7414	0.7432	0.7419	0.7412	0.7405	0.7416	0.7410	0.7425
2.8800	0.7449	0.7465	0.7451	0.7447	0.7440	0.7450	0.7445	0.7459
2.8900	0.7483	0.7498	0.7483	0.7481	0.7475	0.7484	0.7480	0.7494
2.9000	0.7516	0.7531	0.7519	0.7516	0.7511	0.7521	0.7514	0.7530
2.9100	0.7551	0.7567	0.7550	0.7550	0.7544	0.7554	0.7548	0.7564
2.9200	0.7585	0.7599	0.7583	0.7587	0.7578	0.7588	0.7582	0.7598
2.9300	0.7621	0.7632	0.7615	0.7621	0.7614	0.7621	0.7619	0.7634
2.9400	0.7654	0.7664	0.7652	0.7656	0.7648	0.7653	0.7650	0.7667
2.9500	0.7688	0.7698	0.7685	0.7692	0.7683	0.7687	0.7684	0.7703
2.9600	0.7722	0.7734	0.7717	0.7724	0.7717	0.7720	0.7720	0.7737
2.9700	0.7756	0.7765	0.7751	0.7756	0.7751	0.7752	0.7751	0.7771
2.9800	0.7790	0.7799	0.7785	0.7790	0.7784	0.7786	0.7783	0.7804
2.9900	0.7823	0.7830	0.7818	0.7823	0.7816	0.7818	0.7814	0.7837
3.0000	0.7855	0.7865	0.7853	0.7856	0.7849	0.7852	0.7849	0.7868
3.0100	0.7888	0.7896	0.7885	0.7887	0.7880	0.7886	0.7882	0.7903
3.0200	0.7922	0.7928	0.7918	0.7919	0.7914	0.7919	0.7916	0.7936
3.0300	0.7955	0.7960	0.7949	0.7952	0.7949	0.7951	0.7950	0.7968
3.0400	0.7988	0.7992	0.7982	0.7985	0.7980	0.7985	0.7984	0.7999
3.0500	0.8021	0.8025	0.8014	0.8016	0.8013	0.8017	0.8015	0.8032
3.0600	0.8054	0.8057	0.8047	0.8050	0.8045	0.8050	0.8048	0.8064
3.0700	0.8085	0.8088	0.8077	0.8080	0.8078	0.8082	0.8079	0.8095
3.0800	0.8117	0.8118	0.8110	0.8112	0.8111	0.8113	0.8111	0.8126
3.0900	0.8149	0.8149	0.8141	0.8142	0.8143	0.8144	0.8143	0.8157
3.1000	0.8179	0.8179	0.8174	0.8174	0.8175	0.8174	0.8174	0.8190
3.1100	0.8210	0.8207	0.8203	0.8205	0.8207	0.8205	0.8205	0.8220
3.1200	0.8241	0.8239	0.8233	0.8235	0.8239	0.8236	0.8235	0.8251
3.1300	0.8270	0.8272	0.8261	0.8265	0.8270	0.8268	0.8268	0.8282
3.1400	0.8300	0.8303	0.8290	0.8292	0.8301	0.8297	0.8298	0.8311
3.1500	0.8329	0.8334	0.8321	0.8323	0.8332	0.8325	0.8327	0.8342
3.1600	0.8360	0.8366	0.8348	0.8350	0.8359	0.8354	0.8358	0.8371
3.1700	0.8391	0.8395	0.8376	0.8380	0.8391	0.8382	0.8389	0.8403
3.1800	0.8422	0.8425	0.8407	0.8410	0.8418	0.8410	0.8416	0.8430
3.1900	0.8451	0.8454	0.8435	0.8439	0.8447	0.8435	0.8445	0.8458
3.2000	0.8480	0.8482	0.8465	0.8468	0.8478	0.8465	0.8473	0.8486
3.2100	0.8511	0.8509	0.8494	0.8497	0.8508	0.8494	0.8500	0.8514
3.2200	0.8540	0.8539	0.8524	0.8524	0.8536	0.8521	0.8528	0.8540
3.2300	0.8567	0.8567	0.8552	0.8553	0.8563	0.8549	0.8558	0.8568
3.2400	0.8596	0.8595	0.8580	0.8580	0.8589	0.8576	0.8587	0.8594
3.2500	0.8622	0.8625	0.8608	0.8609	0.8615	0.8604	0.8615	0.8621
3.2600	0.8648	0.8653	0.8636	0.8637	0.8642	0.8632	0.8641	0.8648
3.2700	0.8674	0.8679	0.8665	0.8663	0.8669	0.8660	0.8667	0.8674
3.2800	0.8701	0.8706	0.8691	0.8690	0.8697	0.8686	0.8692	0.8701
3.2900	0.8727	0.8732	0.8719	0.8717	0.8725	0.8713	0.8718	0.8727
3.3000	0.8753	0.8757	0.8747	0.8742	0.8750	0.8739	0.8744	0.8755
3.3100	0.8779	0.8786	0.8773	0.8769	0.8773	0.8767	0.8770	0.8781
3.3200	0.8806	0.8812	0.8800	0.8795	0.8798	0.8796	0.8795	0.8805
3.3300	0.8831	0.8839	0.8825	0.8820	0.8823	0.8821	0.8818	0.8829
3.3400	0.8856	0.8862	0.8849	0.8844	0.8847	0.8846	0.8844	0.8852
3.3500	0.8882	0.8888	0.8873	0.8868	0.8873	0.8869	0.8869	0.8876
3.3600	0.8906	0.8912	0.8897	0.8891	0.8896	0.8895	0.8894	0.8900
3.3700	0.8930	0.8936	0.8923	0.8915	0.8920	0.8921	0.8919	0.8928
3.3800	0.8956	0.8959	0.8947	0.8940	0.8945	0.8946	0.8943	0.8952
3.3900	0.8979	0.8982	0.8970	0.8964	0.8969	0.8969	0.8965	0.8975
3.4000	0.9001	0.9005	0.8993	0.8987	0.8992	0.8992	0.8986	0.8999
3.4100	0.9024	0.9028	0.9016	0.9012	0.9016	0.9015	0.9008	0.9021
3.4200	0.9047	0.9050	0.9040	0.9035	0.9038	0.9037	0.9029	0.9044
3.4300	0.9068	0.9073	0.9061	0.9058	0.9062	0.9059	0.9053	0.9065
3.4400	0.9090	0.9094	0.9083	0.9079	0.9083	0.9080	0.9077	0.9088
3.4500	0.9112	0.9116	0.9105	0.9102	0.9105	0.9101	0.9099	0.9110
3.4600	0.9131	0.9137	0.9126	0.9125	0.9125	0.9123	0.9120	0.9131
3.4700	0.9152	0.9157	0.9147	0.9147	0.9147	0.9146	0.9142	0.9153
3.4800	0.9173	0.9177	0.9168	0.9169	0.9169	0.9165	0.9163	0.9173
3.4900	0.9193	0.9198	0.9188	0.9191	0.9191	0.9185	0.9182	0.9193
3.5000	0.9213	0.9216	0.9209	0.9212	0.9212	0.9205	0.9202	0.9215
3.5100	0.9232	0.9237	0.9229	0.9231	0.9233	0.9226	0.9223	0.9235
3.5200	0.9252	0.9256	0.9247	0.9250	0.9253	0.9245	0.9243	0.9256
3.5300	0.9271	0.9275	0.9266	0.9269	0.9273	0.9264	0.9262	0.9274
3.5400	0.9290	0.9294	0.9285	0.9288	0.9292	0.9284	0.9283	0.9293
3.5500	0.9307	0.9313	0.9304	0.9307	0.9311	0.9303	0.9302	0.9310
3.5600	0.9326	0.9330	0.9323	0.9326	0.9329	0.9321	0.9320	0.9329
3.5700	0.9344	0.9348	0.9342	0.9343	0.9348	0.9338	0.9339	0.9346
3.5800	0.9360	0.9365	0.9361	0.9361	0.9366	0.9356	0.9356	0.9364
3.5900	0.9377	0.9381	0.9378	0.9376	0.9383	0.9374	0.9374	0.9382
3.6000	0.9395	0.9398	0.9394	0.9395	0.9399	0.9392	0.9392	0.9401
3.6100	0.9413	0.9415	0.9411	0.9411	0.9416	0.9408	0.9408	0.9417
3.6200	0.9429	0.9431	0.9427	0.9428	0.9432	0.9425	0.9424	0.9433
3.6300	0.9444	0.9446	0.9445	0.9445	0.9449	0.9440	0.9441	0.9450
3.6400	0.9460	0.9464	0.9461	0.9462	0.9464	0.9456	0.9456	0.9468
3.6500	0.9476	0.9478	0.9476	0.9480	0.9479	0.9472	0.9472	0.9484
3.6600	0.9492	0.9493	0.9491	0.9495	0.9494	0.9487	0.9488	0.9500
3.6700	0.9507	0.9508	0.9507	0.9509	0.9509	0.9501	0.9501	0.9515
3.6800	0.9522	0.9523	0.9522	0.9524	0.9523	0.9516	0.9516	0.9529
3.6900	0.9535	0.9537	0.9537	0.9537	0.9538	0.9529	0.9530	0.9543
3.7000	0.9549	0.9551	0.9550	0.9551	0.9553	0.9545	0.9544	0.9558
3.7100	0.9563	0.9566	0.9566	0.9565	0.9568	0.9558	0.9557	0.9573
3.7200	0.9576	0.9580	0.9580	0.9579	0.9581	0.9571	0.9571	0.9586
3.7300	0.9590	0.9594	0.9593	0.9592	0.9595	0.9585	0.9585	0.9599
3.7400	0.9602	0.9607	0.9606	0.9606	0.9606	0.9599	0.9597	0.9612
3.7500	0.9615	0.9621	0.9618	0.9619	0.9621	0.9612	0.9610	0.9625
3.7600	0.9627	0.9634	0.9630	0.9631	0.9632	0.9625	0.9623	0.9636
3.7700	0.9639	0.9646	0.9642	0.9642	0.9645	0.9638	0.9635	0.9647
3.7800	0.9651	0.9657	0.9653	0.9654	0.9658	0.9651	0.9646	0.9659
3.7900	0.9662	0.9668	0.9664	0.9665	0.9669	0.9663	0.9656	0.9670
3.8000	0.9673	0.9678	0.9675	0.9675	0.9679	0.9675	0.9666	0.9681
3.8100	0.9683	0.9690	0.9686	0.9687	0.9690	0.9686	0.9677	0.9691
3.8200	0.9694	0.9701	0.9697	0.9698	0.9701	0.9696	0.9688	0.9702
3.8300	0.9704	0.9710	0.9708	0.9709	0.9712	0.9705	0.9699	0.9713
3.8400	0.9715	0.9720	0.9718	0.9718	0.9722	0.9717	0.9710	0.9723
3.8500	0.9726	0.9730	0.9727	0.9728	0.9731	0.9727	0.9721	0.9733
3.8600	0.9735	0.9740	0.9737	0.9737	0.9741	0.9737	0.9731	0.9741
3.8700	0.9744	0.9748	0.9747	0.9746	0.9751	0.9746	0.9740	0.9751
3.8800	0.9754	0.9759	0.9757	0.9756	0.9761	0.9755	0.9750	0.9760
3.8900	0.9762	0.9769	0.9765	0.9764	0.9769	0.9764	0.9760	0.9768
3.9000	0.9772	0.9777	0.9773	0.9772	0.9778	0.9774	0.9769	0.9777
3.9100	0.9780	0.9786	0.9782	0.9781	0.9786	0.9782	0.9776	0.9786
3.9200	0.9788	0.9793	0.9792	0.9789	0.9795	0.9790	0.9784	0.9793
3.9300	0.9796	0.9801	0.9799	0.9797	0.9803	0.9797	0.9791	0.9801
3.9400	0.9803	0.9809	0.9807	0.9805	0.9811	0.9805	0.9801	0.9809
3.9500	0.9811	0.9817	0.9814	0.9814	0.9819	0.9814	0.9809	0.9815
3.9600	0.9819	0.9824	0.9821	0.9820	0.9826	0.9821	0.9816	0.9822
3.9700	0.9827	0.9830	0.9828	0.9828	0.9833	0.9829	0.9823	0.9829
3.9800	0.9834	0.9837	0.9835	0.9835	0.9840	0.9837	0.9830	0.9836
3.9900	0.9840	0.9844	0.9841	0.9842	0.9847	0.9844	0.9837	0.9842
4.0000	0.9847	0.9851	0.9848	0.9849	0.9852	0.9849	0.9842	0.9848
4.0100	0.9853	0.9857	0.9854	0.9856	0.9858	0.9856	0.9850	0.9855
4.0200	0.9860	0.9863	0.9860	0.9861	0.9864	0.9861	0.9856	0.9861
4.0300	0.9865	0.9869	0.9866	0.9867	0.9870	0.9867	0.9863	0.9867
4.0400	0.9871	0.9874	0.9871	0.9873	0.9876	0.9872	0.9868	0.9872
4.0500	0.9876	0.9880	0.9877	0.9878	0.9881	0.9878	0.9874	0.9877
4.0600	0.9881	0.9885	0.9882	0.9883	0.9887	0.9883	0.9879	0.9882
4.0700	0.9886	0.9890	0.9887	0.9888	0.9892	0.9888	0.9885	0.9888
4.0800	0.9893	0.9894	0.9892	0.9892	0.9897	0.9893	0.9889	0.9892
4.0900	0.9897	0.9899	0.9896	0.9897	0.9901	0.9897	0.9895	0.9897
4.1000	0.9902	0.9904	0.9900	0.9902	0.9907	0.9902	0.9899	0.9901
4.1100	0.9906	0.9908	0.9904	0.9906	0.9910	0.9907	0.9904	0.9905
4.1200	0.9910	0.9912	0.9909	0.9911	0.9914	0.9911	0.9908	0.9910
4.1300	0.9914	0.9916	0.9913	0.9915	0.9918	0.9914	0.9912	0.9915
4.1400	0.9919	0.9920	0.9917	0.9919	0.9922	0.9918	0.9916	0.9920
4.1500	0.9922	0.9924	0.9921	0.9923	0.9925	0.9921	0.9919	0.9923
4.1600	0.9926	0.9928	0.9925	0.9927	0.9929	0.9926	0.9923	0.9927
4.1700	0.9929	0.9932	0.9928	0.9930	0.9933	0.9929	0.9928	0.9930
4.1800	0.9933	0.9935	0.9931	0.9933	0.9936	0.9933	0.9931	0.9934
4.1900	0.9937	0.9938	0.9935	0.9936	0.9939	0.9936	0.9934	0.9938
4.2000	0.9940	0.9941	0.9938	0.9940	0.9942	0.9940	0.9937	0.9941
4.2100	0.9943	0.9944	0.9941	0.9942	0.9945	0.9943	0.9940	0.9943
4.2200	0.9945	0.9947	0.9944	0.9945	0.9948	0.9945	0.9943	0.9947
4.2300	0.9948	0.9949	0.9947	0.9948	0.9950	0.9948	0.9946	0.9949
4.2400	0.9951	0.9952	0.9949	0.9950	0.9952	0.9951	0.9949	0.9952
4.2500	0.9953	0.9954	0.9952	0.9953	0.9955	0.9954	0.9951	0.9954
4.2600	0.9956	0.9957	0.9955	0.9956	0.9958	0.9957	0.9954	0.9957
4.2700	0.9959	0.9959	0.9958	0.9958	0.9959	0.9959	0.9956	0.9959
4.2800	0.9961	0.9962	0.9960	0.9960	0.9961	0.9961	0.9959	0.9960
4.2900	0.9963	0.9964	0.9962	0.9962	0.9963	0.9963	0.9961	0.9963
4.3000	0.9965	0.9966	0.9964	0.9964	0.9965	0.9965	0.9963	0.9965
4.3100	0.9967	0.9968	0.9965	0.9966	0.9968	0.9967	0.9965	0.9967
4.3200	0.9969	0.9970	0.9968	0.9968	0.9969	0.9969	0.9967	0.9969
4.3300	0.9970	0.9971	0.9969	0.9969	0.9971	0.9971	0.9969	0.9971
4.3400	0.9973	0.9973	0.9971	0.9971	0.9973	0.9972	0.9970	0.9973
4.3500	0.9974	0.9975	0.9972	0.9973	0.9975	0.9974	0.9972	0.9975
4.3600	0.9976	0.9976	0.9974	0.9974	0.9976	0.9975	0.9974	0.9976
4.3700	0.9977	0.9978	0.9975	0.9976	0.9978	0.9977	0.9975	0.9977
4.3800	0.9979	0.9979	0.9977	0.9977	0.9980	0.9978	0.9977	0.9979
4.3900	0.9980	0.9981	0.9978	0.9979	0.9981	0.9979	0.9978	0.9980
4.4000	0.9982	0.9983	0.9979	0.9980	0.9982	0.9980	0.9979	0.9981
4.4100	0.9982	0.9984	0.9981	0.9981	0.9983	0.9982	0.9981	0.9982
4.4200	0.9984	0.9985	0.9982	0.9982	0.9984	0.9983	0.9982	0.9983
4.4300	0.9985	0.9986	0.9983	0.9983	0.9985	0.9984	0.9983	0.9985
4.4400	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	0.9984	0.9985
4.4500	0.9987	0.9988	0.9985	0.9985	0.9987	0.9987	0.9985	0.9987
4.4600	0.9988	0.9988	0.9986	0.9986	0.9987	0.9987	0.9986	0.9988
4.4700	0.9989	0.9989	0.9987	0.9987	0.9988	0.9988	0.9987	0.9988
4.4800	0.9989	0.9990	0.9988	0.9987	0.9989	0.9989	0.9988	0.9989
4.4900	0.9990	0.9991	0.9989	0.9988	0.9990	0.9990	0.9988	0.9990
4.5000	0.9991	0.9991	0.9990	0.9989	0.9991	0.9991	0.9989	0.9990
4.5100	0.9991	0.9992	0.9990	0.9990	0.9992	0.9991	0.9990	0.9991
4.5200	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	0.9991	0.9991
4.5300	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	0.9992	0.9992
4.5400	0.9993	0.9994	0.9992	0.9992	0.9993	0.9993	0.9993	0.9993
4.5500	0.9993	0.9994	0.9992	0.9993	0.9994	0.9993	0.9993	0.9993
4.5600	0.9993	0.9994	0.9993	0.9993	0.9994	0.9994	0.9994	0.9993
4.5700	0.9994	0.9995	0.9993	0.9993	0.9995	0.9994	0.9994	0.9994
4.5800	0.9994	0.9995	0.9994	0.9994	0.9995	0.9995	0.9995	0.9994
4.5900	0.9995	0.9995	0.9995	0.9994	0.9995	0.9995	0.9995	0.9995
4.6000	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	0.9995	0.9995
4.6100	0.9996	0.9996	0.9995	0.9995	0.9996	0.9996	0.9996	0.9996
4.6200	0.9996	0.9997	0.9996	0.9995	0.9996	0.9996	0.9996	0.9996
4.6300	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9996	0.9996
4.6400	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	0.9997	0.9997
4.6500	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997
4.6600	0.9997	0.9998	0.9997	0.9996	0.9998	0.9997	0.9997	0.9997
4.6700	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	0.9997	0.9997
4.6800	0.9998	0.9998	0.9997	0.9997	0.9998	0.9997	0.9998	0.9998
4.6900	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.7000	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998
4.7100	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.7200	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998
4.7300	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9999	0.9998
4.7400	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	0.9999	0.9999
4.7500	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	0.9999	0.9999
4.7600	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	0.9999	0.9999
4.7700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.7800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.7900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999
4.8200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000
4.8500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.8700	0.9999	1.0000	1.0000	0.9999	0.9999	0.9999	1.0000	1.0000
4.8800	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000
4.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_1.0_1.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	2.8642	1.4141	0.9905	1.2718	2.8549	2.2259	4.0747	2.8455	2.0517	2.0234	2.0568	2.0084	2.0417	2.0468	2.0394	2.0191	2.0359
2.0000	2.1116	1.3542	2.3585	3.9566	0.0000	2.2291	2.2407	2.2653	2.0469	2.0609	2.0781	2.0403	2.0494	2.0513	2.0499	2.0457	2.0528
3.0000	1.1628	1.9224	0.0004	2.9377	3.0801	1.3885	0.8877	2.7454	2.0601	2.0624	2.0688	2.0418	2.0513	2.0596	2.0608	2.0543	2.0574
4.0000	0.0002	2.4397	2.5482	3.6695	1.1818	2.8248	2.0653	2.5427	2.0689	2.0650	2.0640	2.0488	2.0592	2.0591	2.0612	2.0445	2.0588
5.0000	2.3389	0.0003	2.7992	2.5828	2.7298	0.0003	2.1681	2.4017	2.0752	2.0650	2.0675	2.0556	2.0619	2.0576	2.0604	2.0439	2.0609
6.0000	2.9721	3.7309	3.5548	0.2699	1.0501	1.8243	0.0004	2.8195	2.0721	2.0645	2.0677	2.0540	2.0601	2.0548	2.0626	2.0485	2.0605
7.0000	1.6005	2.2009	1.4094	3.8412	2.4552	3.5486	0.3975	2.5364	2.0721	2.0675	2.0641	2.0522	2.0641	2.0532	2.0644	2.0547	2.0615
8.0000	0.0004	2.5280	2.6335	2.9591	1.8837	0.0002	3.8017	2.5291	2.0729	2.0641	2.0645	2.0540	2.0655	2.0527	2.0640	2.0530	2.0613
9.0000	1.6304	1.5060	2.1121	3.4737	1.9229	2.6508	2.9545	1.8926	2.0695	2.0647	2.0663	2.0590	2.0647	2.0510	2.0611	2.0536	2.0612
10.0000	3.4023	0.6518	2.3091	2.2121	3.5714	2.7100	3.2659	1.8015	2.0716	2.0623	2.0617	2.0594	2.0639	2.0522	2.0624	2.0514	2.0606
11.0000	2.0452	3.5708	4.0315	3.5357	2.3869	1.1496	2.7690	3.0386	2.0698	2.0610	2.0627	2.0600	2.0641	2.0556	2.0642	2.0505	2.0610
12.0000	2.6606	0.0504	1.3166	1.8696	0.0000	2.4233	1.2973	0.6803	2.0695	2.0588	2.0620	2.0609	2.0625	2.0556	2.0623	2.0499	2.0602
13.0000	2.0121	0.4424	1.4518	0.0160	1.2889	1.5148	0.0004	0.0736	2.0702	2.0576	2.0644	2.0617	2.0632	2.0549	2.0655	2.0511	2.0611
14.0000	0.3900	0.2951	1.4716	0.3108	1.8780	1.2718	2.9854	2.2911	2.0697	2.0583	2.0648	2.0636	2.0628	2.0591	2.0659	2.0501	2.0618
15.0000	0.0004	1.6606	0.0003	2.9909	1.2606	1.7679	2.1981	2.5713	2.0716	2.0574	2.0653	2.0659	2.0622	2.0604	2.0660	2.0536	2.0628
16.0000	2.3572	0.9806	1.3198	3.6686	2.5338	3.0992	3.0303	3.0468	2.0691	2.0566	2.0634	2.0634	2.0631	2.0612	2.0670	2.0546	2.0623
17.0000	2.4869	2.7293	2.0651	0.1235	1.7740	2.3056	3.1892	0.0878	2.0680	2.0578	2.0641	2.0643	2.0642	2.0600	2.0664	2.0560	2.0626
18.0000	0.5150	0.6363	1.8844	3.0483	2.5696	2.4558	0.0000	3.5994	2.0688	2.0579	2.0624	2.0645	2.0643	2.0594	2.0657	2.0569	2.0625
19.0000	2.5527	2.7927	1.6451	2.2301	0.0002	0.0005	1.7302	2.3287	2.0683	2.0563	2.0624	2.0634	2.0630	2.0590	2.0661	2.0583	2.0621
20.0000	3.2102	2.0310	0.7672	0.9807	1.9946	1.4814	2.3224	2.3083	2.0684	2.0563	2.0626	2.0615	2.0632	2.0591	2.0660	2.0581	2.0619
21.0000	3.5531	2.1617	2.5101	1.8838	1.8837	2.7685	0.4390	1.3940	2.0686	2.0575	2.0628	2.0637	2.0654	2.0603	2.0680	2.0587	2.0631
22.0000	3.2622	3.6158	2.6244	1.3018	2.5110	3.6385	3.1831	3.6408	2.0692	2.0574	2.0635	2.0632	2.0664	2.0592	2.0687	2.0604	2.0635
23.0000	2.8176	0.5757	1.2662	2.1208	2.8698	3.4033	1.9876	1.6625	2.0695	2.0585	2.0634	2.0633	2.0672	2.0599	2.0681	2.0619	2.0640
24.0000	3.2164	1.3710	1.7637	1.1830	0.1277	1.6590	3.3699	2.5660	2.0687	2.0600	2.0633	2.0639	2.0676	2.0615	2.0674	2.0619	2.0643
25.0000	3.6641	1.4012	0.7382	2.8925	2.4108	0.0001	1.5724	3.5134	2.0675	2.0596	2.0634	2.0635	2.0680	2.0601	2.0663	2.0629	2.0639
26.0000	0.8736	0.7252	0.5484	2.6786	2.7859	2.0451	2.6399	3.3426	2.0679	2.0587	2.0629	2.0643	2.0679	2.0596	2.0667	2.0628	2.0638
27.0000	4.0164	2.0523	3.2473	1.8730	1.6745	3.1861	1.5425	2.4735	2.0684	2.0585	2.0627	2.0644	2.0683	2.0607	2.0670	2.0626	2.0641
28.0000	2.0013	0.0005	3.2598	1.8004	1.7250	2.2557	0.4979	3.4163	2.0676	2.0584	2.0628	2.0651	2.0681	2.0613	2.0672	2.0629	2.0642
29.0000	1.8152	3.9822	0.0005	2.1337	1.2618	3.3203	1.5907	2.6384	2.0683	2.0586	2.0612	2.0650	2.0679	2.0624	2.0671	2.0641	2.0643
30.0000	1.8108	1.4165	2.2632	0.2437	2.4931	1.7726	1.4428	1.7963	2.0678	2.0590	2.0618	2.0637	2.0660	2.0634	2.0676	2.0651	2.0643
31.0000	1.3119	3.9407	3.0975	0.8347	3.1412	1.9267	2.6896	3.6427	2.0673	2.0598	2.0622	2.0653	2.0656	2.0632	2.0681	2.0654	2.0646
32.0000	0.2061	3.4606	0.8670	2.2086	2.2388	1.6415	3.2726	1.1676	2.0675	2.0607	2.0616	2.0654	2.0656	2.0636	2.0690	2.0653	2.0648
33.0000	3.2243	1.6260	1.8948	2.7533	0.3034	1.7668	3.4321	3.2918	2.0667	2.0606	2.0615	2.0655	2.0662	2.0643	2.0694	2.0642	2.0648
34.0000	3.2065	4.7675	3.3513	3.3107	0.0001	3.0324	0.0004	2.4778	2.0667	2.0616	2.0622	2.0653	2.0658	2.0646	2.0696	2.0638	2.0649
35.0000	0.0002	0.9986	0.7360	1.8089	1.4492	3.2287	3.1099	2.1817	2.0656	2.0614	2.0624	2.0660	2.0654	2.0644	2.0699	2.0640	2.0649
36.0000	3.0940	2.1893	2.3885	2.8927	2.2113	3.3635	2.3910	1.6667	2.0662	2.0610	2.0620	2.0660	2.0648	2.0649	2.0701	2.0634	2.0648
37.0000	0.8705	3.0488	2.3492	2.5717	1.2604	2.4254	1.4957	0.0001	2.0659	2.0616	2.0627	2.0666	2.0647	2.0644	2.0703	2.0630	2.0649
38.0000	2.9631	0.2609	3.8730	3.2565	2.4136	2.9066	0.0000	3.7875	2.0648	2.0618	2.0630	2.0668	2.0641	2.0650	2.0701	2.0627	2.0648
39.0000	0.8364	2.8419	0.1161	2.4363	2.8678	2.1945	2.5686	2.6831	2.0650	2.0617	2.0628	2.0663	2.0635	2.0654	2.0700	2.0633	2.0648
40.0000	2.0651	3.1087	3.1850	2.2671	3.1457	1.7650	1.3335	2.6348	2.0651	2.0622	2.0632	2.0666	2.0635	2.0653	2.0702	2.0633	2.0649
41.0000	2.5017	2.6030	1.3569	1.8014	0.0000	2.2185	2.2937	1.8458	2.0656	2.0622	2.0631	2.0657	2.0632	2.0659	2.0702	2.0633	2.0649
42.0000	3.5346	0.0002	0.3970	2.2904	1.7283	2.1268	4.2233	3.2202	2.0654	2.0624	2.0636	2.0660	2.0628	2.0654	2.0701	2.0629	2.0648
43.0000	0.0001	0.8655	1.3129	0.4921	2.7971	2.3053	0.3642	1.7302	2.0650	2.0625	2.0636	2.0663	2.0627	2.0653	2.0697	2.0632	2.0648
44.0000	1.5773	0.6832	2.5274	4.2219	1.2056	1.6719	0.0002	2.3443	2.0653	2.0619	2.0633	2.0668	2.0625	2.0652	2.0692	2.0625	2.0646
45.0000	2.3938	3.4708	0.0190	1.5750	0.9688	2.6813	0.0002	1.5193	2.0657	2.0623	2.0627	2.0665	2.0631	2.0648	2.0698	2.0626	2.0647
46.0000	1.8290	2.6015	3.2590	1.7145	2.0317	1.5170	3.5299	2.2299	2.0662	2.0623	2.0629	2.0662	2.0628	2.0642	2.0691	2.0633	2.0646
47.0000	1.8488	3.0813	2.2398	0.5849	4.7126	2.3726	1.0762	1.5721	2.0665	2.0620	2.0633	2.0659	2.0628	2.0639	2.0697	2.0641	2.0648
48.0000	2.7732	2.1573	1.7306	2.3219	2.5251	3.8351	0.0004	2.2563	2.0664	2.0629	2.0639	2.0660	2.0633	2.0642	2.0697	2.0641	2.0651
49.0000	1.4200	2.8060	3.4592	2.4432	1.6238	3.4766	1.2604	1.4710	2.0660	2.0628	2.0639	2.0656	2.0634	2.0647	2.0696	2.0638	2.0650
50.0000	3.2432	3.1078	2.9583	1.5698	3.7967	0.0004	0.6324	0.8493	2.0660	2.0628	2.0642	2.0654	2.0644	2.0658	2.0689	2.0632	2.0651
51.0000	1.3820	2.5174	3.0573	3.7163	3.4848	1.8715	0.8477	1.0400	2.0657	2.0622	2.0637	2.0660	2.0649	2.0663	2.0690	2.0632	2.0651
52.0000	2.6899	0.2173	0.0002	3.0422	1.0290	2.4701	0.4594	2.5591	2.0655	2.0620	2.0629	2.0664	2.0650	2.0665	2.0686	2.0636	2.0650
53.0000	1.2203	3.9011	2.4128	2.6810	3.6849	1.0785	0.1390	0.8010	2.0657	2.0615	2.0631	2.0662	2.0649	2.0662	2.0679	2.0639	2.0649
54.0000	1.4410	2.5123	3.1128	2.7635	2.2290	2.3202	0.4117	2.9435	2.0652	2.0619	2.0630	2.0659	2.0648	2.0663	2.0677	2.0637	2.0648
55.0000	2.4319	1.5767	3.1323	3.7394	2.9488	0.0003	2.2910	2.1667	2.0654	2.0620	2.0631	2.0662	2.0650	2.0664	2.0681	2.0632	2.0649
56.0000	0.0049	1.4708	2.5482	1.2188	2.1457	2.4285	2.0380	0.2636	2.0654	2.0619	2.0627	2.0662	2.0654	2.0660	2.0680	2.0634	2.0649
57.0000	3.8725	2.6137	3.8877	0.0177	2.0291	0.9780	0.3361	1.7404	2.0661	2.0624	2.0625	2.0663	2.0654	2.0660	2.0677	2.0632	2.0649
58.0000	0.2133	0.7111	2.7712	4.6230	0.2975	0.5171	1.9282	2.7163	2.0666	2.0622	2.0631	2.0665	2.0654	2.0655	2.0676	2.0630	2.0650
59.0000	0.0003	2.9548	2.3044	2.7890	0.0004	0.0003	2.4982	1.0390	2.0668	2.0628	2.0634	2.0661	2.0651	2.0656	2.0680	2.0629	2.0651
60.0000	1.7691	3.3485	2.8817	0.8231	2.4539	3.3914	0.4683	1.9591	2.0666	2.0629	2.0635	2.0656	2.0648	2.0653	2.0681	2.0624	2.0649
61.0000	2.5234	2.0572	2.4669	0.7826	1.0346	0.0869	0.7267	3.4714	2.0673	2.0626	2.0635	2.0653	2.0651	2.0650	2.0674	2.0626	2.0648
62.0000	1.5936	2.1168	1.2161	2.7201	1.7926	2.0929	2.0959	3.4175	2.0669	2.0623	2.0636	2.0656	2.0647	2.0651	2.0672	2.0622	2.0647
63.0000	3.1493	1.7644	2.6105	2.3604	2.3962	3.4950	3.1393	0.1630	2.0674	2.0619	2.0633	2.0662	2.0647	2.0647	2.0671	2.0626	2.0647
64.0000	1.5126	1.6890	0.5565	3.2752	1.5074	1.6083	0.0002	3.5433	2.0668	2.0622	2.0634	2.0667	2.0648	2.0647	2.0668	2.0621	2.0647
65.0000	3.9275	1.5229	1.4234	1.7610	2.2588	0.0003	4.1833	2.0806	2.0667	2.0625	2.0631	2.0665	2.0648	2.0647	2.0668	2.0624	2.0647
66.0000	2.1563	2.5956	0.2331	2.0877	2.7521	4.2852	0.6242	2.5871	2.0669	2.0626	2.0630	2.0667	2.0651	2.0648	2.0668	2.0627	2.0648
67.0000	1.8108	2.1378	0.6526	2.7566	1.6994	1.9057	2.6102	1.3093	2.0666	2.0624	2.0631	2.0666	2.0653	2.0650	2.0669	2.0630	2.0649
68.0000	2.6876	3.6776	2.5708	1.6288	1.1177	3.6791	3.3355	0.3566	2.0668	2.0627	2.0631	2.0668	2.0655	2.0649	2.0671	2.0633	2.0650
69.0000	2.1306	0.0003	1.5591	2.1765	3.8730	2.8936	0.6257	1.8877	2.0665	2.0628	2.0632	2.0669	2.0660	2.0646	2.0671	2.0631	2.0650
70.0000	2.4882	0.0884	2.2944	3.1243	1.3784	1.4864	2.3560	4.4189	2.0665	2.0631	2.0636	2.0668	2.0665	2.0642	2.0666	2.0631	2.0650
71.0000	2.6491	2.0228	1.2896	1.8464	3.1228	0.2945	1.6018	3.5213	2.0670	2.0623	2.0629	2.0667	2.0667	2.0649	2.0666	2.0630	2.0650
72.0000	2.3176	0.0004	2.1629	3.3364	3.7782	1.4211	3.1943	0.4398	2.0672	2.0625	2.0628	2.0662	2.0661	2.0647	2.0667	2.0629	2.0649
73.0000	0.9769	3.2598	2.9962	1.9643	1.7114	2.1915	0.8445	3.4181	2.0668	2.0623	2.0631	2.0666	2.0663	2.0645	2.0664	2.0629	2.0649
74.0000	1.2533	2.4501	3.2961	1.7726	1.8373	2.0910	2.2319	2.0520	2.0674	2.0623	2.0632	2.0662	2.0668	2.0645	2.0664	2.0632	2.0650
75.0000	0.4646	1.8990	1.7106	1.2534	2.9174	2.7074	0.7168	1.0269	2.0671	2.0622	2.0634	2.0661	2.0669	2.0647	2.0662	2.0629	2.0649
76.0000	2.4148	3.2901	1.6925	1.3830	0.0002	2.0906	1.8004	3.1086	2.0666	2.0621	2.0638	2.0664	2.0671	2.0645	2.0660	2.0628	2.0649
77.0000	2.8241	2.9459	0.7250	0.9401	1.9057	3.4683	2.9054	0.0003	2.0666	2.0624	2.0638	2.0661	2.0672	2.0644	2.0661	2.0625	2.0649
78.0000	0.0001	1.9653	3.1799	2.8008	3.6353	2.7092	3.1848	2.0771	2.0662	2.0625	2.0636	2.0663	2.0675	2.0647	2.0661	2.0626	2.0649
79.0000	3.1268	2.1641	2.8574	3.0693	3.4234	2.3958	2.1180	1.3141	2.0663	2.0624	2.0633	2.0665	2.0672	2.0646	2.0657	2.0628	2.0648
80.0000	4.1450	3.3034	1.1520	2.4745	1.9237	3.0214	0.0000	2.1382	2.0662	2.0620	2.0630	2.0661	2.0673	2.0648	2.0663	2.0629	2.0648
81.0000	2.7128	4.2306	0.8749	1.8793	2.0013	2.5228	2.6174	2.1523	2.0660	2.0622	2.0629	2.0667	2.0673	2.0646	2.0665	2.0632	2.0649
82.0000	2.2153	2.8818	2.6501	0.0003	3.4779	2.8630	0.0004	1.6733	2.0660	2.0625	2.0631	2.0667	2.0672	2.0647	2.0663	2.0632	2.0650
83.0000	2.9068	0.9877	2.7218	2.3606	3.0583	3.1714	2.6250	2.7642	2.0660	2.0623	2.0633	2.0666	2.0671	2.0650	2.0664	2.0631	2.0650
84.0000	1.6284	2.1651	2.1008	1.8309	0.5279	1.2740	0.4556	0.6598	2.0660	2.0621	2.0629	2.0663	2.0669	2.0657	2.0668	2.0631	2.0650
85.0000	2.3143	1.2779	2.7347	2.1944	1.7496	3.6380	2.3689	1.8921	2.0657	2.0622	2.0628	2.0665	2.0669	2.0657	2.0670	2.0628	2.0649
86.0000	0.3129	0.0001	1.5965	0.0000	2.0996	2.5115	0.7751	2.7436	2.0658	2.0620	2.0628	2.0665	2.0671	2.0655	2.0669	2.0626	2.0649
87.0000	2.7452	2.0708	3.6829	2.6674	0.0000	3.1925	1.3717	3.3712	2.0658	2.0621	2.0627	2.0664	2.0673	2.0656	2.0668	2.0622	2.0649
88.0000	1.5112	2.2987	3.2724	2.6390	2.7632	2.5369	3.3791	1.6236	2.0659	2.0622	2.0626	2.0662	2.0672	2.0654	2.0668	2.0626	2.0649
89.0000	2.6348	0.7247	3.5933	3.3490	0.5072	0.0004	4.1104	3.2989	2.0660	2.0624	2.0632	2.0664	2.0670	2.0654	2.0666	2.0627	2.0650
90.0000	0.0001	0.0000	2.7540	4.1966	2.9524	3.1102	1.7011	3.0407	2.0664	2.0624	2.0631	2.0664	2.0669	2.0654	2.0668	2.0627	2.0650
91.0000	2.3787	3.8332	2.1396	2.5509	1.7416	1.5967	2.1776	1.7712	2.0665	2.0627	2.0634	2.0663	2.0671	2.0650	2.0669	2.0627	2.0651
92.0000	2.8945	1.2986	3.0110	1.1423	2.7062	3.8519	1.3159	3.6002	2.0663	2.0629	2.0631	2.0664	2.0673	2.0649	2.0669	2.0626	2.0651
93.0000	2.6947	2.3224	3.0447	0.1203	1.9484	2.7042	0.0001	3.2716	2.0658	2.0631	2.0633	2.0666	2.0672	2.0647	2.0671	2.0626	2.0651
94.0000	3.5559	1.3502	3.4102	3.0792	3.2158	1.5954	1.4984	1.3475	2.0658	2.0629	2.0635	2.0667	2.0674	2.0650	2.0674	2.0627	2.0652
95.0000	0.4398	3.6291	3.3718	3.5750	1.5435	2.6746	3.5449	3.1399	2.0656	2.0629	2.0635	2.0667	2.0672	2.0648	2.0675	2.0632	2.0652
96.0000	3.1794	2.7687	2.5213	1.6838	2.5421	2.1780	2.1072	1.8278	2.0659	2.0628	2.0633	2.0666	2.0672	2.0649	2.0676	2.0632	2.0652
97.0000	1.5549	3.0615	0.9893	2.7187	4.1520	2.4439	1.6343	1.6628	2.0655	2.0631	2.0633	2.0667	2.0672	2.0650	2.0674	2.0634	2.0652
98.0000	2.6758	2.3474	0.0002	1.8445	0.2412	2.4855	0.0001	3.4193	2.0653	2.0629	2.0633	2.0670	2.0676	2.0647	2.0679	2.0635	2.0653
99.0000	1.8499	1.6072	2.1613	2.4674	2.5845	3.1384	3.7648	1.2968	2.0653	2.0627	2.0634	2.0672	2.0678	2.0645	2.0681	2.0633	2.0653
100.0000	2.0935	3.6514	1.1927	2.7672	3.3779	1.7836	2.3911	2.2284	2.0650	2.0629	2.0635	2.0672	2.0678	2.0642	2.0678	2.0634	2.0652


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0643	0.0635	0.0641	0.0635	0.0628	0.0643	0.4820	0.4818
0.0200	0.0643	0.0637	0.0642	0.0636	0.0629	0.0644	0.4824	0.4823
0.0300	0.0644	0.0638	0.0643	0.0637	0.0630	0.0645	0.4828	0.4827
0.0400	0.0645	0.0639	0.0644	0.0638	0.0630	0.0646	0.4833	0.4832
0.0500	0.0645	0.0640	0.0645	0.0638	0.0631	0.0647	0.4837	0.4837
0.0600	0.0646	0.0641	0.0646	0.0639	0.0632	0.0648	0.4842	0.4841
0.0700	0.0647	0.0642	0.0647	0.0640	0.0633	0.0649	0.4846	0.4845
0.0800	0.0648	0.0643	0.0648	0.0641	0.0633	0.0650	0.4850	0.4849
0.0900	0.0649	0.0643	0.0649	0.0642	0.0634	0.0650	0.4855	0.4854
0.1000	0.0650	0.0644	0.0649	0.0642	0.0635	0.0651	0.4859	0.4858
0.1100	0.0651	0.0645	0.0650	0.0644	0.0636	0.0652	0.4864	0.4863
0.1200	0.0651	0.0646	0.0651	0.0645	0.0636	0.0653	0.4869	0.4867
0.1300	0.0652	0.0646	0.0652	0.0645	0.0637	0.0654	0.4875	0.4871
0.1400	0.0653	0.0647	0.0653	0.0646	0.0638	0.0654	0.4880	0.4875
0.1500	0.0654	0.0648	0.0654	0.0646	0.0638	0.0655	0.4884	0.4879
0.1600	0.0655	0.0649	0.0654	0.0647	0.0639	0.0656	0.4888	0.4883
0.1700	0.0656	0.0650	0.0655	0.0649	0.0640	0.0657	0.4893	0.4887
0.1800	0.0657	0.0651	0.0656	0.0649	0.0641	0.0658	0.4898	0.4892
0.1900	0.0657	0.0652	0.0657	0.0650	0.0642	0.0658	0.4902	0.4897
0.2000	0.0658	0.0653	0.0658	0.0651	0.0643	0.0659	0.4907	0.4902
0.2100	0.0659	0.0654	0.0658	0.0652	0.0643	0.0660	0.4911	0.4906
0.2200	0.0660	0.0655	0.0659	0.0653	0.0644	0.0661	0.4916	0.4911
0.2300	0.0661	0.0656	0.0660	0.0654	0.0645	0.0662	0.4921	0.4915
0.2400	0.0661	0.0657	0.0661	0.0654	0.0646	0.0663	0.4925	0.4920
0.2500	0.0662	0.0658	0.0662	0.0655	0.0647	0.0664	0.4930	0.4925
0.2600	0.0663	0.0659	0.0663	0.0656	0.0648	0.0665	0.4936	0.4929
0.2700	0.0664	0.0660	0.0663	0.0657	0.0648	0.0666	0.4941	0.4933
0.2800	0.0664	0.0661	0.0664	0.0657	0.0649	0.0667	0.4945	0.4938
0.2900	0.0665	0.0662	0.0665	0.0658	0.0650	0.0667	0.4950	0.4943
0.3000	0.0666	0.0662	0.0666	0.0660	0.0651	0.0668	0.4954	0.4947
0.3100	0.0667	0.0663	0.0666	0.0661	0.0651	0.0669	0.4958	0.4952
0.3200	0.0668	0.0664	0.0667	0.0661	0.0652	0.0669	0.4962	0.4956
0.3300	0.0669	0.0665	0.0668	0.0662	0.0653	0.0670	0.4967	0.4960
0.3400	0.0669	0.0665	0.0669	0.0663	0.0654	0.0671	0.4971	0.4965
0.3500	0.0670	0.0666	0.0670	0.0665	0.0655	0.0672	0.4976	0.4969
0.3600	0.0671	0.0667	0.0671	0.0665	0.0656	0.0673	0.4980	0.4974
0.3700	0.0673	0.0668	0.0672	0.0666	0.0656	0.0674	0.4984	0.4978
0.3800	0.0673	0.0669	0.0673	0.0667	0.0657	0.0675	0.4989	0.4982
0.3900	0.0674	0.0669	0.0674	0.0668	0.0658	0.0676	0.4994	0.4987
0.4000	0.0675	0.0670	0.0674	0.0668	0.0659	0.0677	0.4998	0.4992
0.4100	0.0676	0.0671	0.0675	0.0669	0.0660	0.0678	0.5003	0.4996
0.4200	0.0676	0.0672	0.0676	0.0670	0.0661	0.0679	0.5008	0.5000
0.4300	0.0678	0.0673	0.0677	0.0671	0.0661	0.0680	0.5013	0.5005
0.4400	0.0678	0.0674	0.0678	0.0672	0.0662	0.0681	0.5018	0.5009
0.4500	0.0680	0.0675	0.0679	0.0672	0.0663	0.0681	0.5023	0.5014
0.4600	0.0681	0.0676	0.0680	0.0673	0.0664	0.0682	0.5027	0.5020
0.4700	0.0682	0.0677	0.0681	0.0674	0.0665	0.0683	0.5031	0.5025
0.4800	0.0682	0.0678	0.0682	0.0675	0.0665	0.0684	0.5036	0.5030
0.4900	0.0683	0.0678	0.0682	0.0676	0.0666	0.0685	0.5041	0.5036
0.5000	0.0684	0.0679	0.0683	0.0677	0.0667	0.0686	0.5045	0.5041
0.5100	0.0685	0.0680	0.0684	0.0678	0.0668	0.0687	0.5050	0.5045
0.5200	0.0687	0.0681	0.0685	0.0680	0.0669	0.0688	0.5054	0.5050
0.5300	0.0688	0.0682	0.0686	0.0681	0.0670	0.0688	0.5059	0.5054
0.5400	0.0689	0.0683	0.0686	0.0682	0.0670	0.0689	0.5063	0.5060
0.5500	0.0689	0.0684	0.0688	0.0683	0.0671	0.0690	0.5068	0.5066
0.5600	0.0690	0.0685	0.0689	0.0684	0.0672	0.0692	0.5073	0.5073
0.5700	0.0691	0.0685	0.0690	0.0685	0.0673	0.0693	0.5078	0.5078
0.5800	0.0692	0.0686	0.0691	0.0685	0.0674	0.0694	0.5084	0.5083
0.5900	0.0693	0.0688	0.0691	0.0687	0.0676	0.0695	0.5089	0.5088
0.6000	0.0694	0.0688	0.0693	0.0688	0.0677	0.0696	0.5093	0.5093
0.6100	0.0694	0.0689	0.0694	0.0689	0.0678	0.0697	0.5099	0.5099
0.6200	0.0695	0.0690	0.0694	0.0689	0.0679	0.0698	0.5104	0.5104
0.6300	0.0697	0.0691	0.0695	0.0691	0.0680	0.0698	0.5110	0.5108
0.6400	0.0698	0.0692	0.0696	0.0692	0.0681	0.0699	0.5115	0.5113
0.6500	0.0698	0.0693	0.0697	0.0693	0.0683	0.0700	0.5120	0.5118
0.6600	0.0699	0.0695	0.0698	0.0694	0.0683	0.0701	0.5125	0.5123
0.6700	0.0700	0.0696	0.0699	0.0695	0.0684	0.0702	0.5129	0.5128
0.6800	0.0701	0.0697	0.0700	0.0696	0.0685	0.0703	0.5134	0.5133
0.6900	0.0702	0.0698	0.0701	0.0697	0.0686	0.0704	0.5139	0.5138
0.7000	0.0703	0.0699	0.0701	0.0697	0.0687	0.0705	0.5144	0.5143
0.7100	0.0704	0.0700	0.0702	0.0698	0.0688	0.0705	0.5149	0.5148
0.7200	0.0705	0.0701	0.0703	0.0700	0.0689	0.0706	0.5155	0.5153
0.7300	0.0706	0.0702	0.0704	0.0701	0.0690	0.0708	0.5161	0.5159
0.7400	0.0707	0.0702	0.0705	0.0701	0.0691	0.0709	0.5166	0.5164
0.7500	0.0708	0.0704	0.0707	0.0702	0.0692	0.0710	0.5170	0.5169
0.7600	0.0709	0.0705	0.0708	0.0703	0.0693	0.0711	0.5175	0.5175
0.7700	0.0709	0.0706	0.0709	0.0704	0.0694	0.0712	0.5181	0.5180
0.7800	0.0711	0.0706	0.0710	0.0705	0.0695	0.0713	0.5186	0.5185
0.7900	0.0712	0.0707	0.0711	0.0706	0.0696	0.0714	0.5191	0.5190
0.8000	0.0713	0.0708	0.0712	0.0707	0.0697	0.0715	0.5196	0.5196
0.8100	0.0714	0.0709	0.0713	0.0708	0.0698	0.0716	0.5201	0.5201
0.8200	0.0715	0.0710	0.0714	0.0709	0.0700	0.0717	0.5206	0.5206
0.8300	0.0716	0.0711	0.0715	0.0710	0.0701	0.0719	0.5212	0.5211
0.8400	0.0717	0.0712	0.0716	0.0711	0.0702	0.0719	0.5216	0.5216
0.8500	0.0718	0.0712	0.0717	0.0712	0.0703	0.0720	0.5222	0.5222
0.8600	0.0718	0.0713	0.0718	0.0713	0.0704	0.0721	0.5228	0.5227
0.8700	0.0719	0.0714	0.0719	0.0714	0.0704	0.0723	0.5233	0.5232
0.8800	0.0720	0.0716	0.0720	0.0715	0.0705	0.0723	0.5239	0.5237
0.8900	0.0721	0.0717	0.0721	0.0716	0.0707	0.0724	0.5244	0.5243
0.9000	0.0722	0.0717	0.0722	0.0717	0.0708	0.0725	0.5249	0.5249
0.9100	0.0723	0.0718	0.0723	0.0718	0.0709	0.0727	0.5254	0.5254
0.9200	0.0724	0.0719	0.0725	0.0719	0.0710	0.0728	0.5260	0.5259
0.9300	0.0725	0.0720	0.0725	0.0720	0.0710	0.0729	0.5265	0.5264
0.9400	0.0726	0.0721	0.0726	0.0721	0.0711	0.0730	0.5270	0.5271
0.9500	0.0727	0.0722	0.0727	0.0722	0.0712	0.0731	0.5275	0.5276
0.9600	0.0728	0.0723	0.0728	0.0723	0.0714	0.0733	0.5280	0.5281
0.9700	0.0729	0.0725	0.0729	0.0724	0.0715	0.0734	0.5286	0.5285
0.9800	0.0731	0.0726	0.0730	0.0725	0.0716	0.0735	0.5291	0.5290
0.9900	0.0732	0.0727	0.0731	0.0726	0.0717	0.0736	0.5296	0.5296
1.0000	0.0733	0.0728	0.0732	0.0727	0.0718	0.0737	0.5302	0.5301
1.0100	0.0734	0.0729	0.0733	0.0728	0.0719	0.0738	0.5308	0.5306
1.0200	0.0735	0.0730	0.0734	0.0729	0.0720	0.0739	0.5313	0.5311
1.0300	0.0736	0.0731	0.0735	0.0730	0.0721	0.0740	0.5318	0.5316
1.0400	0.0737	0.0733	0.0736	0.0731	0.0722	0.0742	0.5324	0.5322
1.0500	0.0738	0.0733	0.0737	0.0733	0.0723	0.0742	0.5330	0.5327
1.0600	0.0739	0.0735	0.0738	0.0734	0.0724	0.0743	0.5335	0.5333
1.0700	0.0740	0.0735	0.0739	0.0735	0.0726	0.0744	0.5340	0.5338
1.0800	0.0741	0.0736	0.0740	0.0736	0.0727	0.0745	0.5346	0.5344
1.0900	0.0742	0.0738	0.0741	0.0737	0.0728	0.0746	0.5351	0.5350
1.1000	0.0743	0.0739	0.0742	0.0738	0.0729	0.0747	0.5355	0.5355
1.1100	0.0744	0.0740	0.0743	0.0739	0.0730	0.0748	0.5361	0.5360
1.1200	0.0745	0.0741	0.0744	0.0740	0.0731	0.0749	0.5366	0.5365
1.1300	0.0747	0.0742	0.0745	0.0741	0.0732	0.0751	0.5372	0.5371
1.1400	0.0748	0.0743	0.0747	0.0742	0.0733	0.0751	0.5376	0.5377
1.1500	0.0749	0.0744	0.0747	0.0743	0.0734	0.0753	0.5381	0.5382
1.1600	0.0751	0.0746	0.0748	0.0744	0.0735	0.0754	0.5387	0.5387
1.1700	0.0752	0.0747	0.0749	0.0745	0.0737	0.0755	0.5392	0.5394
1.1800	0.0753	0.0748	0.0750	0.0746	0.0737	0.0756	0.5397	0.5399
1.1900	0.0754	0.0749	0.0751	0.0748	0.0738	0.0757	0.5402	0.5405
1.2000	0.0755	0.0750	0.0753	0.0749	0.0740	0.0758	0.5407	0.5411
1.2100	0.0756	0.0751	0.0754	0.0750	0.0741	0.0760	0.5413	0.5415
1.2200	0.0757	0.0753	0.0755	0.0751	0.0742	0.0761	0.5418	0.5421
1.2300	0.0759	0.0754	0.0756	0.0752	0.0743	0.0762	0.5424	0.5427
1.2400	0.0759	0.0755	0.0757	0.0754	0.0745	0.0763	0.5430	0.5432
1.2500	0.0761	0.0756	0.0758	0.0755	0.0746	0.0764	0.5435	0.5437
1.2600	0.0762	0.0757	0.0760	0.0756	0.0747	0.0765	0.5441	0.5442
1.2700	0.0763	0.0758	0.0760	0.0757	0.0748	0.0766	0.5448	0.5448
1.2800	0.0764	0.0760	0.0762	0.0758	0.0749	0.0768	0.5454	0.5454
1.2900	0.0765	0.0761	0.0763	0.0760	0.0750	0.0769	0.5460	0.5459
1.3000	0.0766	0.0761	0.0764	0.0760	0.0752	0.0770	0.5465	0.5464
1.3100	0.0767	0.0762	0.0765	0.0761	0.0753	0.0771	0.5471	0.5469
1.3200	0.0768	0.0764	0.0766	0.0762	0.0754	0.0772	0.5475	0.5475
1.3300	0.0769	0.0765	0.0768	0.0763	0.0755	0.0773	0.5481	0.5481
1.3400	0.0770	0.0766	0.0769	0.0765	0.0756	0.0775	0.5488	0.5487
1.3500	0.0771	0.0767	0.0770	0.0766	0.0757	0.0776	0.5493	0.5493
1.3600	0.0772	0.0769	0.0771	0.0767	0.0758	0.0777	0.5499	0.5498
1.3700	0.0773	0.0769	0.0772	0.0769	0.0760	0.0778	0.5504	0.5503
1.3800	0.0775	0.0770	0.0774	0.0770	0.0761	0.0779	0.5511	0.5509
1.3900	0.0776	0.0772	0.0775	0.0771	0.0762	0.0781	0.5516	0.5516
1.4000	0.0777	0.0773	0.0776	0.0772	0.0763	0.0782	0.5522	0.5522
1.4100	0.0778	0.0774	0.0777	0.0773	0.0765	0.0783	0.5528	0.5528
1.4200	0.0780	0.0775	0.0778	0.0774	0.0766	0.0784	0.5533	0.5533
1.4300	0.0781	0.0776	0.0780	0.0775	0.0767	0.0786	0.5539	0.5539
1.4400	0.0782	0.0778	0.0781	0.0777	0.0768	0.0787	0.5544	0.5545
1.4500	0.0784	0.0779	0.0782	0.0778	0.0769	0.0788	0.5549	0.5551
1.4600	0.0785	0.0780	0.0784	0.0779	0.0770	0.0789	0.5555	0.5557
1.4700	0.0786	0.0781	0.0785	0.0781	0.0771	0.0790	0.5561	0.5563
1.4800	0.0787	0.0782	0.0786	0.0782	0.0772	0.0792	0.5566	0.5569
1.4900	0.0789	0.0784	0.0787	0.0783	0.0774	0.0793	0.5572	0.5575
1.5000	0.0790	0.0785	0.0788	0.0785	0.0775	0.0794	0.5577	0.5581
1.5100	0.0792	0.0786	0.0789	0.0786	0.0776	0.0795	0.5584	0.5587
1.5200	0.0793	0.0787	0.0791	0.0787	0.0778	0.0796	0.5590	0.5593
1.5300	0.0794	0.0788	0.0792	0.0789	0.0779	0.0797	0.5597	0.5599
1.5400	0.0795	0.0789	0.0793	0.0789	0.0780	0.0798	0.5603	0.5606
1.5500	0.0796	0.0790	0.0794	0.0791	0.0781	0.0799	0.5608	0.5612
1.5600	0.0798	0.0791	0.0796	0.0792	0.0782	0.0800	0.5614	0.5618
1.5700	0.0799	0.0793	0.0797	0.0793	0.0784	0.0801	0.5619	0.5624
1.5800	0.0800	0.0794	0.0798	0.0794	0.0785	0.0802	0.5625	0.5631
1.5900	0.0802	0.0795	0.0799	0.0795	0.0786	0.0804	0.5632	0.5637
1.6000	0.0803	0.0797	0.0801	0.0796	0.0787	0.0805	0.5638	0.5643
1.6100	0.0804	0.0798	0.0802	0.0797	0.0788	0.0806	0.5644	0.5649
1.6200	0.0805	0.0800	0.0803	0.0798	0.0790	0.0808	0.5650	0.5656
1.6300	0.0806	0.0801	0.0804	0.0800	0.0791	0.0809	0.5656	0.5662
1.6400	0.0808	0.0803	0.0806	0.0801	0.0792	0.0810	0.5662	0.5669
1.6500	0.0809	0.0804	0.0807	0.0802	0.0793	0.0812	0.5668	0.5676
1.6600	0.0810	0.0805	0.0808	0.0803	0.0795	0.0813	0.5675	0.5682
1.6700	0.0811	0.0806	0.0809	0.0804	0.0796	0.0815	0.5681	0.5688
1.6800	0.0812	0.0807	0.0810	0.0806	0.0797	0.0816	0.5688	0.5695
1.6900	0.0813	0.0808	0.0811	0.0807	0.0798	0.0817	0.5695	0.5700
1.7000	0.0814	0.0810	0.0812	0.0808	0.0799	0.0819	0.5700	0.5706
1.7100	0.0816	0.0811	0.0814	0.0809	0.0800	0.0820	0.5707	0.5712
1.7200	0.0817	0.0812	0.0815	0.0810	0.0802	0.0822	0.5713	0.5718
1.7300	0.0818	0.0813	0.0817	0.0812	0.0803	0.0823	0.5720	0.5724
1.7400	0.0819	0.0814	0.0817	0.0813	0.0804	0.0824	0.5726	0.5731
1.7500	0.0821	0.0815	0.0819	0.0814	0.0805	0.0826	0.5732	0.5738
1.7600	0.0822	0.0817	0.0820	0.0815	0.0807	0.0827	0.5737	0.5744
1.7700	0.0824	0.0819	0.0822	0.0816	0.0808	0.0829	0.5743	0.5750
1.7800	0.0826	0.0820	0.0823	0.0817	0.0809	0.0830	0.5749	0.5757
1.7900	0.0827	0.0821	0.0824	0.0819	0.0811	0.0831	0.5755	0.5763
1.8000	0.0829	0.0823	0.0825	0.0821	0.0812	0.0832	0.5762	0.5770
1.8100	0.0830	0.0824	0.0827	0.0822	0.0813	0.0834	0.5768	0.5777
1.8200	0.0831	0.0826	0.0828	0.0823	0.0814	0.0835	0.5775	0.5784
1.8300	0.0833	0.0827	0.0830	0.0824	0.0816	0.0836	0.5782	0.5789
1.8400	0.0834	0.0828	0.0831	0.0826	0.0817	0.0838	0.5788	0.5795
1.8500	0.0836	0.0830	0.0832	0.0827	0.0818	0.0839	0.5794	0.5802
1.8600	0.0838	0.0831	0.0833	0.0829	0.0819	0.0840	0.5801	0.5808
1.8700	0.0839	0.0833	0.0835	0.0831	0.0822	0.0842	0.5806	0.5816
1.8800	0.0841	0.0834	0.0836	0.0832	0.0823	0.0843	0.5813	0.5822
1.8900	0.0843	0.0836	0.0837	0.0833	0.0825	0.0845	0.5820	0.5828
1.9000	0.0844	0.0837	0.0839	0.0835	0.0827	0.0846	0.5826	0.5835
1.9100	0.0846	0.0839	0.0840	0.0837	0.0829	0.0848	0.5832	0.5841
1.9200	0.0848	0.0840	0.0843	0.0838	0.0830	0.0849	0.5838	0.5848
1.9300	0.0849	0.0841	0.0844	0.0840	0.0832	0.0850	0.5845	0.5855
1.9400	0.0850	0.0842	0.0846	0.0842	0.0833	0.0852	0.5851	0.5861
1.9500	0.0851	0.0843	0.0848	0.0843	0.0834	0.0853	0.5858	0.5867
1.9600	0.0853	0.0845	0.0849	0.0844	0.0835	0.0854	0.5864	0.5874
1.9700	0.0854	0.0846	0.0850	0.0846	0.0837	0.0856	0.5871	0.5880
1.9800	0.0856	0.0848	0.0852	0.0848	0.0838	0.0857	0.5878	0.5887
1.9900	0.0857	0.0850	0.0853	0.0849	0.0839	0.0858	0.5885	0.5893
2.0000	0.0859	0.0851	0.0854	0.0851	0.0841	0.0860	0.5892	0.5900
2.0100	0.0860	0.0852	0.0856	0.0852	0.0842	0.0861	0.5898	0.5907
2.0200	0.0862	0.0853	0.0858	0.0853	0.0843	0.0863	0.5905	0.5914
2.0300	0.0863	0.0855	0.0859	0.0855	0.0845	0.0864	0.5911	0.5920
2.0400	0.0865	0.0856	0.0861	0.0857	0.0847	0.0866	0.5918	0.5928
2.0500	0.0866	0.0858	0.0862	0.0858	0.0849	0.0867	0.5924	0.5935
2.0600	0.0867	0.0859	0.0864	0.0860	0.0850	0.0868	0.5931	0.5941
2.0700	0.0869	0.0860	0.0865	0.0861	0.0852	0.0870	0.5937	0.5948
2.0800	0.0871	0.0862	0.0867	0.0863	0.0853	0.0872	0.5944	0.5955
2.0900	0.0872	0.0863	0.0868	0.0865	0.0855	0.0873	0.5951	0.5961
2.1000	0.0874	0.0865	0.0869	0.0866	0.0856	0.0875	0.5956	0.5969
2.1100	0.0876	0.0866	0.0871	0.0868	0.0858	0.0876	0.5963	0.5976
2.1200	0.0877	0.0867	0.0873	0.0869	0.0859	0.0877	0.5970	0.5982
2.1300	0.0878	0.0869	0.0874	0.0871	0.0861	0.0879	0.5976	0.5989
2.1400	0.0880	0.0870	0.0875	0.0872	0.0862	0.0880	0.5983	0.5996
2.1500	0.0881	0.0872	0.0877	0.0874	0.0864	0.0882	0.5990	0.6002
2.1600	0.0883	0.0873	0.0879	0.0876	0.0866	0.0883	0.5997	0.6008
2.1700	0.0885	0.0874	0.0881	0.0877	0.0867	0.0885	0.6003	0.6016
2.1800	0.0887	0.0876	0.0882	0.0879	0.0869	0.0887	0.6010	0.6023
2.1900	0.0888	0.0878	0.0884	0.0880	0.0871	0.0888	0.6017	0.6029
2.2000	0.0890	0.0879	0.0885	0.0882	0.0872	0.0890	0.6024	0.6037
2.2100	0.0891	0.0881	0.0887	0.0884	0.0873	0.0891	0.6031	0.6043
2.2200	0.0893	0.0882	0.0889	0.0885	0.0875	0.0893	0.6038	0.6050
2.2300	0.0894	0.0884	0.0890	0.0887	0.0876	0.0894	0.6046	0.6057
2.2400	0.0896	0.0886	0.0891	0.0888	0.0878	0.0895	0.6053	0.6063
2.2500	0.0898	0.0888	0.0893	0.0890	0.0880	0.0897	0.6059	0.6070
2.2600	0.0900	0.0889	0.0894	0.0891	0.0882	0.0899	0.6066	0.6076
2.2700	0.0902	0.0891	0.0896	0.0893	0.0883	0.0900	0.6072	0.6083
2.2800	0.0903	0.0893	0.0897	0.0895	0.0885	0.0902	0.6080	0.6090
2.2900	0.0904	0.0894	0.0899	0.0896	0.0887	0.0903	0.6087	0.6096
2.3000	0.0905	0.0896	0.0900	0.0898	0.0889	0.0904	0.6093	0.6104
2.3100	0.0907	0.0898	0.0902	0.0899	0.0890	0.0906	0.6100	0.6111
2.3200	0.0909	0.0899	0.0904	0.0901	0.0892	0.0907	0.6107	0.6118
2.3300	0.0910	0.0901	0.0906	0.0902	0.0894	0.0909	0.6115	0.6126
2.3400	0.0912	0.0903	0.0908	0.0904	0.0895	0.0910	0.6122	0.6133
2.3500	0.0914	0.0904	0.0909	0.0905	0.0896	0.0912	0.6129	0.6139
2.3600	0.0915	0.0906	0.0911	0.0907	0.0898	0.0914	0.6135	0.6147
2.3700	0.0917	0.0907	0.0912	0.0909	0.0900	0.0915	0.6142	0.6154
2.3800	0.0919	0.0908	0.0914	0.0910	0.0902	0.0917	0.6149	0.6162
2.3900	0.0920	0.0910	0.0917	0.0912	0.0903	0.0919	0.6156	0.6169
2.4000	0.0922	0.0911	0.0918	0.0913	0.0905	0.0920	0.6162	0.6176
2.4100	0.0923	0.0913	0.0920	0.0915	0.0906	0.0922	0.6170	0.6183
2.4200	0.0925	0.0915	0.0922	0.0917	0.0908	0.0924	0.6178	0.6191
2.4300	0.0927	0.0917	0.0924	0.0919	0.0909	0.0925	0.6185	0.6198
2.4400	0.0929	0.0918	0.0925	0.0921	0.0911	0.0927	0.6191	0.6205
2.4500	0.0931	0.0920	0.0926	0.0922	0.0913	0.0928	0.6199	0.6212
2.4600	0.0932	0.0921	0.0928	0.0924	0.0914	0.0930	0.6206	0.6219
2.4700	0.0935	0.0923	0.0930	0.0926	0.0916	0.0932	0.6214	0.6226
2.4800	0.0937	0.0925	0.0932	0.0927	0.0918	0.0933	0.6221	0.6233
2.4900	0.0938	0.0927	0.0934	0.0929	0.0920	0.0935	0.6228	0.6241
2.5000	0.0940	0.0929	0.0935	0.0931	0.0921	0.0937	0.6235	0.6250
2.5100	0.0942	0.0930	0.0938	0.0932	0.0923	0.0938	0.6242	0.6258
2.5200	0.0943	0.0932	0.0939	0.0934	0.0925	0.0941	0.6250	0.6265
2.5300	0.0945	0.0934	0.0941	0.0936	0.0926	0.0942	0.6258	0.6272
2.5400	0.0947	0.0936	0.0942	0.0938	0.0928	0.0945	0.6265	0.6279
2.5500	0.0949	0.0938	0.0944	0.0939	0.0930	0.0947	0.6273	0.6285
2.5600	0.0951	0.0940	0.0945	0.0941	0.0932	0.0948	0.6279	0.6293
2.5700	0.0953	0.0941	0.0947	0.0943	0.0933	0.0950	0.6287	0.6302
2.5800	0.0955	0.0943	0.0949	0.0946	0.0934	0.0952	0.6294	0.6309
2.5900	0.0956	0.0945	0.0950	0.0948	0.0936	0.0953	0.6301	0.6317
2.6000	0.0958	0.0946	0.0952	0.0949	0.0938	0.0955	0.6308	0.6325
2.6100	0.0959	0.0948	0.0953	0.0951	0.0940	0.0957	0.6315	0.6332
2.6200	0.0961	0.0950	0.0956	0.0953	0.0941	0.0958	0.6323	0.6340
2.6300	0.0963	0.0952	0.0957	0.0955	0.0943	0.0961	0.6331	0.6348
2.6400	0.0965	0.0954	0.0959	0.0957	0.0945	0.0963	0.6338	0.6355
2.6500	0.0967	0.0956	0.0961	0.0959	0.0947	0.0965	0.6346	0.6362
2.6600	0.0969	0.0957	0.0963	0.0961	0.0949	0.0967	0.6353	0.6370
2.6700	0.0971	0.0959	0.0965	0.0962	0.0951	0.0968	0.6361	0.6378
2.6800	0.0973	0.0961	0.0966	0.0964	0.0953	0.0970	0.6369	0.6384
2.6900	0.0975	0.0963	0.0967	0.0966	0.0955	0.0972	0.6377	0.6392
2.7000	0.0977	0.0966	0.0969	0.0968	0.0956	0.0974	0.6385	0.6399
2.7100	0.0979	0.0967	0.0971	0.0970	0.0958	0.0976	0.6391	0.6407
2.7200	0.0981	0.0968	0.0973	0.0972	0.0960	0.0978	0.6399	0.6413
2.7300	0.0983	0.0970	0.0975	0.0974	0.0962	0.0980	0.6407	0.6422
2.7400	0.0985	0.0972	0.0977	0.0976	0.0964	0.0982	0.6414	0.6429
2.7500	0.0988	0.0974	0.0979	0.0978	0.0966	0.0984	0.6423	0.6438
2.7600	0.0990	0.0976	0.0980	0.0980	0.0967	0.0986	0.6429	0.6445
2.7700	0.0992	0.0978	0.0983	0.0982	0.0969	0.0987	0.6438	0.6452
2.7800	0.0993	0.0980	0.0985	0.0984	0.0971	0.0989	0.6446	0.6460
2.7900	0.0995	0.0982	0.0987	0.0986	0.0974	0.0992	0.6454	0.6468
2.8000	0.0996	0.0984	0.0989	0.0988	0.0976	0.0993	0.6462	0.6476
2.8100	0.0998	0.0986	0.0991	0.0990	0.0978	0.0995	0.6469	0.6483
2.8200	0.1000	0.0988	0.0993	0.0992	0.0980	0.0997	0.6477	0.6491
2.8300	0.1002	0.0990	0.0995	0.0995	0.0981	0.0999	0.6484	0.6499
2.8400	0.1004	0.0991	0.0997	0.0996	0.0983	0.1000	0.6491	0.6507
2.8500	0.1006	0.0994	0.0999	0.0998	0.0985	0.1002	0.6498	0.6515
2.8600	0.1008	0.0995	0.1001	0.1000	0.0987	0.1003	0.6506	0.6524
2.8700	0.1010	0.0997	0.1003	0.1002	0.0989	0.1005	0.6512	0.6531
2.8800	0.1011	0.0999	0.1005	0.1004	0.0991	0.1007	0.6521	0.6538
2.8900	0.1014	0.1001	0.1007	0.1006	0.0993	0.1009	0.6530	0.6546
2.9000	0.1016	0.1003	0.1009	0.1008	0.0995	0.1012	0.6538	0.6554
2.9100	0.1018	0.1004	0.1011	0.1010	0.0997	0.1014	0.6547	0.6563
2.9200	0.1020	0.1007	0.1014	0.1012	0.1000	0.1016	0.6555	0.6571
2.9300	0.1022	0.1009	0.1016	0.1014	0.1002	0.1018	0.6564	0.6579
2.9400	0.1025	0.1011	0.1018	0.1016	0.1004	0.1021	0.6571	0.6587
2.9500	0.1026	0.1012	0.1020	0.1018	0.1006	0.1023	0.6579	0.6596
2.9600	0.1029	0.1015	0.1021	0.1020	0.1008	0.1025	0.6586	0.6603
2.9700	0.1030	0.1017	0.1024	0.1023	0.1009	0.1027	0.6594	0.6611
2.9800	0.1032	0.1019	0.1026	0.1024	0.1012	0.1029	0.6602	0.6619
2.9900	0.1034	0.1021	0.1027	0.1026	0.1014	0.1032	0.6610	0.6626
3.0000	0.1036	0.1023	0.1030	0.1029	0.1016	0.1034	0.6617	0.6635
3.0100	0.1039	0.1025	0.1032	0.1031	0.1018	0.1037	0.6625	0.6642
3.0200	0.1041	0.1028	0.1034	0.1033	0.1020	0.1039	0.6633	0.6650
3.0300	0.1043	0.1029	0.1037	0.1035	0.1022	0.1041	0.6641	0.6657
3.0400	0.1045	0.1031	0.1039	0.1037	0.1023	0.1044	0.6649	0.6666
3.0500	0.1047	0.1033	0.1041	0.1039	0.1025	0.1046	0.6657	0.6675
3.0600	0.1049	0.1035	0.1043	0.1041	0.1028	0.1048	0.6665	0.6682
3.0700	0.1051	0.1037	0.1045	0.1043	0.1030	0.1050	0.6672	0.6690
3.0800	0.1053	0.1039	0.1047	0.1045	0.1031	0.1052	0.6681	0.6699
3.0900	0.1055	0.1042	0.1050	0.1047	0.1033	0.1054	0.6689	0.6708
3.1000	0.1058	0.1043	0.1052	0.1050	0.1035	0.1056	0.6697	0.6716
3.1100	0.1060	0.1046	0.1054	0.1053	0.1038	0.1058	0.6706	0.6724
3.1200	0.1062	0.1048	0.1056	0.1055	0.1040	0.1060	0.6714	0.6733
3.1300	0.1064	0.1050	0.1058	0.1057	0.1042	0.1063	0.6723	0.6741
3.1400	0.1066	0.1053	0.1060	0.1059	0.1044	0.1065	0.6731	0.6749
3.1500	0.1069	0.1055	0.1063	0.1062	0.1047	0.1067	0.6739	0.6757
3.1600	0.1071	0.1058	0.1065	0.1064	0.1049	0.1069	0.6747	0.6767
3.1700	0.1073	0.1060	0.1067	0.1066	0.1052	0.1071	0.6756	0.6775
3.1800	0.1076	0.1062	0.1070	0.1068	0.1054	0.1074	0.6765	0.6783
3.1900	0.1078	0.1065	0.1073	0.1070	0.1056	0.1077	0.6772	0.6791
3.2000	0.1080	0.1067	0.1075	0.1072	0.1058	0.1079	0.6780	0.6799
3.2100	0.1082	0.1070	0.1077	0.1074	0.1060	0.1082	0.6787	0.6807
3.2200	0.1084	0.1073	0.1080	0.1077	0.1063	0.1084	0.6796	0.6815
3.2300	0.1086	0.1075	0.1082	0.1079	0.1065	0.1087	0.6805	0.6824
3.2400	0.1088	0.1077	0.1085	0.1081	0.1067	0.1089	0.6813	0.6832
3.2500	0.1090	0.1080	0.1087	0.1084	0.1070	0.1091	0.6821	0.6840
3.2600	0.1092	0.1083	0.1089	0.1086	0.1073	0.1094	0.6829	0.6849
3.2700	0.1095	0.1084	0.1092	0.1088	0.1075	0.1096	0.6838	0.6856
3.2800	0.1097	0.1087	0.1094	0.1090	0.1077	0.1099	0.6847	0.6865
3.2900	0.1100	0.1089	0.1097	0.1093	0.1079	0.1101	0.6855	0.6873
3.3000	0.1102	0.1091	0.1100	0.1095	0.1082	0.1104	0.6864	0.6881
3.3100	0.1104	0.1094	0.1103	0.1097	0.1085	0.1107	0.6872	0.6890
3.3200	0.1106	0.1096	0.1106	0.1099	0.1087	0.1109	0.6880	0.6898
3.3300	0.1108	0.1099	0.1108	0.1102	0.1090	0.1111	0.6888	0.6907
3.3400	0.1111	0.1101	0.1111	0.1103	0.1092	0.1114	0.6896	0.6915
3.3500	0.1113	0.1103	0.1113	0.1106	0.1095	0.1117	0.6904	0.6923
3.3600	0.1115	0.1105	0.1116	0.1109	0.1097	0.1119	0.6913	0.6931
3.3700	0.1117	0.1107	0.1119	0.1111	0.1100	0.1122	0.6922	0.6939
3.3800	0.1120	0.1110	0.1122	0.1114	0.1102	0.1125	0.6931	0.6947
3.3900	0.1122	0.1113	0.1124	0.1116	0.1105	0.1127	0.6940	0.6956
3.4000	0.1124	0.1115	0.1127	0.1118	0.1107	0.1129	0.6949	0.6964
3.4100	0.1127	0.1118	0.1129	0.1120	0.1110	0.1132	0.6956	0.6971
3.4200	0.1129	0.1120	0.1131	0.1122	0.1113	0.1134	0.6964	0.6980
3.4300	0.1132	0.1124	0.1133	0.1125	0.1115	0.1137	0.6973	0.6988
3.4400	0.1134	0.1127	0.1136	0.1127	0.1118	0.1139	0.6980	0.6997
3.4500	0.1137	0.1129	0.1139	0.1130	0.1121	0.1141	0.6990	0.7005
3.4600	0.1139	0.1132	0.1141	0.1132	0.1123	0.1144	0.6998	0.7014
3.4700	0.1141	0.1135	0.1143	0.1134	0.1126	0.1147	0.7007	0.7023
3.4800	0.1144	0.1137	0.1146	0.1137	0.1128	0.1149	0.7017	0.7033
3.4900	0.1147	0.1139	0.1149	0.1140	0.1130	0.1152	0.7026	0.7041
3.5000	0.1150	0.1142	0.1152	0.1143	0.1133	0.1154	0.7035	0.7050
3.5100	0.1153	0.1145	0.1155	0.1146	0.1136	0.1157	0.7044	0.7058
3.5200	0.1156	0.1147	0.1157	0.1149	0.1138	0.1159	0.7052	0.7066
3.5300	0.1159	0.1149	0.1160	0.1151	0.1141	0.1161	0.7062	0.7074
3.5400	0.1161	0.1152	0.1162	0.1154	0.1144	0.1164	0.7071	0.7083
3.5500	0.1164	0.1153	0.1165	0.1156	0.1146	0.1167	0.7079	0.7091
3.5600	0.1166	0.1157	0.1168	0.1159	0.1148	0.1169	0.7087	0.7100
3.5700	0.1169	0.1160	0.1171	0.1162	0.1151	0.1172	0.7096	0.7108
3.5800	0.1172	0.1163	0.1174	0.1164	0.1154	0.1174	0.7105	0.7117
3.5900	0.1175	0.1165	0.1176	0.1167	0.1157	0.1177	0.7114	0.7126
3.6000	0.1177	0.1168	0.1179	0.1169	0.1159	0.1180	0.7123	0.7135
3.6100	0.1179	0.1171	0.1182	0.1172	0.1162	0.1182	0.7132	0.7144
3.6200	0.1182	0.1174	0.1185	0.1175	0.1164	0.1185	0.7139	0.7154
3.6300	0.1185	0.1177	0.1188	0.1177	0.1168	0.1188	0.7150	0.7162
3.6400	0.1188	0.1179	0.1191	0.1180	0.1171	0.1191	0.7158	0.7170
3.6500	0.1191	0.1182	0.1194	0.1183	0.1174	0.1193	0.7167	0.7179
3.6600	0.1193	0.1184	0.1196	0.1186	0.1177	0.1196	0.7176	0.7189
3.6700	0.1196	0.1186	0.1200	0.1188	0.1180	0.1199	0.7186	0.7198
3.6800	0.1199	0.1189	0.1203	0.1191	0.1183	0.1202	0.7195	0.7206
3.6900	0.1201	0.1192	0.1206	0.1194	0.1186	0.1205	0.7203	0.7216
3.7000	0.1204	0.1194	0.1209	0.1197	0.1189	0.1208	0.7213	0.7225
3.7100	0.1207	0.1198	0.1211	0.1200	0.1192	0.1211	0.7221	0.7233
3.7200	0.1209	0.1200	0.1214	0.1203	0.1194	0.1214	0.7230	0.7243
3.7300	0.1213	0.1203	0.1217	0.1206	0.1197	0.1217	0.7239	0.7251
3.7400	0.1216	0.1206	0.1220	0.1209	0.1200	0.1221	0.7248	0.7260
3.7500	0.1218	0.1208	0.1223	0.1211	0.1203	0.1224	0.7256	0.7270
3.7600	0.1221	0.1211	0.1226	0.1213	0.1206	0.1227	0.7265	0.7278
3.7700	0.1224	0.1214	0.1229	0.1217	0.1209	0.1230	0.7274	0.7287
3.7800	0.1227	0.1217	0.1233	0.1219	0.1212	0.1234	0.7283	0.7296
3.7900	0.1229	0.1220	0.1236	0.1222	0.1215	0.1236	0.7292	0.7305
3.8000	0.1232	0.1223	0.1239	0.1225	0.1218	0.1239	0.7301	0.7314
3.8100	0.1236	0.1226	0.1242	0.1228	0.1221	0.1242	0.7309	0.7324
3.8200	0.1239	0.1229	0.1245	0.1231	0.1224	0.1245	0.7318	0.7334
3.8300	0.1242	0.1233	0.1249	0.1234	0.1227	0.1248	0.7328	0.7343
3.8400	0.1245	0.1236	0.1252	0.1237	0.1231	0.1252	0.7337	0.7352
3.8500	0.1248	0.1239	0.1255	0.1240	0.1233	0.1255	0.7346	0.7361
3.8600	0.1251	0.1242	0.1259	0.1244	0.1236	0.1258	0.7357	0.7371
3.8700	0.1254	0.1246	0.1262	0.1247	0.1239	0.1262	0.7365	0.7380
3.8800	0.1257	0.1248	0.1265	0.1250	0.1242	0.1265	0.7373	0.7389
3.8900	0.1261	0.1252	0.1268	0.1252	0.1246	0.1268	0.7383	0.7400
3.9000	0.1263	0.1255	0.1271	0.1255	0.1249	0.1271	0.7393	0.7409
3.9100	0.1267	0.1257	0.1274	0.1259	0.1251	0.1274	0.7403	0.7419
3.9200	0.1270	0.1261	0.1277	0.1263	0.1255	0.1277	0.7412	0.7429
3.9300	0.1273	0.1264	0.1280	0.1266	0.1258	0.1280	0.7421	0.7438
3.9400	0.1276	0.1267	0.1283	0.1268	0.1262	0.1284	0.7431	0.7447
3.9500	0.1280	0.1270	0.1287	0.1272	0.1265	0.1287	0.7440	0.7456
3.9600	0.1284	0.1273	0.1290	0.1275	0.1269	0.1290	0.7449	0.7466
3.9700	0.1287	0.1277	0.1292	0.1278	0.1272	0.1294	0.7459	0.7475
3.9800	0.1291	0.1281	0.1295	0.1282	0.1276	0.1297	0.7468	0.7484
3.9900	0.1294	0.1285	0.1298	0.1285	0.1279	0.1300	0.7478	0.7493
4.0000	0.1297	0.1288	0.1303	0.1288	0.1282	0.1304	0.7487	0.7503
4.0100	0.1300	0.1291	0.1306	0.1292	0.1285	0.1307	0.7497	0.7512
4.0200	0.1304	0.1295	0.1309	0.1296	0.1289	0.1310	0.7507	0.7522
4.0300	0.1307	0.1298	0.1312	0.1299	0.1293	0.1314	0.7515	0.7531
4.0400	0.1311	0.1302	0.1316	0.1302	0.1296	0.1317	0.7524	0.7540
4.0500	0.1314	0.1305	0.1319	0.1305	0.1299	0.1320	0.7534	0.7550
4.0600	0.1318	0.1308	0.1323	0.1309	0.1303	0.1324	0.7544	0.7560
4.0700	0.1321	0.1311	0.1326	0.1312	0.1306	0.1327	0.7554	0.7570
4.0800	0.1325	0.1315	0.1330	0.1316	0.1310	0.1331	0.7564	0.7581
4.0900	0.1328	0.1319	0.1334	0.1319	0.1313	0.1334	0.7573	0.7590
4.1000	0.1331	0.1322	0.1337	0.1323	0.1316	0.1337	0.7583	0.7601
4.1100	0.1334	0.1325	0.1340	0.1327	0.1319	0.1341	0.7593	0.7610
4.1200	0.1338	0.1329	0.1344	0.1331	0.1323	0.1344	0.7603	0.7620
4.1300	0.1342	0.1333	0.1348	0.1335	0.1326	0.1346	0.7614	0.7629
4.1400	0.1345	0.1336	0.1352	0.1339	0.1330	0.1350	0.7623	0.7639
4.1500	0.1349	0.1340	0.1355	0.1343	0.1334	0.1353	0.7633	0.7650
4.1600	0.1352	0.1343	0.1358	0.1347	0.1338	0.1357	0.7643	0.7660
4.1700	0.1356	0.1347	0.1362	0.1351	0.1341	0.1361	0.7653	0.7670
4.1800	0.1359	0.1350	0.1365	0.1354	0.1346	0.1365	0.7662	0.7680
4.1900	0.1363	0.1354	0.1369	0.1358	0.1349	0.1369	0.7673	0.7689
4.2000	0.1367	0.1358	0.1373	0.1363	0.1353	0.1373	0.7683	0.7699
4.2100	0.1372	0.1362	0.1377	0.1366	0.1356	0.1377	0.7692	0.7710
4.2200	0.1376	0.1366	0.1381	0.1369	0.1361	0.1381	0.7703	0.7720
4.2300	0.1379	0.1370	0.1386	0.1374	0.1363	0.1384	0.7712	0.7730
4.2400	0.1383	0.1374	0.1390	0.1378	0.1367	0.1387	0.7720	0.7741
4.2500	0.1387	0.1378	0.1394	0.1382	0.1371	0.1390	0.7731	0.7751
4.2600	0.1391	0.1382	0.1398	0.1385	0.1375	0.1394	0.7740	0.7760
4.2700	0.1394	0.1386	0.1403	0.1389	0.1379	0.1398	0.7749	0.7771
4.2800	0.1397	0.1390	0.1407	0.1393	0.1384	0.1402	0.7760	0.7782
4.2900	0.1402	0.1394	0.1411	0.1397	0.1387	0.1407	0.7771	0.7792
4.3000	0.1405	0.1397	0.1415	0.1401	0.1391	0.1411	0.7782	0.7802
4.3100	0.1409	0.1401	0.1419	0.1405	0.1395	0.1415	0.7792	0.7813
4.3200	0.1413	0.1405	0.1423	0.1410	0.1398	0.1418	0.7802	0.7822
4.3300	0.1417	0.1409	0.1427	0.1414	0.1402	0.1422	0.7813	0.7832
4.3400	0.1421	0.1413	0.1431	0.1418	0.1406	0.1426	0.7823	0.7841
4.3500	0.1425	0.1417	0.1435	0.1422	0.1410	0.1430	0.7833	0.7850
4.3600	0.1429	0.1422	0.1439	0.1426	0.1413	0.1434	0.7843	0.7861
4.3700	0.1433	0.1425	0.1443	0.1430	0.1417	0.1437	0.7853	0.7871
4.3800	0.1436	0.1429	0.1447	0.1434	0.1421	0.1441	0.7862	0.7881
4.3900	0.1440	0.1433	0.1452	0.1438	0.1426	0.1446	0.7872	0.7891
4.4000	0.1445	0.1437	0.1456	0.1442	0.1431	0.1450	0.7884	0.7899
4.4100	0.1448	0.1441	0.1461	0.1447	0.1435	0.1454	0.7894	0.7908
4.4200	0.1453	0.1445	0.1464	0.1451	0.1440	0.1457	0.7905	0.7918
4.4300	0.1457	0.1449	0.1469	0.1456	0.1445	0.1462	0.7914	0.7928
4.4400	0.1462	0.1454	0.1473	0.1460	0.1449	0.1466	0.7924	0.7939
4.4500	0.1466	0.1458	0.1478	0.1464	0.1453	0.1470	0.7935	0.7950
4.4600	0.1471	0.1462	0.1483	0.1469	0.1458	0.1475	0.7946	0.7960
4.4700	0.1475	0.1467	0.1487	0.1474	0.1462	0.1480	0.7956	0.7971
4.4800	0.1479	0.1471	0.1491	0.1479	0.1467	0.1484	0.7966	0.7982
4.4900	0.1483	0.1476	0.1495	0.1484	0.1471	0.1488	0.7977	0.7992
4.5000	0.1487	0.1480	0.1500	0.1488	0.1476	0.1492	0.7987	0.8002
4.5100	0.1492	0.1485	0.1504	0.1493	0.1480	0.1497	0.7998	0.8013
4.5200	0.1497	0.1489	0.1509	0.1498	0.1485	0.1501	0.8008	0.8023
4.5300	0.1501	0.1493	0.1514	0.1503	0.1491	0.1505	0.8019	0.8034
4.5400	0.1506	0.1498	0.1518	0.1506	0.1495	0.1510	0.8029	0.8045
4.5500	0.1510	0.1503	0.1523	0.1511	0.1500	0.1514	0.8039	0.8056
4.5600	0.1516	0.1507	0.1528	0.1515	0.1505	0.1519	0.8050	0.8066
4.5700	0.1521	0.1512	0.1532	0.1519	0.1510	0.1522	0.8061	0.8076
4.5800	0.1526	0.1517	0.1536	0.1524	0.1514	0.1527	0.8072	0.8087
4.5900	0.1530	0.1522	0.1541	0.1528	0.1519	0.1531	0.8083	0.8097
4.6000	0.1535	0.1526	0.1545	0.1532	0.1523	0.1535	0.8093	0.8107
4.6100	0.1539	0.1531	0.1551	0.1537	0.1529	0.1540	0.8102	0.8118
4.6200	0.1544	0.1535	0.1555	0.1541	0.1533	0.1544	0.8112	0.8128
4.6300	0.1549	0.1540	0.1559	0.1547	0.1538	0.1549	0.8122	0.8139
4.6400	0.1554	0.1545	0.1563	0.1552	0.1543	0.1554	0.8133	0.8149
4.6500	0.1559	0.1550	0.1568	0.1556	0.1548	0.1558	0.8143	0.8159
4.6600	0.1564	0.1555	0.1573	0.1561	0.1553	0.1563	0.8154	0.8169
4.6700	0.1571	0.1559	0.1578	0.1566	0.1558	0.1568	0.8164	0.8179
4.6800	0.1575	0.1565	0.1582	0.1572	0.1562	0.1572	0.8174	0.8191
4.6900	0.1580	0.1570	0.1586	0.1577	0.1567	0.1577	0.8185	0.8202
4.7000	0.1586	0.1576	0.1592	0.1582	0.1572	0.1582	0.8194	0.8211
4.7100	0.1591	0.1580	0.1597	0.1587	0.1577	0.1588	0.8204	0.8222
4.7200	0.1597	0.1586	0.1602	0.1591	0.1581	0.1593	0.8214	0.8232
4.7300	0.1602	0.1592	0.1607	0.1597	0.1585	0.1598	0.8226	0.8242
4.7400	0.1607	0.1597	0.1613	0.1601	0.1590	0.1604	0.8235	0.8252
4.7500	0.1612	0.1603	0.1617	0.1606	0.1595	0.1609	0.8246	0.8262
4.7600	0.1616	0.1608	0.1622	0.1611	0.1600	0.1614	0.8256	0.8273
4.7700	0.1621	0.1612	0.1627	0.1617	0.1606	0.1619	0.8267	0.8283
4.7800	0.1627	0.1618	0.1632	0.1622	0.1612	0.1624	0.8279	0.8293
4.7900	0.1632	0.1623	0.1638	0.1628	0.1617	0.1628	0.8289	0.8305
4.8000	0.1636	0.1628	0.1642	0.1633	0.1623	0.1632	0.8299	0.8315
4.8100	0.1642	0.1633	0.1648	0.1638	0.1628	0.1637	0.8310	0.8325
4.8200	0.1646	0.1638	0.1654	0.1644	0.1634	0.1643	0.8321	0.8335
4.8300	0.1651	0.1644	0.1660	0.1649	0.1639	0.1649	0.8332	0.8345
4.8400	0.1657	0.1649	0.1666	0.1654	0.1646	0.1654	0.8343	0.8355
4.8500	0.1662	0.1654	0.1672	0.1659	0.1652	0.1660	0.8353	0.8366
4.8600	0.1668	0.1660	0.1677	0.1665	0.1658	0.1666	0.8365	0.8377
4.8700	0.1674	0.1666	0.1683	0.1670	0.1663	0.1672	0.8376	0.8387
4.8800	0.1679	0.1671	0.1688	0.1675	0.1667	0.1679	0.8387	0.8399
4.8900	0.1685	0.1677	0.1694	0.1682	0.1673	0.1685	0.8397	0.8410
4.9000	0.1690	0.1683	0.1699	0.1688	0.1679	0.1690	0.8409	0.8421
4.9100	0.1696	0.1688	0.1705	0.1693	0.1685	0.1697	0.8419	0.8431
4.9200	0.1701	0.1693	0.1711	0.1698	0.1689	0.1703	0.8431	0.8442
4.9300	0.1708	0.1699	0.1716	0.1704	0.1696	0.1709	0.8442	0.8453
4.9400	0.1714	0.1705	0.1721	0.1710	0.1701	0.1715	0.8453	0.8464
4.9500	0.1720	0.1712	0.1727	0.1716	0.1707	0.1721	0.8463	0.8474
4.9600	0.1727	0.1718	0.1734	0.1723	0.1713	0.1726	0.8475	0.8486
4.9700	0.1733	0.1724	0.1741	0.1728	0.1719	0.1732	0.8486	0.8496
4.9800	0.1739	0.1730	0.1747	0.1735	0.1724	0.1738	0.8496	0.8506
4.9900	0.1745	0.1736	0.1754	0.1741	0.1730	0.1744	0.8506	0.8516
5.0000	0.1752	0.1742	0.1759	0.1747	0.1736	0.1750	0.8517	0.8526
5.0100	0.1759	0.1748	0.1765	0.1753	0.1741	0.1757	0.8527	0.8537
5.0200	0.1766	0.1754	0.1771	0.1758	0.1748	0.1764	0.8538	0.8548
5.0300	0.1772	0.1760	0.1777	0.1765	0.1754	0.1771	0.8549	0.8559
5.0400	0.1779	0.1766	0.1782	0.1772	0.1760	0.1777	0.8560	0.8570
5.0500	0.1785	0.1773	0.1788	0.1779	0.1766	0.1783	0.8571	0.8582
5.0600	0.1791	0.1779	0.1795	0.1785	0.1773	0.1790	0.8581	0.8592
5.0700	0.1797	0.1786	0.1802	0.1790	0.1779	0.1796	0.8591	0.8602
5.0800	0.1804	0.1792	0.1809	0.1796	0.1786	0.1802	0.8602	0.8612
5.0900	0.1810	0.1799	0.1815	0.1803	0.1792	0.1808	0.8614	0.8622
5.1000	0.1817	0.1805	0.1822	0.1809	0.1798	0.1815	0.8624	0.8632
5.1100	0.1823	0.1811	0.1829	0.1816	0.1804	0.1822	0.8635	0.8642
5.1200	0.1830	0.1818	0.1836	0.1822	0.1810	0.1829	0.8646	0.8652
5.1300	0.1836	0.1824	0.1843	0.1829	0.1817	0.1835	0.8657	0.8663
5.1400	0.1842	0.1832	0.1849	0.1835	0.1824	0.1843	0.8668	0.8673
5.1500	0.1849	0.1839	0.1856	0.1843	0.1830	0.1849	0.8679	0.8684
5.1600	0.1855	0.1846	0.1862	0.1850	0.1836	0.1856	0.8688	0.8694
5.1700	0.1863	0.1853	0.1868	0.1857	0.1843	0.1863	0.8699	0.8704
5.1800	0.1870	0.1860	0.1874	0.1863	0.1850	0.1869	0.8710	0.8715
5.1900	0.1876	0.1867	0.1880	0.1871	0.1857	0.1877	0.8721	0.8726
5.2000	0.1883	0.1874	0.1887	0.1878	0.1866	0.1884	0.8731	0.8737
5.2100	0.1890	0.1881	0.1895	0.1884	0.1873	0.1892	0.8742	0.8749
5.2200	0.1898	0.1888	0.1902	0.1891	0.1881	0.1899	0.8753	0.8760
5.2300	0.1905	0.1895	0.1910	0.1898	0.1888	0.1906	0.8764	0.8771
5.2400	0.1912	0.1902	0.1917	0.1906	0.1894	0.1914	0.8774	0.8781
5.2500	0.1919	0.1910	0.1925	0.1913	0.1901	0.1920	0.8785	0.8793
5.2600	0.1928	0.1917	0.1932	0.1920	0.1908	0.1927	0.8795	0.8802
5.2700	0.1936	0.1924	0.1939	0.1928	0.1916	0.1936	0.8806	0.8814
5.2800	0.1943	0.1932	0.1946	0.1935	0.1924	0.1942	0.8817	0.8823
5.2900	0.1951	0.1939	0.1953	0.1943	0.1932	0.1949	0.8828	0.8832
5.3000	0.1959	0.1947	0.1960	0.1951	0.1940	0.1957	0.8838	0.8843
5.3100	0.1967	0.1954	0.1967	0.1958	0.1948	0.1965	0.8850	0.8854
5.3200	0.1975	0.1963	0.1975	0.1967	0.1956	0.1972	0.8861	0.8865
5.3300	0.1983	0.1970	0.1983	0.1975	0.1963	0.1981	0.8872	0.8875
5.3400	0.1991	0.1977	0.1991	0.1981	0.1971	0.1988	0.8882	0.8886
5.3500	0.2000	0.1985	0.1999	0.1990	0.1978	0.1997	0.8893	0.8897
5.3600	0.2007	0.1993	0.2006	0.1998	0.1985	0.2005	0.8903	0.8908
5.3700	0.2015	0.2002	0.2013	0.2006	0.1993	0.2014	0.8914	0.8918
5.3800	0.2023	0.2011	0.2022	0.2014	0.2001	0.2023	0.8925	0.8929
5.3900	0.2032	0.2019	0.2031	0.2022	0.2008	0.2030	0.8935	0.8939
5.4000	0.2040	0.2028	0.2040	0.2029	0.2016	0.2038	0.8945	0.8951
5.4100	0.2048	0.2036	0.2047	0.2038	0.2024	0.2047	0.8956	0.8961
5.4200	0.2057	0.2044	0.2055	0.2046	0.2033	0.2056	0.8965	0.8971
5.4300	0.2066	0.2052	0.2065	0.2054	0.2041	0.2063	0.8975	0.8981
5.4400	0.2075	0.2061	0.2074	0.2062	0.2051	0.2071	0.8987	0.8992
5.4500	0.2083	0.2069	0.2082	0.2071	0.2060	0.2080	0.8997	0.9003
5.4600	0.2093	0.2077	0.2092	0.2079	0.2069	0.2089	0.9007	0.9015
5.4700	0.2102	0.2087	0.2100	0.2088	0.2078	0.2098	0.9017	0.9024
5.4800	0.2112	0.2097	0.2109	0.2097	0.2085	0.2107	0.9028	0.9035
5.4900	0.2120	0.2106	0.2118	0.2105	0.2093	0.2115	0.9038	0.9046
5.5000	0.2129	0.2115	0.2127	0.2114	0.2104	0.2124	0.9049	0.9058
5.5100	0.2138	0.2125	0.2137	0.2124	0.2113	0.2132	0.9059	0.9069
5.5200	0.2147	0.2134	0.2146	0.2133	0.2122	0.2141	0.9068	0.9079
5.5300	0.2156	0.2144	0.2154	0.2142	0.2131	0.2151	0.9079	0.9088
5.5400	0.2166	0.2153	0.2162	0.2151	0.2141	0.2159	0.9089	0.9098
5.5500	0.2174	0.2163	0.2174	0.2160	0.2151	0.2169	0.9099	0.9108
5.5600	0.2183	0.2172	0.2183	0.2169	0.2161	0.2179	0.9109	0.9118
5.5700	0.2193	0.2183	0.2193	0.2178	0.2172	0.2189	0.9120	0.9129
5.5800	0.2203	0.2192	0.2203	0.2188	0.2181	0.2198	0.9130	0.9139
5.5900	0.2213	0.2202	0.2211	0.2199	0.2191	0.2208	0.9140	0.9150
5.6000	0.2223	0.2211	0.2221	0.2208	0.2200	0.2217	0.9150	0.9161
5.6100	0.2233	0.2221	0.2232	0.2217	0.2208	0.2227	0.9161	0.9171
5.6200	0.2242	0.2231	0.2244	0.2226	0.2219	0.2238	0.9171	0.9181
5.6300	0.2254	0.2242	0.2254	0.2236	0.2229	0.2248	0.9181	0.9192
5.6400	0.2263	0.2252	0.2265	0.2246	0.2239	0.2258	0.9191	0.9202
5.6500	0.2274	0.2263	0.2275	0.2256	0.2250	0.2268	0.9200	0.9211
5.6600	0.2284	0.2274	0.2284	0.2265	0.2259	0.2278	0.9210	0.9222
5.6700	0.2293	0.2283	0.2295	0.2275	0.2270	0.2288	0.9219	0.9234
5.6800	0.2304	0.2294	0.2306	0.2287	0.2280	0.2299	0.9231	0.9244
5.6900	0.2315	0.2305	0.2317	0.2298	0.2291	0.2310	0.9240	0.9254
5.7000	0.2324	0.2315	0.2327	0.2309	0.2301	0.2320	0.9250	0.9264
5.7100	0.2334	0.2327	0.2339	0.2319	0.2312	0.2331	0.9260	0.9274
5.7200	0.2345	0.2337	0.2347	0.2331	0.2324	0.2341	0.9270	0.9283
5.7300	0.2356	0.2349	0.2358	0.2341	0.2335	0.2351	0.9280	0.9292
5.7400	0.2368	0.2360	0.2370	0.2352	0.2346	0.2362	0.9290	0.9301
5.7500	0.2379	0.2372	0.2381	0.2364	0.2357	0.2373	0.9299	0.9311
5.7600	0.2390	0.2383	0.2392	0.2375	0.2369	0.2385	0.9309	0.9320
5.7700	0.2401	0.2394	0.2403	0.2387	0.2380	0.2396	0.9319	0.9330
5.7800	0.2412	0.2406	0.2415	0.2399	0.2391	0.2408	0.9329	0.9339
5.7900	0.2424	0.2418	0.2427	0.2409	0.2403	0.2420	0.9339	0.9349
5.8000	0.2434	0.2429	0.2439	0.2420	0.2415	0.2432	0.9349	0.9358
5.8100	0.2448	0.2441	0.2452	0.2431	0.2428	0.2444	0.9358	0.9368
5.8200	0.2459	0.2454	0.2464	0.2442	0.2439	0.2456	0.9369	0.9379
5.8300	0.2471	0.2466	0.2477	0.2454	0.2452	0.2469	0.9379	0.9389
5.8400	0.2483	0.2477	0.2489	0.2465	0.2464	0.2481	0.9388	0.9399
5.8500	0.2495	0.2491	0.2501	0.2477	0.2476	0.2493	0.9398	0.9408
5.8600	0.2507	0.2504	0.2513	0.2490	0.2488	0.2508	0.9407	0.9418
5.8700	0.2521	0.2517	0.2525	0.2503	0.2500	0.2520	0.9417	0.9428
5.8800	0.2532	0.2530	0.2538	0.2516	0.2513	0.2533	0.9426	0.9438
5.8900	0.2545	0.2542	0.2551	0.2528	0.2526	0.2546	0.9433	0.9447
5.9000	0.2558	0.2556	0.2564	0.2541	0.2539	0.2560	0.9442	0.9457
5.9100	0.2571	0.2567	0.2576	0.2555	0.2553	0.2573	0.9451	0.9466
5.9200	0.2584	0.2582	0.2590	0.2568	0.2566	0.2586	0.9460	0.9474
5.9300	0.2598	0.2595	0.2603	0.2581	0.2579	0.2600	0.9469	0.9483
5.9400	0.2611	0.2609	0.2617	0.2594	0.2593	0.2613	0.9478	0.9492
5.9500	0.2625	0.2623	0.2629	0.2608	0.2605	0.2627	0.9486	0.9500
5.9600	0.2638	0.2636	0.2643	0.2622	0.2620	0.2640	0.9497	0.9509
5.9700	0.2652	0.2650	0.2656	0.2637	0.2634	0.2654	0.9505	0.9517
5.9800	0.2667	0.2666	0.2669	0.2651	0.2648	0.2666	0.9513	0.9526
5.9900	0.2680	0.2680	0.2684	0.2664	0.2661	0.2679	0.9522	0.9535
6.0000	0.2695	0.2695	0.2698	0.2678	0.2677	0.2693	0.9530	0.9543
6.0100	0.2710	0.2711	0.2714	0.2693	0.2691	0.2708	0.9539	0.9552
6.0200	0.2725	0.2726	0.2729	0.2706	0.2705	0.2722	0.9547	0.9561
6.0300	0.2740	0.2740	0.2745	0.2721	0.2720	0.2737	0.9556	0.9569
6.0400	0.2754	0.2755	0.2760	0.2736	0.2736	0.2752	0.9564	0.9578
6.0500	0.2770	0.2770	0.2776	0.2752	0.2750	0.2767	0.9572	0.9586
6.0600	0.2787	0.2785	0.2790	0.2768	0.2765	0.2783	0.9580	0.9592
6.0700	0.2803	0.2799	0.2805	0.2784	0.2782	0.2798	0.9588	0.9599
6.0800	0.2819	0.2814	0.2823	0.2800	0.2797	0.2814	0.9596	0.9607
6.0900	0.2837	0.2832	0.2838	0.2815	0.2813	0.2829	0.9605	0.9616
6.1000	0.2851	0.2848	0.2854	0.2831	0.2830	0.2845	0.9611	0.9623
6.1100	0.2868	0.2862	0.2869	0.2849	0.2845	0.2861	0.9619	0.9630
6.1200	0.2884	0.2879	0.2885	0.2864	0.2863	0.2876	0.9628	0.9638
6.1300	0.2900	0.2895	0.2901	0.2880	0.2879	0.2893	0.9635	0.9645
6.1400	0.2918	0.2910	0.2918	0.2897	0.2897	0.2910	0.9643	0.9653
6.1500	0.2934	0.2927	0.2935	0.2913	0.2914	0.2927	0.9649	0.9660
6.1600	0.2950	0.2944	0.2952	0.2930	0.2932	0.2945	0.9656	0.9667
6.1700	0.2968	0.2963	0.2972	0.2950	0.2951	0.2963	0.9662	0.9675
6.1800	0.2985	0.2981	0.2988	0.2967	0.2969	0.2982	0.9670	0.9682
6.1900	0.3003	0.3000	0.3006	0.2985	0.2987	0.2998	0.9677	0.9690
6.2000	0.3022	0.3019	0.3023	0.3003	0.3006	0.3017	0.9685	0.9696
6.2100	0.3039	0.3037	0.3041	0.3021	0.3025	0.3034	0.9692	0.9704
6.2200	0.3058	0.3056	0.3058	0.3040	0.3043	0.3052	0.9699	0.9710
6.2300	0.3079	0.3075	0.3076	0.3059	0.3061	0.3070	0.9706	0.9717
6.2400	0.3097	0.3093	0.3094	0.3079	0.3080	0.3089	0.9713	0.9724
6.2500	0.3116	0.3111	0.3114	0.3099	0.3099	0.3107	0.9719	0.9731
6.2600	0.3134	0.3131	0.3134	0.3117	0.3118	0.3126	0.9726	0.9737
6.2700	0.3155	0.3150	0.3153	0.3136	0.3139	0.3145	0.9733	0.9745
6.2800	0.3175	0.3170	0.3173	0.3157	0.3160	0.3166	0.9740	0.9752
6.2900	0.3196	0.3190	0.3192	0.3177	0.3179	0.3185	0.9746	0.9758
6.3000	0.3215	0.3211	0.3213	0.3199	0.3199	0.3207	0.9753	0.9765
6.3100	0.3236	0.3232	0.3234	0.3220	0.3218	0.3228	0.9759	0.9772
6.3200	0.3258	0.3252	0.3255	0.3242	0.3240	0.3249	0.9765	0.9778
6.3300	0.3279	0.3273	0.3276	0.3263	0.3261	0.3270	0.9771	0.9784
6.3400	0.3301	0.3295	0.3298	0.3284	0.3282	0.3293	0.9777	0.9790
6.3500	0.3322	0.3316	0.3320	0.3307	0.3305	0.3315	0.9783	0.9796
6.3600	0.3344	0.3337	0.3344	0.3329	0.3326	0.3336	0.9790	0.9802
6.3700	0.3368	0.3361	0.3366	0.3353	0.3351	0.3359	0.9797	0.9807
6.3800	0.3391	0.3384	0.3387	0.3376	0.3375	0.3382	0.9803	0.9814
6.3900	0.3414	0.3406	0.3410	0.3398	0.3398	0.3404	0.9809	0.9819
6.4000	0.3438	0.3429	0.3435	0.3421	0.3421	0.3428	0.9815	0.9824
6.4100	0.3461	0.3453	0.3459	0.3444	0.3447	0.3453	0.9821	0.9829
6.4200	0.3484	0.3478	0.3483	0.3468	0.3469	0.3478	0.9826	0.9834
6.4300	0.3507	0.3502	0.3507	0.3491	0.3493	0.3501	0.9831	0.9839
6.4400	0.3532	0.3526	0.3531	0.3515	0.3519	0.3527	0.9836	0.9844
6.4500	0.3558	0.3550	0.3556	0.3542	0.3542	0.3551	0.9841	0.9849
6.4600	0.3584	0.3575	0.3578	0.3567	0.3569	0.3575	0.9846	0.9854
6.4700	0.3609	0.3600	0.3604	0.3591	0.3594	0.3602	0.9851	0.9858
6.4800	0.3633	0.3627	0.3633	0.3619	0.3622	0.3628	0.9857	0.9863
6.4900	0.3660	0.3656	0.3660	0.3646	0.3648	0.3653	0.9862	0.9867
6.5000	0.3687	0.3684	0.3687	0.3673	0.3674	0.3678	0.9866	0.9871
6.5100	0.3714	0.3711	0.3715	0.3699	0.3701	0.3705	0.9870	0.9876
6.5200	0.3741	0.3739	0.3744	0.3727	0.3729	0.3734	0.9876	0.9880
6.5300	0.3767	0.3766	0.3772	0.3757	0.3758	0.3762	0.9880	0.9884
6.5400	0.3797	0.3795	0.3800	0.3784	0.3786	0.3790	0.9884	0.9887
6.5500	0.3826	0.3824	0.3830	0.3813	0.3814	0.3819	0.9888	0.9892
6.5600	0.3855	0.3853	0.3861	0.3842	0.3844	0.3850	0.9892	0.9896
6.5700	0.3886	0.3884	0.3892	0.3872	0.3873	0.3882	0.9895	0.9899
6.5800	0.3916	0.3915	0.3923	0.3903	0.3903	0.3912	0.9899	0.9903
6.5900	0.3947	0.3945	0.3954	0.3934	0.3935	0.3941	0.9903	0.9906
6.6000	0.3979	0.3976	0.3986	0.3965	0.3966	0.3971	0.9906	0.9909
6.6100	0.4010	0.4010	0.4018	0.3997	0.3997	0.4005	0.9911	0.9913
6.6200	0.4042	0.4042	0.4049	0.4029	0.4030	0.4037	0.9914	0.9916
6.6300	0.4077	0.4074	0.4080	0.4060	0.4064	0.4068	0.9917	0.9920
6.6400	0.4110	0.4108	0.4115	0.4093	0.4098	0.4102	0.9920	0.9923
6.6500	0.4145	0.4144	0.4151	0.4129	0.4132	0.4138	0.9924	0.9926
6.6600	0.4180	0.4177	0.4184	0.4164	0.4167	0.4172	0.9927	0.9929
6.6700	0.4219	0.4212	0.4218	0.4198	0.4200	0.4208	0.9931	0.9932
6.6800	0.4254	0.4248	0.4252	0.4233	0.4235	0.4244	0.9934	0.9935
6.6900	0.4289	0.4284	0.4288	0.4269	0.4270	0.4282	0.9936	0.9937
6.7000	0.4326	0.4323	0.4324	0.4304	0.4307	0.4320	0.9939	0.9940
6.7100	0.4362	0.4361	0.4362	0.4342	0.4344	0.4357	0.9942	0.9943
6.7200	0.4399	0.4399	0.4400	0.4379	0.4384	0.4393	0.9945	0.9945
6.7300	0.4439	0.4437	0.4438	0.4416	0.4422	0.4431	0.9947	0.9948
6.7400	0.4478	0.4478	0.4477	0.4456	0.4461	0.4472	0.9950	0.9950
6.7500	0.4519	0.4520	0.4517	0.4496	0.4500	0.4510	0.9952	0.9952
6.7600	0.4561	0.4562	0.4557	0.4537	0.4541	0.4551	0.9954	0.9955
6.7700	0.4599	0.4604	0.4600	0.4578	0.4584	0.4594	0.9957	0.9957
6.7800	0.4641	0.4645	0.4643	0.4619	0.4625	0.4638	0.9959	0.9959
6.7900	0.4684	0.4687	0.4686	0.4662	0.4668	0.4681	0.9961	0.9961
6.8000	0.4730	0.4731	0.4731	0.4706	0.4712	0.4723	0.9963	0.9963
6.8100	0.4775	0.4773	0.4773	0.4751	0.4757	0.4767	0.9965	0.9964
6.8200	0.4821	0.4818	0.4816	0.4796	0.4802	0.4811	0.9967	0.9966
6.8300	0.4867	0.4863	0.4861	0.4843	0.4848	0.4857	0.9969	0.9967
6.8400	0.4913	0.4910	0.4907	0.4888	0.4896	0.4906	0.9971	0.9969
6.8500	0.4959	0.4959	0.4956	0.4935	0.4946	0.4954	0.9972	0.9971
6.8600	0.5008	0.5009	0.5003	0.4982	0.4995	0.5004	0.9974	0.9972
6.8700	0.5058	0.5058	0.5053	0.5029	0.5043	0.5053	0.9975	0.9973
6.8800	0.5108	0.5107	0.5103	0.5080	0.5091	0.5104	0.9976	0.9975
6.8900	0.5157	0.5160	0.5153	0.5130	0.5144	0.5155	0.9977	0.9977
6.9000	0.5210	0.5213	0.5204	0.5181	0.5196	0.5207	0.9979	0.9978
6.9100	0.5263	0.5268	0.5257	0.5232	0.5247	0.5260	0.9980	0.9979
6.9200	0.5318	0.5325	0.5308	0.5288	0.5299	0.5314	0.9981	0.9980
6.9300	0.5374	0.5380	0.5364	0.5343	0.5354	0.5366	0.9982	0.9981
6.9400	0.5429	0.5438	0.5421	0.5400	0.5409	0.5423	0.9983	0.9983
6.9500	0.5488	0.5497	0.5477	0.5461	0.5463	0.5481	0.9984	0.9984
6.9600	0.5543	0.5555	0.5534	0.5517	0.5521	0.5536	0.9985	0.9985
6.9700	0.5605	0.5615	0.5592	0.5577	0.5584	0.5599	0.9986	0.9986
6.9800	0.5663	0.5675	0.5653	0.5639	0.5646	0.5658	0.9987	0.9987
6.9900	0.5724	0.5733	0.5713	0.5700	0.5710	0.5719	0.9988	0.9987
7.0000	0.5787	0.5795	0.5773	0.5758	0.5770	0.5782	0.9988	0.9988
7.0100	0.5850	0.5858	0.5838	0.5823	0.5830	0.5844	0.9989	0.9989
7.0200	0.5913	0.5922	0.5903	0.5887	0.5894	0.5909	0.9990	0.9989
7.0300	0.5978	0.5986	0.5969	0.5956	0.5958	0.5975	0.9991	0.9990
7.0400	0.6043	0.6050	0.6037	0.6023	0.6024	0.6040	0.9991	0.9991
7.0500	0.6108	0.6115	0.6105	0.6090	0.6089	0.6104	0.9992	0.9992
7.0600	0.6176	0.6182	0.6175	0.6157	0.6159	0.6175	0.9992	0.9992
7.0700	0.6248	0.6252	0.6247	0.6226	0.6228	0.6245	0.9993	0.9992
7.0800	0.6316	0.6319	0.6314	0.6296	0.6298	0.6312	0.9994	0.9993
7.0900	0.6386	0.6389	0.6385	0.6368	0.6371	0.6381	0.9994	0.9994
7.1000	0.6456	0.6457	0.6456	0.6440	0.6443	0.6451	0.9994	0.9994
7.1100	0.6530	0.6529	0.6530	0.6511	0.6517	0.6522	0.9995	0.9994
7.1200	0.6601	0.6605	0.6604	0.6585	0.6592	0.6593	0.9995	0.9995
7.1300	0.6672	0.6678	0.6677	0.6662	0.6665	0.6667	0.9996	0.9995
7.1400	0.6745	0.6754	0.6756	0.6735	0.6738	0.6742	0.9996	0.9996
7.1500	0.6820	0.6828	0.6831	0.6810	0.6812	0.6819	0.9996	0.9996
7.1600	0.6896	0.6904	0.6908	0.6882	0.6889	0.6895	0.9997	0.9997
7.1700	0.6973	0.6978	0.6983	0.6960	0.6965	0.6973	0.9997	0.9997
7.1800	0.7051	0.7056	0.7059	0.7036	0.7042	0.7049	0.9997	0.9997
7.1900	0.7132	0.7134	0.7137	0.7113	0.7121	0.7123	0.9997	0.9997
7.2000	0.7210	0.7212	0.7213	0.7192	0.7200	0.7199	0.9998	0.9997
7.2100	0.7288	0.7289	0.7288	0.7267	0.7278	0.7278	0.9998	0.9998
7.2200	0.7366	0.7368	0.7369	0.7349	0.7358	0.7357	0.9998	0.9998
7.2300	0.7442	0.7446	0.7450	0.7428	0.7436	0.7435	0.9998	0.9998
7.2400	0.7522	0.7526	0.7528	0.7504	0.7516	0.7509	0.9998	0.9998
7.2500	0.7599	0.7604	0.7606	0.7579	0.7595	0.7588	0.9998	0.9998
7.2600	0.7678	0.7678	0.7684	0.7654	0.7672	0.7665	0.9998	0.9999
7.2700	0.7752	0.7756	0.7760	0.7734	0.7749	0.7746	0.9999	0.9999
7.2800	0.7828	0.7833	0.7835	0.7811	0.7825	0.7825	0.9999	0.9999
7.2900	0.7903	0.7913	0.7912	0.7887	0.7902	0.7902	0.9999	0.9999
7.3000	0.7979	0.7988	0.7987	0.7963	0.7972	0.7976	0.9999	0.9999
7.3100	0.8055	0.8059	0.8063	0.8038	0.8050	0.8051	0.9999	0.9999
7.3200	0.8128	0.8136	0.8138	0.8113	0.8123	0.8124	0.9999	0.9999
7.3300	0.8200	0.8209	0.8209	0.8185	0.8196	0.8198	0.9999	1.0000
7.3400	0.8273	0.8281	0.8281	0.8259	0.8268	0.8271	0.9999	1.0000
7.3500	0.8345	0.8352	0.8353	0.8331	0.8339	0.8343	0.9999	1.0000
7.3600	0.8415	0.8422	0.8424	0.8398	0.8408	0.8416	0.9999	1.0000
7.3700	0.8484	0.8493	0.8492	0.8464	0.8477	0.8484	0.9999	1.0000
7.3800	0.8552	0.8558	0.8558	0.8533	0.8544	0.8553	0.9999	1.0000
7.3900	0.8617	0.8624	0.8622	0.8600	0.8611	0.8619	0.9999	1.0000
7.4000	0.8682	0.8688	0.8686	0.8668	0.8675	0.8683	0.9999	1.0000
7.4100	0.8742	0.8751	0.8748	0.8730	0.8736	0.8746	0.9999	1.0000
7.4200	0.8805	0.8810	0.8812	0.8790	0.8798	0.8810	1.0000	1.0000
7.4300	0.8862	0.8868	0.8872	0.8849	0.8859	0.8870	1.0000	1.0000
7.4400	0.8918	0.8927	0.8929	0.8907	0.8919	0.8925	1.0000	1.0000
7.4500	0.8976	0.8982	0.8986	0.8963	0.8973	0.8979	1.0000	1.0000
7.4600	0.9029	0.9036	0.9039	0.9017	0.9029	0.9037	1.0000	1.0000
7.4700	0.9084	0.9086	0.9089	0.9069	0.9078	0.9087	1.0000	1.0000
7.4800	0.9134	0.9140	0.9140	0.9119	0.9129	0.9136	1.0000	1.0000
7.4900	0.9183	0.9189	0.9190	0.9170	0.9180	0.9184	1.0000	1.0000
7.5000	0.9230	0.9233	0.9238	0.9218	0.9226	0.9231	1.0000	1.0000
7.5100	0.9274	0.9279	0.9282	0.9265	0.9272	0.9276	1.0000	1.0000
7.5200	0.9314	0.9323	0.9326	0.9307	0.9315	0.9320	1.0000	1.0000
7.5300	0.9355	0.9364	0.9367	0.9350	0.9356	0.9363	1.0000	1.0000
7.5400	0.9397	0.9402	0.9408	0.9391	0.9397	0.9402	1.0000	1.0000
7.5500	0.9432	0.9438	0.9446	0.9429	0.9436	0.9441	1.0000	1.0000
7.5600	0.9467	0.9474	0.9482	0.9466	0.9472	0.9477	1.0000	1.0000
7.5700	0.9502	0.9507	0.9517	0.9501	0.9505	0.9511	1.0000	1.0000
7.5800	0.9537	0.9539	0.9548	0.9533	0.9538	0.9543	1.0000	1.0000
7.5900	0.9570	0.9569	0.9578	0.9565	0.9569	0.9573	1.0000	1.0000
7.6000	0.9600	0.9599	0.9607	0.9594	0.9598	0.9601	1.0000	1.0000
7.6100	0.9628	0.9628	0.9635	0.9624	0.9627	0.9629	1.0000	1.0000
7.6200	0.9655	0.9652	0.9662	0.9651	0.9653	0.9658	1.0000	1.0000
7.6300	0.9678	0.9677	0.9687	0.9675	0.9679	0.9683	1.0000	1.0000
7.6400	0.9702	0.9699	0.9708	0.9699	0.9702	0.9705	1.0000	1.0000
7.6500	0.9724	0.9721	0.9730	0.9720	0.9724	0.9726	1.0000	1.0000
7.6600	0.9744	0.9741	0.9750	0.9741	0.9744	0.9748	1.0000	1.0000
7.6700	0.9763	0.9761	0.9769	0.9761	0.9764	0.9767	1.0000	1.0000
7.6800	0.9781	0.9779	0.9787	0.9779	0.9783	0.9784	1.0000	1.0000
7.6900	0.9799	0.9796	0.9803	0.9796	0.9799	0.9800	1.0000	1.0000
7.7000	0.9817	0.9812	0.9818	0.9812	0.9815	0.9815	1.0000	1.0000
7.7100	0.9832	0.9828	0.9834	0.9826	0.9831	0.9830	1.0000	1.0000
7.7200	0.9844	0.9841	0.9848	0.9839	0.9845	0.9843	1.0000	1.0000
7.7300	0.9857	0.9855	0.9861	0.9852	0.9858	0.9857	1.0000	1.0000
7.7400	0.9869	0.9867	0.9872	0.9864	0.9869	0.9868	1.0000	1.0000
7.7500	0.9879	0.9879	0.9881	0.9876	0.9882	0.9879	1.0000	1.0000
7.7600	0.9889	0.9888	0.9891	0.9887	0.9892	0.9890	1.0000	1.0000
7.7700	0.9898	0.9897	0.9902	0.9897	0.9901	0.9898	1.0000	1.0000
7.7800	0.9908	0.9905	0.9911	0.9907	0.9910	0.9907	1.0000	1.0000
7.7900	0.9917	0.9914	0.9918	0.9916	0.9917	0.9915	1.0000	1.0000
7.8000	0.9924	0.9922	0.9925	0.9923	0.9924	0.9923	1.0000	1.0000
7.8100	0.9931	0.9929	0.9933	0.9931	0.9932	0.9929	1.0000	1.0000
7.8200	0.9937	0.9936	0.9939	0.9937	0.9939	0.9935	1.0000	1.0000
7.8300	0.9944	0.9942	0.9945	0.9943	0.9944	0.9942	1.0000	1.0000
7.8400	0.9949	0.9948	0.9949	0.9949	0.9949	0.9947	1.0000	1.0000
7.8500	0.9954	0.9952	0.9953	0.9953	0.9954	0.9951	1.0000	1.0000
7.8600	0.9957	0.9957	0.9957	0.9958	0.9959	0.9957	1.0000	1.0000
7.8700	0.9962	0.9961	0.9961	0.9962	0.9963	0.9961	1.0000	1.0000
7.8800	0.9965	0.9964	0.9965	0.9965	0.9966	0.9964	1.0000	1.0000
7.8900	0.9968	0.9967	0.9968	0.9968	0.9969	0.9968	1.0000	1.0000
7.9000	0.9972	0.9970	0.9971	0.9971	0.9972	0.9970	1.0000	1.0000
7.9100	0.9974	0.9972	0.9974	0.9974	0.9975	0.9973	1.0000	1.0000
7.9200	0.9976	0.9975	0.9976	0.9976	0.9977	0.9976	1.0000	1.0000
7.9300	0.9979	0.9977	0.9979	0.9978	0.9979	0.9978	1.0000	1.0000
7.9400	0.9981	0.9980	0.9982	0.9980	0.9981	0.9980	1.0000	1.0000
7.9500	0.9983	0.9982	0.9984	0.9982	0.9983	0.9982	1.0000	1.0000
7.9600	0.9984	0.9984	0.9985	0.9984	0.9984	0.9984	1.0000	1.0000
7.9700	0.9986	0.9986	0.9986	0.9986	0.9985	0.9986	1.0000	1.0000
7.9800	0.9988	0.9987	0.9987	0.9988	0.9987	0.9987	1.0000	1.0000
7.9900	0.9989	0.9989	0.9989	0.9989	0.9988	0.9988	1.0000	1.0000
8.0000	0.9990	0.9990	0.9990	0.9990	0.9989	0.9989	1.0000	1.0000
8.0100	0.9991	0.9990	0.9992	0.9991	0.9991	0.9990	1.0000	1.0000
8.0200	0.9992	0.9992	0.9993	0.9992	0.9992	0.9991	1.0000	1.0000
8.0300	0.9993	0.9992	0.9994	0.9993	0.9992	0.9992	1.0000	1.0000
8.0400	0.9994	0.9993	0.9994	0.9994	0.9993	0.9993	1.0000	1.0000
8.0500	0.9994	0.9994	0.9995	0.9994	0.9994	0.9994	1.0000	1.0000
8.0600	0.9995	0.9994	0.9995	0.9995	0.9994	0.9995	1.0000	1.0000
8.0700	0.9996	0.9995	0.9996	0.9996	0.9995	0.9995	1.0000	1.0000
8.0800	0.9996	0.9995	0.9996	0.9996	0.9995	0.9996	1.0000	1.0000
8.0900	0.9997	0.9996	0.9996	0.9996	0.9996	0.9997	1.0000	1.0000
8.1000	0.9997	0.9996	0.9997	0.9997	0.9997	0.9997	1.0000	1.0000
8.1100	0.9997	0.9997	0.9997	0.9997	0.9997	0.9997	1.0000	1.0000
8.1200	0.9998	0.9997	0.9998	0.9997	0.9998	0.9997	1.0000	1.0000
8.1300	0.9998	0.9997	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.1400	0.9998	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.1500	0.9999	0.9998	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
8.1600	0.9999	0.9998	0.9998	0.9998	0.9999	0.9998	1.0000	1.0000
8.1700	0.9999	0.9998	0.9999	0.9998	0.9999	0.9998	1.0000	1.0000
8.1800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.1900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2100	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2200	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
8.2400	1.0000	0.9999	0.9999	0.9999	1.0000	0.9999	1.0000	1.0000
8.2500	1.0000	1.0000	1.0000	0.9999	1.0000	0.9999	1.0000	1.0000
8.2600	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000
8.2700	1.0000	1.0000	1.0000	1.0000	1.0000	0.9999	1.0000	1.0000
8.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
8.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	7.1916	5.9776	5.1409	5.7351	7.1882	6.8594	6.4549	3.7734	48.3212
2.0000	6.6669	5.7786	6.8385	7.3272	0.0036	6.7538	0.5594	0.7268	34.6550
3.0000	5.4981	6.5757	0.0037	7.1798	7.2254	5.9072	0.0037	3.3629	35.7564
4.0000	0.0037	7.0137	7.0721	7.4152	5.5851	7.1951	0.0037	2.4629	36.7516
5.0000	6.9992	0.0037	7.2305	7.1349	7.2021	0.0037	0.1887	1.7380	30.5009
6.0000	7.4260	7.6042	7.5740	2.7645	5.4711	6.7052	0.0038	3.8579	41.4068
7.0000	6.4126	7.0122	6.1328	7.5995	7.1758	7.5515	0.0038	2.5309	44.4192
8.0000	0.0037	7.1550	7.2074	7.3381	6.6821	0.0037	6.2151	2.4561	37.0614
9.0000	6.4294	6.2584	6.9226	7.5154	6.7566	7.2545	4.2871	0.0038	45.4278
10.0000	7.4255	4.2430	6.9946	6.9286	7.4593	7.2087	5.1530	0.0037	45.4165
11.0000	6.7305	7.3855	7.4527	7.3790	6.9728	5.5180	3.5088	4.4680	49.4153
12.0000	6.9929	1.3551	5.7247	6.4535	0.0036	6.8731	0.0036	0.0036	27.4102
13.0000	6.7423	3.4355	6.0895	1.2148	5.8203	6.1824	0.0037	0.0037	29.4924
14.0000	3.2416	2.7918	6.2284	2.8695	6.7400	5.8895	4.3889	1.0092	33.1590
15.0000	0.0038	6.5792	0.0038	7.5217	5.9489	6.7096	0.3748	2.7064	29.8482
16.0000	7.3698	5.4622	6.1962	7.8405	7.4741	7.7073	4.7278	4.7816	51.5596
17.0000	7.2809	7.4013	6.9878	1.9017	6.6999	7.1699	5.0714	0.0038	42.5167
18.0000	3.7737	4.2339	6.7783	7.4829	7.2865	7.2242	0.0038	5.9592	42.7424
19.0000	7.2352	7.3478	6.4551	7.0343	0.0038	0.5660	0.0038	1.1614	29.8074
20.0000	7.6379	7.0180	4.7452	5.3543	6.9848	6.3623	1.2244	1.1293	40.4562
21.0000	7.7122	7.1257	7.3554	6.8757	6.8756	7.4808	0.0039	0.0039	43.4331
22.0000	7.5972	7.6740	7.3670	6.0231	7.3084	7.6781	5.0633	6.0887	54.7999
23.0000	7.2459	3.9151	5.7736	6.8470	7.2661	7.4215	0.0037	0.0037	38.4766
24.0000	7.3990	5.9901	6.5336	5.6439	1.8623	6.4089	5.3963	2.5984	41.8324
25.0000	7.4686	6.0138	4.4863	7.2721	7.0459	0.0037	0.0037	5.6733	37.9675
26.0000	4.9082	4.4671	3.8482	7.2126	7.2587	6.8115	2.9510	5.3310	42.7883
27.0000	7.5081	6.7794	7.3705	6.6129	6.3902	7.3543	0.0037	2.0639	44.0830
28.0000	6.6883	0.6216	7.3199	6.4920	6.4076	6.8865	0.0037	5.4275	39.8472
29.0000	6.5058	7.4504	0.4783	6.7967	5.7171	7.3357	0.0037	2.8888	37.1766
30.0000	6.5401	6.0223	6.9300	2.4761	7.0700	6.4984	0.0037	0.0037	35.5443
31.0000	5.9085	7.5467	7.3780	4.8286	7.3907	6.7193	3.2220	5.9576	48.9514
32.0000	2.2609	7.3455	4.8184	6.8357	6.8569	6.2907	5.0859	0.0037	39.4976
33.0000	7.2975	6.2756	6.5776	7.1416	2.7493	6.4439	5.4521	5.1352	47.0727
34.0000	7.1982	7.4057	7.2336	7.2242	0.0036	7.1483	0.0036	2.0198	38.2372
35.0000	0.0037	5.0860	4.3658	6.4177	5.9561	7.2265	4.5802	0.1369	33.7729
36.0000	7.2723	6.8356	6.9680	7.2061	6.8515	7.3424	1.5734	0.0037	44.0529
37.0000	4.8035	7.2069	6.8961	7.0193	5.6787	6.9414	0.0037	0.0037	38.5531
38.0000	7.1977	2.5267	7.3983	7.2831	6.9518	7.1782	0.0037	6.0611	44.6006
39.0000	4.6497	7.0915	1.6727	6.9015	7.1012	6.7457	2.4801	3.0201	39.6624
40.0000	6.6506	7.1852	7.2065	6.8015	7.1958	6.3618	0.0037	2.8079	44.2130
41.0000	6.8918	6.9426	5.7610	6.3563	0.0036	6.7189	0.9195	0.0036	33.5973
42.0000	7.3171	0.0037	3.1668	6.8521	6.3593	6.7360	6.5599	4.9276	41.9225
43.0000	0.0037	4.7541	5.7371	3.5204	7.0845	6.8336	0.0037	0.0037	27.9407
44.0000	6.2868	4.3242	7.1197	7.5484	5.6755	6.4094	0.0037	1.3379	38.7057
45.0000	7.0599	7.4576	1.1793	6.2952	5.1552	7.2106	0.0037	0.0037	34.3653
46.0000	6.6707	7.2479	7.4866	6.5405	6.8674	6.2779	5.7854	0.5599	47.4364
47.0000	6.5981	7.3346	6.9346	3.9582	7.5785	7.0220	0.0037	0.0037	39.4334
48.0000	7.2350	6.8854	6.4808	7.0008	7.1194	7.5037	0.0037	0.7592	42.9880
49.0000	6.0191	7.2076	7.3978	7.0343	6.3112	7.4013	0.0037	0.0037	41.3787
50.0000	7.3309	7.2940	7.2471	6.2307	7.4389	0.2764	0.0037	0.0037	35.8254
51.0000	6.0011	7.1155	7.3356	7.4840	7.4425	6.6367	0.0037	0.0037	42.0228
52.0000	7.1731	2.3805	0.0037	7.3043	5.2901	7.0646	0.0037	2.5817	31.8017
53.0000	5.7867	7.5974	7.1407	7.2794	7.5653	5.4905	0.0038	0.0038	40.8675
54.0000	6.1554	7.1829	7.4245	7.3018	7.0075	7.0695	0.0038	4.2399	46.3851
55.0000	7.0514	6.2719	7.3417	7.4720	7.2841	0.0037	0.9902	0.1115	36.5266
56.0000	1.1655	6.1736	7.1650	5.7427	6.9113	7.0998	0.0037	0.0037	34.2654
57.0000	7.6215	7.2753	7.6235	1.2764	6.8914	5.2775	0.0038	0.0038	35.9731
58.0000	2.4551	4.5579	7.4020	7.7522	2.8883	3.8600	0.0038	3.4289	32.3482
59.0000	0.0039	7.5820	7.2620	7.5190	0.0039	0.0039	2.4181	0.0039	24.7966
60.0000	7.0043	7.9278	7.7852	5.1717	7.5811	7.9379	0.0040	0.0040	43.4161
61.0000	7.5695	7.2465	7.5379	5.0129	5.7035	1.8962	0.0040	6.0060	40.9764
62.0000	6.7133	7.2774	6.0784	7.6490	6.9632	7.2575	0.0040	5.8632	47.8059
63.0000	7.6879	6.8225	7.4815	7.3408	7.3632	7.7723	5.0580	0.0039	49.5301
64.0000	6.3598	6.5982	3.9989	7.5810	6.3520	6.4943	0.0038	5.8991	43.2871
65.0000	7.6534	6.3197	6.1664	6.6304	7.0834	0.0038	6.7607	0.0038	40.6216
66.0000	6.9999	7.2761	2.4609	6.9448	7.3486	7.6843	0.0038	2.7275	41.4459
67.0000	6.6613	6.9665	4.2705	7.3308	6.5323	6.7604	2.8350	0.0038	41.3605
68.0000	7.2832	7.5679	7.2270	6.4300	5.5585	7.5681	5.3660	0.0038	47.0045
69.0000	6.8506	0.0037	6.2443	6.8859	7.4992	7.2703	0.0037	0.0037	34.7615
70.0000	7.1596	1.6342	7.0417	7.4191	6.0382	6.2096	1.4182	6.9112	43.8319
71.0000	7.1885	6.7809	5.8335	6.6119	7.3651	2.7249	0.0037	5.6994	42.2078
72.0000	6.9756	0.0037	6.8668	7.3910	7.4748	6.0322	4.9201	0.0037	39.6679
73.0000	5.1389	7.3763	7.2996	6.7022	6.4351	6.8908	0.0037	5.4615	45.3081
74.0000	5.6788	6.9894	7.3134	6.4396	6.5096	6.7442	0.4988	0.0037	40.1777
75.0000	3.4566	6.5782	6.3757	5.6925	7.2018	7.1195	0.0037	0.0037	36.4317
76.0000	7.0187	7.3599	6.3991	5.9622	0.0037	6.7947	0.0037	4.6807	38.2229
77.0000	7.2399	7.2845	4.4586	5.0722	6.6551	7.4244	4.0469	0.0037	42.1854
78.0000	0.0037	6.6778	7.3249	7.1990	7.4248	7.1607	4.8800	0.0037	40.6746
79.0000	7.3019	6.8376	7.2132	7.2849	7.3755	6.9929	0.0037	0.0037	43.0133
80.0000	7.4448	7.3096	5.5040	7.0028	6.6028	7.2321	0.0037	0.0037	41.1034
81.0000	7.1034	7.4382	4.8379	6.5453	6.6587	7.0136	2.8149	0.0211	42.4331
82.0000	6.7993	7.1398	7.0461	0.0037	7.3012	7.1330	0.0037	0.0037	35.4303
83.0000	7.2082	5.1548	7.1365	6.9516	7.2579	7.2904	2.8807	3.4888	47.3690
84.0000	6.2061	6.7275	6.6788	6.4362	3.6878	5.6721	0.0036	0.0036	35.4158
85.0000	6.8856	5.7255	7.1045	6.8044	6.4016	7.3536	1.4845	0.0037	41.7635
86.0000	2.8182	0.0037	6.2025	0.0037	6.7153	6.9801	0.0037	3.3810	26.1080
87.0000	7.2727	6.8693	7.5277	7.2388	0.0038	7.4239	0.0038	5.4510	41.7910
88.0000	6.2307	7.0132	7.4198	7.2017	7.2560	7.1517	5.4489	0.0037	47.7257
89.0000	7.0972	4.4399	7.3819	7.3329	3.6820	0.0037	6.5031	5.1817	41.6223
90.0000	0.0037	0.0037	7.1249	7.4395	7.1990	7.2484	0.0037	4.4443	33.4672
91.0000	7.0239	7.4861	6.8609	7.1193	6.4865	6.3087	0.2522	0.0037	41.5414
92.0000	7.2487	5.8452	7.2879	5.5474	7.1747	7.4685	0.0037	5.8434	46.4194
93.0000	7.0847	6.8895	7.2125	1.8391	6.6048	7.0888	0.0037	5.0873	41.8106
94.0000	7.3090	5.8234	7.2801	7.1967	7.2345	6.1863	0.0037	0.0037	41.0372
95.0000	3.3581	7.3092	7.2594	7.2998	6.1123	7.0380	5.6320	4.7098	48.7186
96.0000	7.0993	6.9649	6.8530	6.1837	6.8635	6.6438	0.0036	0.0036	40.6154
97.0000	6.0244	7.0606	5.0119	6.9400	7.2566	6.8085	0.0036	0.0036	39.1092
98.0000	6.9353	6.7673	0.0036	6.3752	2.4369	6.8447	0.0036	5.3130	34.6796
99.0000	6.4354	6.1602	6.7035	6.8970	6.9567	7.1611	5.9609	0.0036	46.2783
100.0000	6.5752	7.1907	5.4357	6.9574	7.1391	6.2920	1.5653	0.5422	41.6976


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0648	0.0642	0.0647	0.0640	0.0633	0.0649	0.4848	0.4848
0.0200	0.0654	0.0648	0.0654	0.0647	0.0638	0.0655	0.4884	0.4880
0.0300	0.0660	0.0655	0.0659	0.0653	0.0645	0.0662	0.4918	0.4913
0.0400	0.0666	0.0662	0.0666	0.0659	0.0650	0.0668	0.4954	0.4947
0.0500	0.0672	0.0668	0.0672	0.0666	0.0657	0.0674	0.4985	0.4978
0.0600	0.0679	0.0674	0.0678	0.0672	0.0662	0.0681	0.5020	0.5011
0.0700	0.0686	0.0680	0.0684	0.0679	0.0668	0.0687	0.5052	0.5047
0.0800	0.0693	0.0687	0.0691	0.0686	0.0675	0.0694	0.5086	0.5085
0.0900	0.0699	0.0694	0.0697	0.0693	0.0683	0.0701	0.5122	0.5120
0.1000	0.0705	0.0701	0.0704	0.0700	0.0690	0.0707	0.5157	0.5154
0.1100	0.0712	0.0707	0.0711	0.0707	0.0696	0.0714	0.5192	0.5192
0.1200	0.0719	0.0713	0.0718	0.0713	0.0703	0.0722	0.5228	0.5227
0.1300	0.0725	0.0720	0.0725	0.0720	0.0710	0.0729	0.5264	0.5264
0.1400	0.0732	0.0727	0.0731	0.0727	0.0717	0.0736	0.5298	0.5298
0.1500	0.0739	0.0735	0.0738	0.0733	0.0725	0.0743	0.5335	0.5333
0.1600	0.0746	0.0742	0.0744	0.0740	0.0732	0.0750	0.5369	0.5369
0.1700	0.0754	0.0749	0.0751	0.0748	0.0739	0.0758	0.5402	0.5404
0.1800	0.0762	0.0756	0.0759	0.0755	0.0746	0.0764	0.5437	0.5440
0.1900	0.0767	0.0763	0.0765	0.0762	0.0753	0.0771	0.5473	0.5473
0.2000	0.0775	0.0771	0.0774	0.0769	0.0760	0.0779	0.5509	0.5509
0.2100	0.0783	0.0777	0.0781	0.0776	0.0768	0.0787	0.5544	0.5545
0.2200	0.0791	0.0785	0.0789	0.0785	0.0776	0.0793	0.5579	0.5583
0.2300	0.0798	0.0792	0.0796	0.0792	0.0782	0.0800	0.5615	0.5621
0.2400	0.0805	0.0800	0.0803	0.0798	0.0790	0.0808	0.5651	0.5658
0.2500	0.0812	0.0807	0.0810	0.0806	0.0797	0.0816	0.5689	0.5695
0.2600	0.0820	0.0814	0.0818	0.0812	0.0804	0.0825	0.5727	0.5731
0.2700	0.0828	0.0824	0.0825	0.0820	0.0811	0.0832	0.5762	0.5770
0.2800	0.0837	0.0831	0.0833	0.0828	0.0820	0.0840	0.5798	0.5806
0.2900	0.0846	0.0838	0.0842	0.0839	0.0829	0.0848	0.5837	0.5843
0.3000	0.0855	0.0846	0.0850	0.0846	0.0836	0.0856	0.5873	0.5881
0.3100	0.0863	0.0855	0.0858	0.0854	0.0844	0.0864	0.5910	0.5918
0.3200	0.0872	0.0863	0.0866	0.0863	0.0853	0.0872	0.5946	0.5957
0.3300	0.0880	0.0870	0.0874	0.0872	0.0862	0.0880	0.5982	0.5994
0.3400	0.0888	0.0879	0.0884	0.0880	0.0870	0.0888	0.6019	0.6030
0.3500	0.0898	0.0887	0.0892	0.0889	0.0879	0.0896	0.6054	0.6069
0.3600	0.0907	0.0896	0.0900	0.0897	0.0888	0.0904	0.6092	0.6104
0.3700	0.0914	0.0903	0.0908	0.0906	0.0897	0.0912	0.6129	0.6141
0.3800	0.0923	0.0912	0.0918	0.0914	0.0905	0.0921	0.6166	0.6179
0.3900	0.0932	0.0920	0.0928	0.0923	0.0914	0.0930	0.6204	0.6218
0.4000	0.0940	0.0930	0.0936	0.0932	0.0922	0.0939	0.6241	0.6257
0.4100	0.0950	0.0940	0.0945	0.0941	0.0930	0.0948	0.6277	0.6295
0.4200	0.0959	0.0947	0.0953	0.0951	0.0939	0.0957	0.6315	0.6332
0.4300	0.0968	0.0956	0.0962	0.0961	0.0948	0.0966	0.6353	0.6369
0.4400	0.0978	0.0966	0.0971	0.0970	0.0958	0.0975	0.6391	0.6407
0.4500	0.0986	0.0975	0.0980	0.0979	0.0967	0.0984	0.6429	0.6441
0.4600	0.0996	0.0984	0.0989	0.0988	0.0976	0.0993	0.6464	0.6480
0.4700	0.1006	0.0993	0.0999	0.0998	0.0986	0.1002	0.6500	0.6518
0.4800	0.1017	0.1003	0.1008	0.1007	0.0995	0.1012	0.6536	0.6556
0.4900	0.1026	0.1012	0.1018	0.1017	0.1004	0.1022	0.6573	0.6593
0.5000	0.1036	0.1021	0.1029	0.1027	0.1014	0.1032	0.6611	0.6629
0.5100	0.1045	0.1031	0.1039	0.1037	0.1023	0.1042	0.6650	0.6666
0.5200	0.1054	0.1041	0.1047	0.1048	0.1032	0.1052	0.6686	0.6706
0.5300	0.1064	0.1051	0.1058	0.1056	0.1042	0.1062	0.6722	0.6741
0.5400	0.1075	0.1061	0.1068	0.1066	0.1052	0.1072	0.6759	0.6777
0.5500	0.1085	0.1071	0.1079	0.1076	0.1062	0.1083	0.6794	0.6815
0.5600	0.1094	0.1081	0.1090	0.1085	0.1073	0.1094	0.6832	0.6852
0.5700	0.1102	0.1092	0.1101	0.1094	0.1082	0.1104	0.6869	0.6887
0.5800	0.1112	0.1101	0.1112	0.1104	0.1092	0.1115	0.6902	0.6923
0.5900	0.1121	0.1113	0.1122	0.1115	0.1104	0.1126	0.6939	0.6958
0.6000	0.1131	0.1123	0.1133	0.1125	0.1115	0.1136	0.6974	0.6992
0.6100	0.1141	0.1133	0.1144	0.1135	0.1125	0.1147	0.7010	0.7025
0.6200	0.1152	0.1145	0.1154	0.1146	0.1136	0.1157	0.7046	0.7061
0.6300	0.1164	0.1154	0.1166	0.1157	0.1147	0.1168	0.7081	0.7098
0.6400	0.1175	0.1166	0.1177	0.1167	0.1158	0.1179	0.7115	0.7134
0.6500	0.1186	0.1175	0.1189	0.1177	0.1168	0.1189	0.7152	0.7169
0.6600	0.1197	0.1186	0.1201	0.1188	0.1180	0.1200	0.7189	0.7203
0.6700	0.1208	0.1197	0.1212	0.1199	0.1191	0.1212	0.7223	0.7238
0.6800	0.1218	0.1208	0.1224	0.1209	0.1202	0.1225	0.7259	0.7274
0.6900	0.1229	0.1220	0.1234	0.1223	0.1213	0.1236	0.7292	0.7308
0.7000	0.1240	0.1231	0.1247	0.1234	0.1225	0.1247	0.7327	0.7345
0.7100	0.1251	0.1244	0.1259	0.1245	0.1238	0.1259	0.7363	0.7379
0.7200	0.1263	0.1256	0.1271	0.1256	0.1249	0.1269	0.7397	0.7413
0.7300	0.1275	0.1267	0.1283	0.1268	0.1262	0.1282	0.7432	0.7448
0.7400	0.1287	0.1278	0.1294	0.1280	0.1274	0.1295	0.7466	0.7481
0.7500	0.1300	0.1289	0.1307	0.1291	0.1286	0.1306	0.7501	0.7517
0.7600	0.1311	0.1302	0.1318	0.1304	0.1298	0.1318	0.7537	0.7551
0.7700	0.1324	0.1315	0.1330	0.1318	0.1310	0.1331	0.7573	0.7585
0.7800	0.1337	0.1327	0.1342	0.1329	0.1322	0.1343	0.7606	0.7621
0.7900	0.1349	0.1339	0.1356	0.1342	0.1335	0.1356	0.7639	0.7655
0.8000	0.1362	0.1352	0.1368	0.1356	0.1347	0.1368	0.7673	0.7690
0.8100	0.1375	0.1364	0.1381	0.1368	0.1360	0.1381	0.7707	0.7725
0.8200	0.1388	0.1378	0.1394	0.1382	0.1373	0.1393	0.7740	0.7758
0.8300	0.1401	0.1391	0.1408	0.1394	0.1384	0.1404	0.7771	0.7792
0.8400	0.1414	0.1404	0.1422	0.1407	0.1398	0.1418	0.7806	0.7825
0.8500	0.1426	0.1417	0.1436	0.1420	0.1411	0.1431	0.7838	0.7858
0.8600	0.1438	0.1431	0.1450	0.1435	0.1425	0.1444	0.7871	0.7890
0.8700	0.1452	0.1444	0.1463	0.1450	0.1439	0.1456	0.7903	0.7923
0.8800	0.1467	0.1456	0.1476	0.1464	0.1452	0.1470	0.7938	0.7956
0.8900	0.1480	0.1469	0.1489	0.1478	0.1466	0.1482	0.7973	0.7987
0.9000	0.1493	0.1483	0.1504	0.1492	0.1480	0.1496	0.8004	0.8021
0.9100	0.1507	0.1495	0.1518	0.1505	0.1494	0.1510	0.8036	0.8053
0.9200	0.1521	0.1510	0.1531	0.1518	0.1507	0.1522	0.8068	0.8084
0.9300	0.1535	0.1525	0.1545	0.1533	0.1521	0.1535	0.8099	0.8115
0.9400	0.1548	0.1540	0.1557	0.1546	0.1536	0.1548	0.8131	0.8146
0.9500	0.1563	0.1555	0.1572	0.1562	0.1550	0.1562	0.8164	0.8177
0.9600	0.1577	0.1569	0.1586	0.1576	0.1565	0.1576	0.8194	0.8209
0.9700	0.1591	0.1585	0.1601	0.1591	0.1580	0.1591	0.8224	0.8239
0.9800	0.1606	0.1601	0.1616	0.1605	0.1595	0.1604	0.8255	0.8270
0.9900	0.1622	0.1616	0.1630	0.1619	0.1609	0.1620	0.8285	0.8301
1.0000	0.1637	0.1632	0.1645	0.1635	0.1624	0.1635	0.8316	0.8329
1.0100	0.1652	0.1646	0.1661	0.1650	0.1638	0.1651	0.8346	0.8359
1.0200	0.1667	0.1662	0.1675	0.1666	0.1654	0.1667	0.8377	0.8389
1.0300	0.1684	0.1676	0.1691	0.1680	0.1667	0.1683	0.8405	0.8418
1.0400	0.1698	0.1691	0.1706	0.1696	0.1682	0.1699	0.8434	0.8447
1.0500	0.1714	0.1705	0.1723	0.1710	0.1697	0.1715	0.8462	0.8474
1.0600	0.1729	0.1720	0.1740	0.1726	0.1713	0.1731	0.8490	0.8502
1.0700	0.1745	0.1735	0.1755	0.1740	0.1728	0.1746	0.8519	0.8530
1.0800	0.1761	0.1750	0.1771	0.1756	0.1744	0.1761	0.8548	0.8557
1.0900	0.1776	0.1766	0.1787	0.1771	0.1760	0.1777	0.8575	0.8586
1.1000	0.1793	0.1782	0.1803	0.1788	0.1778	0.1795	0.8605	0.8611
1.1100	0.1810	0.1799	0.1819	0.1803	0.1794	0.1811	0.8632	0.8637
1.1200	0.1827	0.1816	0.1835	0.1819	0.1812	0.1828	0.8658	0.8663
1.1300	0.1843	0.1832	0.1851	0.1837	0.1828	0.1845	0.8683	0.8692
1.1400	0.1859	0.1848	0.1866	0.1854	0.1843	0.1861	0.8708	0.8718
1.1500	0.1876	0.1865	0.1882	0.1870	0.1859	0.1876	0.8734	0.8744
1.1600	0.1895	0.1882	0.1897	0.1885	0.1876	0.1894	0.8760	0.8771
1.1700	0.1912	0.1898	0.1914	0.1903	0.1894	0.1911	0.8784	0.8796
1.1800	0.1931	0.1916	0.1931	0.1919	0.1910	0.1928	0.8808	0.8819
1.1900	0.1948	0.1933	0.1948	0.1935	0.1928	0.1946	0.8835	0.8843
1.2000	0.1965	0.1950	0.1967	0.1953	0.1944	0.1964	0.8860	0.8867
1.2100	0.1983	0.1969	0.1984	0.1971	0.1962	0.1982	0.8885	0.8890
1.2200	0.2002	0.1987	0.2003	0.1989	0.1982	0.2000	0.8910	0.8916
1.2300	0.2019	0.2005	0.2020	0.2008	0.2000	0.2019	0.8932	0.8941
1.2400	0.2038	0.2025	0.2039	0.2026	0.2018	0.2037	0.8956	0.8967
1.2500	0.2055	0.2045	0.2058	0.2042	0.2035	0.2057	0.8976	0.8990
1.2600	0.2074	0.2063	0.2075	0.2059	0.2053	0.2074	0.8999	0.9013
1.2700	0.2092	0.2079	0.2093	0.2077	0.2071	0.2092	0.9023	0.9035
1.2800	0.2111	0.2097	0.2111	0.2095	0.2090	0.2111	0.9045	0.9058
1.2900	0.2129	0.2117	0.2130	0.2113	0.2107	0.2130	0.9067	0.9079
1.3000	0.2148	0.2136	0.2149	0.2131	0.2126	0.2148	0.9089	0.9103
1.3100	0.2166	0.2156	0.2168	0.2150	0.2145	0.2166	0.9110	0.9123
1.3200	0.2185	0.2175	0.2188	0.2170	0.2165	0.2186	0.9132	0.9144
1.3300	0.2205	0.2195	0.2208	0.2188	0.2185	0.2205	0.9154	0.9166
1.3400	0.2226	0.2215	0.2228	0.2209	0.2205	0.2223	0.9176	0.9186
1.3500	0.2245	0.2236	0.2248	0.2229	0.2223	0.2242	0.9196	0.9207
1.3600	0.2264	0.2256	0.2269	0.2247	0.2245	0.2262	0.9216	0.9228
1.3700	0.2284	0.2277	0.2288	0.2266	0.2264	0.2283	0.9235	0.9248
1.3800	0.2304	0.2297	0.2307	0.2286	0.2283	0.2303	0.9255	0.9268
1.3900	0.2323	0.2317	0.2328	0.2304	0.2303	0.2322	0.9275	0.9286
1.4000	0.2343	0.2337	0.2348	0.2324	0.2323	0.2343	0.9294	0.9305
1.4100	0.2363	0.2358	0.2369	0.2344	0.2344	0.2363	0.9312	0.9321
1.4200	0.2384	0.2379	0.2391	0.2365	0.2365	0.2383	0.9331	0.9340
1.4300	0.2405	0.2400	0.2410	0.2387	0.2387	0.2403	0.9349	0.9358
1.4400	0.2424	0.2420	0.2431	0.2408	0.2408	0.2426	0.9367	0.9376
1.4500	0.2446	0.2441	0.2452	0.2429	0.2428	0.2447	0.9384	0.9393
1.4600	0.2467	0.2464	0.2473	0.2451	0.2448	0.2467	0.9401	0.9410
1.4700	0.2489	0.2487	0.2494	0.2473	0.2469	0.2488	0.9417	0.9428
1.4800	0.2510	0.2507	0.2516	0.2494	0.2491	0.2510	0.9435	0.9445
1.4900	0.2532	0.2529	0.2538	0.2517	0.2513	0.2531	0.9449	0.9461
1.5000	0.2555	0.2551	0.2559	0.2538	0.2536	0.2554	0.9465	0.9478
1.5100	0.2576	0.2575	0.2581	0.2559	0.2558	0.2575	0.9481	0.9494
1.5200	0.2599	0.2597	0.2604	0.2580	0.2579	0.2598	0.9496	0.9509
1.5300	0.2622	0.2617	0.2626	0.2601	0.2602	0.2621	0.9511	0.9523
1.5400	0.2644	0.2638	0.2649	0.2622	0.2626	0.2644	0.9525	0.9538
1.5500	0.2667	0.2661	0.2672	0.2644	0.2647	0.2668	0.9538	0.9553
1.5600	0.2689	0.2683	0.2695	0.2668	0.2668	0.2689	0.9552	0.9567
1.5700	0.2713	0.2707	0.2718	0.2690	0.2692	0.2710	0.9566	0.9581
1.5800	0.2736	0.2732	0.2741	0.2712	0.2714	0.2735	0.9580	0.9595
1.5900	0.2758	0.2756	0.2764	0.2736	0.2736	0.2756	0.9592	0.9607
1.6000	0.2780	0.2780	0.2788	0.2759	0.2760	0.2781	0.9605	0.9620
1.6100	0.2804	0.2803	0.2811	0.2782	0.2784	0.2803	0.9618	0.9632
1.6200	0.2826	0.2827	0.2835	0.2805	0.2809	0.2827	0.9629	0.9642
1.6300	0.2850	0.2851	0.2857	0.2831	0.2834	0.2852	0.9640	0.9654
1.6400	0.2876	0.2874	0.2880	0.2853	0.2858	0.2877	0.9652	0.9664
1.6500	0.2899	0.2898	0.2905	0.2878	0.2881	0.2900	0.9662	0.9676
1.6600	0.2924	0.2922	0.2930	0.2903	0.2906	0.2924	0.9673	0.9687
1.6700	0.2949	0.2947	0.2955	0.2928	0.2929	0.2947	0.9685	0.9698
1.6800	0.2974	0.2973	0.2977	0.2952	0.2953	0.2971	0.9695	0.9708
1.6900	0.2998	0.2997	0.3001	0.2978	0.2978	0.2994	0.9706	0.9719
1.7000	0.3023	0.3023	0.3025	0.3004	0.3003	0.3019	0.9717	0.9730
1.7100	0.3049	0.3047	0.3049	0.3029	0.3031	0.3045	0.9727	0.9738
1.7200	0.3075	0.3071	0.3072	0.3057	0.3055	0.3070	0.9735	0.9747
1.7300	0.3100	0.3097	0.3098	0.3081	0.3080	0.3096	0.9745	0.9756
1.7400	0.3125	0.3122	0.3123	0.3105	0.3106	0.3121	0.9755	0.9764
1.7500	0.3149	0.3148	0.3151	0.3130	0.3131	0.3146	0.9765	0.9773
1.7600	0.3175	0.3174	0.3178	0.3156	0.3158	0.3172	0.9773	0.9782
1.7700	0.3203	0.3199	0.3203	0.3183	0.3184	0.3198	0.9781	0.9790
1.7800	0.3228	0.3224	0.3229	0.3208	0.3210	0.3224	0.9789	0.9797
1.7900	0.3255	0.3251	0.3255	0.3234	0.3236	0.3249	0.9797	0.9805
1.8000	0.3282	0.3279	0.3282	0.3261	0.3264	0.3277	0.9805	0.9812
1.8100	0.3308	0.3305	0.3309	0.3286	0.3290	0.3304	0.9813	0.9819
1.8200	0.3336	0.3331	0.3336	0.3314	0.3319	0.3333	0.9820	0.9827
1.8300	0.3362	0.3358	0.3366	0.3342	0.3346	0.3361	0.9827	0.9833
1.8400	0.3388	0.3387	0.3394	0.3367	0.3374	0.3388	0.9834	0.9839
1.8500	0.3416	0.3415	0.3421	0.3395	0.3402	0.3417	0.9840	0.9846
1.8600	0.3443	0.3442	0.3448	0.3423	0.3430	0.3446	0.9847	0.9852
1.8700	0.3471	0.3472	0.3476	0.3450	0.3459	0.3471	0.9854	0.9858
1.8800	0.3500	0.3501	0.3505	0.3479	0.3489	0.3500	0.9860	0.9864
1.8900	0.3528	0.3527	0.3533	0.3509	0.3516	0.3527	0.9866	0.9870
1.9000	0.3555	0.3555	0.3562	0.3539	0.3543	0.3557	0.9871	0.9875
1.9100	0.3586	0.3581	0.3592	0.3567	0.3571	0.3583	0.9877	0.9880
1.9200	0.3613	0.3611	0.3621	0.3595	0.3598	0.3612	0.9882	0.9885
1.9300	0.3643	0.3641	0.3650	0.3624	0.3627	0.3639	0.9887	0.9891
1.9400	0.3670	0.3670	0.3680	0.3652	0.3655	0.3667	0.9893	0.9896
1.9500	0.3701	0.3700	0.3710	0.3682	0.3683	0.3696	0.9898	0.9900
1.9600	0.3728	0.3729	0.3739	0.3711	0.3711	0.3725	0.9902	0.9904
1.9700	0.3759	0.3759	0.3766	0.3741	0.3742	0.3753	0.9906	0.9909
1.9800	0.3790	0.3788	0.3796	0.3769	0.3770	0.3782	0.9910	0.9913
1.9900	0.3819	0.3818	0.3823	0.3799	0.3802	0.3811	0.9914	0.9917
2.0000	0.3848	0.3848	0.3853	0.3830	0.3832	0.3841	0.9918	0.9922
2.0100	0.3879	0.3877	0.3882	0.3861	0.3860	0.3872	0.9922	0.9925
2.0200	0.3909	0.3908	0.3914	0.3892	0.3892	0.3901	0.9927	0.9929
2.0300	0.3939	0.3938	0.3944	0.3922	0.3922	0.3932	0.9930	0.9932
2.0400	0.3967	0.3968	0.3976	0.3952	0.3951	0.3961	0.9933	0.9936
2.0500	0.3998	0.3999	0.4006	0.3982	0.3982	0.3991	0.9936	0.9939
2.0600	0.4029	0.4030	0.4038	0.4013	0.4012	0.4021	0.9940	0.9942
2.0700	0.4060	0.4061	0.4069	0.4043	0.4043	0.4053	0.9942	0.9945
2.0800	0.4091	0.4092	0.4098	0.4074	0.4075	0.4085	0.9945	0.9948
2.0900	0.4123	0.4123	0.4129	0.4106	0.4104	0.4116	0.9948	0.9951
2.1000	0.4153	0.4151	0.4160	0.4137	0.4136	0.4147	0.9951	0.9954
2.1100	0.4184	0.4180	0.4191	0.4168	0.4167	0.4178	0.9954	0.9956
2.1200	0.4216	0.4211	0.4223	0.4199	0.4198	0.4208	0.9956	0.9958
2.1300	0.4247	0.4244	0.4255	0.4232	0.4230	0.4242	0.9958	0.9960
2.1400	0.4277	0.4276	0.4285	0.4265	0.4260	0.4273	0.9960	0.9962
2.1500	0.4309	0.4306	0.4318	0.4296	0.4292	0.4308	0.9962	0.9964
2.1600	0.4343	0.4338	0.4351	0.4327	0.4322	0.4342	0.9964	0.9966
2.1700	0.4376	0.4370	0.4383	0.4360	0.4355	0.4373	0.9966	0.9969
2.1800	0.4409	0.4402	0.4415	0.4391	0.4388	0.4403	0.9968	0.9971
2.1900	0.4441	0.4432	0.4446	0.4422	0.4421	0.4435	0.9970	0.9973
2.2000	0.4475	0.4465	0.4480	0.4455	0.4454	0.4466	0.9972	0.9974
2.2100	0.4508	0.4498	0.4511	0.4489	0.4488	0.4500	0.9973	0.9975
2.2200	0.4540	0.4530	0.4543	0.4521	0.4519	0.4532	0.9974	0.9977
2.2300	0.4574	0.4563	0.4576	0.4554	0.4552	0.4564	0.9976	0.9978
2.2400	0.4608	0.4599	0.4607	0.4586	0.4586	0.4598	0.9978	0.9979
2.2500	0.4642	0.4632	0.4641	0.4618	0.4618	0.4630	0.9979	0.9981
2.2600	0.4677	0.4666	0.4674	0.4653	0.4652	0.4663	0.9980	0.9982
2.2700	0.4713	0.4701	0.4708	0.4686	0.4687	0.4697	0.9982	0.9983
2.2800	0.4746	0.4735	0.4742	0.4717	0.4722	0.4731	0.9983	0.9984
2.2900	0.4780	0.4769	0.4777	0.4751	0.4757	0.4764	0.9984	0.9985
2.3000	0.4813	0.4802	0.4809	0.4784	0.4792	0.4798	0.9985	0.9986
2.3100	0.4845	0.4837	0.4842	0.4821	0.4828	0.4832	0.9986	0.9987
2.3200	0.4879	0.4872	0.4877	0.4856	0.4862	0.4868	0.9987	0.9988
2.3300	0.4915	0.4905	0.4912	0.4893	0.4895	0.4902	0.9988	0.9989
2.3400	0.4948	0.4939	0.4946	0.4927	0.4929	0.4937	0.9988	0.9990
2.3500	0.4983	0.4974	0.4981	0.4962	0.4965	0.4972	0.9989	0.9990
2.3600	0.5019	0.5011	0.5017	0.4997	0.4999	0.5007	0.9990	0.9991
2.3700	0.5052	0.5045	0.5050	0.5032	0.5034	0.5042	0.9991	0.9991
2.3800	0.5088	0.5082	0.5085	0.5065	0.5069	0.5077	0.9992	0.9992
2.3900	0.5124	0.5117	0.5120	0.5103	0.5103	0.5110	0.9992	0.9992
2.4000	0.5158	0.5156	0.5157	0.5137	0.5139	0.5147	0.9993	0.9993
2.4100	0.5193	0.5193	0.5191	0.5173	0.5175	0.5182	0.9993	0.9993
2.4200	0.5228	0.5227	0.5227	0.5207	0.5211	0.5216	0.9994	0.9994
2.4300	0.5264	0.5263	0.5261	0.5242	0.5246	0.5248	0.9994	0.9994
2.4400	0.5299	0.5300	0.5296	0.5277	0.5280	0.5283	0.9995	0.9995
2.4500	0.5333	0.5336	0.5333	0.5313	0.5315	0.5318	0.9995	0.9995
2.4600	0.5369	0.5371	0.5368	0.5349	0.5351	0.5354	0.9996	0.9995
2.4700	0.5405	0.5407	0.5403	0.5384	0.5388	0.5389	0.9996	0.9996
2.4800	0.5443	0.5444	0.5439	0.5418	0.5424	0.5424	0.9996	0.9996
2.4900	0.5479	0.5481	0.5474	0.5453	0.5462	0.5460	0.9996	0.9997
2.5000	0.5516	0.5517	0.5510	0.5489	0.5498	0.5497	0.9997	0.9997
2.5100	0.5552	0.5554	0.5547	0.5526	0.5534	0.5534	0.9997	0.9997
2.5200	0.5588	0.5589	0.5582	0.5561	0.5568	0.5570	0.9997	0.9997
2.5300	0.5625	0.5625	0.5620	0.5596	0.5604	0.5608	0.9998	0.9998
2.5400	0.5661	0.5661	0.5656	0.5633	0.5640	0.5643	0.9998	0.9998
2.5500	0.5696	0.5697	0.5695	0.5669	0.5677	0.5680	0.9998	0.9998
2.5600	0.5731	0.5733	0.5731	0.5705	0.5712	0.5719	0.9998	0.9998
2.5700	0.5767	0.5770	0.5767	0.5738	0.5747	0.5754	0.9998	0.9998
2.5800	0.5803	0.5806	0.5802	0.5775	0.5784	0.5790	0.9999	0.9998
2.5900	0.5839	0.5842	0.5838	0.5813	0.5821	0.5826	0.9999	0.9999
2.6000	0.5873	0.5879	0.5876	0.5850	0.5858	0.5864	0.9999	0.9999
2.6100	0.5911	0.5916	0.5911	0.5886	0.5894	0.5901	0.9999	0.9999
2.6200	0.5947	0.5952	0.5948	0.5921	0.5931	0.5938	0.9999	0.9999
2.6300	0.5983	0.5987	0.5985	0.5957	0.5970	0.5973	0.9999	0.9999
2.6400	0.6020	0.6025	0.6023	0.5995	0.6005	0.6011	0.9999	0.9999
2.6500	0.6056	0.6063	0.6062	0.6032	0.6041	0.6049	0.9999	0.9999
2.6600	0.6091	0.6099	0.6099	0.6068	0.6076	0.6086	0.9999	0.9999
2.6700	0.6128	0.6135	0.6134	0.6104	0.6113	0.6122	0.9999	1.0000
2.6800	0.6164	0.6172	0.6172	0.6140	0.6150	0.6159	0.9999	1.0000
2.6900	0.6201	0.6207	0.6205	0.6177	0.6187	0.6195	0.9999	1.0000
2.7000	0.6236	0.6246	0.6243	0.6215	0.6223	0.6229	0.9999	1.0000
2.7100	0.6272	0.6283	0.6279	0.6252	0.6259	0.6266	1.0000	1.0000
2.7200	0.6307	0.6317	0.6315	0.6289	0.6296	0.6303	1.0000	1.0000
2.7300	0.6344	0.6354	0.6352	0.6326	0.6334	0.6336	1.0000	1.0000
2.7400	0.6380	0.6391	0.6388	0.6361	0.6371	0.6375	1.0000	1.0000
2.7500	0.6417	0.6428	0.6425	0.6399	0.6410	0.6411	1.0000	1.0000
2.7600	0.6453	0.6467	0.6461	0.6434	0.6446	0.6448	1.0000	1.0000
2.7700	0.6488	0.6502	0.6499	0.6470	0.6483	0.6485	1.0000	1.0000
2.7800	0.6525	0.6538	0.6536	0.6509	0.6521	0.6522	1.0000	1.0000
2.7900	0.6560	0.6575	0.6572	0.6548	0.6558	0.6558	1.0000	1.0000
2.8000	0.6597	0.6611	0.6608	0.6586	0.6593	0.6597	1.0000	1.0000
2.8100	0.6635	0.6649	0.6644	0.6624	0.6632	0.6632	1.0000	1.0000
2.8200	0.6673	0.6685	0.6682	0.6663	0.6666	0.6670	1.0000	1.0000
2.8300	0.6709	0.6721	0.6716	0.6697	0.6704	0.6705	1.0000	1.0000
2.8400	0.6746	0.6760	0.6754	0.6734	0.6740	0.6740	1.0000	1.0000
2.8500	0.6783	0.6795	0.6790	0.6771	0.6778	0.6776	1.0000	1.0000
2.8600	0.6822	0.6832	0.6828	0.6809	0.6814	0.6812	1.0000	1.0000
2.8700	0.6861	0.6867	0.6863	0.6847	0.6849	0.6852	1.0000	1.0000
2.8800	0.6897	0.6906	0.6899	0.6883	0.6885	0.6889	1.0000	1.0000
2.8900	0.6933	0.6943	0.6935	0.6919	0.6923	0.6925	1.0000	1.0000
2.9000	0.6968	0.6977	0.6969	0.6956	0.6958	0.6965	1.0000	1.0000
2.9100	0.7003	0.7016	0.7005	0.6993	0.6993	0.7001	1.0000	1.0000
2.9200	0.7038	0.7053	0.7041	0.7030	0.7030	0.7037	1.0000	1.0000
2.9300	0.7073	0.7090	0.7075	0.7068	0.7065	0.7071	1.0000	1.0000
2.9400	0.7109	0.7127	0.7112	0.7103	0.7100	0.7106	1.0000	1.0000
2.9500	0.7146	0.7162	0.7152	0.7141	0.7136	0.7142	1.0000	1.0000
2.9600	0.7181	0.7198	0.7189	0.7178	0.7172	0.7177	1.0000	1.0000
2.9700	0.7216	0.7232	0.7224	0.7215	0.7208	0.7214	1.0000	1.0000
2.9800	0.7252	0.7267	0.7259	0.7249	0.7242	0.7250	1.0000	1.0000
2.9900	0.7287	0.7303	0.7295	0.7285	0.7278	0.7285	1.0000	1.0000
3.0000	0.7321	0.7338	0.7328	0.7320	0.7314	0.7322	1.0000	1.0000
3.0100	0.7357	0.7374	0.7362	0.7355	0.7348	0.7359	1.0000	1.0000
3.0200	0.7391	0.7410	0.7396	0.7390	0.7383	0.7393	1.0000	1.0000
3.0300	0.7427	0.7444	0.7431	0.7426	0.7416	0.7429	1.0000	1.0000
3.0400	0.7458	0.7478	0.7464	0.7460	0.7453	0.7465	1.0000	1.0000
3.0500	0.7495	0.7511	0.7498	0.7495	0.7488	0.7498	1.0000	1.0000
3.0600	0.7529	0.7545	0.7528	0.7528	0.7523	0.7532	1.0000	1.0000
3.0700	0.7563	0.7579	0.7562	0.7563	0.7557	0.7566	1.0000	1.0000
3.0800	0.7596	0.7611	0.7595	0.7598	0.7591	0.7599	1.0000	1.0000
3.0900	0.7632	0.7644	0.7630	0.7634	0.7626	0.7633	1.0000	1.0000
3.1000	0.7666	0.7677	0.7664	0.7669	0.7661	0.7665	1.0000	1.0000
3.1100	0.7701	0.7710	0.7698	0.7703	0.7695	0.7699	1.0000	1.0000
3.1200	0.7736	0.7744	0.7731	0.7736	0.7730	0.7733	1.0000	1.0000
3.1300	0.7769	0.7777	0.7765	0.7769	0.7762	0.7766	1.0000	1.0000
3.1400	0.7801	0.7810	0.7798	0.7802	0.7795	0.7799	1.0000	1.0000
3.1500	0.7834	0.7842	0.7830	0.7836	0.7828	0.7831	1.0000	1.0000
3.1600	0.7867	0.7875	0.7865	0.7867	0.7860	0.7864	1.0000	1.0000
3.1700	0.7901	0.7908	0.7899	0.7900	0.7895	0.7897	1.0000	1.0000
3.1800	0.7935	0.7941	0.7932	0.7931	0.7925	0.7930	1.0000	1.0000
3.1900	0.7967	0.7972	0.7962	0.7963	0.7960	0.7962	1.0000	1.0000
3.2000	0.8000	0.8006	0.7992	0.7996	0.7992	0.7994	1.0000	1.0000
3.2100	0.8032	0.8037	0.8026	0.8029	0.8024	0.8027	1.0000	1.0000
3.2200	0.8065	0.8068	0.8059	0.8060	0.8057	0.8061	1.0000	1.0000
3.2300	0.8095	0.8099	0.8091	0.8090	0.8090	0.8092	1.0000	1.0000
3.2400	0.8128	0.8129	0.8122	0.8121	0.8122	0.8123	1.0000	1.0000
3.2500	0.8159	0.8160	0.8153	0.8152	0.8154	0.8155	1.0000	1.0000
3.2600	0.8189	0.8192	0.8183	0.8185	0.8186	0.8188	1.0000	1.0000
3.2700	0.8222	0.8221	0.8213	0.8216	0.8218	0.8217	1.0000	1.0000
3.2800	0.8251	0.8252	0.8242	0.8245	0.8250	0.8247	1.0000	1.0000
3.2900	0.8280	0.8283	0.8271	0.8273	0.8280	0.8278	1.0000	1.0000
3.3000	0.8311	0.8315	0.8302	0.8303	0.8312	0.8307	1.0000	1.0000
3.3100	0.8343	0.8345	0.8330	0.8332	0.8342	0.8336	1.0000	1.0000
3.3200	0.8371	0.8376	0.8360	0.8363	0.8371	0.8364	1.0000	1.0000
3.3300	0.8402	0.8406	0.8389	0.8393	0.8401	0.8391	1.0000	1.0000
3.3400	0.8434	0.8436	0.8418	0.8421	0.8428	0.8420	1.0000	1.0000
3.3500	0.8464	0.8464	0.8445	0.8449	0.8458	0.8448	1.0000	1.0000
3.3600	0.8493	0.8492	0.8477	0.8479	0.8488	0.8476	1.0000	1.0000
3.3700	0.8521	0.8520	0.8506	0.8506	0.8516	0.8504	1.0000	1.0000
3.3800	0.8550	0.8550	0.8533	0.8534	0.8545	0.8532	1.0000	1.0000
3.3900	0.8577	0.8579	0.8561	0.8562	0.8574	0.8559	1.0000	1.0000
3.4000	0.8605	0.8606	0.8591	0.8590	0.8599	0.8585	1.0000	1.0000
3.4100	0.8631	0.8634	0.8619	0.8619	0.8624	0.8614	1.0000	1.0000
3.4200	0.8659	0.8661	0.8646	0.8645	0.8652	0.8643	1.0000	1.0000
3.4300	0.8685	0.8689	0.8674	0.8672	0.8680	0.8669	1.0000	1.0000
3.4400	0.8711	0.8716	0.8702	0.8700	0.8706	0.8697	1.0000	1.0000
3.4500	0.8737	0.8742	0.8729	0.8726	0.8733	0.8723	1.0000	1.0000
3.4600	0.8763	0.8768	0.8756	0.8751	0.8759	0.8749	1.0000	1.0000
3.4700	0.8789	0.8794	0.8782	0.8778	0.8783	0.8775	1.0000	1.0000
3.4800	0.8815	0.8821	0.8809	0.8803	0.8808	0.8804	1.0000	1.0000
3.4900	0.8839	0.8848	0.8833	0.8828	0.8832	0.8829	1.0000	1.0000
3.5000	0.8864	0.8873	0.8857	0.8852	0.8857	0.8853	1.0000	1.0000
3.5100	0.8889	0.8896	0.8884	0.8874	0.8882	0.8877	1.0000	1.0000
3.5200	0.8915	0.8919	0.8909	0.8899	0.8906	0.8904	1.0000	1.0000
3.5300	0.8940	0.8945	0.8933	0.8925	0.8930	0.8929	1.0000	1.0000
3.5400	0.8964	0.8967	0.8955	0.8950	0.8952	0.8953	1.0000	1.0000
3.5500	0.8987	0.8990	0.8978	0.8974	0.8977	0.8978	1.0000	1.0000
3.5600	0.9011	0.9013	0.9001	0.8997	0.9000	0.8999	1.0000	1.0000
3.5700	0.9033	0.9037	0.9025	0.9019	0.9023	0.9021	1.0000	1.0000
3.5800	0.9053	0.9059	0.9047	0.9043	0.9045	0.9045	1.0000	1.0000
3.5900	0.9075	0.9080	0.9068	0.9066	0.9068	0.9067	1.0000	1.0000
3.6000	0.9097	0.9101	0.9088	0.9089	0.9091	0.9088	1.0000	1.0000
3.6100	0.9119	0.9122	0.9111	0.9110	0.9112	0.9110	1.0000	1.0000
3.6200	0.9140	0.9143	0.9131	0.9132	0.9134	0.9131	1.0000	1.0000
3.6300	0.9159	0.9164	0.9154	0.9155	0.9156	0.9152	1.0000	1.0000
3.6400	0.9180	0.9184	0.9175	0.9176	0.9178	0.9174	1.0000	1.0000
3.6500	0.9201	0.9204	0.9195	0.9197	0.9199	0.9193	1.0000	1.0000
3.6600	0.9220	0.9224	0.9215	0.9218	0.9220	0.9212	1.0000	1.0000
3.6700	0.9240	0.9243	0.9235	0.9237	0.9240	0.9233	1.0000	1.0000
3.6800	0.9259	0.9263	0.9254	0.9256	0.9260	0.9252	1.0000	1.0000
3.6900	0.9278	0.9282	0.9274	0.9277	0.9279	0.9271	1.0000	1.0000
3.7000	0.9296	0.9301	0.9292	0.9294	0.9300	0.9291	1.0000	1.0000
3.7100	0.9314	0.9317	0.9312	0.9315	0.9317	0.9309	1.0000	1.0000
3.7200	0.9332	0.9336	0.9331	0.9333	0.9336	0.9328	1.0000	1.0000
3.7300	0.9350	0.9353	0.9350	0.9350	0.9354	0.9346	1.0000	1.0000
3.7400	0.9368	0.9370	0.9366	0.9366	0.9371	0.9363	1.0000	1.0000
3.7500	0.9385	0.9388	0.9384	0.9383	0.9389	0.9380	1.0000	1.0000
3.7600	0.9402	0.9404	0.9401	0.9401	0.9406	0.9398	1.0000	1.0000
3.7700	0.9419	0.9420	0.9417	0.9418	0.9423	0.9413	1.0000	1.0000
3.7800	0.9435	0.9436	0.9434	0.9434	0.9439	0.9429	1.0000	1.0000
3.7900	0.9451	0.9452	0.9449	0.9450	0.9453	0.9446	1.0000	1.0000
3.8000	0.9467	0.9467	0.9466	0.9468	0.9469	0.9462	1.0000	1.0000
3.8100	0.9482	0.9483	0.9481	0.9484	0.9483	0.9478	1.0000	1.0000
3.8200	0.9497	0.9499	0.9496	0.9500	0.9499	0.9493	1.0000	1.0000
3.8300	0.9512	0.9514	0.9513	0.9513	0.9514	0.9506	1.0000	1.0000
3.8400	0.9526	0.9528	0.9527	0.9527	0.9529	0.9521	1.0000	1.0000
3.8500	0.9541	0.9542	0.9543	0.9541	0.9544	0.9535	1.0000	1.0000
3.8600	0.9555	0.9557	0.9556	0.9555	0.9558	0.9549	1.0000	1.0000
3.8700	0.9568	0.9571	0.9571	0.9569	0.9572	0.9562	1.0000	1.0000
3.8800	0.9581	0.9585	0.9586	0.9583	0.9586	0.9576	1.0000	1.0000
3.8900	0.9594	0.9600	0.9598	0.9596	0.9600	0.9589	1.0000	1.0000
3.9000	0.9607	0.9613	0.9611	0.9609	0.9612	0.9603	1.0000	1.0000
3.9100	0.9619	0.9625	0.9622	0.9622	0.9624	0.9617	1.0000	1.0000
3.9200	0.9632	0.9638	0.9634	0.9634	0.9637	0.9631	1.0000	1.0000
3.9300	0.9643	0.9648	0.9645	0.9647	0.9651	0.9644	1.0000	1.0000
3.9400	0.9654	0.9660	0.9657	0.9658	0.9661	0.9655	1.0000	1.0000
3.9500	0.9666	0.9671	0.9668	0.9669	0.9672	0.9667	1.0000	1.0000
3.9600	0.9677	0.9683	0.9679	0.9679	0.9683	0.9679	1.0000	1.0000
3.9700	0.9688	0.9693	0.9691	0.9691	0.9695	0.9690	1.0000	1.0000
3.9800	0.9698	0.9704	0.9701	0.9701	0.9705	0.9700	1.0000	1.0000
3.9900	0.9708	0.9715	0.9712	0.9711	0.9714	0.9710	1.0000	1.0000
4.0000	0.9718	0.9724	0.9722	0.9722	0.9725	0.9720	1.0000	1.0000
4.0100	0.9729	0.9734	0.9731	0.9731	0.9735	0.9730	1.0000	1.0000
4.0200	0.9738	0.9743	0.9741	0.9740	0.9745	0.9740	1.0000	1.0000
4.0300	0.9747	0.9753	0.9750	0.9749	0.9753	0.9749	1.0000	1.0000
4.0400	0.9757	0.9763	0.9760	0.9759	0.9763	0.9758	1.0000	1.0000
4.0500	0.9766	0.9772	0.9768	0.9767	0.9772	0.9768	1.0000	1.0000
4.0600	0.9774	0.9781	0.9776	0.9775	0.9780	0.9776	1.0000	1.0000
4.0700	0.9783	0.9788	0.9785	0.9784	0.9789	0.9784	1.0000	1.0000
4.0800	0.9791	0.9796	0.9793	0.9792	0.9798	0.9792	1.0000	1.0000
4.0900	0.9798	0.9803	0.9801	0.9801	0.9806	0.9801	1.0000	1.0000
4.1000	0.9806	0.9811	0.9809	0.9808	0.9814	0.9808	1.0000	1.0000
4.1100	0.9814	0.9819	0.9816	0.9816	0.9822	0.9816	1.0000	1.0000
4.1200	0.9822	0.9826	0.9823	0.9822	0.9828	0.9824	1.0000	1.0000
4.1300	0.9828	0.9832	0.9830	0.9830	0.9836	0.9832	1.0000	1.0000
4.1400	0.9835	0.9840	0.9837	0.9838	0.9841	0.9839	1.0000	1.0000
4.1500	0.9842	0.9846	0.9844	0.9845	0.9848	0.9845	1.0000	1.0000
4.1600	0.9848	0.9854	0.9850	0.9851	0.9854	0.9852	1.0000	1.0000
4.1700	0.9855	0.9860	0.9857	0.9858	0.9860	0.9856	1.0000	1.0000
4.1800	0.9861	0.9866	0.9863	0.9864	0.9865	0.9863	1.0000	1.0000
4.1900	0.9866	0.9871	0.9868	0.9869	0.9872	0.9868	1.0000	1.0000
4.2000	0.9872	0.9876	0.9874	0.9875	0.9878	0.9874	1.0000	1.0000
4.2100	0.9878	0.9882	0.9879	0.9880	0.9884	0.9879	1.0000	1.0000
4.2200	0.9883	0.9886	0.9884	0.9885	0.9888	0.9885	1.0000	1.0000
4.2300	0.9888	0.9890	0.9889	0.9890	0.9893	0.9890	1.0000	1.0000
4.2400	0.9894	0.9895	0.9893	0.9894	0.9898	0.9895	1.0000	1.0000
4.2500	0.9899	0.9900	0.9898	0.9899	0.9902	0.9899	1.0000	1.0000
4.2600	0.9903	0.9905	0.9901	0.9904	0.9907	0.9904	1.0000	1.0000
4.2700	0.9908	0.9909	0.9906	0.9908	0.9912	0.9908	1.0000	1.0000
4.2800	0.9912	0.9913	0.9911	0.9912	0.9916	0.9912	1.0000	1.0000
4.2900	0.9915	0.9917	0.9915	0.9916	0.9919	0.9915	1.0000	1.0000
4.3000	0.9919	0.9922	0.9919	0.9920	0.9923	0.9919	1.0000	1.0000
4.3100	0.9923	0.9926	0.9922	0.9924	0.9927	0.9923	1.0000	1.0000
4.3200	0.9927	0.9929	0.9926	0.9928	0.9930	0.9927	1.0000	1.0000
4.3300	0.9931	0.9933	0.9929	0.9930	0.9934	0.9930	1.0000	1.0000
4.3400	0.9934	0.9936	0.9932	0.9934	0.9937	0.9934	1.0000	1.0000
4.3500	0.9937	0.9939	0.9936	0.9937	0.9940	0.9938	1.0000	1.0000
4.3600	0.9941	0.9942	0.9939	0.9940	0.9943	0.9941	1.0000	1.0000
4.3700	0.9944	0.9945	0.9942	0.9943	0.9946	0.9943	1.0000	1.0000
4.3800	0.9946	0.9948	0.9945	0.9946	0.9949	0.9947	1.0000	1.0000
4.3900	0.9949	0.9950	0.9948	0.9949	0.9951	0.9949	1.0000	1.0000
4.4000	0.9951	0.9953	0.9951	0.9951	0.9953	0.9952	1.0000	1.0000
4.4100	0.9955	0.9955	0.9953	0.9953	0.9956	0.9955	1.0000	1.0000
4.4200	0.9957	0.9958	0.9956	0.9956	0.9958	0.9957	1.0000	1.0000
4.4300	0.9959	0.9960	0.9958	0.9958	0.9960	0.9959	1.0000	1.0000
4.4400	0.9962	0.9962	0.9960	0.9960	0.9962	0.9961	1.0000	1.0000
4.4500	0.9964	0.9965	0.9962	0.9963	0.9965	0.9964	1.0000	1.0000
4.4600	0.9966	0.9967	0.9964	0.9965	0.9966	0.9966	1.0000	1.0000
4.4700	0.9967	0.9968	0.9966	0.9966	0.9968	0.9968	1.0000	1.0000
4.4800	0.9969	0.9970	0.9968	0.9968	0.9970	0.9970	1.0000	1.0000
4.4900	0.9971	0.9972	0.9970	0.9970	0.9972	0.9971	1.0000	1.0000
4.5000	0.9973	0.9974	0.9972	0.9971	0.9974	0.9973	1.0000	1.0000
4.5100	0.9975	0.9976	0.9973	0.9973	0.9976	0.9974	1.0000	1.0000
4.5200	0.9976	0.9977	0.9974	0.9975	0.9977	0.9976	1.0000	1.0000
4.5300	0.9978	0.9978	0.9976	0.9976	0.9978	0.9977	1.0000	1.0000
4.5400	0.9979	0.9980	0.9977	0.9978	0.9980	0.9978	1.0000	1.0000
4.5500	0.9981	0.9981	0.9979	0.9979	0.9981	0.9980	1.0000	1.0000
4.5600	0.9982	0.9983	0.9980	0.9980	0.9982	0.9981	1.0000	1.0000
4.5700	0.9983	0.9984	0.9981	0.9981	0.9983	0.9983	1.0000	1.0000
4.5800	0.9984	0.9985	0.9982	0.9982	0.9984	0.9984	1.0000	1.0000
4.5900	0.9985	0.9986	0.9983	0.9983	0.9985	0.9985	1.0000	1.0000
4.6000	0.9986	0.9987	0.9984	0.9984	0.9986	0.9986	1.0000	1.0000
4.6100	0.9987	0.9988	0.9985	0.9985	0.9987	0.9987	1.0000	1.0000
4.6200	0.9988	0.9989	0.9986	0.9986	0.9988	0.9988	1.0000	1.0000
4.6300	0.9989	0.9989	0.9987	0.9987	0.9988	0.9988	1.0000	1.0000
4.6400	0.9990	0.9990	0.9988	0.9988	0.9989	0.9989	1.0000	1.0000
4.6500	0.9990	0.9991	0.9989	0.9989	0.9990	0.9990	1.0000	1.0000
4.6600	0.9991	0.9991	0.9990	0.9990	0.9991	0.9991	1.0000	1.0000
4.6700	0.9991	0.9992	0.9990	0.9990	0.9992	0.9992	1.0000	1.0000
4.6800	0.9992	0.9993	0.9991	0.9991	0.9992	0.9992	1.0000	1.0000
4.6900	0.9992	0.9993	0.9991	0.9991	0.9993	0.9992	1.0000	1.0000
4.7000	0.9993	0.9993	0.9992	0.9992	0.9993	0.9993	1.0000	1.0000
4.7100	0.9993	0.9994	0.9992	0.9993	0.9994	0.9994	1.0000	1.0000
4.7200	0.9994	0.9994	0.9993	0.9993	0.9994	0.9994	1.0000	1.0000
4.7300	0.9994	0.9995	0.9994	0.9993	0.9995	0.9994	1.0000	1.0000
4.7400	0.9995	0.9995	0.9994	0.9994	0.9995	0.9995	1.0000	1.0000
4.7500	0.9995	0.9995	0.9995	0.9994	0.9996	0.9995	1.0000	1.0000
4.7600	0.9995	0.9996	0.9995	0.9995	0.9996	0.9995	1.0000	1.0000
4.7700	0.9996	0.9996	0.9996	0.9995	0.9996	0.9996	1.0000	1.0000
4.7800	0.9996	0.9996	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.7900	0.9996	0.9997	0.9996	0.9996	0.9997	0.9996	1.0000	1.0000
4.8000	0.9996	0.9997	0.9997	0.9996	0.9997	0.9996	1.0000	1.0000
4.8100	0.9997	0.9997	0.9997	0.9996	0.9997	0.9997	1.0000	1.0000
4.8200	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8300	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8400	0.9997	0.9998	0.9997	0.9997	0.9998	0.9997	1.0000	1.0000
4.8500	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.8600	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.8700	0.9998	0.9998	0.9998	0.9997	0.9998	0.9998	1.0000	1.0000
4.8800	0.9998	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.8900	0.9999	0.9999	0.9998	0.9998	0.9998	0.9998	1.0000	1.0000
4.9000	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.9100	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.9200	0.9999	0.9999	0.9999	0.9998	0.9999	0.9999	1.0000	1.0000
4.9300	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9400	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9500	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9600	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9700	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9800	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
4.9900	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000
5.0000	0.9999	0.9999	0.9999	0.9999	0.9999	0.9999	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_1.0_1.0_1.0_1.0_1.0_10.0_10.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	3.0122	1.5621	1.1385	1.4199	3.0029	2.3739	1.9201	0.6909	1.0000	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649	1.1649
2.0000	2.2515	1.4941	2.4984	4.0965	0.0001	2.3690	0.0780	0.1026	11.0000	0.7378	0.6294	1.0163	0.6494	0.6718	1.2458	0.0297	0.1068	0.6359
3.0000	1.3124	2.0720	0.0004	3.0873	3.2298	1.5381	0.0001	0.5924	21.0000	1.0654	0.8663	1.0099	0.5231	0.6460	0.8964	0.0222	0.0683	0.6372
4.0000	0.0002	2.5924	2.7009	3.8222	1.3345	2.9775	0.0004	0.3929	31.0000	1.0542	0.8560	0.8894	0.6882	0.7174	0.8960	0.0297	0.0477	0.6473
5.0000	2.4985	0.0004	2.9588	2.7424	2.8894	0.0003	0.0251	0.2586	41.0000	1.0789	0.7750	0.8773	0.8325	0.7764	1.0286	0.0347	0.0411	0.6806
6.0000	3.1425	3.9014	3.7253	0.4404	1.2206	1.9948	0.0000	0.6873	51.0000	1.0862	0.8793	0.9300	0.8544	0.9049	1.0012	0.0279	0.0331	0.7146
7.0000	1.7627	2.3631	1.5715	4.0034	2.6174	3.7108	0.0001	0.3959	61.0000	1.1216	0.9597	0.9357	0.9175	0.9397	1.0547	0.0320	0.0382	0.7499
8.0000	0.0005	2.6870	2.7924	3.1181	2.0427	0.0003	1.6581	0.3855	71.0000	1.1596	1.0758	1.0196	1.0236	1.0738	1.1042	0.0436	0.0526	0.8191
9.0000	1.7890	1.6645	2.2706	3.6323	2.0815	2.8093	0.8105	0.0004	81.0000	1.2823	1.2257	1.0461	1.1165	1.0896	1.1792	0.0717	0.0630	0.8843
10.0000	3.5606	0.8101	2.4674	2.3704	3.7297	2.8683	1.1216	0.0003	91.0000	1.3434	1.3116	1.1421	1.2378	1.1500	1.2773	0.1189	0.0823	0.9579
11.0000	2.2018	3.7274	4.1881	3.6923	2.5435	1.3062	0.6230	0.8926	101.0000	1.3513	1.4609	1.2474	1.3300	1.2929	1.3450	0.1360	0.0997	1.0329
12.0000	2.8112	0.2010	1.4672	2.0202	0.0000	2.5739	0.0002	0.0001	111.0000	1.4303	1.4965	1.3315	1.3842	1.3933	1.4537	0.1371	0.1105	1.0921
13.0000	2.1699	0.6003	1.6097	0.1739	1.4468	1.6727	0.0000	0.0001	121.0000	1.5030	1.5845	1.4084	1.4538	1.4851	1.5376	0.1887	0.1292	1.1613
14.0000	0.5408	0.4459	1.6225	0.4617	2.0288	1.4226	0.8337	0.1393	131.0000	1.5526	1.6513	1.4687	1.5011	1.5208	1.6265	0.2003	0.1502	1.2089
15.0000	0.0005	1.8139	0.0004	3.1442	1.4139	1.9213	0.0489	0.4221	141.0000	1.6017	1.7140	1.5578	1.5127	1.5625	1.6839	0.2018	0.1635	1.2497
16.0000	2.5210	1.1444	1.4836	3.8324	2.6976	3.2629	0.8915	0.9080	151.0000	1.6504	1.7416	1.6015	1.5196	1.6172	1.7188	0.2208	0.1727	1.2803
17.0000	2.6412	2.8837	2.2194	0.2778	1.9283	2.4599	1.0410	0.0001	161.0000	1.6898	1.7664	1.6449	1.5086	1.6726	1.7635	0.2448	0.1766	1.3084
18.0000	0.6609	0.7822	2.0303	3.1942	2.7155	2.6017	0.0000	1.4428	171.0000	1.7155	1.7932	1.7015	1.5447	1.6889	1.7906	0.2630	0.1850	1.3353
19.0000	2.6886	2.9286	1.7810	2.3660	0.0002	0.0757	0.0003	0.1621	181.0000	1.7134	1.8226	1.7428	1.5520	1.7378	1.8043	0.2536	0.2044	1.3539
20.0000	3.3584	2.1793	0.9154	1.1290	2.1428	1.6297	0.1681	0.1540	191.0000	1.7478	1.8806	1.7742	1.5833	1.7542	1.8277	0.2639	0.2182	1.3812
21.0000	3.7068	2.3154	2.6637	2.0375	2.0374	2.9222	0.0001	0.0002	201.0000	1.7687	1.9000	1.7987	1.6053	1.7881	1.8479	0.2675	0.2371	1.4017
22.0000	3.4161	3.7697	2.7784	1.4557	2.6650	3.7924	1.0344	1.4922	211.0000	1.8427	1.9824	1.8564	1.6788	1.8584	1.9113	0.2807	0.2541	1.4581
23.0000	2.9600	0.7181	1.4086	2.2632	3.0122	3.5457	0.0004	0.0003	221.0000	1.8894	2.0289	1.9197	1.7713	1.9371	1.9481	0.3059	0.2563	1.5071
24.0000	3.3671	1.5217	1.9144	1.3336	0.2784	1.8097	1.2180	0.4141	231.0000	1.9578	2.0853	1.9920	1.8547	1.9818	2.0111	0.3441	0.2864	1.5642
25.0000	3.8112	1.5483	0.8853	3.0396	2.5579	0.0001	0.0003	1.3579	241.0000	2.0043	2.1912	2.0480	1.8657	2.0532	2.0617	0.3520	0.3074	1.6104
26.0000	1.0223	0.8740	0.6971	2.8273	2.9347	2.1939	0.4860	1.1888	251.0000	2.0497	2.2656	2.0926	1.9344	2.1010	2.1364	0.3706	0.3296	1.6600
27.0000	4.1611	2.1970	3.3920	2.0177	1.8191	3.3308	0.0003	0.3155	261.0000	2.1138	2.3088	2.1938	1.9773	2.1566	2.1756	0.3896	0.3523	1.7085
28.0000	2.1497	0.0857	3.4081	1.9488	1.8733	2.4041	0.0001	1.2621	271.0000	2.1395	2.3442	2.2362	2.0321	2.1851	2.2444	0.3989	0.3604	1.7426
29.0000	1.9599	4.1269	0.0652	2.2784	1.4064	3.4649	0.0003	0.4804	281.0000	2.1460	2.3372	2.2611	2.0422	2.2635	2.2715	0.3965	0.3804	1.7623
30.0000	1.9606	1.5664	2.4130	0.3935	2.6429	1.9224	0.0002	0.0003	291.0000	2.1620	2.3186	2.2716	2.0487	2.2832	2.3004	0.3837	0.3991	1.7709
31.0000	1.4694	4.0982	3.2550	0.9921	3.2987	2.0842	0.5445	1.4976	301.0000	2.2125	2.2741	2.2513	2.0581	2.2627	2.3216	0.3872	0.3909	1.7698
32.0000	0.3559	3.6104	1.0168	2.3584	2.3886	1.7913	1.1198	0.0002	311.0000	2.2464	2.2644	2.2337	2.0323	2.2456	2.3070	0.4006	0.4072	1.7672
33.0000	3.3732	1.7749	2.0437	2.9022	0.4523	1.9157	1.2784	1.1381	321.0000	2.2198	2.2498	2.2087	2.0318	2.2184	2.2833	0.3908	0.4081	1.7513
34.0000	3.3470	4.9080	3.4918	3.4512	0.0001	3.1729	0.0000	0.3157	331.0000	2.2254	2.2308	2.2185	2.0545	2.2265	2.2503	0.3768	0.4143	1.7496
35.0000	0.0002	1.1380	0.8754	1.9482	1.5886	3.3681	0.9467	0.0185	341.0000	2.2685	2.1966	2.2012	2.0748	2.2206	2.2587	0.3844	0.4216	1.7533
36.0000	3.2387	2.3340	2.5331	3.0374	2.3559	3.5081	0.2330	0.0003	351.0000	2.2375	2.2009	2.2173	2.1108	2.2135	2.2540	0.3744	0.4273	1.7545
37.0000	1.0197	3.1980	2.4985	2.7210	1.4097	2.5746	0.0003	0.0000	361.0000	2.2451	2.1705	2.2055	2.1702	2.1855	2.2522	0.3638	0.4289	1.7527
38.0000	3.1108	0.4086	4.0206	3.4042	2.5613	3.0543	0.0000	1.6325	371.0000	2.2429	2.1715	2.1610	2.1764	2.1528	2.2465	0.3638	0.4302	1.7431
39.0000	0.9738	2.9792	0.2534	2.5736	3.0051	2.3318	0.4034	0.5179	381.0000	2.2752	2.1349	2.1455	2.2214	2.1589	2.2386	0.3867	0.4219	1.7479
40.0000	2.2038	3.2474	3.3237	2.4058	3.2844	1.9037	0.0002	0.4710	391.0000	2.2829	2.0909	2.1525	2.2196	2.2057	2.2280	0.3941	0.4074	1.7476
41.0000	2.6429	2.7442	1.4981	1.9426	0.0000	2.3597	0.1323	0.0004	401.0000	2.3081	2.0967	2.1476	2.2311	2.1929	2.1721	0.3973	0.3930	1.7423
42.0000	3.6857	0.0003	0.5481	2.4415	1.8793	2.2779	2.0718	1.0687	411.0000	2.3172	2.0910	2.1610	2.2360	2.2171	2.1611	0.4159	0.4001	1.7499
43.0000	0.0001	1.0096	1.4570	0.6362	2.9412	2.4494	0.0001	0.0003	421.0000	2.3186	2.1109	2.1304	2.2465	2.2151	2.1936	0.4137	0.4052	1.7543
44.0000	1.7280	0.8339	2.6781	4.3726	1.3563	1.8225	0.0000	0.1924	431.0000	2.3439	2.1272	2.1401	2.2281	2.2426	2.1973	0.3874	0.3974	1.7580
45.0000	2.5420	3.6189	0.1671	1.7232	1.1170	2.8294	0.0000	0.0003	441.0000	2.3440	2.1236	2.1326	2.2444	2.2483	2.2152	0.3993	0.4032	1.7638
46.0000	1.9767	2.7492	3.4067	1.8622	2.1794	1.6647	1.3750	0.0751	451.0000	2.3525	2.1218	2.1240	2.2055	2.2451	2.1847	0.4035	0.3976	1.7543
47.0000	1.9942	3.2267	2.3852	0.7303	4.8580	2.5180	0.0002	0.0003	461.0000	2.3374	2.0978	2.0874	2.2273	2.2426	2.1650	0.3997	0.3993	1.7446
48.0000	2.9241	2.3081	1.8815	2.4728	2.6760	3.9860	0.0000	0.1046	471.0000	2.2985	2.1042	2.0831	2.2235	2.2407	2.1539	0.4022	0.4089	1.7394
49.0000	1.5681	2.9541	3.6073	2.5913	1.7718	3.6247	0.0002	0.0002	481.0000	2.3055	2.1036	2.1072	2.2274	2.2293	2.1363	0.4115	0.3865	1.7384
50.0000	3.3963	3.2609	3.1115	1.7229	3.9499	0.0371	0.0001	0.0001	491.0000	2.3379	2.1311	2.1322	2.2175	2.2521	2.1262	0.4123	0.3802	1.7487
51.0000	1.5379	2.6734	3.2133	3.8722	3.6408	2.0275	0.0001	0.0002	501.0000	2.3048	2.1395	2.1556	2.2164	2.2762	2.0683	0.4132	0.3771	1.7439
52.0000	2.8474	0.3749	0.0002	3.1997	1.1865	2.6276	0.0001	0.4141	511.0000	2.2791	2.1620	2.1791	2.2385	2.2950	2.0784	0.4141	0.3696	1.7520
53.0000	1.3805	4.0612	2.5730	2.8411	3.8450	1.2387	0.0001	0.0001	521.0000	2.2935	2.1384	2.1706	2.2674	2.3241	2.1007	0.4229	0.3645	1.7603
54.0000	1.5971	2.6685	3.2689	2.9197	2.3851	2.4764	0.0001	0.7970	531.0000	2.2891	2.1218	2.1567	2.2266	2.3235	2.1230	0.4390	0.3570	1.7546
55.0000	2.5825	1.7273	3.2829	3.8900	3.0994	0.0003	0.1391	0.0147	541.0000	2.2594	2.1484	2.1554	2.2342	2.3250	2.1128	0.4326	0.3488	1.7521
56.0000	0.1647	1.6306	2.7080	1.3786	2.3055	2.5883	0.0004	0.0001	551.0000	2.3119	2.1502	2.1207	2.1991	2.3275	2.1127	0.4350	0.3469	1.7505
57.0000	4.0345	2.7757	4.0497	0.1797	2.1911	1.1400	0.0001	0.0003	561.0000	2.2738	2.1650	2.1499	2.2242	2.3574	2.0999	0.4523	0.3626	1.7606
58.0000	0.3770	0.8748	2.9349	4.7867	0.4612	0.6808	0.0004	0.5774	571.0000	2.2584	2.1690	2.1685	2.2254	2.3969	2.1046	0.4398	0.3736	1.7670
59.0000	0.0004	3.1229	2.4725	2.9570	0.0004	0.0004	0.3637	0.0002	581.0000	2.2141	2.1758	2.1924	2.2154	2.3580	2.0801	0.4358	0.3652	1.7546
60.0000	1.9490	3.5284	3.0615	1.0029	2.6338	3.5712	0.0001	0.0004	591.0000	2.1984	2.1792	2.1877	2.2504	2.3247	2.0913	0.4280	0.3821	1.7552
61.0000	2.7027	2.2365	2.6462	0.9620	1.2140	0.2662	0.0001	1.3481	601.0000	2.1577	2.1593	2.1751	2.2490	2.3503	2.1607	0.4378	0.3709	1.7576
62.0000	1.7662	2.2894	1.3887	2.8927	1.9653	2.2655	0.0005	1.2875	611.0000	2.1841	2.1459	2.1581	2.2476	2.3494	2.1663	0.4278	0.3615	1.7551
63.0000	3.3179	1.9330	2.7791	2.5290	2.5648	3.6636	1.0054	0.0001	621.0000	2.1800	2.1195	2.2021	2.2653	2.3645	2.1768	0.4243	0.3737	1.7633
64.0000	1.6704	1.8468	0.7143	3.4330	1.6652	1.7660	0.0000	1.3985	631.0000	2.1592	2.1415	2.2080	2.2669	2.3609	2.1533	0.4381	0.3601	1.7610
65.0000	4.0743	1.6697	1.5702	1.9078	2.4056	0.0003	2.0275	0.0005	641.0000	2.1505	2.0950	2.2266	2.3116	2.3367	2.1059	0.4300	0.3534	1.7512
66.0000	2.3037	2.7429	0.3804	2.2351	2.8995	4.4326	0.0001	0.4319	651.0000	2.1746	2.0935	2.2600	2.3613	2.3252	2.1283	0.4249	0.3668	1.7668
67.0000	1.9581	2.2851	0.7999	2.9039	1.8467	2.0530	0.4550	0.0002	661.0000	2.1780	2.1230	2.2420	2.3448	2.3198	2.1233	0.4197	0.3509	1.7627
68.0000	2.8376	3.8276	2.7208	1.7787	1.2676	3.8290	1.1829	0.0001	671.0000	2.2279	2.0866	2.2437	2.3184	2.3243	2.1052	0.4267	0.3439	1.7596
69.0000	2.2734	0.0003	1.7018	2.3193	4.0158	3.0364	0.0001	0.0004	681.0000	2.2212	2.0976	2.2388	2.3189	2.3080	2.1646	0.4174	0.3547	1.7652
70.0000	2.6380	0.2382	2.4442	3.2742	1.5282	1.6363	0.2032	2.2661	691.0000	2.1974	2.0806	2.2045	2.3121	2.2958	2.1099	0.4257	0.3733	1.7499
71.0000	2.7944	2.1682	1.4350	1.9918	3.2681	0.4399	0.0003	1.3640	701.0000	2.2408	2.0680	2.1969	2.2883	2.2653	2.1550	0.4376	0.3887	1.7551
72.0000	2.4621	0.0004	2.3074	3.4809	3.9227	1.5656	1.0362	0.0001	711.0000	2.2097	2.0757	2.1727	2.3145	2.2401	2.1610	0.4298	0.3829	1.7483
73.0000	1.1193	3.4022	3.1386	2.1067	1.8538	2.3339	0.0001	1.2579	721.0000	2.2280	2.1049	2.2205	2.2787	2.2283	2.1618	0.4117	0.3848	1.7523
74.0000	1.3922	2.5891	3.4351	1.9116	1.9763	2.2299	0.0683	0.0004	731.0000	2.2128	2.1591	2.2244	2.2985	2.2368	2.1771	0.4129	0.3922	1.7642
75.0000	0.6117	2.0461	1.8577	1.4005	3.0645	2.8545	0.0001	0.0002	741.0000	2.1922	2.1209	2.2294	2.2744	2.2336	2.1711	0.4156	0.3931	1.7538
76.0000	2.5649	3.4402	1.8426	1.5331	0.0002	2.2407	0.0003	0.9560	751.0000	2.1557	2.1190	2.2619	2.2880	2.2385	2.1734	0.4341	0.4028	1.7592
77.0000	2.9773	3.0992	0.8782	1.0934	2.0590	3.6215	0.7561	0.0000	761.0000	2.2083	2.1243	2.2332	2.2365	2.2301	2.1819	0.4249	0.3840	1.7529
78.0000	0.0002	2.1111	3.3257	2.9466	3.7811	2.8550	1.0280	0.0005	771.0000	2.2297	2.1136	2.2452	2.2551	2.2649	2.1859	0.4243	0.3797	1.7623
79.0000	3.2756	2.3129	3.0062	3.2181	3.5722	2.5446	0.0005	0.0002	781.0000	2.2916	2.1101	2.1917	2.2290	2.2823	2.2236	0.4256	0.4063	1.7700
80.0000	4.2997	3.4581	1.3066	2.6291	2.0783	3.1760	0.0000	0.0005	791.0000	2.2853	2.1278	2.2182	2.2063	2.2513	2.2346	0.4254	0.3942	1.7679
81.0000	2.8659	4.3837	1.0281	2.0324	2.1544	2.6759	0.4679	0.0028	801.0000	2.2737	2.1166	2.2690	2.1915	2.2462	2.2184	0.4195	0.4080	1.7679
82.0000	2.3715	3.0381	2.8063	0.0004	3.6342	3.0193	0.0000	0.0003	811.0000	2.2551	2.1426	2.2623	2.1882	2.2335	2.1953	0.4145	0.4150	1.7633
83.0000	3.0639	1.1448	2.8790	2.5177	3.2155	3.3286	0.4796	0.6188	821.0000	2.2401	2.1481	2.2321	2.1530	2.1949	2.2122	0.4244	0.4027	1.7509
84.0000	1.7822	2.3189	2.2546	1.9847	0.6817	1.4278	0.0001	0.0001	831.0000	2.2300	2.1246	2.1944	2.1609	2.2016	2.2102	0.4392	0.4149	1.7470
85.0000	2.4678	1.4314	2.8883	2.3479	1.9031	3.7915	0.2198	0.0004	841.0000	2.2421	2.1738	2.2254	2.1112	2.1981	2.2408	0.4473	0.4137	1.7566
86.0000	0.4713	0.0001	1.7548	0.0000	2.2580	2.6699	0.0001	0.5993	851.0000	2.2438	2.1090	2.2165	2.1102	2.2145	2.2296	0.4411	0.4130	1.7472
87.0000	2.9098	2.2355	3.8476	2.8321	0.0000	3.3571	0.0002	1.2333	861.0000	2.2341	2.1018	2.2298	2.0836	2.2347	2.2418	0.4512	0.4309	1.7510
88.0000	1.6752	2.4627	3.4364	2.8030	2.9272	2.7008	1.2405	0.0003	871.0000	2.2224	2.1267	2.1977	2.0674	2.2289	2.2686	0.4628	0.4353	1.7512
89.0000	2.7953	0.8852	3.7538	3.5094	0.6677	0.0004	1.9683	1.1568	881.0000	2.2199	2.1098	2.2305	2.0473	2.2200	2.2105	0.4802	0.4305	1.7436
90.0000	0.0001	0.0000	2.9067	4.3493	3.1050	3.2629	0.0003	0.8908	891.0000	2.2345	2.1047	2.2591	2.0670	2.2266	2.2584	0.4768	0.4144	1.7552
91.0000	2.5374	3.9919	2.2982	2.7096	1.9003	1.7554	0.0336	0.0003	901.0000	2.2204	2.1067	2.2806	2.0552	2.2335	2.2779	0.4787	0.4008	1.7567
92.0000	3.0593	1.4634	3.1758	1.3071	2.8709	4.0167	0.0002	1.4623	911.0000	2.2258	2.1160	2.3418	2.0198	2.2396	2.2699	0.4828	0.4157	1.7639
93.0000	2.8550	2.4826	3.2049	0.2806	2.1087	2.8645	0.0000	1.1293	921.0000	2.2247	2.0909	2.3025	2.0320	2.2630	2.2512	0.5042	0.4166	1.7606
94.0000	3.7070	1.5014	3.5613	3.2304	3.3669	1.7465	0.0003	0.0002	931.0000	2.2308	2.0645	2.3342	2.0188	2.2557	2.2203	0.5008	0.4130	1.7548
95.0000	0.5960	3.7853	3.5281	3.7312	1.6997	2.8308	1.3986	0.9935	941.0000	2.2019	2.0908	2.3306	2.0745	2.2613	2.2154	0.5050	0.4092	1.7611
96.0000	3.3265	2.9158	2.6684	1.8310	2.6893	2.3251	0.0005	0.0004	951.0000	2.2182	2.1079	2.3125	2.1003	2.2474	2.2299	0.4840	0.4195	1.7650
97.0000	1.7093	3.2159	1.1437	2.8730	4.3064	2.5983	0.0003	0.0003	961.0000	2.2280	2.1275	2.3403	2.0872	2.2626	2.2245	0.4708	0.4316	1.7716
98.0000	2.8362	2.5078	0.0002	2.0050	0.4016	2.6459	0.0000	1.2771	971.0000	2.2214	2.1335	2.3551	2.0653	2.2386	2.1893	0.4874	0.4255	1.7645
99.0000	2.0046	1.7619	2.3160	2.6221	2.7392	3.2930	1.6169	0.0002	981.0000	2.2081	2.1590	2.3589	2.0700	2.2201	2.1826	0.4856	0.4224	1.7633
100.0000	2.2443	3.8022	1.3435	2.9180	3.5287	1.9344	0.2393	0.0766	991.0000	2.2420	2.1705	2.2819	2.0833	2.2279	2.1820	0.4803	0.4256	1.7617


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_CDF.txt <==
power	cdf_p1	cdf_p2	cdf_p3	cdf_p4	cdf_p5	cdf_p6	cdf_p7	cdf_p8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0541	0.1037	0.1534	0.1972	0.2391	0.2818	0.3190	0.3560
0.0200	0.0542	0.1038	0.1535	0.1974	0.2394	0.2820	0.3193	0.3564
0.0300	0.0543	0.1039	0.1537	0.1977	0.2396	0.2823	0.3195	0.3567
0.0400	0.0543	0.1041	0.1538	0.1978	0.2398	0.2825	0.3198	0.3570
0.0500	0.0544	0.1042	0.1539	0.1980	0.2401	0.2828	0.3202	0.3572
0.0600	0.0545	0.1042	0.1541	0.1982	0.2404	0.2831	0.3205	0.3576
0.0700	0.0545	0.1044	0.1543	0.1984	0.2406	0.2833	0.3208	0.3580
0.0800	0.0545	0.1045	0.1544	0.1986	0.2408	0.2836	0.3211	0.3583
0.0900	0.0546	0.1045	0.1546	0.1988	0.2411	0.2839	0.3214	0.3586
0.1000	0.0546	0.1047	0.1547	0.1990	0.2413	0.2842	0.3217	0.3590
0.1100	0.0547	0.1048	0.1548	0.1992	0.2416	0.2844	0.3220	0.3593
0.1200	0.0547	0.1049	0.1549	0.1994	0.2418	0.2847	0.3222	0.3597
0.1300	0.0548	0.1050	0.1550	0.1996	0.2419	0.2849	0.3225	0.3600
0.1400	0.0548	0.1051	0.1552	0.1998	0.2422	0.2852	0.3228	0.3603
0.1500	0.0549	0.1052	0.1554	0.2001	0.2424	0.2855	0.3231	0.3606
0.1600	0.0549	0.1053	0.1555	0.2002	0.2426	0.2858	0.3234	0.3609
0.1700	0.0550	0.1054	0.1557	0.2004	0.2428	0.2861	0.3236	0.3613
0.1800	0.0551	0.1055	0.1559	0.2006	0.2431	0.2864	0.3238	0.3617
0.1900	0.0552	0.1057	0.1561	0.2008	0.2433	0.2866	0.3241	0.3620
0.2000	0.0552	0.1058	0.1562	0.2009	0.2435	0.2869	0.3245	0.3623
0.2100	0.0553	0.1059	0.1564	0.2012	0.2438	0.2871	0.3248	0.3626
0.2200	0.0554	0.1061	0.1565	0.2014	0.2440	0.2874	0.3251	0.3630
0.2300	0.0554	0.1062	0.1567	0.2016	0.2443	0.2876	0.3254	0.3633
0.2400	0.0555	0.1063	0.1569	0.2018	0.2446	0.2878	0.3257	0.3636
0.2500	0.0555	0.1064	0.1570	0.2020	0.2448	0.2881	0.3260	0.3639
0.2600	0.0556	0.1066	0.1572	0.2022	0.2450	0.2884	0.3263	0.3642
0.2700	0.0557	0.1067	0.1573	0.2023	0.2452	0.2886	0.3266	0.3645
0.2800	0.0557	0.1068	0.1575	0.2026	0.2455	0.2888	0.3269	0.3648
0.2900	0.0558	0.1069	0.1577	0.2028	0.2457	0.2891	0.3272	0.3651
0.3000	0.0559	0.1070	0.1579	0.2030	0.2459	0.2894	0.3275	0.3654
0.3100	0.0559	0.1071	0.1581	0.2031	0.2462	0.2897	0.3278	0.3657
0.3200	0.0560	0.1072	0.1583	0.2033	0.2465	0.2900	0.3281	0.3661
0.3300	0.0561	0.1073	0.1584	0.2035	0.2467	0.2902	0.3285	0.3665
0.3400	0.0561	0.1074	0.1586	0.2036	0.2470	0.2905	0.3287	0.3668
0.3500	0.0561	0.1075	0.1588	0.2038	0.2472	0.2907	0.3291	0.3671
0.3600	0.0562	0.1076	0.1589	0.2040	0.2475	0.2910	0.3294	0.3675
0.3700	0.0563	0.1078	0.1591	0.2043	0.2477	0.2913	0.3297	0.3678
0.3800	0.0563	0.1079	0.1593	0.2045	0.2480	0.2916	0.3300	0.3682
0.3900	0.0564	0.1080	0.1595	0.2047	0.2482	0.2918	0.3303	0.3686
0.4000	0.0565	0.1081	0.1596	0.2049	0.2484	0.2922	0.3306	0.3690
0.4100	0.0565	0.1082	0.1598	0.2051	0.2486	0.2924	0.3310	0.3693
0.4200	0.0566	0.1083	0.1599	0.2053	0.2489	0.2927	0.3314	0.3697
0.4300	0.0566	0.1085	0.1601	0.2054	0.2491	0.2929	0.3317	0.3700
0.4400	0.0567	0.1087	0.1603	0.2057	0.2493	0.2932	0.3319	0.3704
0.4500	0.0568	0.1088	0.1605	0.2059	0.2496	0.2935	0.3323	0.3707
0.4600	0.0568	0.1089	0.1606	0.2061	0.2499	0.2938	0.3325	0.3712
0.4700	0.0569	0.1090	0.1608	0.2062	0.2501	0.2940	0.3329	0.3715
0.4800	0.0570	0.1091	0.1609	0.2064	0.2504	0.2943	0.3332	0.3718
0.4900	0.0570	0.1092	0.1611	0.2067	0.2507	0.2946	0.3334	0.3721
0.5000	0.0571	0.1093	0.1613	0.2069	0.2509	0.2949	0.3337	0.3724
0.5100	0.0572	0.1094	0.1615	0.2071	0.2512	0.2952	0.3339	0.3728
0.5200	0.0572	0.1096	0.1616	0.2073	0.2514	0.2954	0.3342	0.3731
0.5300	0.0573	0.1097	0.1617	0.2075	0.2516	0.2957	0.3346	0.3734
0.5400	0.0574	0.1098	0.1619	0.2078	0.2519	0.2960	0.3349	0.3737
0.5500	0.0574	0.1099	0.1621	0.2080	0.2522	0.2963	0.3352	0.3741
0.5600	0.0575	0.1101	0.1623	0.2082	0.2525	0.2965	0.3356	0.3745
0.5700	0.0575	0.1102	0.1624	0.2084	0.2528	0.2968	0.3359	0.3749
0.5800	0.0576	0.1104	0.1627	0.2086	0.2531	0.2971	0.3363	0.3752
0.5900	0.0576	0.1105	0.1629	0.2088	0.2533	0.2975	0.3366	0.3756
0.6000	0.0577	0.1106	0.1630	0.2090	0.2536	0.2977	0.3369	0.3759
0.6100	0.0578	0.1108	0.1632	0.2093	0.2538	0.2981	0.3373	0.3763
0.6200	0.0578	0.1109	0.1634	0.2094	0.2542	0.2984	0.3376	0.3766
0.6300	0.0579	0.1110	0.1635	0.2096	0.2544	0.2986	0.3379	0.3769
0.6400	0.0580	0.1111	0.1637	0.2099	0.2547	0.2989	0.3382	0.3772
0.6500	0.0580	0.1113	0.1638	0.2101	0.2550	0.2992	0.3385	0.3776
0.6600	0.0581	0.1114	0.1640	0.2103	0.2552	0.2995	0.3389	0.3780
0.6700	0.0582	0.1115	0.1642	0.2106	0.2556	0.2998	0.3392	0.3784
0.6800	0.0582	0.1117	0.1643	0.2107	0.2558	0.3001	0.3396	0.3787
0.6900	0.0583	0.1118	0.1645	0.2110	0.2561	0.3004	0.3398	0.3791
0.7000	0.0584	0.1119	0.1647	0.2112	0.2563	0.3008	0.3402	0.3794
0.7100	0.0585	0.1121	0.1649	0.2115	0.2567	0.3011	0.3405	0.3798
0.7200	0.0585	0.1123	0.1650	0.2117	0.2569	0.3014	0.3408	0.3802
0.7300	0.0586	0.1123	0.1652	0.2120	0.2572	0.3016	0.3411	0.3806
0.7400	0.0586	0.1125	0.1654	0.2122	0.2575	0.3019	0.3415	0.3809
0.7500	0.0587	0.1126	0.1656	0.2124	0.2577	0.3022	0.3418	0.3813
0.7600	0.0588	0.1127	0.1657	0.2126	0.2580	0.3025	0.3421	0.3817
0.7700	0.0589	0.1129	0.1659	0.2128	0.2582	0.3027	0.3425	0.3820
0.7800	0.0589	0.1130	0.1661	0.2130	0.2585	0.3030	0.3429	0.3823
0.7900	0.0590	0.1131	0.1663	0.2132	0.2588	0.3033	0.3432	0.3827
0.8000	0.0591	0.1132	0.1665	0.2134	0.2590	0.3036	0.3435	0.3831
0.8100	0.0592	0.1133	0.1666	0.2137	0.2593	0.3038	0.3438	0.3835
0.8200	0.0593	0.1134	0.1669	0.2139	0.2596	0.3041	0.3441	0.3839
0.8300	0.0593	0.1135	0.1671	0.2142	0.2598	0.3045	0.3444	0.3844
0.8400	0.0594	0.1136	0.1673	0.2144	0.2601	0.3048	0.3448	0.3848
0.8500	0.0595	0.1138	0.1674	0.2147	0.2604	0.3051	0.3452	0.3851
0.8600	0.0595	0.1139	0.1676	0.2149	0.2606	0.3054	0.3454	0.3856
0.8700	0.0596	0.1141	0.1678	0.2151	0.2609	0.3056	0.3458	0.3859
0.8800	0.0596	0.1142	0.1680	0.2153	0.2612	0.3060	0.3461	0.3863
0.8900	0.0597	0.1143	0.1681	0.2155	0.2615	0.3063	0.3464	0.3866
0.9000	0.0597	0.1145	0.1683	0.2157	0.2618	0.3066	0.3467	0.3870
0.9100	0.0598	0.1146	0.1684	0.2160	0.2621	0.3069	0.3471	0.3873
0.9200	0.0599	0.1147	0.1686	0.2162	0.2623	0.3072	0.3474	0.3876
0.9300	0.0600	0.1149	0.1688	0.2164	0.2626	0.3075	0.3478	0.3880
0.9400	0.0600	0.1150	0.1690	0.2167	0.2628	0.3079	0.3482	0.3883
0.9500	0.0601	0.1151	0.1692	0.2169	0.2631	0.3082	0.3485	0.3887
0.9600	0.0602	0.1153	0.1694	0.2171	0.2634	0.3085	0.3489	0.3891
0.9700	0.0603	0.1154	0.1696	0.2174	0.2636	0.3088	0.3492	0.3895
0.9800	0.0603	0.1156	0.1698	0.2177	0.2638	0.3092	0.3495	0.3898
0.9900	0.0604	0.1157	0.1700	0.2179	0.2641	0.3094	0.3499	0.3903
1.0000	0.0604	0.1158	0.1702	0.2182	0.2644	0.3097	0.3503	0.3907
1.0100	0.0605	0.1160	0.1704	0.2184	0.2647	0.3100	0.3506	0.3910
1.0200	0.0606	0.1161	0.1706	0.2187	0.2650	0.3103	0.3510	0.3914
1.0300	0.0607	0.1162	0.1708	0.2190	0.2653	0.3106	0.3513	0.3918
1.0400	0.0608	0.1163	0.1710	0.2192	0.2656	0.3110	0.3517	0.3922
1.0500	0.0608	0.1165	0.1712	0.2194	0.2659	0.3113	0.3521	0.3926
1.0600	0.0609	0.1166	0.1714	0.2196	0.2662	0.3116	0.3524	0.3930
1.0700	0.0610	0.1167	0.1716	0.2198	0.2664	0.3119	0.3528	0.3933
1.0800	0.0611	0.1168	0.1718	0.2200	0.2666	0.3122	0.3531	0.3937
1.0900	0.0612	0.1170	0.1720	0.2203	0.2669	0.3126	0.3535	0.3940
1.1000	0.0612	0.1171	0.1722	0.2206	0.2672	0.3129	0.3538	0.3944
1.1100	0.0613	0.1172	0.1723	0.2209	0.2674	0.3132	0.3542	0.3948
1.1200	0.0614	0.1174	0.1725	0.2211	0.2677	0.3136	0.3545	0.3952
1.1300	0.0614	0.1175	0.1727	0.2213	0.2680	0.3140	0.3549	0.3956
1.1400	0.0615	0.1176	0.1729	0.2215	0.2683	0.3143	0.3554	0.3960
1.1500	0.0616	0.1177	0.1731	0.2218	0.2685	0.3146	0.3557	0.3964
1.1600	0.0617	0.1178	0.1733	0.2220	0.2688	0.3149	0.3560	0.3967
1.1700	0.0617	0.1180	0.1736	0.2223	0.2692	0.3153	0.3564	0.3971
1.1800	0.0618	0.1181	0.1737	0.2225	0.2694	0.3155	0.3567	0.3975
1.1900	0.0619	0.1182	0.1739	0.2228	0.2698	0.3159	0.3571	0.3979
1.2000	0.0620	0.1184	0.1741	0.2230	0.2701	0.3161	0.3575	0.3983
1.2100	0.0621	0.1185	0.1743	0.2232	0.2704	0.3164	0.3579	0.3986
1.2200	0.0621	0.1186	0.1745	0.2235	0.2706	0.3167	0.3582	0.3989
1.2300	0.0622	0.1188	0.1748	0.2237	0.2709	0.3170	0.3586	0.3993
1.2400	0.0623	0.1189	0.1749	0.2240	0.2712	0.3173	0.3590	0.3997
1.2500	0.0624	0.1191	0.1752	0.2242	0.2715	0.3176	0.3594	0.4000
1.2600	0.0625	0.1192	0.1754	0.2244	0.2717	0.3180	0.3598	0.4004
1.2700	0.0625	0.1193	0.1756	0.2247	0.2720	0.3183	0.3601	0.4008
1.2800	0.0626	0.1195	0.1758	0.2249	0.2723	0.3187	0.3605	0.4012
1.2900	0.0627	0.1196	0.1760	0.2252	0.2726	0.3190	0.3609	0.4015
1.3000	0.0628	0.1197	0.1762	0.2255	0.2729	0.3193	0.3613	0.4019
1.3100	0.0628	0.1198	0.1764	0.2257	0.2731	0.3196	0.3616	0.4023
1.3200	0.0629	0.1200	0.1766	0.2260	0.2735	0.3200	0.3620	0.4026
1.3300	0.0630	0.1202	0.1768	0.2262	0.2738	0.3204	0.3623	0.4031
1.3400	0.0631	0.1203	0.1771	0.2264	0.2741	0.3206	0.3626	0.4035
1.3500	0.0632	0.1205	0.1773	0.2266	0.2744	0.3210	0.3630	0.4039
1.3600	0.0632	0.1206	0.1775	0.2269	0.2747	0.3213	0.3634	0.4043
1.3700	0.0633	0.1208	0.1777	0.2271	0.2750	0.3217	0.3637	0.4047
1.3800	0.0634	0.1209	0.1780	0.2274	0.2753	0.3221	0.3641	0.4052
1.3900	0.0635	0.1211	0.1782	0.2276	0.2756	0.3224	0.3645	0.4055
1.4000	0.0635	0.1212	0.1784	0.2279	0.2759	0.3227	0.3648	0.4058
1.4100	0.0636	0.1213	0.1786	0.2282	0.2762	0.3230	0.3652	0.4063
1.4200	0.0637	0.1214	0.1788	0.2284	0.2765	0.3234	0.3657	0.4067
1.4300	0.0638	0.1216	0.1790	0.2286	0.2769	0.3238	0.3660	0.4070
1.4400	0.0638	0.1217	0.1793	0.2289	0.2772	0.3241	0.3664	0.4074
1.4500	0.0639	0.1218	0.1795	0.2291	0.2775	0.3244	0.3668	0.4078
1.4600	0.0640	0.1220	0.1796	0.2294	0.2779	0.3248	0.3672	0.4082
1.4700	0.0641	0.1222	0.1798	0.2297	0.2782	0.3252	0.3676	0.4085
1.4800	0.0641	0.1223	0.1800	0.2299	0.2785	0.3256	0.3680	0.4089
1.4900	0.0642	0.1225	0.1802	0.2302	0.2788	0.3259	0.3684	0.4092
1.5000	0.0643	0.1226	0.1804	0.2305	0.2791	0.3262	0.3688	0.4096
1.5100	0.0644	0.1228	0.1806	0.2308	0.2794	0.3266	0.3691	0.4100
1.5200	0.0645	0.1229	0.1808	0.2311	0.2797	0.3269	0.3694	0.4104
1.5300	0.0646	0.1231	0.1810	0.2313	0.2799	0.3273	0.3698	0.4108
1.5400	0.0647	0.1233	0.1812	0.2315	0.2802	0.3277	0.3702	0.4112
1.5500	0.0647	0.1234	0.1814	0.2318	0.2806	0.3281	0.3706	0.4116
1.5600	0.0648	0.1236	0.1817	0.2320	0.2808	0.3284	0.3710	0.4119
1.5700	0.0649	0.1238	0.1819	0.2323	0.2811	0.3287	0.3714	0.4124
1.5800	0.0650	0.1239	0.1821	0.2326	0.2814	0.3290	0.3718	0.4127
1.5900	0.0651	0.1240	0.1823	0.2328	0.2818	0.3294	0.3722	0.4131
1.6000	0.0651	0.1242	0.1825	0.2330	0.2820	0.3298	0.3726	0.4135
1.6100	0.0652	0.1243	0.1828	0.2333	0.2823	0.3301	0.3730	0.4139
1.6200	0.0653	0.1244	0.1830	0.2335	0.2827	0.3305	0.3734	0.4143
1.6300	0.0654	0.1246	0.1833	0.2338	0.2830	0.3309	0.3738	0.4147
1.6400	0.0654	0.1248	0.1835	0.2341	0.2834	0.3313	0.3742	0.4151
1.6500	0.0655	0.1250	0.1837	0.2345	0.2837	0.3317	0.3745	0.4156
1.6600	0.0656	0.1251	0.1839	0.2347	0.2840	0.3321	0.3750	0.4160
1.6700	0.0657	0.1253	0.1841	0.2350	0.2844	0.3324	0.3753	0.4164
1.6800	0.0658	0.1254	0.1843	0.2352	0.2848	0.3328	0.3757	0.4169
1.6900	0.0658	0.1256	0.1846	0.2356	0.2851	0.3331	0.3761	0.4173
1.7000	0.0659	0.1258	0.1848	0.2358	0.2855	0.3335	0.3765	0.4178
1.7100	0.0660	0.1259	0.1850	0.2360	0.2858	0.3339	0.3769	0.4182
1.7200	0.0661	0.1260	0.1853	0.2363	0.2861	0.3342	0.3773	0.4186
1.7300	0.0662	0.1262	0.1855	0.2365	0.2865	0.3346	0.3778	0.4190
1.7400	0.0663	0.1264	0.1857	0.2368	0.2867	0.3350	0.3781	0.4195
1.7500	0.0664	0.1265	0.1860	0.2371	0.2871	0.3353	0.3786	0.4199
1.7600	0.0664	0.1267	0.1862	0.2374	0.2874	0.3357	0.3790	0.4203
1.7700	0.0665	0.1269	0.1864	0.2377	0.2878	0.3361	0.3794	0.4208
1.7800	0.0666	0.1271	0.1866	0.2380	0.2881	0.3365	0.3798	0.4212
1.7900	0.0667	0.1272	0.1868	0.2383	0.2885	0.3369	0.3802	0.4217
1.8000	0.0667	0.1274	0.1870	0.2386	0.2888	0.3374	0.3806	0.4222
1.8100	0.0668	0.1276	0.1872	0.2389	0.2891	0.3378	0.3810	0.4227
1.8200	0.0669	0.1277	0.1874	0.2392	0.2895	0.3382	0.3814	0.4232
1.8300	0.0670	0.1279	0.1877	0.2395	0.2898	0.3386	0.3817	0.4237
1.8400	0.0670	0.1281	0.1879	0.2398	0.2902	0.3390	0.3821	0.4241
1.8500	0.0672	0.1282	0.1881	0.2401	0.2906	0.3394	0.3825	0.4246
1.8600	0.0672	0.1284	0.1884	0.2404	0.2909	0.3398	0.3830	0.4250
1.8700	0.0673	0.1286	0.1886	0.2408	0.2911	0.3402	0.3834	0.4254
1.8800	0.0674	0.1288	0.1888	0.2411	0.2914	0.3405	0.3838	0.4259
1.8900	0.0675	0.1289	0.1890	0.2414	0.2918	0.3409	0.3842	0.4263
1.9000	0.0676	0.1291	0.1893	0.2417	0.2921	0.3414	0.3846	0.4267
1.9100	0.0677	0.1293	0.1895	0.2420	0.2924	0.3417	0.3850	0.4271
1.9200	0.0678	0.1295	0.1897	0.2423	0.2928	0.3421	0.3855	0.4275
1.9300	0.0679	0.1297	0.1900	0.2425	0.2931	0.3425	0.3859	0.4280
1.9400	0.0679	0.1299	0.1902	0.2428	0.2934	0.3429	0.3863	0.4284
1.9500	0.0680	0.1300	0.1904	0.2431	0.2937	0.3433	0.3868	0.4288
1.9600	0.0681	0.1302	0.1906	0.2434	0.2941	0.3437	0.3873	0.4293
1.9700	0.0683	0.1304	0.1909	0.2437	0.2944	0.3441	0.3877	0.4297
1.9800	0.0683	0.1306	0.1911	0.2439	0.2947	0.3445	0.3881	0.4302
1.9900	0.0684	0.1308	0.1913	0.2443	0.2951	0.3448	0.3885	0.4306
2.0000	0.0686	0.1310	0.1916	0.2446	0.2955	0.3453	0.3889	0.4311
2.0100	0.0687	0.1312	0.1918	0.2449	0.2958	0.3457	0.3893	0.4314
2.0200	0.0688	0.1313	0.1921	0.2451	0.2962	0.3461	0.3898	0.4319
2.0300	0.0689	0.1314	0.1923	0.2454	0.2966	0.3465	0.3901	0.4323
2.0400	0.0690	0.1316	0.1925	0.2458	0.2969	0.3469	0.3906	0.4328
2.0500	0.0691	0.1318	0.1928	0.2461	0.2972	0.3473	0.3910	0.4332
2.0600	0.0692	0.1319	0.1931	0.2464	0.2975	0.3476	0.3914	0.4336
2.0700	0.0693	0.1322	0.1933	0.2466	0.2979	0.3480	0.3918	0.4341
2.0800	0.0694	0.1323	0.1935	0.2470	0.2982	0.3485	0.3923	0.4345
2.0900	0.0695	0.1325	0.1938	0.2473	0.2986	0.3488	0.3927	0.4349
2.1000	0.0696	0.1327	0.1941	0.2476	0.2990	0.3491	0.3932	0.4354
2.1100	0.0697	0.1328	0.1943	0.2479	0.2994	0.3495	0.3936	0.4359
2.1200	0.0698	0.1329	0.1945	0.2481	0.2997	0.3499	0.3940	0.4364
2.1300	0.0699	0.1331	0.1948	0.2484	0.3001	0.3503	0.3944	0.4368
2.1400	0.0701	0.1333	0.1950	0.2487	0.3004	0.3507	0.3948	0.4372
2.1500	0.0701	0.1335	0.1952	0.2490	0.3007	0.3512	0.3953	0.4377
2.1600	0.0702	0.1336	0.1954	0.2494	0.3012	0.3516	0.3957	0.4380
2.1700	0.0704	0.1338	0.1956	0.2496	0.3016	0.3520	0.3962	0.4385
2.1800	0.0705	0.1340	0.1959	0.2500	0.3019	0.3525	0.3966	0.4390
2.1900	0.0706	0.1342	0.1962	0.2503	0.3022	0.3529	0.3971	0.4394
2.2000	0.0707	0.1344	0.1965	0.2507	0.3027	0.3533	0.3975	0.4400
2.2100	0.0708	0.1346	0.1968	0.2511	0.3031	0.3538	0.3979	0.4405
2.2200	0.0709	0.1348	0.1970	0.2514	0.3034	0.3542	0.3984	0.4410
2.2300	0.0710	0.1350	0.1972	0.2518	0.3039	0.3546	0.3988	0.4415
2.2400	0.0711	0.1352	0.1975	0.2521	0.3042	0.3549	0.3992	0.4420
2.2500	0.0711	0.1354	0.1977	0.2524	0.3047	0.3553	0.3996	0.4425
2.2600	0.0712	0.1356	0.1980	0.2526	0.3050	0.3558	0.4000	0.4430
2.2700	0.0713	0.1357	0.1982	0.2530	0.3054	0.3562	0.4005	0.4434
2.2800	0.0714	0.1359	0.1985	0.2533	0.3058	0.3566	0.4010	0.4439
2.2900	0.0715	0.1361	0.1988	0.2536	0.3061	0.3570	0.4015	0.4444
2.3000	0.0716	0.1363	0.1990	0.2539	0.3065	0.3574	0.4020	0.4449
2.3100	0.0717	0.1364	0.1993	0.2542	0.3068	0.3578	0.4024	0.4454
2.3200	0.0718	0.1366	0.1996	0.2545	0.3072	0.3582	0.4029	0.4459
2.3300	0.0719	0.1369	0.1999	0.2548	0.3076	0.3586	0.4034	0.4464
2.3400	0.0720	0.1371	0.2002	0.2552	0.3080	0.3590	0.4038	0.4469
2.3500	0.0721	0.1373	0.2004	0.2555	0.3083	0.3594	0.4043	0.4474
2.3600	0.0722	0.1375	0.2007	0.2558	0.3087	0.3598	0.4048	0.4479
2.3700	0.0723	0.1377	0.2010	0.2561	0.3091	0.3602	0.4053	0.4485
2.3800	0.0724	0.1378	0.2013	0.2563	0.3095	0.3606	0.4057	0.4490
2.3900	0.0725	0.1379	0.2016	0.2567	0.3099	0.3611	0.4062	0.4496
2.4000	0.0727	0.1381	0.2019	0.2570	0.3103	0.3615	0.4067	0.4501
2.4100	0.0727	0.1382	0.2021	0.2573	0.3107	0.3619	0.4072	0.4504
2.4200	0.0729	0.1384	0.2024	0.2576	0.3110	0.3624	0.4076	0.4509
2.4300	0.0730	0.1386	0.2026	0.2579	0.3114	0.3627	0.4081	0.4515
2.4400	0.0731	0.1388	0.2029	0.2583	0.3118	0.3631	0.4086	0.4519
2.4500	0.0732	0.1390	0.2032	0.2586	0.3122	0.3635	0.4091	0.4524
2.4600	0.0733	0.1392	0.2035	0.2588	0.3126	0.3640	0.4096	0.4529
2.4700	0.0735	0.1394	0.2037	0.2592	0.3130	0.3645	0.4101	0.4534
2.4800	0.0736	0.1396	0.2040	0.2595	0.3134	0.3649	0.4106	0.4539
2.4900	0.0736	0.1398	0.2043	0.2599	0.3139	0.3653	0.4112	0.4544
2.5000	0.0737	0.1400	0.2045	0.2602	0.3143	0.3657	0.4117	0.4548
2.5100	0.0738	0.1402	0.2048	0.2605	0.3146	0.3662	0.4121	0.4553
2.5200	0.0739	0.1404	0.2051	0.2608	0.3151	0.3667	0.4126	0.4558
2.5300	0.0740	0.1406	0.2054	0.2612	0.3155	0.3671	0.4131	0.4563
2.5400	0.0741	0.1409	0.2056	0.2615	0.3158	0.3675	0.4136	0.4569
2.5500	0.0742	0.1411	0.2059	0.2618	0.3163	0.3679	0.4141	0.4574
2.5600	0.0743	0.1413	0.2062	0.2622	0.3167	0.3683	0.4146	0.4580
2.5700	0.0744	0.1415	0.2064	0.2625	0.3171	0.3688	0.4150	0.4585
2.5800	0.0745	0.1417	0.2067	0.2629	0.3174	0.3692	0.4156	0.4590
2.5900	0.0746	0.1419	0.2070	0.2632	0.3179	0.3697	0.4160	0.4594
2.6000	0.0747	0.1421	0.2073	0.2637	0.3182	0.3702	0.4165	0.4600
2.6100	0.0748	0.1423	0.2076	0.2641	0.3185	0.3706	0.4170	0.4605
2.6200	0.0750	0.1425	0.2079	0.2644	0.3190	0.3711	0.4175	0.4611
2.6300	0.0751	0.1427	0.2082	0.2647	0.3194	0.3715	0.4180	0.4615
2.6400	0.0752	0.1429	0.2084	0.2651	0.3198	0.3720	0.4185	0.4619
2.6500	0.0753	0.1431	0.2087	0.2654	0.3202	0.3724	0.4189	0.4625
2.6600	0.0753	0.1433	0.2090	0.2657	0.3207	0.3728	0.4194	0.4630
2.6700	0.0754	0.1435	0.2093	0.2662	0.3211	0.3732	0.4199	0.4636
2.6800	0.0755	0.1437	0.2096	0.2665	0.3215	0.3736	0.4204	0.4641
2.6900	0.0757	0.1438	0.2099	0.2669	0.3220	0.3741	0.4208	0.4645
2.7000	0.0757	0.1441	0.2101	0.2672	0.3225	0.3746	0.4213	0.4650
2.7100	0.0759	0.1443	0.2104	0.2676	0.3229	0.3750	0.4218	0.4655
2.7200	0.0760	0.1444	0.2106	0.2679	0.3233	0.3754	0.4222	0.4661
2.7300	0.0761	0.1447	0.2109	0.2683	0.3237	0.3758	0.4226	0.4667
2.7400	0.0762	0.1449	0.2112	0.2686	0.3241	0.3763	0.4230	0.4673
2.7500	0.0763	0.1451	0.2115	0.2690	0.3245	0.3767	0.4235	0.4679
2.7600	0.0764	0.1453	0.2118	0.2694	0.3249	0.3771	0.4240	0.4685
2.7700	0.0765	0.1455	0.2122	0.2697	0.3253	0.3776	0.4245	0.4691
2.7800	0.0766	0.1457	0.2125	0.2701	0.3257	0.3781	0.4251	0.4696
2.7900	0.0768	0.1459	0.2128	0.2704	0.3261	0.3786	0.4256	0.4701
2.8000	0.0769	0.1461	0.2130	0.2708	0.3266	0.3790	0.4263	0.4706
2.8100	0.0770	0.1464	0.2133	0.2712	0.3271	0.3795	0.4269	0.4711
2.8200	0.0771	0.1466	0.2136	0.2716	0.3275	0.3800	0.4274	0.4716
2.8300	0.0772	0.1468	0.2139	0.2719	0.3279	0.3805	0.4279	0.4721
2.8400	0.0773	0.1470	0.2142	0.2723	0.3284	0.3809	0.4284	0.4727
2.8500	0.0775	0.1473	0.2146	0.2727	0.3288	0.3814	0.4288	0.4733
2.8600	0.0776	0.1475	0.2149	0.2730	0.3292	0.3819	0.4293	0.4738
2.8700	0.0777	0.1478	0.2152	0.2734	0.3297	0.3823	0.4299	0.4744
2.8800	0.0778	0.1480	0.2155	0.2738	0.3301	0.3829	0.4304	0.4749
2.8900	0.0780	0.1482	0.2157	0.2741	0.3306	0.3835	0.4310	0.4754
2.9000	0.0781	0.1485	0.2161	0.2744	0.3310	0.3839	0.4315	0.4760
2.9100	0.0782	0.1487	0.2165	0.2748	0.3315	0.3843	0.4320	0.4765
2.9200	0.0783	0.1489	0.2167	0.2752	0.3319	0.3848	0.4325	0.4770
2.9300	0.0784	0.1491	0.2170	0.2756	0.3324	0.3853	0.4330	0.4776
2.9400	0.0786	0.1493	0.2174	0.2760	0.3328	0.3858	0.4335	0.4782
2.9500	0.0787	0.1495	0.2176	0.2764	0.3332	0.3864	0.4341	0.4787
2.9600	0.0789	0.1498	0.2179	0.2767	0.3336	0.3868	0.4346	0.4793
2.9700	0.0790	0.1501	0.2183	0.2771	0.3341	0.3872	0.4351	0.4798
2.9800	0.0791	0.1503	0.2186	0.2775	0.3346	0.3877	0.4355	0.4803
2.9900	0.0792	0.1505	0.2189	0.2779	0.3351	0.3882	0.4361	0.4808
3.0000	0.0793	0.1508	0.2193	0.2783	0.3356	0.3888	0.4366	0.4813
3.0100	0.0794	0.1510	0.2197	0.2786	0.3361	0.3892	0.4372	0.4819
3.0200	0.0795	0.1512	0.2200	0.2791	0.3366	0.3897	0.4377	0.4824
3.0300	0.0797	0.1514	0.2203	0.2795	0.3371	0.3902	0.4382	0.4830
3.0400	0.0798	0.1517	0.2207	0.2799	0.3376	0.3907	0.4388	0.4835
3.0500	0.0799	0.1519	0.2209	0.2803	0.3381	0.3912	0.4393	0.4839
3.0600	0.0800	0.1522	0.2212	0.2807	0.3385	0.3917	0.4399	0.4845
3.0700	0.0802	0.1524	0.2216	0.2810	0.3390	0.3923	0.4405	0.4851
3.0800	0.0803	0.1526	0.2219	0.2814	0.3395	0.3927	0.4410	0.4856
3.0900	0.0805	0.1529	0.2222	0.2819	0.3400	0.3932	0.4416	0.4861
3.1000	0.0807	0.1531	0.2225	0.2822	0.3404	0.3937	0.4423	0.4868
3.1100	0.0808	0.1533	0.2229	0.2826	0.3408	0.3943	0.4429	0.4873
3.1200	0.0809	0.1536	0.2233	0.2831	0.3413	0.3948	0.4434	0.4879
3.1300	0.0810	0.1539	0.2236	0.2835	0.3418	0.3953	0.4439	0.4885
3.1400	0.0812	0.1542	0.2240	0.2838	0.3422	0.3958	0.4445	0.4891
3.1500	0.0813	0.1545	0.2243	0.2843	0.3427	0.3963	0.4451	0.4898
3.1600	0.0814	0.1547	0.2246	0.2847	0.3432	0.3969	0.4457	0.4903
3.1700	0.0815	0.1550	0.2250	0.2851	0.3437	0.3974	0.4463	0.4909
3.1800	0.0816	0.1552	0.2254	0.2856	0.3441	0.3979	0.4469	0.4915
3.1900	0.0818	0.1555	0.2257	0.2860	0.3445	0.3983	0.4474	0.4921
3.2000	0.0819	0.1557	0.2260	0.2865	0.3449	0.3988	0.4480	0.4928
3.2100	0.0821	0.1560	0.2265	0.2869	0.3454	0.3994	0.4486	0.4934
3.2200	0.0822	0.1562	0.2268	0.2873	0.3460	0.4000	0.4491	0.4938
3.2300	0.0824	0.1565	0.2271	0.2878	0.3465	0.4006	0.4497	0.4944
3.2400	0.0826	0.1568	0.2275	0.2882	0.3470	0.4011	0.4502	0.4950
3.2500	0.0827	0.1570	0.2279	0.2887	0.3475	0.4016	0.4509	0.4956
3.2600	0.0828	0.1572	0.2282	0.2890	0.3480	0.4021	0.4514	0.4962
3.2700	0.0830	0.1574	0.2285	0.2894	0.3484	0.4026	0.4519	0.4968
3.2800	0.0831	0.1578	0.2289	0.2898	0.3489	0.4031	0.4524	0.4973
3.2900	0.0832	0.1580	0.2292	0.2903	0.3495	0.4036	0.4529	0.4980
3.3000	0.0833	0.1583	0.2296	0.2907	0.3499	0.4041	0.4535	0.4984
3.3100	0.0834	0.1586	0.2300	0.2911	0.3504	0.4046	0.4541	0.4990
3.3200	0.0835	0.1588	0.2303	0.2915	0.3509	0.4052	0.4546	0.4997
3.3300	0.0836	0.1591	0.2307	0.2920	0.3513	0.4057	0.4552	0.5002
3.3400	0.0838	0.1593	0.2311	0.2924	0.3518	0.4062	0.4559	0.5007
3.3500	0.0839	0.1595	0.2314	0.2928	0.3523	0.4068	0.4565	0.5014
3.3600	0.0840	0.1598	0.2318	0.2932	0.3528	0.4074	0.4571	0.5019
3.3700	0.0842	0.1601	0.2321	0.2936	0.3532	0.4078	0.4577	0.5025
3.3800	0.0844	0.1604	0.2325	0.2941	0.3537	0.4084	0.4583	0.5033
3.3900	0.0846	0.1606	0.2328	0.2945	0.3542	0.4089	0.4589	0.5039
3.4000	0.0848	0.1609	0.2332	0.2950	0.3546	0.4094	0.4595	0.5045
3.4100	0.0849	0.1611	0.2336	0.2955	0.3551	0.4100	0.4601	0.5051
3.4200	0.0851	0.1613	0.2339	0.2960	0.3557	0.4105	0.4607	0.5057
3.4300	0.0852	0.1616	0.2342	0.2964	0.3561	0.4111	0.4613	0.5064
3.4400	0.0854	0.1618	0.2346	0.2969	0.3566	0.4117	0.4619	0.5070
3.4500	0.0855	0.1620	0.2350	0.2974	0.3571	0.4122	0.4625	0.5076
3.4600	0.0857	0.1624	0.2354	0.2978	0.3576	0.4128	0.4631	0.5083
3.4700	0.0859	0.1626	0.2358	0.2983	0.3581	0.4134	0.4637	0.5088
3.4800	0.0860	0.1629	0.2361	0.2987	0.3586	0.4139	0.4644	0.5096
3.4900	0.0861	0.1632	0.2364	0.2991	0.3591	0.4145	0.4649	0.5103
3.5000	0.0863	0.1634	0.2368	0.2995	0.3596	0.4150	0.4655	0.5108
3.5100	0.0863	0.1637	0.2372	0.3000	0.3601	0.4156	0.4660	0.5114
3.5200	0.0864	0.1640	0.2375	0.3004	0.3606	0.4162	0.4666	0.5121
3.5300	0.0866	0.1642	0.2378	0.3009	0.3612	0.4167	0.4673	0.5127
3.5400	0.0867	0.1645	0.2382	0.3013	0.3617	0.4173	0.4678	0.5134
3.5500	0.0869	0.1647	0.2385	0.3017	0.3622	0.4179	0.4685	0.5140
3.5600	0.0870	0.1650	0.2388	0.3022	0.3628	0.4184	0.4692	0.5146
3.5700	0.0872	0.1653	0.2393	0.3026	0.3633	0.4189	0.4698	0.5153
3.5800	0.0873	0.1656	0.2397	0.3031	0.3638	0.4195	0.4703	0.5159
3.5900	0.0874	0.1659	0.2400	0.3036	0.3644	0.4200	0.4710	0.5165
3.6000	0.0876	0.1661	0.2403	0.3040	0.3648	0.4207	0.4717	0.5171
3.6100	0.0877	0.1665	0.2406	0.3044	0.3654	0.4213	0.4723	0.5178
3.6200	0.0879	0.1667	0.2410	0.3049	0.3659	0.4219	0.4730	0.5185
3.6300	0.0881	0.1671	0.2414	0.3054	0.3664	0.4225	0.4736	0.5191
3.6400	0.0883	0.1674	0.2418	0.3058	0.3669	0.4231	0.4742	0.5198
3.6500	0.0885	0.1677	0.2422	0.3064	0.3673	0.4237	0.4748	0.5204
3.6600	0.0886	0.1680	0.2425	0.3069	0.3678	0.4243	0.4754	0.5210
3.6700	0.0888	0.1683	0.2430	0.3074	0.3683	0.4249	0.4760	0.5217
3.6800	0.0890	0.1686	0.2433	0.3079	0.3689	0.4255	0.4766	0.5223
3.6900	0.0891	0.1689	0.2437	0.3084	0.3694	0.4260	0.4772	0.5229
3.7000	0.0893	0.1692	0.2440	0.3089	0.3699	0.4266	0.4779	0.5236
3.7100	0.0895	0.1695	0.2444	0.3094	0.3706	0.4272	0.4785	0.5243
3.7200	0.0897	0.1697	0.2448	0.3098	0.3712	0.4278	0.4792	0.5249
3.7300	0.0898	0.1701	0.2452	0.3104	0.3717	0.4283	0.4797	0.5255
3.7400	0.0900	0.1704	0.2456	0.3108	0.3722	0.4290	0.4803	0.5261
3.7500	0.0902	0.1706	0.2460	0.3113	0.3728	0.4296	0.4810	0.5268
3.7600	0.0903	0.1709	0.2464	0.3118	0.3734	0.4302	0.4816	0.5274
3.7700	0.0905	0.1712	0.2468	0.3122	0.3739	0.4309	0.4823	0.5281
3.7800	0.0907	0.1714	0.2472	0.3127	0.3744	0.4315	0.4828	0.5287
3.7900	0.0909	0.1717	0.2477	0.3132	0.3751	0.4321	0.4834	0.5294
3.8000	0.0910	0.1720	0.2481	0.3137	0.3756	0.4328	0.4842	0.5301
3.8100	0.0912	0.1722	0.2485	0.3141	0.3762	0.4333	0.4848	0.5307
3.8200	0.0914	0.1726	0.2489	0.3145	0.3768	0.4338	0.4853	0.5313
3.8300	0.0916	0.1728	0.2493	0.3151	0.3773	0.4345	0.4860	0.5320
3.8400	0.0918	0.1732	0.2498	0.3155	0.3779	0.4352	0.4866	0.5326
3.8500	0.0920	0.1735	0.2502	0.3161	0.3783	0.4357	0.4872	0.5332
3.8600	0.0921	0.1739	0.2506	0.3166	0.3789	0.4363	0.4879	0.5340
3.8700	0.0923	0.1741	0.2511	0.3171	0.3795	0.4370	0.4886	0.5346
3.8800	0.0924	0.1744	0.2515	0.3176	0.3799	0.4375	0.4892	0.5352
3.8900	0.0926	0.1747	0.2519	0.3180	0.3804	0.4382	0.4899	0.5359
3.9000	0.0928	0.1749	0.2523	0.3186	0.3810	0.4388	0.4905	0.5366
3.9100	0.0929	0.1752	0.2527	0.3191	0.3816	0.4394	0.4912	0.5373
3.9200	0.0931	0.1755	0.2531	0.3195	0.3822	0.4401	0.4918	0.5380
3.9300	0.0933	0.1758	0.2536	0.3200	0.3828	0.4407	0.4925	0.5387
3.9400	0.0934	0.1761	0.2540	0.3205	0.3833	0.4413	0.4931	0.5394
3.9500	0.0936	0.1764	0.2544	0.3210	0.3838	0.4419	0.4939	0.5402
3.9600	0.0938	0.1767	0.2548	0.3215	0.3844	0.4426	0.4946	0.5409
3.9700	0.0940	0.1771	0.2553	0.3220	0.3850	0.4432	0.4952	0.5416
3.9800	0.0942	0.1774	0.2557	0.3225	0.3856	0.4438	0.4959	0.5423
3.9900	0.0944	0.1776	0.2561	0.3231	0.3862	0.4444	0.4966	0.5431
4.0000	0.0946	0.1780	0.2565	0.3236	0.3868	0.4451	0.4972	0.5438
4.0100	0.0948	0.1784	0.2569	0.3241	0.3874	0.4456	0.4979	0.5446
4.0200	0.0950	0.1787	0.2574	0.3246	0.3879	0.4462	0.4987	0.5454
4.0300	0.0951	0.1790	0.2578	0.3251	0.3885	0.4469	0.4993	0.5461
4.0400	0.0953	0.1793	0.2582	0.3256	0.3890	0.4476	0.5000	0.5468
4.0500	0.0955	0.1795	0.2587	0.3262	0.3896	0.4483	0.5007	0.5477
4.0600	0.0956	0.1799	0.2592	0.3267	0.3903	0.4490	0.5014	0.5483
4.0700	0.0958	0.1802	0.2597	0.3273	0.3909	0.4496	0.5021	0.5490
4.0800	0.0960	0.1806	0.2601	0.3278	0.3915	0.4502	0.5027	0.5497
4.0900	0.0962	0.1808	0.2605	0.3283	0.3922	0.4510	0.5034	0.5504
4.1000	0.0963	0.1812	0.2610	0.3289	0.3928	0.4517	0.5041	0.5512
4.1100	0.0966	0.1815	0.2615	0.3295	0.3934	0.4523	0.5048	0.5519
4.1200	0.0968	0.1818	0.2619	0.3301	0.3941	0.4530	0.5055	0.5526
4.1300	0.0969	0.1822	0.2623	0.3307	0.3947	0.4535	0.5061	0.5535
4.1400	0.0971	0.1826	0.2628	0.3312	0.3953	0.4542	0.5069	0.5542
4.1500	0.0974	0.1829	0.2632	0.3317	0.3960	0.4548	0.5076	0.5550
4.1600	0.0976	0.1833	0.2636	0.3323	0.3966	0.4554	0.5083	0.5557
4.1700	0.0978	0.1836	0.2641	0.3328	0.3972	0.4562	0.5089	0.5565
4.1800	0.0980	0.1840	0.2646	0.3333	0.3977	0.4569	0.5096	0.5573
4.1900	0.0981	0.1843	0.2651	0.3340	0.3985	0.4576	0.5102	0.5580
4.2000	0.0983	0.1846	0.2656	0.3346	0.3992	0.4582	0.5109	0.5588
4.2100	0.0985	0.1850	0.2661	0.3352	0.3998	0.4589	0.5117	0.5595
4.2200	0.0987	0.1853	0.2665	0.3357	0.4005	0.4596	0.5125	0.5603
4.2300	0.0989	0.1856	0.2670	0.3363	0.4012	0.4604	0.5131	0.5610
4.2400	0.0991	0.1860	0.2675	0.3368	0.4018	0.4611	0.5139	0.5619
4.2500	0.0993	0.1863	0.2681	0.3373	0.4024	0.4618	0.5145	0.5626
4.2600	0.0994	0.1867	0.2685	0.3378	0.4030	0.4625	0.5152	0.5634
4.2700	0.0996	0.1871	0.2689	0.3384	0.4036	0.4632	0.5160	0.5642
4.2800	0.0998	0.1874	0.2693	0.3390	0.4043	0.4639	0.5167	0.5649
4.2900	0.1000	0.1878	0.2698	0.3396	0.4049	0.4647	0.5174	0.5656
4.3000	0.1002	0.1881	0.2703	0.3401	0.4056	0.4654	0.5182	0.5664
4.3100	0.1004	0.1885	0.2707	0.3407	0.4063	0.4660	0.5190	0.5672
4.3200	0.1006	0.1889	0.2712	0.3412	0.4069	0.4668	0.5198	0.5680
4.3300	0.1008	0.1893	0.2716	0.3418	0.4075	0.4674	0.5204	0.5689
4.3400	0.1010	0.1896	0.2721	0.3424	0.4081	0.4681	0.5211	0.5697
4.3500	0.1012	0.1900	0.2726	0.3430	0.4088	0.4688	0.5220	0.5704
4.3600	0.1014	0.1903	0.2731	0.3436	0.4095	0.4695	0.5227	0.5713
4.3700	0.1017	0.1907	0.2737	0.3442	0.4103	0.4701	0.5235	0.5720
4.3800	0.1019	0.1910	0.2741	0.3448	0.4110	0.4708	0.5242	0.5728
4.3900	0.1021	0.1914	0.2748	0.3454	0.4116	0.4715	0.5249	0.5736
4.4000	0.1023	0.1918	0.2752	0.3460	0.4122	0.4724	0.5257	0.5744
4.4100	0.1025	0.1921	0.2757	0.3466	0.4128	0.4731	0.5263	0.5752
4.4200	0.1027	0.1925	0.2763	0.3472	0.4135	0.4738	0.5270	0.5760
4.4300	0.1029	0.1929	0.2768	0.3479	0.4142	0.4745	0.5278	0.5768
4.4400	0.1030	0.1934	0.2773	0.3485	0.4148	0.4751	0.5285	0.5777
4.4500	0.1033	0.1938	0.2777	0.3491	0.4155	0.4759	0.5292	0.5784
4.4600	0.1034	0.1941	0.2782	0.3497	0.4163	0.4767	0.5301	0.5792
4.4700	0.1036	0.1945	0.2787	0.3503	0.4171	0.4775	0.5308	0.5800
4.4800	0.1039	0.1949	0.2792	0.3508	0.4177	0.4782	0.5317	0.5808
4.4900	0.1041	0.1952	0.2798	0.3515	0.4184	0.4789	0.5325	0.5816
4.5000	0.1043	0.1956	0.2802	0.3521	0.4190	0.4797	0.5332	0.5823
4.5100	0.1045	0.1961	0.2807	0.3526	0.4197	0.4804	0.5339	0.5832
4.5200	0.1047	0.1965	0.2812	0.3532	0.4204	0.4811	0.5346	0.5839
4.5300	0.1049	0.1968	0.2817	0.3539	0.4210	0.4819	0.5355	0.5847
4.5400	0.1052	0.1972	0.2823	0.3544	0.4218	0.4826	0.5364	0.5855
4.5500	0.1054	0.1976	0.2828	0.3550	0.4226	0.4834	0.5371	0.5863
4.5600	0.1056	0.1979	0.2833	0.3556	0.4232	0.4841	0.5379	0.5871
4.5700	0.1058	0.1983	0.2837	0.3563	0.4239	0.4848	0.5387	0.5880
4.5800	0.1060	0.1987	0.2842	0.3569	0.4246	0.4855	0.5396	0.5889
4.5900	0.1062	0.1991	0.2847	0.3576	0.4253	0.4862	0.5403	0.5898
4.6000	0.1064	0.1994	0.2852	0.3582	0.4260	0.4870	0.5412	0.5906
4.6100	0.1067	0.1998	0.2858	0.3589	0.4267	0.4877	0.5420	0.5915
4.6200	0.1069	0.2002	0.2863	0.3598	0.4274	0.4884	0.5429	0.5922
4.6300	0.1071	0.2006	0.2869	0.3603	0.4281	0.4892	0.5437	0.5929
4.6400	0.1073	0.2011	0.2873	0.3611	0.4289	0.4900	0.5443	0.5938
4.6500	0.1075	0.2015	0.2879	0.3617	0.4297	0.4908	0.5450	0.5945
4.6600	0.1077	0.2019	0.2885	0.3624	0.4303	0.4917	0.5458	0.5954
4.6700	0.1079	0.2024	0.2891	0.3630	0.4311	0.4926	0.5466	0.5963
4.6800	0.1081	0.2027	0.2895	0.3636	0.4318	0.4934	0.5475	0.5972
4.6900	0.1083	0.2032	0.2900	0.3643	0.4326	0.4942	0.5483	0.5980
4.7000	0.1085	0.2037	0.2905	0.3649	0.4334	0.4951	0.5491	0.5988
4.7100	0.1088	0.2041	0.2910	0.3656	0.4341	0.4959	0.5499	0.5996
4.7200	0.1090	0.2045	0.2915	0.3663	0.4347	0.4967	0.5508	0.6006
4.7300	0.1093	0.2049	0.2920	0.3669	0.4354	0.4976	0.5516	0.6014
4.7400	0.1095	0.2054	0.2925	0.3676	0.4362	0.4982	0.5526	0.6023
4.7500	0.1098	0.2058	0.2931	0.3683	0.4369	0.4991	0.5534	0.6033
4.7600	0.1099	0.2063	0.2936	0.3690	0.4376	0.4999	0.5542	0.6040
4.7700	0.1101	0.2067	0.2941	0.3697	0.4383	0.5007	0.5552	0.6049
4.7800	0.1104	0.2071	0.2946	0.3704	0.4390	0.5014	0.5560	0.6058
4.7900	0.1106	0.2076	0.2952	0.3711	0.4397	0.5022	0.5569	0.6067
4.8000	0.1108	0.2081	0.2958	0.3719	0.4404	0.5030	0.5577	0.6076
4.8100	0.1111	0.2085	0.2964	0.3726	0.4412	0.5038	0.5587	0.6083
4.8200	0.1113	0.2090	0.2970	0.3733	0.4420	0.5047	0.5596	0.6092
4.8300	0.1115	0.2094	0.2976	0.3740	0.4427	0.5056	0.5605	0.6100
4.8400	0.1117	0.2099	0.2982	0.3746	0.4434	0.5064	0.5613	0.6110
4.8500	0.1120	0.2104	0.2988	0.3753	0.4442	0.5071	0.5622	0.6119
4.8600	0.1122	0.2108	0.2993	0.3761	0.4449	0.5079	0.5630	0.6127
4.8700	0.1124	0.2112	0.2999	0.3767	0.4457	0.5088	0.5638	0.6136
4.8800	0.1127	0.2116	0.3005	0.3774	0.4465	0.5097	0.5646	0.6145
4.8900	0.1129	0.2121	0.3011	0.3781	0.4473	0.5105	0.5656	0.6155
4.9000	0.1131	0.2125	0.3018	0.3788	0.4481	0.5114	0.5664	0.6163
4.9100	0.1134	0.2130	0.3025	0.3796	0.4489	0.5123	0.5673	0.6172
4.9200	0.1137	0.2135	0.3030	0.3804	0.4498	0.5131	0.5682	0.6180
4.9300	0.1139	0.2139	0.3036	0.3810	0.4507	0.5139	0.5691	0.6188
4.9400	0.1142	0.2144	0.3042	0.3818	0.4514	0.5147	0.5701	0.6197
4.9500	0.1145	0.2149	0.3048	0.3825	0.4523	0.5156	0.5709	0.6207
4.9600	0.1148	0.2153	0.3054	0.3833	0.4531	0.5163	0.5718	0.6216
4.9700	0.1150	0.2158	0.3061	0.3840	0.4540	0.5172	0.5727	0.6227
4.9800	0.1153	0.2163	0.3067	0.3848	0.4548	0.5180	0.5735	0.6235
4.9900	0.1156	0.2167	0.3073	0.3855	0.4556	0.5188	0.5743	0.6244
5.0000	0.1158	0.2173	0.3079	0.3862	0.4564	0.5196	0.5751	0.6253
5.0100	0.1161	0.2178	0.3085	0.3869	0.4572	0.5204	0.5761	0.6262
5.0200	0.1164	0.2182	0.3092	0.3876	0.4581	0.5213	0.5770	0.6271
5.0300	0.1167	0.2187	0.3099	0.3884	0.4589	0.5221	0.5777	0.6280
5.0400	0.1170	0.2192	0.3105	0.3890	0.4598	0.5231	0.5785	0.6290
5.0500	0.1173	0.2197	0.3112	0.3897	0.4606	0.5240	0.5795	0.6301
5.0600	0.1175	0.2201	0.3120	0.3905	0.4615	0.5250	0.5804	0.6310
5.0700	0.1179	0.2206	0.3126	0.3912	0.4623	0.5258	0.5813	0.6319
5.0800	0.1181	0.2211	0.3133	0.3919	0.4630	0.5266	0.5824	0.6328
5.0900	0.1184	0.2216	0.3139	0.3927	0.4639	0.5275	0.5833	0.6338
5.1000	0.1187	0.2220	0.3146	0.3936	0.4648	0.5282	0.5843	0.6347
5.1100	0.1189	0.2225	0.3152	0.3943	0.4657	0.5290	0.5852	0.6357
5.1200	0.1192	0.2230	0.3158	0.3951	0.4665	0.5299	0.5860	0.6366
5.1300	0.1194	0.2235	0.3165	0.3958	0.4675	0.5308	0.5870	0.6375
5.1400	0.1197	0.2240	0.3172	0.3965	0.4684	0.5317	0.5879	0.6383
5.1500	0.1200	0.2245	0.3178	0.3972	0.4692	0.5326	0.5888	0.6392
5.1600	0.1203	0.2251	0.3185	0.3980	0.4701	0.5336	0.5897	0.6402
5.1700	0.1206	0.2256	0.3193	0.3987	0.4710	0.5346	0.5906	0.6411
5.1800	0.1209	0.2261	0.3200	0.3995	0.4718	0.5354	0.5915	0.6420
5.1900	0.1212	0.2267	0.3205	0.4003	0.4727	0.5364	0.5925	0.6430
5.2000	0.1215	0.2272	0.3212	0.4011	0.4736	0.5374	0.5935	0.6439
5.2100	0.1218	0.2277	0.3218	0.4019	0.4745	0.5383	0.5943	0.6448
5.2200	0.1221	0.2283	0.3226	0.4027	0.4754	0.5393	0.5954	0.6458
5.2300	0.1224	0.2288	0.3233	0.4036	0.4763	0.5402	0.5962	0.6467
5.2400	0.1226	0.2293	0.3240	0.4044	0.4773	0.5412	0.5972	0.6477
5.2500	0.1229	0.2299	0.3247	0.4052	0.4781	0.5420	0.5982	0.6487
5.2600	0.1233	0.2304	0.3253	0.4060	0.4789	0.5428	0.5992	0.6496
5.2700	0.1236	0.2309	0.3261	0.4068	0.4797	0.5437	0.6000	0.6506
5.2800	0.1239	0.2315	0.3269	0.4077	0.4806	0.5447	0.6010	0.6517
5.2900	0.1243	0.2320	0.3276	0.4085	0.4815	0.5457	0.6020	0.6526
5.3000	0.1246	0.2326	0.3284	0.4094	0.4824	0.5468	0.6030	0.6536
5.3100	0.1249	0.2332	0.3291	0.4103	0.4833	0.5476	0.6040	0.6546
5.3200	0.1252	0.2337	0.3299	0.4111	0.4843	0.5486	0.6050	0.6555
5.3300	0.1255	0.2343	0.3306	0.4120	0.4852	0.5496	0.6060	0.6565
5.3400	0.1258	0.2348	0.3313	0.4128	0.4861	0.5506	0.6070	0.6574
5.3500	0.1261	0.2353	0.3320	0.4137	0.4870	0.5515	0.6080	0.6584
5.3600	0.1265	0.2359	0.3327	0.4146	0.4878	0.5525	0.6089	0.6593
5.3700	0.1269	0.2365	0.3335	0.4155	0.4888	0.5535	0.6098	0.6603
5.3800	0.1272	0.2370	0.3341	0.4163	0.4897	0.5544	0.6108	0.6613
5.3900	0.1275	0.2376	0.3350	0.4172	0.4907	0.5554	0.6119	0.6622
5.4000	0.1278	0.2381	0.3357	0.4180	0.4916	0.5564	0.6130	0.6633
5.4100	0.1281	0.2387	0.3366	0.4189	0.4924	0.5573	0.6140	0.6642
5.4200	0.1284	0.2392	0.3372	0.4198	0.4934	0.5584	0.6150	0.6652
5.4300	0.1287	0.2397	0.3380	0.4206	0.4943	0.5594	0.6159	0.6662
5.4400	0.1290	0.2404	0.3388	0.4215	0.4954	0.5605	0.6169	0.6672
5.4500	0.1292	0.2409	0.3395	0.4224	0.4962	0.5614	0.6179	0.6681
5.4600	0.1296	0.2415	0.3402	0.4233	0.4972	0.5623	0.6189	0.6691
5.4700	0.1299	0.2421	0.3410	0.4242	0.4982	0.5634	0.6198	0.6701
5.4800	0.1302	0.2426	0.3417	0.4251	0.4991	0.5643	0.6209	0.6711
5.4900	0.1305	0.2432	0.3424	0.4259	0.5001	0.5654	0.6219	0.6721
5.5000	0.1308	0.2439	0.3432	0.4268	0.5011	0.5663	0.6229	0.6731
5.5100	0.1312	0.2444	0.3438	0.4278	0.5020	0.5674	0.6239	0.6741
5.5200	0.1314	0.2451	0.3447	0.4287	0.5030	0.5684	0.6248	0.6752
5.5300	0.1318	0.2457	0.3455	0.4296	0.5039	0.5695	0.6258	0.6762
5.5400	0.1321	0.2464	0.3463	0.4307	0.5050	0.5704	0.6270	0.6771
5.5500	0.1325	0.2470	0.3473	0.4316	0.5060	0.5714	0.6280	0.6781
5.5600	0.1328	0.2476	0.3481	0.4325	0.5070	0.5724	0.6290	0.6793
5.5700	0.1332	0.2481	0.3488	0.4334	0.5081	0.5735	0.6301	0.6804
5.5800	0.1335	0.2488	0.3498	0.4342	0.5091	0.5746	0.6312	0.6814
5.5900	0.1339	0.2495	0.3507	0.4351	0.5101	0.5756	0.6322	0.6826
5.6000	0.1342	0.2501	0.3515	0.4359	0.5112	0.5766	0.6332	0.6836
5.6100	0.1346	0.2508	0.3522	0.4368	0.5123	0.5777	0.6343	0.6847
5.6200	0.1349	0.2515	0.3530	0.4377	0.5135	0.5788	0.6356	0.6858
5.6300	0.1353	0.2523	0.3538	0.4386	0.5144	0.5799	0.6366	0.6868
5.6400	0.1357	0.2528	0.3546	0.4395	0.5154	0.5809	0.6376	0.6877
5.6500	0.1360	0.2535	0.3554	0.4404	0.5165	0.5819	0.6387	0.6887
5.6600	0.1364	0.2542	0.3563	0.4413	0.5175	0.5830	0.6397	0.6897
5.6700	0.1368	0.2549	0.3571	0.4424	0.5184	0.5841	0.6408	0.6909
5.6800	0.1373	0.2557	0.3581	0.4434	0.5195	0.5852	0.6419	0.6920
5.6900	0.1377	0.2563	0.3589	0.4444	0.5206	0.5864	0.6430	0.6931
5.7000	0.1381	0.2569	0.3597	0.4453	0.5217	0.5875	0.6443	0.6941
5.7100	0.1385	0.2576	0.3605	0.4464	0.5228	0.5885	0.6454	0.6950
5.7200	0.1388	0.2584	0.3614	0.4474	0.5239	0.5897	0.6465	0.6962
5.7300	0.1393	0.2591	0.3623	0.4484	0.5251	0.5908	0.6476	0.6973
5.7400	0.1397	0.2597	0.3631	0.4493	0.5263	0.5920	0.6487	0.6982
5.7500	0.1401	0.2604	0.3640	0.4504	0.5274	0.5931	0.6497	0.6993
5.7600	0.1405	0.2611	0.3649	0.4513	0.5285	0.5943	0.6508	0.7004
5.7700	0.1410	0.2617	0.3658	0.4523	0.5296	0.5953	0.6519	0.7015
5.7800	0.1414	0.2625	0.3667	0.4533	0.5306	0.5965	0.6530	0.7024
5.7900	0.1417	0.2631	0.3676	0.4544	0.5316	0.5976	0.6542	0.7035
5.8000	0.1422	0.2637	0.3684	0.4553	0.5327	0.5988	0.6553	0.7046
5.8100	0.1425	0.2645	0.3693	0.4564	0.5337	0.5999	0.6564	0.7057
5.8200	0.1430	0.2651	0.3702	0.4575	0.5348	0.6010	0.6575	0.7068
5.8300	0.1435	0.2659	0.3712	0.4586	0.5360	0.6021	0.6588	0.7080
5.8400	0.1438	0.2665	0.3721	0.4596	0.5371	0.6032	0.6599	0.7091
5.8500	0.1443	0.2673	0.3730	0.4607	0.5381	0.6043	0.6609	0.7102
5.8600	0.1447	0.2680	0.3739	0.4618	0.5390	0.6054	0.6620	0.7113
5.8700	0.1450	0.2687	0.3747	0.4628	0.5403	0.6065	0.6632	0.7124
5.8800	0.1455	0.2694	0.3755	0.4637	0.5414	0.6077	0.6644	0.7135
5.8900	0.1460	0.2702	0.3764	0.4647	0.5426	0.6088	0.6656	0.7145
5.9000	0.1463	0.2708	0.3774	0.4658	0.5438	0.6100	0.6667	0.7157
5.9100	0.1467	0.2716	0.3783	0.4668	0.5450	0.6112	0.6678	0.7167
5.9200	0.1471	0.2723	0.3793	0.4678	0.5462	0.6124	0.6690	0.7179
5.9300	0.1476	0.2731	0.3802	0.4689	0.5472	0.6136	0.6703	0.7191
5.9400	0.1480	0.2737	0.3810	0.4700	0.5483	0.6147	0.6714	0.7202
5.9500	0.1485	0.2744	0.3819	0.4710	0.5495	0.6158	0.6726	0.7212
5.9600	0.1490	0.2752	0.3829	0.4720	0.5505	0.6170	0.6739	0.7224
5.9700	0.1495	0.2759	0.3839	0.4732	0.5517	0.6182	0.6750	0.7236
5.9800	0.1500	0.2767	0.3849	0.4743	0.5528	0.6195	0.6762	0.7248
5.9900	0.1504	0.2775	0.3860	0.4754	0.5540	0.6207	0.6773	0.7259
6.0000	0.1508	0.2782	0.3870	0.4765	0.5551	0.6218	0.6786	0.7270
6.0100	0.1513	0.2789	0.3879	0.4775	0.5563	0.6230	0.6797	0.7282
6.0200	0.1518	0.2797	0.3888	0.4787	0.5575	0.6242	0.6808	0.7294
6.0300	0.1521	0.2805	0.3898	0.4798	0.5586	0.6255	0.6819	0.7305
6.0400	0.1527	0.2813	0.3907	0.4809	0.5598	0.6267	0.6830	0.7318
6.0500	0.1531	0.2821	0.3917	0.4821	0.5609	0.6280	0.6843	0.7329
6.0600	0.1536	0.2829	0.3928	0.4832	0.5621	0.6292	0.6856	0.7340
6.0700	0.1540	0.2836	0.3938	0.4844	0.5632	0.6303	0.6868	0.7352
6.0800	0.1545	0.2845	0.3948	0.4854	0.5643	0.6315	0.6879	0.7364
6.0900	0.1549	0.2853	0.3957	0.4866	0.5655	0.6328	0.6893	0.7376
6.1000	0.1554	0.2861	0.3968	0.4877	0.5667	0.6341	0.6905	0.7387
6.1100	0.1559	0.2869	0.3979	0.4889	0.5679	0.6353	0.6916	0.7399
6.1200	0.1563	0.2878	0.3988	0.4902	0.5692	0.6365	0.6928	0.7411
6.1300	0.1569	0.2885	0.3998	0.4913	0.5704	0.6378	0.6940	0.7423
6.1400	0.1575	0.2894	0.4008	0.4924	0.5716	0.6391	0.6951	0.7435
6.1500	0.1579	0.2902	0.4018	0.4935	0.5729	0.6404	0.6963	0.7447
6.1600	0.1584	0.2910	0.4029	0.4948	0.5741	0.6416	0.6975	0.7460
6.1700	0.1589	0.2918	0.4040	0.4959	0.5754	0.6428	0.6987	0.7471
6.1800	0.1595	0.2927	0.4050	0.4971	0.5766	0.6440	0.6999	0.7482
6.1900	0.1600	0.2936	0.4061	0.4982	0.5779	0.6452	0.7013	0.7495
6.2000	0.1606	0.2944	0.4072	0.4996	0.5793	0.6464	0.7025	0.7506
6.2100	0.1611	0.2952	0.4083	0.5008	0.5807	0.6477	0.7038	0.7518
6.2200	0.1616	0.2962	0.4094	0.5022	0.5820	0.6490	0.7050	0.7529
6.2300	0.1622	0.2971	0.4106	0.5033	0.5832	0.6503	0.7063	0.7542
6.2400	0.1627	0.2979	0.4117	0.5045	0.5844	0.6514	0.7076	0.7552
6.2500	0.1632	0.2988	0.4128	0.5058	0.5858	0.6527	0.7089	0.7564
6.2600	0.1638	0.2998	0.4140	0.5070	0.5870	0.6539	0.7101	0.7575
6.2700	0.1645	0.3008	0.4151	0.5081	0.5882	0.6553	0.7114	0.7588
6.2800	0.1649	0.3017	0.4162	0.5094	0.5895	0.6565	0.7127	0.7600
6.2900	0.1655	0.3026	0.4173	0.5107	0.5908	0.6577	0.7140	0.7612
6.3000	0.1660	0.3034	0.4185	0.5119	0.5921	0.6589	0.7153	0.7625
6.3100	0.1665	0.3043	0.4196	0.5131	0.5933	0.6603	0.7166	0.7637
6.3200	0.1670	0.3053	0.4208	0.5145	0.5946	0.6616	0.7178	0.7649
6.3300	0.1675	0.3062	0.4219	0.5157	0.5959	0.6630	0.7192	0.7662
6.3400	0.1681	0.3070	0.4232	0.5170	0.5973	0.6644	0.7204	0.7674
6.3500	0.1688	0.3079	0.4244	0.5185	0.5986	0.6657	0.7217	0.7686
6.3600	0.1694	0.3090	0.4257	0.5197	0.5999	0.6670	0.7229	0.7699
6.3700	0.1700	0.3100	0.4268	0.5211	0.6012	0.6683	0.7243	0.7711
6.3800	0.1705	0.3110	0.4280	0.5223	0.6025	0.6695	0.7255	0.7725
6.3900	0.1711	0.3121	0.4292	0.5235	0.6039	0.6707	0.7269	0.7737
6.4000	0.1717	0.3130	0.4303	0.5249	0.6053	0.6721	0.7281	0.7748
6.4100	0.1723	0.3140	0.4315	0.5261	0.6066	0.6735	0.7294	0.7761
6.4200	0.1730	0.3150	0.4326	0.5274	0.6080	0.6748	0.7308	0.7773
6.4300	0.1736	0.3160	0.4339	0.5285	0.6095	0.6762	0.7321	0.7785
6.4400	0.1742	0.3169	0.4353	0.5298	0.6108	0.6774	0.7334	0.7797
6.4500	0.1749	0.3179	0.4365	0.5310	0.6123	0.6788	0.7347	0.7810
6.4600	0.1755	0.3188	0.4377	0.5324	0.6137	0.6803	0.7361	0.7822
6.4700	0.1761	0.3200	0.4390	0.5338	0.6152	0.6818	0.7374	0.7835
6.4800	0.1768	0.3209	0.4402	0.5351	0.6165	0.6831	0.7387	0.7847
6.4900	0.1775	0.3219	0.4414	0.5365	0.6178	0.6846	0.7400	0.7860
6.5000	0.1782	0.3228	0.4427	0.5380	0.6193	0.6859	0.7413	0.7872
6.5100	0.1789	0.3240	0.4439	0.5394	0.6209	0.6874	0.7427	0.7884
6.5200	0.1795	0.3252	0.4452	0.5409	0.6222	0.6888	0.7440	0.7897
6.5300	0.1802	0.3262	0.4466	0.5424	0.6236	0.6902	0.7452	0.7910
6.5400	0.1809	0.3274	0.4480	0.5437	0.6250	0.6917	0.7465	0.7922
6.5500	0.1814	0.3285	0.4493	0.5452	0.6264	0.6932	0.7478	0.7935
6.5600	0.1820	0.3296	0.4507	0.5466	0.6279	0.6946	0.7492	0.7948
6.5700	0.1827	0.3307	0.4519	0.5480	0.6295	0.6961	0.7505	0.7961
6.5800	0.1834	0.3317	0.4532	0.5495	0.6310	0.6976	0.7518	0.7974
6.5900	0.1841	0.3328	0.4544	0.5511	0.6326	0.6991	0.7532	0.7986
6.6000	0.1849	0.3339	0.4558	0.5526	0.6340	0.7006	0.7547	0.8000
6.6100	0.1856	0.3350	0.4571	0.5540	0.6356	0.7022	0.7561	0.8012
6.6200	0.1862	0.3363	0.4584	0.5555	0.6371	0.7038	0.7574	0.8023
6.6300	0.1869	0.3373	0.4597	0.5570	0.6385	0.7052	0.7588	0.8035
6.6400	0.1876	0.3384	0.4612	0.5584	0.6399	0.7066	0.7601	0.8048
6.6500	0.1883	0.3396	0.4627	0.5599	0.6413	0.7081	0.7614	0.8060
6.6600	0.1890	0.3408	0.4640	0.5614	0.6429	0.7097	0.7627	0.8072
6.6700	0.1897	0.3419	0.4654	0.5629	0.6444	0.7111	0.7642	0.8084
6.6800	0.1904	0.3430	0.4667	0.5644	0.6458	0.7127	0.7657	0.8097
6.6900	0.1911	0.3442	0.4680	0.5660	0.6474	0.7140	0.7670	0.8110
6.7000	0.1918	0.3454	0.4696	0.5675	0.6489	0.7155	0.7685	0.8123
6.7100	0.1926	0.3465	0.4712	0.5690	0.6505	0.7171	0.7697	0.8136
6.7200	0.1933	0.3478	0.4726	0.5706	0.6521	0.7186	0.7712	0.8149
6.7300	0.1941	0.3490	0.4740	0.5722	0.6536	0.7201	0.7726	0.8162
6.7400	0.1949	0.3502	0.4754	0.5738	0.6551	0.7217	0.7740	0.8176
6.7500	0.1957	0.3513	0.4768	0.5754	0.6566	0.7234	0.7755	0.8187
6.7600	0.1964	0.3525	0.4783	0.5769	0.6583	0.7250	0.7769	0.8201
6.7700	0.1972	0.3538	0.4797	0.5784	0.6600	0.7266	0.7785	0.8214
6.7800	0.1979	0.3549	0.4813	0.5801	0.6615	0.7282	0.7799	0.8226
6.7900	0.1987	0.3561	0.4828	0.5815	0.6633	0.7298	0.7812	0.8239
6.8000	0.1995	0.3575	0.4843	0.5831	0.6649	0.7313	0.7827	0.8251
6.8100	0.2004	0.3587	0.4858	0.5846	0.6665	0.7328	0.7843	0.8265
6.8200	0.2012	0.3599	0.4873	0.5862	0.6682	0.7343	0.7856	0.8278
6.8300	0.2020	0.3611	0.4888	0.5879	0.6698	0.7358	0.7871	0.8292
6.8400	0.2028	0.3624	0.4904	0.5896	0.6715	0.7373	0.7885	0.8304
6.8500	0.2036	0.3636	0.4919	0.5913	0.6731	0.7388	0.7900	0.8318
6.8600	0.2045	0.3649	0.4936	0.5930	0.6748	0.7403	0.7914	0.8331
6.8700	0.2053	0.3663	0.4953	0.5945	0.6764	0.7420	0.7928	0.8344
6.8800	0.2061	0.3676	0.4969	0.5963	0.6781	0.7435	0.7942	0.8357
6.8900	0.2070	0.3690	0.4985	0.5979	0.6796	0.7450	0.7956	0.8371
6.9000	0.2078	0.3704	0.5001	0.5997	0.6813	0.7466	0.7969	0.8384
6.9100	0.2086	0.3717	0.5016	0.6014	0.6830	0.7482	0.7984	0.8396
6.9200	0.2095	0.3730	0.5033	0.6031	0.6846	0.7498	0.7998	0.8409
6.9300	0.2103	0.3744	0.5050	0.6048	0.6865	0.7512	0.8012	0.8422
6.9400	0.2113	0.3759	0.5066	0.6065	0.6881	0.7529	0.8026	0.8435
6.9500	0.2122	0.3772	0.5084	0.6084	0.6899	0.7545	0.8042	0.8448
6.9600	0.2132	0.3787	0.5099	0.6102	0.6916	0.7562	0.8056	0.8461
6.9700	0.2141	0.3801	0.5115	0.6118	0.6932	0.7577	0.8070	0.8474
6.9800	0.2151	0.3816	0.5133	0.6136	0.6950	0.7591	0.8084	0.8487
6.9900	0.2160	0.3832	0.5150	0.6153	0.6967	0.7607	0.8099	0.8501
7.0000	0.2169	0.3847	0.5168	0.6171	0.6985	0.7624	0.8115	0.8513
7.0100	0.2178	0.3862	0.5186	0.6190	0.7004	0.7641	0.8129	0.8527
7.0200	0.2188	0.3877	0.5203	0.6208	0.7022	0.7655	0.8144	0.8539
7.0300	0.2198	0.3893	0.5220	0.6227	0.7039	0.7672	0.8159	0.8553
7.0400	0.2206	0.3907	0.5238	0.6247	0.7058	0.7689	0.8174	0.8565
7.0500	0.2215	0.3921	0.5256	0.6263	0.7075	0.7705	0.8189	0.8579
7.0600	0.2226	0.3937	0.5274	0.6280	0.7093	0.7721	0.8204	0.8593
7.0700	0.2237	0.3952	0.5292	0.6298	0.7112	0.7737	0.8220	0.8606
7.0800	0.2248	0.3969	0.5309	0.6317	0.7131	0.7753	0.8235	0.8618
7.0900	0.2257	0.3983	0.5328	0.6335	0.7148	0.7770	0.8251	0.8632
7.1000	0.2266	0.3998	0.5346	0.6354	0.7164	0.7789	0.8266	0.8645
7.1100	0.2277	0.4015	0.5364	0.6373	0.7182	0.7805	0.8281	0.8659
7.1200	0.2287	0.4032	0.5384	0.6392	0.7200	0.7822	0.8295	0.8671
7.1300	0.2298	0.4049	0.5402	0.6411	0.7217	0.7838	0.8311	0.8683
7.1400	0.2311	0.4065	0.5419	0.6431	0.7235	0.7856	0.8326	0.8696
7.1500	0.2321	0.4080	0.5439	0.6450	0.7254	0.7871	0.8340	0.8709
7.1600	0.2333	0.4097	0.5458	0.6469	0.7271	0.7889	0.8355	0.8721
7.1700	0.2344	0.4114	0.5477	0.6489	0.7290	0.7905	0.8370	0.8733
7.1800	0.2354	0.4131	0.5496	0.6507	0.7308	0.7920	0.8384	0.8746
7.1900	0.2366	0.4149	0.5515	0.6528	0.7326	0.7936	0.8399	0.8758
7.2000	0.2377	0.4167	0.5536	0.6545	0.7345	0.7953	0.8413	0.8771
7.2100	0.2390	0.4184	0.5556	0.6566	0.7365	0.7970	0.8428	0.8785
7.2200	0.2401	0.4200	0.5574	0.6585	0.7384	0.7986	0.8443	0.8799
7.2300	0.2413	0.4218	0.5593	0.6606	0.7403	0.8001	0.8458	0.8812
7.2400	0.2424	0.4237	0.5612	0.6624	0.7421	0.8018	0.8473	0.8824
7.2500	0.2437	0.4253	0.5633	0.6644	0.7439	0.8036	0.8487	0.8837
7.2600	0.2449	0.4272	0.5653	0.6664	0.7458	0.8052	0.8501	0.8850
7.2700	0.2461	0.4289	0.5672	0.6683	0.7476	0.8069	0.8517	0.8864
7.2800	0.2472	0.4307	0.5692	0.6704	0.7494	0.8085	0.8532	0.8877
7.2900	0.2485	0.4327	0.5713	0.6727	0.7513	0.8103	0.8547	0.8890
7.3000	0.2499	0.4346	0.5733	0.6747	0.7531	0.8120	0.8560	0.8902
7.3100	0.2511	0.4365	0.5754	0.6766	0.7551	0.8139	0.8575	0.8915
7.3200	0.2524	0.4387	0.5775	0.6788	0.7570	0.8157	0.8590	0.8928
7.3300	0.2536	0.4406	0.5796	0.6809	0.7589	0.8175	0.8606	0.8942
7.3400	0.2548	0.4426	0.5818	0.6832	0.7607	0.8192	0.8621	0.8955
7.3500	0.2562	0.4445	0.5840	0.6852	0.7627	0.8210	0.8635	0.8967
7.3600	0.2575	0.4466	0.5861	0.6873	0.7646	0.8228	0.8651	0.8979
7.3700	0.2589	0.4485	0.5885	0.6893	0.7666	0.8245	0.8666	0.8992
7.3800	0.2603	0.4504	0.5907	0.6915	0.7687	0.8260	0.8681	0.9004
7.3900	0.2616	0.4524	0.5927	0.6937	0.7707	0.8276	0.8695	0.9018
7.4000	0.2632	0.4544	0.5948	0.6960	0.7727	0.8294	0.8710	0.9031
7.4100	0.2646	0.4565	0.5970	0.6983	0.7749	0.8311	0.8725	0.9043
7.4200	0.2660	0.4587	0.5992	0.7005	0.7766	0.8328	0.8741	0.9056
7.4300	0.2676	0.4606	0.6014	0.7027	0.7787	0.8343	0.8755	0.9070
7.4400	0.2692	0.4626	0.6036	0.7049	0.7806	0.8359	0.8770	0.9084
7.4500	0.2707	0.4644	0.6057	0.7071	0.7824	0.8377	0.8786	0.9098
7.4600	0.2722	0.4666	0.6081	0.7093	0.7843	0.8394	0.8799	0.9110
7.4700	0.2736	0.4686	0.6103	0.7115	0.7863	0.8411	0.8814	0.9122
7.4800	0.2751	0.4709	0.6127	0.7138	0.7883	0.8428	0.8828	0.9133
7.4900	0.2766	0.4732	0.6150	0.7160	0.7904	0.8445	0.8842	0.9144
7.5000	0.2783	0.4754	0.6173	0.7183	0.7925	0.8462	0.8856	0.9156
7.5100	0.2796	0.4776	0.6195	0.7205	0.7945	0.8477	0.8871	0.9168
7.5200	0.2812	0.4800	0.6218	0.7227	0.7967	0.8494	0.8886	0.9179
7.5300	0.2829	0.4823	0.6240	0.7250	0.7988	0.8513	0.8900	0.9191
7.5400	0.2845	0.4846	0.6265	0.7272	0.8008	0.8528	0.8915	0.9204
7.5500	0.2860	0.4870	0.6291	0.7295	0.8029	0.8545	0.8929	0.9216
7.5600	0.2876	0.4894	0.6315	0.7317	0.8049	0.8563	0.8942	0.9229
7.5700	0.2894	0.4917	0.6341	0.7340	0.8069	0.8580	0.8958	0.9241
7.5800	0.2912	0.4942	0.6366	0.7362	0.8090	0.8597	0.8973	0.9253
7.5900	0.2929	0.4965	0.6391	0.7388	0.8110	0.8613	0.8989	0.9265
7.6000	0.2948	0.4989	0.6415	0.7410	0.8130	0.8630	0.9002	0.9277
7.6100	0.2966	0.5013	0.6440	0.7435	0.8149	0.8648	0.9017	0.9288
7.6200	0.2983	0.5039	0.6464	0.7457	0.8170	0.8665	0.9030	0.9300
7.6300	0.3002	0.5064	0.6488	0.7481	0.8190	0.8682	0.9044	0.9311
7.6400	0.3020	0.5088	0.6515	0.7503	0.8211	0.8699	0.9058	0.9322
7.6500	0.3038	0.5116	0.6542	0.7526	0.8231	0.8715	0.9072	0.9333
7.6600	0.3056	0.5140	0.6566	0.7549	0.8252	0.8732	0.9085	0.9345
7.6700	0.3075	0.5166	0.6590	0.7571	0.8271	0.8750	0.9100	0.9355
7.6800	0.3094	0.5192	0.6616	0.7594	0.8292	0.8767	0.9114	0.9367
7.6900	0.3116	0.5219	0.6643	0.7618	0.8312	0.8783	0.9126	0.9378
7.7000	0.3136	0.5247	0.6671	0.7643	0.8333	0.8801	0.9139	0.9388
7.7100	0.3156	0.5275	0.6697	0.7667	0.8353	0.8818	0.9153	0.9399
7.7200	0.3178	0.5303	0.6723	0.7691	0.8376	0.8836	0.9165	0.9410
7.7300	0.3199	0.5331	0.6749	0.7714	0.8396	0.8853	0.9180	0.9420
7.7400	0.3220	0.5360	0.6774	0.7740	0.8416	0.8872	0.9193	0.9430
7.7500	0.3241	0.5387	0.6801	0.7764	0.8436	0.8888	0.9206	0.9441
7.7600	0.3263	0.5415	0.6829	0.7788	0.8459	0.8905	0.9220	0.9452
7.7700	0.3284	0.5442	0.6856	0.7812	0.8480	0.8921	0.9233	0.9463
7.7800	0.3306	0.5469	0.6884	0.7836	0.8501	0.8938	0.9246	0.9472
7.7900	0.3328	0.5499	0.6914	0.7861	0.8522	0.8954	0.9259	0.9483
7.8000	0.3351	0.5526	0.6942	0.7885	0.8543	0.8970	0.9272	0.9494
7.8100	0.3373	0.5556	0.6970	0.7910	0.8562	0.8986	0.9285	0.9503
7.8200	0.3398	0.5585	0.7000	0.7934	0.8583	0.9001	0.9298	0.9513
7.8300	0.3421	0.5614	0.7029	0.7958	0.8603	0.9018	0.9311	0.9523
7.8400	0.3444	0.5645	0.7056	0.7983	0.8624	0.9034	0.9323	0.9533
7.8500	0.3470	0.5674	0.7085	0.8007	0.8644	0.9050	0.9335	0.9544
7.8600	0.3497	0.5703	0.7114	0.8032	0.8663	0.9066	0.9347	0.9554
7.8700	0.3523	0.5733	0.7144	0.8057	0.8682	0.9081	0.9358	0.9563
7.8800	0.3549	0.5764	0.7172	0.8082	0.8700	0.9097	0.9370	0.9571
7.8900	0.3575	0.5796	0.7200	0.8106	0.8719	0.9113	0.9382	0.9580
7.9000	0.3601	0.5829	0.7230	0.8129	0.8738	0.9129	0.9393	0.9591
7.9100	0.3627	0.5862	0.7261	0.8152	0.8758	0.9146	0.9404	0.9599
7.9200	0.3653	0.5892	0.7290	0.8175	0.8776	0.9160	0.9416	0.9607
7.9300	0.3681	0.5924	0.7320	0.8199	0.8796	0.9176	0.9428	0.9617
7.9400	0.3707	0.5959	0.7348	0.8223	0.8814	0.9192	0.9438	0.9625
7.9500	0.3734	0.5993	0.7378	0.8247	0.8834	0.9207	0.9450	0.9633
7.9600	0.3764	0.6028	0.7408	0.8273	0.8853	0.9221	0.9461	0.9642
7.9700	0.3793	0.6061	0.7436	0.8298	0.8873	0.9234	0.9472	0.9649
7.9800	0.3821	0.6093	0.7468	0.8322	0.8891	0.9248	0.9484	0.9657
7.9900	0.3852	0.6127	0.7499	0.8346	0.8911	0.9262	0.9496	0.9665
8.0000	0.3883	0.6161	0.7529	0.8371	0.8930	0.9278	0.9506	0.9672
8.0100	0.3916	0.6197	0.7558	0.8397	0.8949	0.9293	0.9517	0.9680
8.0200	0.3949	0.6233	0.7588	0.8421	0.8966	0.9306	0.9527	0.9687
8.0300	0.3981	0.6269	0.7618	0.8444	0.8986	0.9320	0.9539	0.9695
8.0400	0.4013	0.6306	0.7648	0.8470	0.9004	0.9335	0.9550	0.9701
8.0500	0.4047	0.6343	0.7679	0.8494	0.9022	0.9349	0.9559	0.9709
8.0600	0.4081	0.6380	0.7710	0.8518	0.9040	0.9362	0.9569	0.9716
8.0700	0.4117	0.6417	0.7741	0.8542	0.9059	0.9376	0.9578	0.9725
8.0800	0.4150	0.6452	0.7772	0.8567	0.9078	0.9390	0.9588	0.9732
8.0900	0.4185	0.6487	0.7802	0.8593	0.9096	0.9403	0.9598	0.9738
8.1000	0.4221	0.6525	0.7834	0.8616	0.9114	0.9416	0.9608	0.9744
8.1100	0.4258	0.6562	0.7864	0.8640	0.9130	0.9429	0.9618	0.9752
8.1200	0.4293	0.6599	0.7894	0.8664	0.9150	0.9441	0.9627	0.9758
8.1300	0.4330	0.6637	0.7926	0.8688	0.9168	0.9455	0.9636	0.9766
8.1400	0.4367	0.6673	0.7957	0.8713	0.9184	0.9467	0.9644	0.9772
8.1500	0.4406	0.6710	0.7988	0.8736	0.9203	0.9479	0.9654	0.9778
8.1600	0.4447	0.6749	0.8017	0.8757	0.9219	0.9492	0.9663	0.9785
8.1700	0.4487	0.6790	0.8047	0.8780	0.9236	0.9504	0.9670	0.9791
8.1800	0.4529	0.6829	0.8079	0.8802	0.9253	0.9517	0.9679	0.9797
8.1900	0.4571	0.6868	0.8111	0.8824	0.9268	0.9528	0.9688	0.9803
8.2000	0.4615	0.6910	0.8143	0.8847	0.9284	0.9540	0.9696	0.9810
8.2100	0.4657	0.6947	0.8174	0.8870	0.9301	0.9550	0.9705	0.9815
8.2200	0.4698	0.6986	0.8206	0.8891	0.9318	0.9561	0.9712	0.9819
8.2300	0.4740	0.7027	0.8237	0.8914	0.9333	0.9572	0.9720	0.9824
8.2400	0.4782	0.7068	0.8268	0.8937	0.9348	0.9582	0.9728	0.9831
8.2500	0.4828	0.7107	0.8296	0.8959	0.9362	0.9593	0.9736	0.9836
8.2600	0.4873	0.7149	0.8326	0.8981	0.9377	0.9604	0.9744	0.9840
8.2700	0.4919	0.7186	0.8357	0.9004	0.9391	0.9614	0.9751	0.9845
8.2800	0.4967	0.7226	0.8388	0.9027	0.9405	0.9624	0.9758	0.9850
8.2900	0.5014	0.7266	0.8418	0.9048	0.9420	0.9633	0.9764	0.9854
8.3000	0.5062	0.7309	0.8447	0.9068	0.9435	0.9643	0.9772	0.9858
8.3100	0.5110	0.7349	0.8476	0.9090	0.9448	0.9653	0.9778	0.9863
8.3200	0.5160	0.7390	0.8507	0.9111	0.9462	0.9662	0.9784	0.9867
8.3300	0.5211	0.7428	0.8536	0.9131	0.9476	0.9671	0.9792	0.9871
8.3400	0.5264	0.7468	0.8564	0.9152	0.9488	0.9680	0.9798	0.9875
8.3500	0.5317	0.7509	0.8594	0.9174	0.9502	0.9689	0.9805	0.9879
8.3600	0.5370	0.7549	0.8623	0.9194	0.9514	0.9699	0.9811	0.9883
8.3700	0.5421	0.7590	0.8653	0.9213	0.9527	0.9707	0.9817	0.9887
8.3800	0.5473	0.7634	0.8679	0.9231	0.9540	0.9716	0.9823	0.9891
8.3900	0.5526	0.7674	0.8708	0.9248	0.9554	0.9725	0.9829	0.9894
8.4000	0.5578	0.7713	0.8739	0.9266	0.9566	0.9733	0.9834	0.9898
8.4100	0.5634	0.7751	0.8766	0.9284	0.9577	0.9743	0.9839	0.9902
8.4200	0.5690	0.7794	0.8791	0.9301	0.9589	0.9751	0.9845	0.9905
8.4300	0.5745	0.7838	0.8820	0.9319	0.9601	0.9759	0.9850	0.9909
8.4400	0.5802	0.7879	0.8847	0.9336	0.9612	0.9767	0.9855	0.9912
8.4500	0.5859	0.7920	0.8873	0.9353	0.9624	0.9774	0.9860	0.9915
8.4600	0.5918	0.7961	0.8901	0.9371	0.9635	0.9781	0.9865	0.9918
8.4700	0.5975	0.8001	0.8929	0.9388	0.9646	0.9787	0.9869	0.9921
8.4800	0.6032	0.8039	0.8953	0.9404	0.9656	0.9795	0.9874	0.9923
8.4900	0.6092	0.8079	0.8978	0.9420	0.9668	0.9801	0.9878	0.9926
8.5000	0.6148	0.8119	0.9003	0.9436	0.9678	0.9809	0.9883	0.9929
8.5100	0.6206	0.8158	0.9028	0.9451	0.9688	0.9815	0.9887	0.9932
8.5200	0.6263	0.8196	0.9052	0.9465	0.9698	0.9821	0.9892	0.9934
8.5300	0.6321	0.8232	0.9075	0.9481	0.9708	0.9828	0.9895	0.9937
8.5400	0.6380	0.8270	0.9100	0.9497	0.9717	0.9834	0.9899	0.9940
8.5500	0.6439	0.8308	0.9124	0.9512	0.9725	0.9840	0.9904	0.9942
8.5600	0.6495	0.8350	0.9147	0.9526	0.9734	0.9846	0.9908	0.9945
8.5700	0.6556	0.8389	0.9171	0.9541	0.9743	0.9852	0.9911	0.9946
8.5800	0.6617	0.8427	0.9195	0.9556	0.9753	0.9857	0.9914	0.9948
8.5900	0.6675	0.8463	0.9216	0.9569	0.9761	0.9862	0.9917	0.9950
8.6000	0.6734	0.8500	0.9239	0.9581	0.9768	0.9866	0.9920	0.9952
8.6100	0.6793	0.8535	0.9261	0.9595	0.9776	0.9871	0.9923	0.9954
8.6200	0.6854	0.8570	0.9283	0.9609	0.9784	0.9876	0.9926	0.9956
8.6300	0.6915	0.8608	0.9304	0.9620	0.9791	0.9880	0.9929	0.9958
8.6400	0.6973	0.8643	0.9325	0.9633	0.9798	0.9884	0.9932	0.9959
8.6500	0.7034	0.8678	0.9347	0.9644	0.9805	0.9889	0.9935	0.9961
8.6600	0.7092	0.8713	0.9367	0.9656	0.9812	0.9893	0.9937	0.9962
8.6700	0.7154	0.8747	0.9387	0.9668	0.9818	0.9898	0.9940	0.9964
8.6800	0.7214	0.8779	0.9406	0.9679	0.9825	0.9902	0.9943	0.9965
8.6900	0.7274	0.8810	0.9423	0.9689	0.9831	0.9906	0.9946	0.9967
8.7000	0.7332	0.8842	0.9442	0.9700	0.9837	0.9910	0.9949	0.9969
8.7100	0.7393	0.8874	0.9461	0.9710	0.9843	0.9913	0.9950	0.9969
8.7200	0.7449	0.8905	0.9479	0.9719	0.9850	0.9916	0.9952	0.9971
8.7300	0.7510	0.8936	0.9497	0.9730	0.9856	0.9919	0.9954	0.9972
8.7400	0.7567	0.8968	0.9512	0.9739	0.9863	0.9922	0.9956	0.9973
8.7500	0.7622	0.8998	0.9530	0.9748	0.9868	0.9925	0.9958	0.9975
8.7600	0.7680	0.9026	0.9545	0.9757	0.9874	0.9928	0.9960	0.9976
8.7700	0.7736	0.9056	0.9560	0.9765	0.9880	0.9931	0.9962	0.9977
8.7800	0.7792	0.9085	0.9575	0.9774	0.9884	0.9934	0.9963	0.9978
8.7900	0.7846	0.9113	0.9589	0.9783	0.9889	0.9938	0.9964	0.9979
8.8000	0.7899	0.9140	0.9604	0.9792	0.9893	0.9940	0.9966	0.9980
8.8100	0.7954	0.9166	0.9620	0.9801	0.9897	0.9943	0.9968	0.9981
8.8200	0.8006	0.9193	0.9634	0.9809	0.9901	0.9946	0.9969	0.9982
8.8300	0.8060	0.9217	0.9646	0.9817	0.9905	0.9948	0.9970	0.9982
8.8400	0.8109	0.9243	0.9660	0.9824	0.9909	0.9950	0.9971	0.9983
8.8500	0.8159	0.9269	0.9673	0.9831	0.9912	0.9953	0.9973	0.9984
8.8600	0.8209	0.9291	0.9683	0.9837	0.9917	0.9954	0.9974	0.9985
8.8700	0.8261	0.9314	0.9694	0.9843	0.9921	0.9956	0.9975	0.9985
8.8800	0.8309	0.9338	0.9707	0.9849	0.9925	0.9958	0.9976	0.9986
8.8900	0.8357	0.9361	0.9718	0.9854	0.9927	0.9960	0.9978	0.9987
8.9000	0.8404	0.9382	0.9729	0.9861	0.9930	0.9962	0.9979	0.9987
8.9100	0.8451	0.9404	0.9739	0.9866	0.9934	0.9963	0.9979	0.9988
8.9200	0.8497	0.9424	0.9750	0.9871	0.9936	0.9965	0.9980	0.9988
8.9300	0.8541	0.9443	0.9760	0.9877	0.9939	0.9966	0.9981	0.9989
8.9400	0.8586	0.9464	0.9770	0.9882	0.9942	0.9968	0.9982	0.9990
8.9500	0.8628	0.9481	0.9779	0.9888	0.9944	0.9970	0.9983	0.9990
8.9600	0.8671	0.9500	0.9787	0.9892	0.9947	0.9971	0.9984	0.9990
8.9700	0.8711	0.9518	0.9795	0.9898	0.9950	0.9972	0.9985	0.9991
8.9800	0.8751	0.9535	0.9803	0.9902	0.9952	0.9974	0.9986	0.9991
8.9900	0.8789	0.9551	0.9811	0.9907	0.9955	0.9975	0.9986	0.9992
9.0000	0.8828	0.9568	0.9819	0.9911	0.9957	0.9976	0.9987	0.9992
9.0100	0.8867	0.9584	0.9826	0.9914	0.9959	0.9978	0.9988	0.9992
9.0200	0.8906	0.9599	0.9835	0.9918	0.9961	0.9979	0.9988	0.9993
9.0300	0.8941	0.9615	0.9841	0.9922	0.9963	0.9980	0.9989	0.9993
9.0400	0.8980	0.9631	0.9848	0.9925	0.9964	0.9981	0.9990	0.9993
9.0500	0.9016	0.9645	0.9855	0.9929	0.9966	0.9982	0.9990	0.9994
9.0600	0.9049	0.9659	0.9861	0.9932	0.9967	0.9982	0.9990	0.9994
9.0700	0.9082	0.9674	0.9867	0.9936	0.9969	0.9983	0.9991	0.9994
9.0800	0.9117	0.9687	0.9873	0.9938	0.9970	0.9984	0.9991	0.9995
9.0900	0.9148	0.9700	0.9878	0.9942	0.9971	0.9985	0.9991	0.9995
9.1000	0.9179	0.9713	0.9882	0.9944	0.9972	0.9986	0.9992	0.9995
9.1100	0.9210	0.9726	0.9888	0.9947	0.9973	0.9987	0.9992	0.9995
9.1200	0.9239	0.9737	0.9892	0.9950	0.9975	0.9988	0.9992	0.9995
9.1300	0.9270	0.9748	0.9897	0.9952	0.9976	0.9988	0.9993	0.9996
9.1400	0.9298	0.9759	0.9901	0.9955	0.9977	0.9989	0.9993	0.9996
9.1500	0.9325	0.9769	0.9905	0.9957	0.9978	0.9989	0.9993	0.9996
9.1600	0.9352	0.9778	0.9910	0.9959	0.9979	0.9990	0.9994	0.9997
9.1700	0.9376	0.9788	0.9914	0.9962	0.9981	0.9990	0.9994	0.9997
9.1800	0.9399	0.9797	0.9919	0.9964	0.9981	0.9991	0.9995	0.9997
9.1900	0.9425	0.9806	0.9922	0.9965	0.9982	0.9991	0.9995	0.9997
9.2000	0.9448	0.9815	0.9927	0.9966	0.9983	0.9992	0.9995	0.9997
9.2100	0.9470	0.9824	0.9931	0.9968	0.9984	0.9992	0.9996	0.9998
9.2200	0.9491	0.9831	0.9934	0.9969	0.9985	0.9993	0.9996	0.9998
9.2300	0.9511	0.9839	0.9936	0.9971	0.9986	0.9993	0.9996	0.9998
9.2400	0.9530	0.9846	0.9939	0.9973	0.9986	0.9994	0.9996	0.9998
9.2500	0.9550	0.9853	0.9942	0.9974	0.9987	0.9994	0.9996	0.9998
9.2600	0.9568	0.9860	0.9944	0.9976	0.9988	0.9994	0.9996	0.9998
9.2700	0.9588	0.9867	0.9948	0.9977	0.9989	0.9995	0.9997	0.9998
9.2800	0.9605	0.9872	0.9950	0.9978	0.9989	0.9995	0.9997	0.9999
9.2900	0.9623	0.9878	0.9953	0.9979	0.9990	0.9995	0.9997	0.9999
9.3000	0.9639	0.9883	0.9956	0.9981	0.9991	0.9996	0.9997	0.9999
9.3100	0.9656	0.9889	0.9958	0.9981	0.9991	0.9996	0.9997	0.9999
9.3200	0.9669	0.9893	0.9960	0.9982	0.9992	0.9996	0.9997	0.9999
9.3300	0.9683	0.9898	0.9962	0.9983	0.9992	0.9996	0.9997	0.9999
9.3400	0.9697	0.9903	0.9964	0.9984	0.9993	0.9997	0.9997	0.9999
9.3500	0.9711	0.9907	0.9967	0.9985	0.9993	0.9997	0.9997	0.9999
9.3600	0.9725	0.9911	0.9968	0.9985	0.9994	0.9997	0.9998	0.9999
9.3700	0.9737	0.9915	0.9970	0.9986	0.9994	0.9997	0.9998	0.9999
9.3800	0.9751	0.9920	0.9971	0.9987	0.9994	0.9997	0.9998	0.9999
9.3900	0.9762	0.9923	0.9972	0.9988	0.9995	0.9997	0.9998	0.9999
9.4000	0.9774	0.9927	0.9974	0.9989	0.9995	0.9998	0.9998	0.9999
9.4100	0.9784	0.9931	0.9975	0.9989	0.9995	0.9998	0.9998	0.9999
9.4200	0.9794	0.9935	0.9977	0.9990	0.9996	0.9998	0.9998	0.9999
9.4300	0.9804	0.9938	0.9978	0.9990	0.9996	0.9998	0.9998	0.9999
9.4400	0.9813	0.9941	0.9979	0.9991	0.9996	0.9998	0.9998	0.9999
9.4500	0.9823	0.9944	0.9980	0.9992	0.9996	0.9998	0.9999	0.9999
9.4600	0.9831	0.9947	0.9981	0.9992	0.9996	0.9998	0.9999	0.9999
9.4700	0.9839	0.9950	0.9982	0.9992	0.9997	0.9998	0.9999	0.9999
9.4800	0.9847	0.9952	0.9984	0.9993	0.9997	0.9998	0.9999	1.0000
9.4900	0.9854	0.9955	0.9984	0.9993	0.9997	0.9999	0.9999	1.0000
9.5000	0.9861	0.9957	0.9985	0.9994	0.9997	0.9999	0.9999	1.0000
9.5100	0.9868	0.9958	0.9986	0.9994	0.9997	0.9999	0.9999	1.0000
9.5200	0.9874	0.9961	0.9987	0.9994	0.9998	0.9999	0.9999	1.0000
9.5300	0.9881	0.9963	0.9988	0.9995	0.9998	0.9999	0.9999	1.0000
9.5400	0.9887	0.9965	0.9989	0.9995	0.9998	0.9999	0.9999	1.0000
9.5500	0.9893	0.9967	0.9989	0.9995	0.9998	0.9999	0.9999	1.0000
9.5600	0.9899	0.9969	0.9990	0.9996	0.9998	0.9999	0.9999	1.0000
9.5700	0.9904	0.9970	0.9990	0.9996	0.9998	0.9999	0.9999	1.0000
9.5800	0.9909	0.9972	0.9991	0.9996	0.9998	0.9999	0.9999	1.0000
9.5900	0.9913	0.9973	0.9991	0.9996	0.9998	0.9999	0.9999	1.0000
9.6000	0.9918	0.9974	0.9992	0.9996	0.9999	0.9999	0.9999	1.0000
9.6100	0.9921	0.9976	0.9992	0.9997	0.9999	0.9999	1.0000	1.0000
9.6200	0.9926	0.9977	0.9993	0.9997	0.9999	0.9999	1.0000	1.0000
9.6300	0.9929	0.9978	0.9993	0.9997	0.9999	0.9999	1.0000	1.0000
9.6400	0.9933	0.9980	0.9993	0.9997	0.9999	0.9999	1.0000	1.0000
9.6500	0.9936	0.9981	0.9994	0.9997	0.9999	0.9999	1.0000	1.0000
9.6600	0.9940	0.9982	0.9994	0.9997	0.9999	0.9999	1.0000	1.0000
9.6700	0.9944	0.9983	0.9994	0.9997	0.9999	0.9999	1.0000	1.0000
9.6800	0.9946	0.9984	0.9995	0.9998	0.9999	0.9999	1.0000	1.0000
9.6900	0.9949	0.9985	0.9995	0.9998	0.9999	1.0000	1.0000	1.0000
9.7000	0.9952	0.9985	0.9995	0.9998	0.9999	1.0000	1.0000	1.0000
9.7100	0.9955	0.9986	0.9995	0.9998	0.9999	1.0000	1.0000	1.0000
9.7200	0.9957	0.9987	0.9996	0.9998	0.9999	1.0000	1.0000	1.0000
9.7300	0.9959	0.9988	0.9996	0.9998	0.9999	1.0000	1.0000	1.0000
9.7400	0.9962	0.9989	0.9996	0.9998	0.9999	1.0000	1.0000	1.0000
9.7500	0.9965	0.9989	0.9996	0.9999	0.9999	1.0000	1.0000	1.0000
9.7600	0.9967	0.9990	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.7700	0.9968	0.9991	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.7800	0.9971	0.9991	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.7900	0.9972	0.9991	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.8000	0.9974	0.9992	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.8100	0.9975	0.9992	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000
9.8200	0.9977	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
9.8300	0.9978	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
9.8400	0.9979	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
9.8500	0.9980	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
9.8600	0.9982	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000
9.8700	0.9982	0.9995	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.8800	0.9984	0.9995	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.8900	0.9984	0.9995	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9000	0.9985	0.9996	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9100	0.9986	0.9996	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9200	0.9988	0.9996	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9300	0.9988	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9400	0.9989	0.9997	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000
9.9500	0.9989	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
9.9600	0.9990	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
9.9700	0.9991	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
9.9800	0.9991	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
9.9900	0.9992	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0000	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0100	0.9993	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0200	0.9994	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0300	0.9994	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0400	0.9995	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0500	0.9995	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
10.0600	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0700	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0800	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.0900	0.9996	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1000	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1100	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1200	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1300	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1400	0.9997	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1500	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1600	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1700	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1800	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.1900	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2000	0.9998	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2100	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2200	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2300	0.9999	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2800	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.2900	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3000	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3100	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3200	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3300	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3400	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3500	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3600	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3700	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
10.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
11.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
12.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
13.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.0900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.1900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.2900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.3900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.4900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.5900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.6900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.7900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.8900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9100	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9200	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9300	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9400	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9500	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9600	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9700	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9800	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
14.9900	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
15.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_p_instances.txt <==
time	p1	p2	p3	p4	p5	p6	p7	p8	sum_p
1.0000	8.3552	5.5551	1.4590	1.4131	6.8497	4.5015	7.9510	5.6950	41.7796
2.0000	7.9106	5.3498	6.8570	8.1991	0.0042	4.5112	3.8706	3.3153	40.0178
3.0000	6.6695	6.7997	0.0042	7.3216	7.2062	0.0042	0.0042	5.3664	33.3761
4.0000	0.0043	7.6816	7.2892	8.1528	0.0043	6.5002	3.0415	4.7218	37.3957
5.0000	8.2382	0.0043	7.6782	6.9002	6.7446	0.0043	3.6589	4.1546	37.3834
6.0000	8.5797	8.6010	8.3535	0.0044	0.0044	2.5795	0.0044	5.7922	33.9190
7.0000	7.7041	7.5751	4.2084	8.4671	6.2072	7.8963	0.0044	4.8644	46.9270
8.0000	1.1680	7.8532	7.4874	7.5399	3.9204	0.0043	7.8748	4.7213	40.5695
9.0000	7.5977	5.9655	6.4968	8.0710	4.0729	6.0975	6.4851	0.9471	45.7337
10.0000	8.5633	1.9811	6.8361	5.9239	7.8633	6.1760	7.0377	0.1665	44.5479
11.0000	7.8601	8.3331	8.3526	7.9430	5.7235	0.0042	5.8560	6.2175	50.2899
12.0000	8.0668	0.0042	3.3675	4.5671	0.0042	5.1110	0.0042	0.0042	21.1290
13.0000	7.9866	0.5040	4.2900	0.0043	0.0043	0.2818	0.0043	0.0043	13.0797
14.0000	4.8744	0.0046	4.7972	0.0046	4.2912	0.0046	7.0332	3.9922	25.0019
15.0000	1.4090	7.1591	0.0047	8.3667	0.1637	2.8161	4.4818	5.5986	29.9997
16.0000	9.3100	4.8505	4.5008	9.2599	7.2547	8.1136	7.6538	7.3682	58.3115
17.0000	8.9782	8.6600	6.9811	0.0047	3.8379	5.5179	7.5991	0.0047	41.5835
18.0000	5.4734	2.3647	6.4292	8.2229	6.9210	6.0311	0.0046	8.0276	43.4745
19.0000	8.9001	8.5976	5.5043	6.5135	0.0046	0.0046	1.0196	4.1466	34.6909
20.0000	9.2671	7.7521	0.0386	0.0047	4.9005	0.2369	4.8603	4.1154	31.1755
21.0000	9.5451	8.1781	8.0864	5.6166	4.5857	7.1863	0.0048	0.0048	43.2077
22.0000	9.4088	9.3045	8.2024	2.3386	6.9332	8.6044	7.7125	8.2536	60.7582
23.0000	8.8266	1.7689	3.6175	6.0429	7.3433	7.8999	2.8653	0.0045	38.3691
24.0000	8.9917	5.9096	5.8667	1.1784	0.0045	1.7290	7.6691	5.2041	36.5531
25.0000	9.1585	6.0799	0.0046	7.8655	6.3691	0.0046	0.0046	7.7560	37.2427
26.0000	6.6274	2.9873	0.0046	7.5709	7.3482	4.2574	6.0848	7.5173	42.3978
27.0000	9.2161	7.6397	8.5652	5.2785	3.1508	7.6983	0.0046	4.8845	46.4375
28.0000	8.3201	0.0045	8.4505	4.8886	3.3878	5.0984	0.0045	7.4879	37.6423
29.0000	8.1836	9.0061	0.0045	6.1471	0.0045	7.8294	0.0045	5.5034	36.6832
30.0000	8.2475	6.1404	7.2742	0.0046	6.6110	2.6395	0.0046	0.6217	31.5434
31.0000	7.7332	9.2439	8.6105	0.0046	8.0816	3.7702	6.3823	8.1255	51.9517
32.0000	3.9580	8.8385	1.0532	6.3909	5.7831	1.6933	7.5222	0.0045	35.2437
33.0000	9.0864	6.7837	6.4087	7.6859	0.0046	2.6697	7.8723	7.4083	47.9195
34.0000	8.9197	9.0721	8.5008	8.2361	0.0045	7.3075	0.0045	4.8295	46.8747
35.0000	0.0044	4.2484	0.0044	4.7784	1.4035	7.4979	7.0123	3.1672	28.1167
36.0000	8.9880	7.8178	7.4816	7.8327	5.6969	7.9245	5.0878	0.0045	50.8337
37.0000	6.3557	8.4521	7.2128	7.0880	0.0044	5.6314	0.0044	0.0044	34.7533
38.0000	8.8349	0.0045	8.7651	8.1692	6.2626	7.0392	0.0045	7.9928	47.0727
39.0000	6.2085	8.2705	0.0044	6.7511	7.1796	4.6764	5.5362	5.4691	44.0958
40.0000	8.1254	8.3693	8.1428	6.2534	7.5503	2.2667	0.0044	5.2163	45.9286
41.0000	8.3101	7.8839	3.8619	4.5842	0.0043	4.6332	4.2879	0.6994	34.2649
42.0000	8.7586	0.0044	0.0044	6.3340	3.2170	4.3311	8.2851	6.8848	37.8194
43.0000	0.0044	3.5384	3.7622	0.0044	7.0143	5.1143	0.0044	0.0044	19.4467
44.0000	8.0480	2.7648	7.8305	9.0202	0.0046	1.9929	0.0046	4.3605	34.0260
45.0000	8.9315	9.1237	0.0047	4.0633	0.0047	6.8197	0.0047	0.0047	28.9568
46.0000	8.7092	8.7910	9.0117	4.9705	5.4024	0.9892	8.4113	4.0351	50.3204
47.0000	8.5108	8.9441	7.4408	0.0047	9.2538	5.8559	0.0047	0.0047	40.0195
48.0000	9.1393	8.0293	6.0552	6.9704	6.9183	8.6979	0.0047	4.0408	49.8559
49.0000	7.7541	8.5463	8.7203	7.0601	2.8748	8.1228	0.0046	0.0046	43.0874
50.0000	9.0208	8.6930	8.2615	3.8579	8.5445	0.0045	0.0045	0.0045	38.3913
51.0000	7.6663	8.2532	8.3859	8.6719	8.3058	3.2701	0.0045	0.0045	44.5622
52.0000	8.7726	0.0045	0.0045	7.9723	0.0045	5.9133	0.0045	5.1878	27.8641
53.0000	7.5245	9.2020	7.6987	7.6638	8.6418	0.0046	0.0046	0.0046	40.7446
54.0000	7.8896	8.3818	8.5714	7.7867	5.8990	5.5602	0.0046	6.6698	50.7630
55.0000	8.6505	6.5150	8.3685	8.6033	7.5079	0.0045	4.5807	3.2140	47.4443
56.0000	2.5662	6.0710	7.5421	1.3412	5.2501	5.6160	3.1103	0.0044	31.5013
57.0000	9.1114	8.2819	8.8430	0.0045	4.9119	0.0045	0.0045	0.0045	31.1663
58.0000	4.0714	2.9148	8.1876	9.1729	0.0046	0.0046	2.6783	5.9229	32.9571
59.0000	0.0269	8.8881	7.5790	7.9377	0.0047	0.0047	5.7273	0.0047	30.1730
60.0000	8.6450	9.3288	8.6612	0.0048	6.8758	8.4302	0.0048	2.1126	44.0633
61.0000	9.1716	7.9818	7.9892	0.0047	0.0047	0.0047	0.0047	8.0296	33.1912
62.0000	8.4876	8.2311	3.8136	8.0768	4.1987	4.8297	4.0072	8.0843	49.7290
63.0000	9.3607	7.3409	8.1638	7.1054	6.5813	8.4225	7.6065	0.0047	54.5858
64.0000	7.8602	6.8630	0.0046	8.3225	1.9250	1.2964	0.0046	7.7865	34.0627
65.0000	9.3278	6.5280	4.6020	4.8384	5.9484	0.0046	8.7426	2.7452	42.7370
66.0000	8.6249	8.4004	0.0046	6.0738	7.2611	8.8473	0.0046	5.3623	44.5790
67.0000	8.2110	7.7270	0.0045	7.6053	3.1878	3.3329	5.8610	0.0045	35.9340
68.0000	8.9378	9.0542	7.8632	4.1658	0.0046	8.3822	7.7317	0.0046	46.1440
69.0000	8.4763	0.0045	5.0849	6.2584	8.5742	7.0627	0.0045	1.2427	36.7082
70.0000	8.7795	0.0046	7.3231	8.1635	0.9672	0.3226	4.9260	8.6911	39.1776
71.0000	8.8799	7.5965	3.8785	5.1690	7.8904	0.0046	0.0081	7.7823	41.2092
72.0000	8.6727	0.0046	7.0461	8.3839	8.5683	0.0046	7.4289	0.0046	40.1135
73.0000	6.8290	8.8123	8.3282	5.6078	3.3443	4.8833	0.0046	7.5853	45.3947
74.0000	7.3312	8.0744	8.4788	4.7401	3.9729	4.3334	4.2687	2.4496	43.6491
75.0000	5.0378	7.1831	5.5993	1.6878	7.3725	6.5255	0.0045	0.0045	33.4150
76.0000	8.6845	8.7819	5.6559	2.7037	0.0045	4.4159	1.7002	6.9311	38.8778
77.0000	8.9042	8.6048	0.0045	0.0045	4.4263	8.0687	6.7856	0.0045	36.8032
78.0000	0.0046	7.5191	8.5400	7.7633	8.4934	6.7355	7.4568	2.7770	49.2896
79.0000	8.8813	7.6660	8.0416	7.9530	8.1021	5.5935	3.6625	0.0045	49.9045
80.0000	8.8701	8.4972	2.8428	6.7947	4.2502	7.0819	0.0044	2.8756	41.2168
81.0000	8.5203	8.7611	0.8662	5.0015	4.5816	5.8378	5.6470	2.9402	42.1558
82.0000	8.2079	8.1891	7.5484	0.0043	7.9178	6.7104	0.0043	0.0043	38.5866
83.0000	8.5817	4.1217	7.6602	6.4958	7.4174	7.3087	5.6583	5.6768	52.9206
84.0000	7.4384	7.2258	6.3455	4.5923	0.0042	0.0042	0.0042	0.0042	25.6191
85.0000	8.3252	5.3672	7.7064	6.0868	3.3541	7.9445	4.7357	1.1807	44.7006
86.0000	4.1919	0.0043	4.9822	0.0043	4.9523	5.7566	0.0043	5.5784	25.4744
87.0000	8.7374	7.5113	8.6642	7.3445	0.0045	7.5488	0.0045	7.3638	47.1789
88.0000	7.5785	7.7077	8.2741	7.1549	6.9616	5.9255	7.4619	0.0044	51.0687
89.0000	8.3416	2.5651	8.2721	7.8989	0.0043	0.0043	8.0643	6.9016	42.0522
90.0000	0.0043	0.0043	7.5296	8.3760	7.0763	7.0345	0.5012	6.2914	36.8176
91.0000	8.2214	8.5428	6.5264	6.7937	3.1223	0.9148	3.6622	0.0043	37.7879
92.0000	8.5092	5.3454	7.9132	0.6336	6.7119	8.0441	0.0043	7.4563	44.6179
93.0000	8.3471	7.5240	7.8650	0.0043	4.2168	6.2083	0.0043	6.8357	41.0054
94.0000	8.5772	5.4220	8.1228	7.5760	7.4688	0.9213	0.0043	0.0043	38.0968
95.0000	4.6755	8.4568	8.1376	8.0795	1.9630	6.1504	7.5035	6.5810	51.5474
96.0000	8.3226	7.7894	7.0548	3.8666	6.0859	4.2672	3.1778	0.4122	40.9766
97.0000	7.2384	7.9796	1.5383	6.9066	8.0739	5.2862	0.0042	0.0042	37.0315
98.0000	8.1904	7.4224	0.0042	4.6540	0.0042	5.4866	0.0042	6.9790	32.7450
99.0000	7.7520	6.1996	6.5523	6.5925	6.3508	7.0965	7.7204	0.0043	48.2684
100.0000	7.8248	8.2761	2.8468	7.0145	7.5253	2.2272	4.5517	3.1543	43.4206


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_CDF.txt <==
rate	cdf_rate1	cdf_rate2	cdf_rate3	cdf_rate4	cdf_rate5	cdf_rate6	cdf_rate7	cdf_rate8
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
0.0100	0.0546	0.1046	0.1545	0.1988	0.2411	0.2839	0.3214	0.3586
0.0200	0.0551	0.1055	0.1559	0.2006	0.2431	0.2864	0.3239	0.3616
0.0300	0.0557	0.1066	0.1573	0.2024	0.2452	0.2885	0.3265	0.3644
0.0400	0.0562	0.1076	0.1589	0.2039	0.2474	0.2909	0.3292	0.3673
0.0500	0.0567	0.1087	0.1603	0.2057	0.2494	0.2933	0.3321	0.3705
0.0600	0.0573	0.1097	0.1617	0.2074	0.2517	0.2957	0.3345	0.3734
0.0700	0.0578	0.1108	0.1632	0.2093	0.2540	0.2981	0.3374	0.3764
0.0800	0.0584	0.1119	0.1646	0.2112	0.2563	0.3007	0.3400	0.3792
0.0900	0.0589	0.1130	0.1661	0.2130	0.2585	0.3031	0.3428	0.3826
0.1000	0.0595	0.1139	0.1676	0.2149	0.2607	0.3055	0.3455	0.3857
0.1100	0.0601	0.1151	0.1692	0.2168	0.2630	0.3081	0.3484	0.3886
0.1200	0.0606	0.1162	0.1708	0.2188	0.2652	0.3106	0.3512	0.3916
0.1300	0.0613	0.1172	0.1723	0.2207	0.2673	0.3131	0.3541	0.3947
0.1400	0.0619	0.1182	0.1738	0.2226	0.2695	0.3156	0.3570	0.3978
0.1500	0.0625	0.1193	0.1755	0.2246	0.2719	0.3181	0.3599	0.4007
0.1600	0.0631	0.1203	0.1772	0.2264	0.2743	0.3207	0.3628	0.4036
0.1700	0.0637	0.1214	0.1788	0.2282	0.2766	0.3234	0.3657	0.4064
0.1800	0.0643	0.1225	0.1803	0.2302	0.2789	0.3260	0.3685	0.4095
0.1900	0.0649	0.1239	0.1819	0.2322	0.2812	0.3288	0.3713	0.4124
0.2000	0.0655	0.1249	0.1836	0.2342	0.2835	0.3314	0.3743	0.4153
0.2100	0.0661	0.1261	0.1851	0.2362	0.2861	0.3344	0.3773	0.4185
0.2200	0.0667	0.1273	0.1868	0.2383	0.2885	0.3371	0.3803	0.4218
0.2300	0.0673	0.1284	0.1884	0.2405	0.2909	0.3400	0.3832	0.4252
0.2400	0.0680	0.1296	0.1900	0.2427	0.2934	0.3428	0.3863	0.4283
0.2500	0.0687	0.1309	0.1918	0.2448	0.2957	0.3455	0.3892	0.4315
0.2600	0.0694	0.1322	0.1934	0.2470	0.2981	0.3484	0.3922	0.4346
0.2700	0.0702	0.1335	0.1951	0.2490	0.3007	0.3513	0.3953	0.4377
0.2800	0.0708	0.1347	0.1968	0.2513	0.3033	0.3540	0.3983	0.4411
0.2900	0.0715	0.1360	0.1987	0.2534	0.3058	0.3568	0.4015	0.4443
0.3000	0.0721	0.1371	0.2005	0.2555	0.3085	0.3596	0.4045	0.4475
0.3100	0.0727	0.1385	0.2024	0.2575	0.3112	0.3625	0.4077	0.4508
0.3200	0.0735	0.1398	0.2041	0.2596	0.3138	0.3651	0.4108	0.4542
0.3300	0.0742	0.1411	0.2060	0.2619	0.3163	0.3679	0.4140	0.4576
0.3400	0.0749	0.1424	0.2078	0.2642	0.3189	0.3708	0.4172	0.4609
0.3500	0.0756	0.1436	0.2095	0.2666	0.3214	0.3737	0.4202	0.4642
0.3600	0.0763	0.1450	0.2113	0.2690	0.3240	0.3763	0.4235	0.4676
0.3700	0.0769	0.1463	0.2131	0.2711	0.3268	0.3794	0.4267	0.4709
0.3800	0.0777	0.1478	0.2151	0.2732	0.3296	0.3823	0.4300	0.4743
0.3900	0.0784	0.1490	0.2171	0.2756	0.3323	0.3851	0.4330	0.4779
0.4000	0.0792	0.1504	0.2191	0.2780	0.3351	0.3881	0.4363	0.4812
0.4100	0.0799	0.1519	0.2210	0.2803	0.3380	0.3913	0.4397	0.4844
0.4200	0.0807	0.1534	0.2230	0.2827	0.3410	0.3943	0.4428	0.4876
0.4300	0.0815	0.1547	0.2249	0.2851	0.3436	0.3975	0.4462	0.4909
0.4400	0.0823	0.1563	0.2270	0.2875	0.3465	0.4005	0.4497	0.4943
0.4500	0.0830	0.1579	0.2290	0.2899	0.3493	0.4035	0.4530	0.4976
0.4600	0.0838	0.1594	0.2311	0.2923	0.3521	0.4067	0.4563	0.5009
0.4700	0.0848	0.1610	0.2333	0.2949	0.3549	0.4097	0.4596	0.5045
0.4800	0.0857	0.1625	0.2353	0.2974	0.3576	0.4127	0.4629	0.5081
0.4900	0.0864	0.1640	0.2371	0.2999	0.3604	0.4158	0.4663	0.5117
0.5000	0.0873	0.1656	0.2391	0.3027	0.3633	0.4189	0.4699	0.5154
0.5100	0.0882	0.1670	0.2411	0.3053	0.3661	0.4224	0.4731	0.5188
0.5200	0.0891	0.1684	0.2432	0.3077	0.3688	0.4256	0.4767	0.5224
0.5300	0.0899	0.1699	0.2453	0.3103	0.3717	0.4287	0.4803	0.5259
0.5400	0.0908	0.1713	0.2475	0.3128	0.3747	0.4319	0.4835	0.5294
0.5500	0.0917	0.1728	0.2495	0.3154	0.3776	0.4353	0.4870	0.5330
0.5600	0.0926	0.1744	0.2518	0.3181	0.3806	0.4385	0.4903	0.5365
0.5700	0.0934	0.1760	0.2541	0.3206	0.3836	0.4416	0.4936	0.5400
0.5800	0.0943	0.1777	0.2563	0.3230	0.3866	0.4447	0.4969	0.5435
0.5900	0.0952	0.1795	0.2584	0.3256	0.3896	0.4480	0.5003	0.5471
0.6000	0.0962	0.1810	0.2607	0.3283	0.3926	0.4511	0.5037	0.5506
0.6100	0.0971	0.1826	0.2630	0.3312	0.3956	0.4545	0.5072	0.5540
0.6200	0.0980	0.1842	0.2653	0.3338	0.3987	0.4577	0.5104	0.5579
0.6300	0.0990	0.1859	0.2674	0.3365	0.4019	0.4610	0.5140	0.5618
0.6400	0.0999	0.1876	0.2695	0.3393	0.4050	0.4644	0.5175	0.5654
0.6500	0.1008	0.1891	0.2719	0.3420	0.4080	0.4678	0.5208	0.5692
0.6600	0.1017	0.1908	0.2744	0.3447	0.4110	0.4712	0.5246	0.5730
0.6700	0.1027	0.1924	0.2766	0.3476	0.4141	0.4744	0.5283	0.5767
0.6800	0.1037	0.1944	0.2789	0.3505	0.4172	0.4778	0.5318	0.5805
0.6900	0.1047	0.1961	0.2812	0.3533	0.4205	0.4812	0.5353	0.5843
0.7000	0.1058	0.1981	0.2835	0.3563	0.4235	0.4846	0.5388	0.5882
0.7100	0.1067	0.1998	0.2859	0.3593	0.4268	0.4881	0.5423	0.5917
0.7200	0.1076	0.2017	0.2884	0.3622	0.4299	0.4917	0.5456	0.5951
0.7300	0.1085	0.2035	0.2906	0.3649	0.4330	0.4951	0.5492	0.5988
0.7400	0.1095	0.2053	0.2930	0.3679	0.4360	0.4985	0.5528	0.6024
0.7500	0.1104	0.2073	0.2954	0.3707	0.4392	0.5021	0.5565	0.6062
0.7600	0.1114	0.2090	0.2977	0.3738	0.4425	0.5058	0.5601	0.6099
0.7700	0.1124	0.2108	0.3002	0.3765	0.4455	0.5091	0.5638	0.6137
0.7800	0.1134	0.2127	0.3026	0.3795	0.4490	0.5125	0.5675	0.6177
0.7900	0.1145	0.2149	0.3050	0.3826	0.4524	0.5159	0.5711	0.6215
0.8000	0.1155	0.2167	0.3073	0.3858	0.4558	0.5194	0.5747	0.6252
0.8100	0.1167	0.2186	0.3099	0.3887	0.4592	0.5227	0.5783	0.6290
0.8200	0.1177	0.2206	0.3125	0.3917	0.4626	0.5262	0.5820	0.6327
0.8300	0.1188	0.2226	0.3152	0.3945	0.4660	0.5296	0.5856	0.6366
0.8400	0.1198	0.2246	0.3178	0.3976	0.4695	0.5332	0.5893	0.6403
0.8500	0.1210	0.2266	0.3204	0.4005	0.4729	0.5368	0.5930	0.6439
0.8600	0.1220	0.2288	0.3230	0.4038	0.4763	0.5403	0.5967	0.6477
0.8700	0.1232	0.2308	0.3259	0.4071	0.4799	0.5439	0.6004	0.6514
0.8800	0.1244	0.2328	0.3288	0.4102	0.4833	0.5476	0.6041	0.6550
0.8900	0.1256	0.2348	0.3315	0.4134	0.4865	0.5512	0.6076	0.6589
0.9000	0.1268	0.2369	0.3343	0.4165	0.4901	0.5548	0.6113	0.6627
0.9100	0.1281	0.2390	0.3370	0.4195	0.4934	0.5583	0.6149	0.6664
0.9200	0.1293	0.2411	0.3395	0.4227	0.4968	0.5620	0.6186	0.6701
0.9300	0.1303	0.2432	0.3422	0.4259	0.5003	0.5657	0.6223	0.6735
0.9400	0.1315	0.2452	0.3451	0.4291	0.5038	0.5693	0.6260	0.6774
0.9500	0.1327	0.2474	0.3479	0.4322	0.5073	0.5730	0.6299	0.6809
0.9600	0.1339	0.2497	0.3507	0.4354	0.5110	0.5767	0.6335	0.6845
0.9700	0.1353	0.2519	0.3536	0.4388	0.5147	0.5804	0.6373	0.6881
0.9800	0.1366	0.2541	0.3565	0.4419	0.5182	0.5840	0.6410	0.6915
0.9900	0.1379	0.2564	0.3595	0.4452	0.5216	0.5877	0.6446	0.6951
1.0000	0.1391	0.2587	0.3625	0.4484	0.5254	0.5916	0.6482	0.6986
1.0100	0.1404	0.2609	0.3654	0.4516	0.5287	0.5952	0.6519	0.7021
1.0200	0.1417	0.2630	0.3684	0.4550	0.5322	0.5989	0.6557	0.7056
1.0300	0.1429	0.2654	0.3712	0.4583	0.5358	0.6026	0.6592	0.7092
1.0400	0.1441	0.2676	0.3740	0.4616	0.5393	0.6063	0.6630	0.7128
1.0500	0.1457	0.2698	0.3769	0.4648	0.5428	0.6101	0.6666	0.7164
1.0600	0.1470	0.2722	0.3798	0.4679	0.5467	0.6137	0.6706	0.7200
1.0700	0.1484	0.2747	0.3827	0.4713	0.5501	0.6173	0.6741	0.7232
1.0800	0.1497	0.2770	0.3857	0.4747	0.5538	0.6209	0.6777	0.7268
1.0900	0.1511	0.2794	0.3887	0.4780	0.5572	0.6244	0.6814	0.7306
1.1000	0.1525	0.2816	0.3917	0.4814	0.5607	0.6280	0.6850	0.7339
1.1100	0.1539	0.2839	0.3948	0.4849	0.5645	0.6318	0.6888	0.7374
1.1200	0.1552	0.2862	0.3978	0.4885	0.5681	0.6353	0.6925	0.7408
1.1300	0.1566	0.2887	0.4008	0.4919	0.5719	0.6391	0.6960	0.7443
1.1400	0.1581	0.2910	0.4039	0.4955	0.5754	0.6428	0.6993	0.7478
1.1500	0.1595	0.2936	0.4070	0.4989	0.5790	0.6463	0.7030	0.7511
1.1600	0.1609	0.2959	0.4102	0.5023	0.5829	0.6498	0.7064	0.7546
1.1700	0.1624	0.2984	0.4132	0.5060	0.5865	0.6535	0.7100	0.7581
1.1800	0.1642	0.3009	0.4163	0.5095	0.5902	0.6571	0.7138	0.7614
1.1900	0.1657	0.3034	0.4195	0.5130	0.5939	0.6609	0.7173	0.7651
1.2000	0.1673	0.3060	0.4225	0.5165	0.5973	0.6645	0.7207	0.7686
1.2100	0.1688	0.3086	0.4256	0.5201	0.6008	0.6682	0.7241	0.7719
1.2200	0.1702	0.3112	0.4288	0.5237	0.6043	0.6717	0.7277	0.7753
1.2300	0.1719	0.3138	0.4319	0.5272	0.6080	0.6752	0.7313	0.7789
1.2400	0.1734	0.3163	0.4352	0.5308	0.6119	0.6789	0.7346	0.7822
1.2500	0.1749	0.3188	0.4382	0.5343	0.6155	0.6826	0.7383	0.7855
1.2600	0.1764	0.3213	0.4415	0.5377	0.6192	0.6865	0.7418	0.7888
1.2700	0.1780	0.3239	0.4447	0.5411	0.6228	0.6901	0.7451	0.7921
1.2800	0.1796	0.3267	0.4480	0.5447	0.6264	0.6939	0.7485	0.7954
1.2900	0.1813	0.3294	0.4513	0.5484	0.6301	0.6976	0.7519	0.7986
1.3000	0.1830	0.3321	0.4543	0.5519	0.6338	0.7013	0.7554	0.8016
1.3100	0.1846	0.3347	0.4577	0.5555	0.6377	0.7050	0.7588	0.8049
1.3200	0.1863	0.3374	0.4610	0.5592	0.6414	0.7084	0.7622	0.8081
1.3300	0.1881	0.3402	0.4644	0.5627	0.6451	0.7120	0.7656	0.8110
1.3400	0.1900	0.3432	0.4677	0.5662	0.6489	0.7157	0.7691	0.8140
1.3500	0.1917	0.3460	0.4711	0.5698	0.6526	0.7192	0.7725	0.8170
1.3600	0.1935	0.3488	0.4743	0.5734	0.6563	0.7226	0.7755	0.8202
1.3700	0.1953	0.3516	0.4777	0.5769	0.6601	0.7264	0.7789	0.8232
1.3800	0.1971	0.3543	0.4812	0.5805	0.6637	0.7300	0.7822	0.8264
1.3900	0.1988	0.3571	0.4847	0.5843	0.6673	0.7335	0.7854	0.8295
1.4000	0.2005	0.3599	0.4881	0.5880	0.6712	0.7371	0.7888	0.8325
1.4100	0.2024	0.3627	0.4914	0.5916	0.6750	0.7405	0.7920	0.8356
1.4200	0.2043	0.3656	0.4950	0.5951	0.6784	0.7440	0.7955	0.8385
1.4300	0.2061	0.3685	0.4984	0.5989	0.6821	0.7474	0.7988	0.8414
1.4400	0.2079	0.3715	0.5019	0.6026	0.6855	0.7509	0.8022	0.8441
1.4500	0.2097	0.3744	0.5052	0.6063	0.6892	0.7543	0.8054	0.8470
1.4600	0.2115	0.3773	0.5086	0.6099	0.6928	0.7578	0.8083	0.8498
1.4700	0.2134	0.3802	0.5122	0.6135	0.6964	0.7614	0.8117	0.8526
1.4800	0.2152	0.3832	0.5156	0.6171	0.6998	0.7648	0.8149	0.8553
1.4900	0.2172	0.3862	0.5195	0.6208	0.7032	0.7680	0.8179	0.8582
1.5000	0.2191	0.3892	0.5230	0.6246	0.7068	0.7714	0.8209	0.8609
1.5100	0.2210	0.3924	0.5264	0.6283	0.7105	0.7747	0.8241	0.8634
1.5200	0.2230	0.3954	0.5300	0.6322	0.7143	0.7780	0.8272	0.8660
1.5300	0.2248	0.3985	0.5338	0.6357	0.7178	0.7811	0.8302	0.8687
1.5400	0.2268	0.4016	0.5372	0.6392	0.7214	0.7843	0.8332	0.8713
1.5500	0.2289	0.4047	0.5407	0.6430	0.7248	0.7876	0.8361	0.8738
1.5600	0.2308	0.4076	0.5442	0.6465	0.7283	0.7910	0.8389	0.8764
1.5700	0.2329	0.4107	0.5477	0.6502	0.7319	0.7943	0.8419	0.8789
1.5800	0.2348	0.4138	0.5512	0.6541	0.7353	0.7974	0.8450	0.8813
1.5900	0.2368	0.4168	0.5551	0.6580	0.7389	0.8007	0.8478	0.8838
1.6000	0.2389	0.4199	0.5587	0.6616	0.7424	0.8038	0.8506	0.8864
1.6100	0.2411	0.4232	0.5624	0.6653	0.7457	0.8072	0.8536	0.8888
1.6200	0.2430	0.4262	0.5661	0.6690	0.7492	0.8105	0.8564	0.8913
1.6300	0.2451	0.4293	0.5698	0.6728	0.7528	0.8136	0.8590	0.8938
1.6400	0.2471	0.4323	0.5733	0.6765	0.7564	0.8166	0.8616	0.8962
1.6500	0.2491	0.4353	0.5768	0.6803	0.7597	0.8197	0.8642	0.8985
1.6600	0.2514	0.4386	0.5805	0.6841	0.7632	0.8228	0.8669	0.9009
1.6700	0.2536	0.4418	0.5842	0.6878	0.7666	0.8257	0.8696	0.9032
1.6800	0.2559	0.4450	0.5878	0.6915	0.7699	0.8287	0.8722	0.9053
1.6900	0.2582	0.4483	0.5914	0.6951	0.7734	0.8316	0.8748	0.9076
1.7000	0.2604	0.4515	0.5951	0.6987	0.7767	0.8346	0.8772	0.9098
1.7100	0.2626	0.4548	0.5990	0.7024	0.7800	0.8374	0.8797	0.9120
1.7200	0.2648	0.4581	0.6027	0.7062	0.7831	0.8403	0.8822	0.9142
1.7300	0.2672	0.4616	0.6064	0.7097	0.7864	0.8429	0.8847	0.9164
1.7400	0.2694	0.4650	0.6101	0.7133	0.7898	0.8457	0.8872	0.9185
1.7500	0.2717	0.4686	0.6138	0.7173	0.7929	0.8485	0.8896	0.9205
1.7600	0.2740	0.4721	0.6174	0.7209	0.7963	0.8513	0.8920	0.9224
1.7700	0.2763	0.4755	0.6209	0.7246	0.7997	0.8541	0.8943	0.9244
1.7800	0.2787	0.4789	0.6245	0.7282	0.8030	0.8569	0.8965	0.9263
1.7900	0.2810	0.4824	0.6284	0.7316	0.8061	0.8597	0.8989	0.9283
1.8000	0.2836	0.4856	0.6320	0.7349	0.8094	0.8624	0.9011	0.9301
1.8100	0.2860	0.4891	0.6355	0.7385	0.8127	0.8652	0.9035	0.9320
1.8200	0.2882	0.4924	0.6390	0.7419	0.8159	0.8678	0.9057	0.9337
1.8300	0.2904	0.4958	0.6426	0.7454	0.8193	0.8706	0.9078	0.9356
1.8400	0.2928	0.4995	0.6463	0.7490	0.8224	0.8733	0.9099	0.9373
1.8500	0.2953	0.5031	0.6500	0.7522	0.8254	0.8758	0.9121	0.9390
1.8600	0.2977	0.5067	0.6539	0.7557	0.8284	0.8784	0.9143	0.9408
1.8700	0.3004	0.5103	0.6575	0.7593	0.8314	0.8810	0.9163	0.9424
1.8800	0.3028	0.5139	0.6613	0.7628	0.8346	0.8835	0.9186	0.9441
1.8900	0.3054	0.5175	0.6648	0.7662	0.8374	0.8862	0.9206	0.9458
1.9000	0.3081	0.5211	0.6685	0.7696	0.8406	0.8887	0.9226	0.9473
1.9100	0.3106	0.5247	0.6722	0.7728	0.8432	0.8914	0.9246	0.9489
1.9200	0.3131	0.5281	0.6756	0.7762	0.8461	0.8937	0.9265	0.9505
1.9300	0.3156	0.5318	0.6791	0.7795	0.8491	0.8960	0.9284	0.9522
1.9400	0.3182	0.5356	0.6827	0.7828	0.8519	0.8986	0.9303	0.9537
1.9500	0.3208	0.5391	0.6866	0.7863	0.8549	0.9008	0.9321	0.9550
1.9600	0.3234	0.5428	0.6901	0.7895	0.8575	0.9030	0.9339	0.9564
1.9700	0.3260	0.5462	0.6938	0.7927	0.8601	0.9053	0.9357	0.9578
1.9800	0.3287	0.5499	0.6971	0.7959	0.8628	0.9074	0.9375	0.9592
1.9900	0.3314	0.5536	0.7008	0.7991	0.8654	0.9096	0.9393	0.9604
2.0000	0.3339	0.5572	0.7045	0.8021	0.8682	0.9118	0.9409	0.9617
2.0100	0.3366	0.5607	0.7080	0.8054	0.8710	0.9139	0.9425	0.9629
2.0200	0.3393	0.5642	0.7116	0.8084	0.8736	0.9159	0.9441	0.9641
2.0300	0.3421	0.5679	0.7152	0.8114	0.8761	0.9181	0.9458	0.9651
2.0400	0.3448	0.5717	0.7187	0.8148	0.8787	0.9200	0.9474	0.9663
2.0500	0.3478	0.5752	0.7224	0.8178	0.8812	0.9220	0.9488	0.9673
2.0600	0.3504	0.5789	0.7260	0.8209	0.8836	0.9239	0.9503	0.9685
2.0700	0.3532	0.5825	0.7295	0.8237	0.8862	0.9259	0.9517	0.9696
2.0800	0.3561	0.5863	0.7329	0.8269	0.8884	0.9277	0.9530	0.9706
2.0900	0.3590	0.5899	0.7362	0.8296	0.8909	0.9297	0.9546	0.9715
2.1000	0.3619	0.5934	0.7398	0.8327	0.8932	0.9315	0.9559	0.9726
2.1100	0.3649	0.5971	0.7431	0.8357	0.8958	0.9334	0.9571	0.9735
2.1200	0.3679	0.6009	0.7464	0.8386	0.8980	0.9350	0.9584	0.9744
2.1300	0.3706	0.6045	0.7499	0.8416	0.9005	0.9368	0.9597	0.9754
2.1400	0.3736	0.6080	0.7530	0.8445	0.9025	0.9386	0.9609	0.9764
2.1500	0.3765	0.6117	0.7564	0.8472	0.9048	0.9402	0.9621	0.9771
2.1600	0.3795	0.6154	0.7596	0.8499	0.9071	0.9419	0.9634	0.9780
2.1700	0.3826	0.6189	0.7631	0.8528	0.9093	0.9435	0.9645	0.9788
2.1800	0.3855	0.6227	0.7664	0.8557	0.9115	0.9451	0.9657	0.9796
2.1900	0.3885	0.6264	0.7699	0.8584	0.9137	0.9468	0.9669	0.9805
2.2000	0.3914	0.6301	0.7732	0.8612	0.9160	0.9483	0.9679	0.9812
2.2100	0.3944	0.6337	0.7768	0.8641	0.9180	0.9497	0.9689	0.9819
2.2200	0.3977	0.6374	0.7799	0.8668	0.9200	0.9511	0.9700	0.9825
2.2300	0.4008	0.6410	0.7833	0.8695	0.9221	0.9526	0.9711	0.9832
2.2400	0.4038	0.6449	0.7866	0.8721	0.9241	0.9540	0.9721	0.9839
2.2500	0.4067	0.6485	0.7900	0.8747	0.9261	0.9555	0.9730	0.9844
2.2600	0.4097	0.6521	0.7931	0.8773	0.9280	0.9568	0.9740	0.9850
2.2700	0.4127	0.6558	0.7963	0.8798	0.9299	0.9581	0.9749	0.9857
2.2800	0.4159	0.6593	0.7995	0.8821	0.9319	0.9594	0.9759	0.9863
2.2900	0.4191	0.6632	0.8028	0.8847	0.9337	0.9608	0.9768	0.9868
2.3000	0.4223	0.6669	0.8060	0.8871	0.9354	0.9622	0.9777	0.9874
2.3100	0.4255	0.6704	0.8094	0.8896	0.9371	0.9635	0.9784	0.9879
2.3200	0.4286	0.6742	0.8124	0.8920	0.9389	0.9647	0.9793	0.9884
2.3300	0.4318	0.6778	0.8153	0.8944	0.9405	0.9659	0.9800	0.9889
2.3400	0.4352	0.6816	0.8184	0.8968	0.9424	0.9670	0.9808	0.9894
2.3500	0.4383	0.6852	0.8215	0.8992	0.9441	0.9681	0.9815	0.9899
2.3600	0.4417	0.6890	0.8244	0.9015	0.9457	0.9692	0.9822	0.9903
2.3700	0.4449	0.6928	0.8272	0.9038	0.9470	0.9703	0.9829	0.9908
2.3800	0.4482	0.6964	0.8301	0.9061	0.9484	0.9713	0.9836	0.9912
2.3900	0.4515	0.6999	0.8332	0.9084	0.9500	0.9724	0.9843	0.9917
2.4000	0.4547	0.7036	0.8361	0.9105	0.9516	0.9734	0.9850	0.9921
2.4100	0.4581	0.7072	0.8391	0.9126	0.9530	0.9742	0.9856	0.9924
2.4200	0.4615	0.7108	0.8419	0.9149	0.9544	0.9751	0.9863	0.9928
2.4300	0.4650	0.7145	0.8448	0.9171	0.9559	0.9761	0.9869	0.9932
2.4400	0.4686	0.7180	0.8480	0.9193	0.9573	0.9769	0.9874	0.9934
2.4500	0.4719	0.7214	0.8508	0.9214	0.9587	0.9778	0.9879	0.9938
2.4600	0.4752	0.7251	0.8538	0.9235	0.9601	0.9786	0.9884	0.9941
2.4700	0.4785	0.7287	0.8565	0.9252	0.9614	0.9795	0.9889	0.9944
2.4800	0.4818	0.7322	0.8593	0.9272	0.9626	0.9803	0.9894	0.9947
2.4900	0.4851	0.7357	0.8620	0.9292	0.9638	0.9811	0.9898	0.9950
2.5000	0.4886	0.7392	0.8647	0.9310	0.9650	0.9819	0.9903	0.9953
2.5100	0.4921	0.7425	0.8674	0.9327	0.9662	0.9826	0.9908	0.9955
2.5200	0.4956	0.7459	0.8702	0.9345	0.9673	0.9833	0.9912	0.9957
2.5300	0.4994	0.7495	0.8729	0.9363	0.9684	0.9840	0.9916	0.9960
2.5400	0.5029	0.7529	0.8757	0.9380	0.9694	0.9847	0.9920	0.9962
2.5500	0.5064	0.7561	0.8785	0.9398	0.9704	0.9853	0.9924	0.9965
2.5600	0.5097	0.7594	0.8809	0.9414	0.9715	0.9859	0.9927	0.9967
2.5700	0.5131	0.7628	0.8835	0.9431	0.9725	0.9864	0.9931	0.9969
2.5800	0.5165	0.7662	0.8859	0.9447	0.9735	0.9870	0.9934	0.9970
2.5900	0.5199	0.7693	0.8884	0.9465	0.9745	0.9875	0.9937	0.9972
2.6000	0.5232	0.7728	0.8908	0.9480	0.9755	0.9880	0.9940	0.9973
2.6100	0.5270	0.7760	0.8932	0.9496	0.9764	0.9885	0.9943	0.9975
2.6200	0.5307	0.7793	0.8954	0.9510	0.9773	0.9890	0.9946	0.9976
2.6300	0.5341	0.7825	0.8977	0.9524	0.9781	0.9896	0.9949	0.9978
2.6400	0.5377	0.7860	0.9000	0.9537	0.9789	0.9901	0.9952	0.9979
2.6500	0.5413	0.7893	0.9023	0.9552	0.9799	0.9905	0.9954	0.9980
2.6600	0.5451	0.7925	0.9046	0.9566	0.9807	0.9909	0.9957	0.9981
2.6700	0.5487	0.7958	0.9068	0.9578	0.9814	0.9913	0.9959	0.9982
2.6800	0.5523	0.7989	0.9089	0.9592	0.9820	0.9916	0.9961	0.9983
2.6900	0.5559	0.8020	0.9110	0.9605	0.9827	0.9920	0.9963	0.9984
2.7000	0.5594	0.8052	0.9131	0.9619	0.9835	0.9924	0.9965	0.9986
2.7100	0.5631	0.8084	0.9153	0.9631	0.9841	0.9928	0.9967	0.9987
2.7200	0.5667	0.8113	0.9172	0.9643	0.9849	0.9931	0.9969	0.9987
2.7300	0.5702	0.8145	0.9193	0.9655	0.9854	0.9935	0.9971	0.9988
2.7400	0.5739	0.8176	0.9214	0.9665	0.9860	0.9938	0.9972	0.9989
2.7500	0.5775	0.8209	0.9233	0.9676	0.9866	0.9941	0.9973	0.9990
2.7600	0.5809	0.8238	0.9254	0.9687	0.9872	0.9944	0.9975	0.9991
2.7700	0.5846	0.8267	0.9273	0.9699	0.9878	0.9947	0.9977	0.9991
2.7800	0.5880	0.8299	0.9295	0.9709	0.9883	0.9949	0.9978	0.9992
2.7900	0.5917	0.8330	0.9313	0.9720	0.9888	0.9952	0.9979	0.9992
2.8000	0.5952	0.8360	0.9331	0.9728	0.9894	0.9954	0.9981	0.9993
2.8100	0.5989	0.8391	0.9350	0.9738	0.9898	0.9957	0.9982	0.9993
2.8200	0.6023	0.8422	0.9367	0.9748	0.9902	0.9959	0.9983	0.9994
2.8300	0.6060	0.8450	0.9383	0.9757	0.9907	0.9961	0.9984	0.9994
2.8400	0.6097	0.8477	0.9400	0.9765	0.9911	0.9964	0.9985	0.9995
2.8500	0.6135	0.8506	0.9417	0.9775	0.9916	0.9967	0.9986	0.9995
2.8600	0.6172	0.8534	0.9433	0.9783	0.9919	0.9968	0.9987	0.9995
2.8700	0.6209	0.8563	0.9451	0.9790	0.9923	0.9971	0.9988	0.9996
2.8800	0.6245	0.8592	0.9465	0.9798	0.9927	0.9972	0.9989	0.9996
2.8900	0.6279	0.8620	0.9481	0.9806	0.9930	0.9974	0.9990	0.9996
2.9000	0.6316	0.8648	0.9497	0.9814	0.9933	0.9975	0.9990	0.9997
2.9100	0.6350	0.8675	0.9513	0.9821	0.9937	0.9976	0.9991	0.9997
2.9200	0.6389	0.8701	0.9527	0.9828	0.9940	0.9978	0.9992	0.9997
2.9300	0.6425	0.8727	0.9543	0.9836	0.9943	0.9979	0.9992	0.9997
2.9400	0.6462	0.8756	0.9558	0.9842	0.9946	0.9980	0.9993	0.9998
2.9500	0.6496	0.8782	0.9572	0.9849	0.9948	0.9981	0.9994	0.9998
2.9600	0.6532	0.8808	0.9585	0.9856	0.9951	0.9983	0.9994	0.9998
2.9700	0.6568	0.8832	0.9598	0.9861	0.9953	0.9984	0.9994	0.9998
2.9800	0.6606	0.8859	0.9611	0.9867	0.9955	0.9985	0.9995	0.9998
2.9900	0.6643	0.8883	0.9624	0.9873	0.9958	0.9986	0.9995	0.9999
3.0000	0.6678	0.8907	0.9635	0.9878	0.9960	0.9987	0.9996	0.9999
3.0100	0.6716	0.8931	0.9646	0.9883	0.9962	0.9988	0.9996	0.9999
3.0200	0.6754	0.8955	0.9658	0.9888	0.9964	0.9989	0.9996	0.9999
3.0300	0.6793	0.8979	0.9669	0.9893	0.9966	0.9990	0.9997	0.9999
3.0400	0.6832	0.9002	0.9680	0.9897	0.9968	0.9990	0.9997	0.9999
3.0500	0.6868	0.9023	0.9691	0.9902	0.9970	0.9991	0.9997	0.9999
3.0600	0.6904	0.9046	0.9702	0.9907	0.9972	0.9991	0.9997	0.9999
3.0700	0.6939	0.9067	0.9712	0.9911	0.9974	0.9992	0.9998	0.9999
3.0800	0.6975	0.9088	0.9722	0.9914	0.9976	0.9992	0.9998	1.0000
3.0900	0.7011	0.9110	0.9731	0.9918	0.9977	0.9993	0.9998	1.0000
3.1000	0.7045	0.9131	0.9741	0.9922	0.9979	0.9994	0.9998	1.0000
3.1100	0.7081	0.9153	0.9750	0.9926	0.9980	0.9994	0.9998	1.0000
3.1200	0.7116	0.9172	0.9759	0.9929	0.9981	0.9994	0.9998	1.0000
3.1300	0.7152	0.9193	0.9767	0.9932	0.9982	0.9995	0.9999	1.0000
3.1400	0.7190	0.9211	0.9777	0.9936	0.9983	0.9995	0.9999	1.0000
3.1500	0.7226	0.9231	0.9786	0.9939	0.9984	0.9996	0.9999	1.0000
3.1600	0.7260	0.9251	0.9793	0.9942	0.9986	0.9996	0.9999	1.0000
3.1700	0.7294	0.9269	0.9801	0.9944	0.9987	0.9996	0.9999	1.0000
3.1800	0.7330	0.9289	0.9808	0.9947	0.9987	0.9996	0.9999	1.0000
3.1900	0.7363	0.9307	0.9815	0.9950	0.9988	0.9996	0.9999	1.0000
3.2000	0.7397	0.9326	0.9822	0.9953	0.9988	0.9997	0.9999	1.0000
3.2100	0.7432	0.9345	0.9830	0.9955	0.9989	0.9997	0.9999	1.0000
3.2200	0.7467	0.9361	0.9837	0.9958	0.9990	0.9997	0.9999	1.0000
3.2300	0.7501	0.9379	0.9843	0.9960	0.9991	0.9997	0.9999	1.0000
3.2400	0.7534	0.9397	0.9850	0.9962	0.9992	0.9998	1.0000	1.0000
3.2500	0.7568	0.9412	0.9856	0.9964	0.9992	0.9998	1.0000	1.0000
3.2600	0.7604	0.9428	0.9862	0.9966	0.9993	0.9998	1.0000	1.0000
3.2700	0.7639	0.9444	0.9867	0.9968	0.9993	0.9998	1.0000	1.0000
3.2800	0.7674	0.9461	0.9873	0.9969	0.9994	0.9998	1.0000	1.0000
3.2900	0.7706	0.9475	0.9878	0.9971	0.9994	0.9998	1.0000	1.0000
3.3000	0.7740	0.9490	0.9883	0.9973	0.9995	0.9998	1.0000	1.0000
3.3100	0.7774	0.9504	0.9889	0.9974	0.9995	0.9999	1.0000	1.0000
3.3200	0.7808	0.9519	0.9894	0.9976	0.9996	0.9999	1.0000	1.0000
3.3300	0.7841	0.9534	0.9897	0.9977	0.9996	0.9999	1.0000	1.0000
3.3400	0.7875	0.9548	0.9902	0.9978	0.9996	0.9999	1.0000	1.0000
3.3500	0.7908	0.9563	0.9907	0.9979	0.9997	0.9999	1.0000	1.0000
3.3600	0.7942	0.9578	0.9911	0.9981	0.9997	0.9999	1.0000	1.0000
3.3700	0.7975	0.9592	0.9914	0.9982	0.9997	0.9999	1.0000	1.0000
3.3800	0.8007	0.9605	0.9918	0.9983	0.9997	0.9999	1.0000	1.0000
3.3900	0.8039	0.9617	0.9922	0.9984	0.9997	0.9999	1.0000	1.0000
3.4000	0.8072	0.9630	0.9926	0.9985	0.9998	0.9999	1.0000	1.0000
3.4100	0.8104	0.9642	0.9929	0.9986	0.9998	0.9999	1.0000	1.0000
3.4200	0.8136	0.9654	0.9933	0.9987	0.9998	1.0000	1.0000	1.0000
3.4300	0.8167	0.9664	0.9936	0.9988	0.9998	1.0000	1.0000	1.0000
3.4400	0.8196	0.9675	0.9939	0.9989	0.9998	1.0000	1.0000	1.0000
3.4500	0.8227	0.9687	0.9942	0.9989	0.9998	1.0000	1.0000	1.0000
3.4600	0.8258	0.9697	0.9945	0.9990	0.9998	1.0000	1.0000	1.0000
3.4700	0.8289	0.9708	0.9948	0.9991	0.9998	1.0000	1.0000	1.0000
3.4800	0.8319	0.9718	0.9951	0.9991	0.9999	1.0000	1.0000	1.0000
3.4900	0.8349	0.9728	0.9953	0.9992	0.9999	1.0000	1.0000	1.0000
3.5000	0.8379	0.9738	0.9955	0.9993	0.9999	1.0000	1.0000	1.0000
3.5100	0.8408	0.9748	0.9958	0.9993	0.9999	1.0000	1.0000	1.0000
3.5200	0.8439	0.9758	0.9960	0.9993	0.9999	1.0000	1.0000	1.0000
3.5300	0.8471	0.9767	0.9962	0.9994	0.9999	1.0000	1.0000	1.0000
3.5400	0.8500	0.9776	0.9964	0.9994	0.9999	1.0000	1.0000	1.0000
3.5500	0.8526	0.9784	0.9966	0.9995	0.9999	1.0000	1.0000	1.0000
3.5600	0.8554	0.9792	0.9968	0.9995	0.9999	1.0000	1.0000	1.0000
3.5700	0.8579	0.9800	0.9969	0.9995	0.9999	1.0000	1.0000	1.0000
3.5800	0.8607	0.9807	0.9971	0.9996	0.9999	1.0000	1.0000	1.0000
3.5900	0.8635	0.9814	0.9973	0.9996	0.9999	1.0000	1.0000	1.0000
3.6000	0.8662	0.9822	0.9974	0.9996	1.0000	1.0000	1.0000	1.0000
3.6100	0.8689	0.9829	0.9976	0.9997	1.0000	1.0000	1.0000	1.0000
3.6200	0.8716	0.9837	0.9977	0.9997	1.0000	1.0000	1.0000	1.0000
3.6300	0.8742	0.9843	0.9978	0.9997	1.0000	1.0000	1.0000	1.0000
3.6400	0.8766	0.9849	0.9980	0.9997	1.0000	1.0000	1.0000	1.0000
3.6500	0.8792	0.9854	0.9981	0.9997	1.0000	1.0000	1.0000	1.0000
3.6600	0.8818	0.9861	0.9982	0.9998	1.0000	1.0000	1.0000	1.0000
3.6700	0.8843	0.9867	0.9983	0.9998	1.0000	1.0000	1.0000	1.0000
3.6800	0.8868	0.9873	0.9984	0.9998	1.0000	1.0000	1.0000	1.0000
3.6900	0.8893	0.9879	0.9985	0.9998	1.0000	1.0000	1.0000	1.0000
3.7000	0.8919	0.9883	0.9986	0.9998	1.0000	1.0000	1.0000	1.0000
3.7100	0.8945	0.9887	0.9987	0.9998	1.0000	1.0000	1.0000	1.0000
3.7200	0.8966	0.9892	0.9988	0.9999	1.0000	1.0000	1.0000	1.0000
3.7300	0.8989	0.9897	0.9989	0.9999	1.0000	1.0000	1.0000	1.0000
3.7400	0.9012	0.9902	0.9989	0.9999	1.0000	1.0000	1.0000	1.0000
3.7500	0.9033	0.9907	0.9990	0.9999	1.0000	1.0000	1.0000	1.0000
3.7600	0.9056	0.9911	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000
3.7700	0.9078	0.9916	0.9991	0.9999	1.0000	1.0000	1.0000	1.0000
3.7800	0.9100	0.9919	0.9992	0.9999	1.0000	1.0000	1.0000	1.0000
3.7900	0.9122	0.9923	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000
3.8000	0.9143	0.9926	0.9993	0.9999	1.0000	1.0000	1.0000	1.0000
3.8100	0.9162	0.9930	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000
3.8200	0.9181	0.9933	0.9994	0.9999	1.0000	1.0000	1.0000	1.0000
3.8300	0.9202	0.9937	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000
3.8400	0.9223	0.9940	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000
3.8500	0.9243	0.9943	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.8600	0.9263	0.9946	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.8700	0.9282	0.9948	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000
3.8800	0.9299	0.9952	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.8900	0.9317	0.9954	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.9000	0.9335	0.9956	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.9100	0.9352	0.9958	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.9200	0.9369	0.9961	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000
3.9300	0.9389	0.9963	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.9400	0.9405	0.9965	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.9500	0.9422	0.9967	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.9600	0.9437	0.9969	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.9700	0.9453	0.9971	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000
3.9800	0.9469	0.9972	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
3.9900	0.9484	0.9974	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0000	0.9500	0.9976	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0100	0.9515	0.9978	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0200	0.9529	0.9979	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0300	0.9542	0.9981	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0400	0.9557	0.9982	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0500	0.9571	0.9983	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0600	0.9584	0.9984	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0700	0.9596	0.9985	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0800	0.9608	0.9986	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.0900	0.9621	0.9987	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000
4.1000	0.9634	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1100	0.9645	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1200	0.9657	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1300	0.9668	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1400	0.9678	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1500	0.9688	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1600	0.9699	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1700	0.9709	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1800	0.9719	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.1900	0.9728	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2000	0.9738	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2100	0.9747	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2200	0.9756	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2300	0.9765	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2400	0.9774	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2500	0.9783	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2600	0.9791	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2700	0.9800	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2800	0.9807	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.2900	0.9815	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3000	0.9823	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3100	0.9829	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3200	0.9837	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3300	0.9844	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3400	0.9849	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3500	0.9856	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3600	0.9861	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3700	0.9867	0.9998	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3800	0.9873	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.3900	0.9878	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4000	0.9884	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4100	0.9889	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4200	0.9894	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4300	0.9898	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4400	0.9903	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4500	0.9908	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4600	0.9912	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4700	0.9916	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4800	0.9920	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.4900	0.9924	0.9999	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5000	0.9927	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5100	0.9931	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5200	0.9934	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5300	0.9937	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5400	0.9940	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5500	0.9943	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5600	0.9946	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5700	0.9949	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5800	0.9952	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.5900	0.9954	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6000	0.9957	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6100	0.9960	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6200	0.9962	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6300	0.9964	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6400	0.9966	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6500	0.9968	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6600	0.9970	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6700	0.9972	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6800	0.9973	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.6900	0.9975	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7000	0.9976	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7100	0.9978	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7200	0.9979	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7300	0.9980	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7400	0.9982	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7500	0.9983	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7600	0.9984	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7700	0.9985	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7800	0.9986	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.7900	0.9987	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8000	0.9988	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8100	0.9989	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8200	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8300	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8400	0.9990	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8500	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8600	0.9991	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8700	0.9992	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8800	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.8900	0.9993	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9000	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9100	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9200	0.9994	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9300	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9400	0.9995	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9500	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9600	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9700	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9800	0.9996	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
4.9900	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000
5.0000	0.9997	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000	1.0000


==> Data-n8/sr_n8_P40_phi1.00_1.00_1.00_1.00_1.00_1.00_1.00_1.00_var1.0_2.0_3.0_4.0_5.0_6.0_7.0_8.0_rate_instances.txt <==
time	rate1	rate2	rate3	rate4	rate5	rate6	rate7	rate8	time_r	cum_r1	cum_r2	cum_r3	cum_r4	cum_r5	cum_r6	cum_r7	cum_r8	sum_cum_r
1.0000	3.1553	1.0120	0.1829	0.1766	1.5365	0.7253	2.4198	1.0572	1.0000	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524	0.7524
2.0000	2.4058	0.9553	1.5541	2.8646	0.0000	0.7316	0.5891	0.4801	11.0000	0.7396	0.2809	0.4029	0.1331	0.0745	0.1889	0.0400	0.1213	0.2477
3.0000	1.4572	1.5236	0.0002	1.8458	1.7651	0.0004	0.0002	0.9603	21.0000	1.0705	0.4596	0.3372	0.0858	0.0509	0.0990	0.0449	0.0871	0.2794
4.0000	0.0002	2.0502	1.7532	2.5869	0.0004	1.3367	0.4231	0.7670	31.0000	1.0635	0.4360	0.2972	0.1023	0.0800	0.0672	0.0685	0.0733	0.2735
5.0000	2.6490	0.0002	2.0107	1.5067	1.4305	0.0001	0.5323	0.6323	41.0000	1.0946	0.3830	0.2685	0.1574	0.0711	0.1083	0.0858	0.0667	0.2794
6.0000	3.2811	3.3468	2.7652	0.0002	0.0004	0.3416	0.0001	1.0490	51.0000	1.1091	0.4455	0.2869	0.1567	0.1301	0.1081	0.0722	0.0537	0.2953
7.0000	1.9170	1.8243	0.6272	2.7714	1.1623	2.0733	0.0001	0.7734	61.0000	1.1594	0.5141	0.3271	0.2012	0.1385	0.1129	0.0781	0.0699	0.3251
8.0000	0.1407	2.1414	1.8414	1.8793	0.5808	0.0001	2.1623	0.7562	71.0000	1.2137	0.6266	0.3925	0.2749	0.1952	0.1297	0.1123	0.1108	0.3820
9.0000	1.9299	1.1123	1.3130	2.3869	0.6130	1.1585	1.3081	0.1127	81.0000	1.3593	0.7760	0.4291	0.3358	0.2173	0.1513	0.1840	0.1351	0.4485
10.0000	3.6994	0.2557	1.5076	1.1229	2.2590	1.2153	1.6170	0.0191	91.0000	1.4415	0.8694	0.5018	0.4294	0.2850	0.2233	0.2735	0.1734	0.5246
11.0000	2.3409	3.1734	3.2286	2.4451	1.0732	0.0003	1.1188	1.2549	101.0000	1.4588	1.0177	0.5898	0.5020	0.3894	0.2671	0.3198	0.2031	0.5935
12.0000	2.9460	0.0003	0.5034	0.7687	0.0000	0.9170	0.0003	0.0002	111.0000	1.5470	1.0496	0.6610	0.5405	0.4577	0.3447	0.3294	0.2265	0.6446
13.0000	2.3213	0.0586	0.6625	0.0002	0.0005	0.0323	0.0001	0.0001	121.0000	1.6265	1.1338	0.7290	0.5869	0.5139	0.3886	0.4017	0.2563	0.7046
14.0000	0.7317	0.0005	0.7148	0.0002	0.6104	0.0004	1.3813	0.5534	131.0000	1.6794	1.1951	0.7763	0.6246	0.5253	0.4536	0.4225	0.2890	0.7457
15.0000	0.1566	1.3333	0.0002	1.9704	0.0170	0.3420	0.6180	0.8577	141.0000	1.7329	1.2556	0.8499	0.6326	0.5568	0.4815	0.4203	0.3119	0.7802
16.0000	2.7377	0.6680	0.6018	2.6629	1.3049	1.6879	1.4649	1.3479	151.0000	1.7843	1.2804	0.8804	0.6329	0.5908	0.4963	0.4540	0.3235	0.8053
17.0000	2.8372	2.3865	1.3168	0.0002	0.5149	0.8641	1.5936	0.0001	161.0000	1.8261	1.3059	0.9179	0.6297	0.6240	0.5221	0.4835	0.3309	0.8300
18.0000	0.8580	0.2862	1.1288	2.0050	1.3032	1.0070	0.0000	1.8630	171.0000	1.8535	1.3299	0.9689	0.6499	0.6441	0.5405	0.5043	0.3420	0.8541
19.0000	2.8829	2.4297	0.8767	1.1740	0.0001	0.0001	0.1145	0.5795	181.0000	1.8538	1.3591	1.0049	0.6497	0.6816	0.5531	0.4990	0.3692	0.8713
20.0000	3.5456	1.6733	0.0041	0.0005	0.7206	0.0251	0.7120	0.5643	191.0000	1.8898	1.4141	1.0287	0.6746	0.6906	0.5666	0.5160	0.3916	0.8965
21.0000	3.9153	1.8307	1.7736	0.8597	0.6365	1.3389	0.0002	0.0004	201.0000	1.9123	1.4307	1.0457	0.6862	0.7086	0.5833	0.5221	0.4144	0.9129
22.0000	3.6237	3.2841	1.8873	0.2770	1.2631	2.2082	1.5986	1.9229	211.0000	1.9946	1.5068	1.0969	0.7371	0.7457	0.6247	0.5522	0.4411	0.9624
23.0000	3.1480	0.2129	0.4980	1.0649	1.5908	1.9420	0.3721	0.0004	221.0000	2.0501	1.5513	1.1562	0.7885	0.7906	0.6339	0.5998	0.4495	1.0025
24.0000	3.5559	1.0174	1.0046	0.1362	0.0002	0.2068	1.7635	0.8261	231.0000	2.1277	1.6106	1.2075	0.8694	0.8117	0.6795	0.6539	0.4949	1.0569
25.0000	4.0111	1.0551	0.0005	1.8532	1.1483	0.0000	0.0005	1.7810	241.0000	2.1806	1.7062	1.2535	0.8901	0.8657	0.7105	0.6694	0.5281	1.1005
26.0000	1.2247	0.3832	0.0004	1.6434	1.5276	0.6044	1.0450	1.6142	251.0000	2.2316	1.7855	1.3049	0.9389	0.8953	0.7548	0.6985	0.5670	1.1471
27.0000	4.3632	1.7059	2.4954	0.8334	0.4118	1.7411	0.0005	0.7408	261.0000	2.2980	1.8320	1.3814	0.9692	0.9429	0.7785	0.7328	0.5979	1.1916
28.0000	2.3449	0.0003	2.5047	0.7577	0.4591	0.8075	0.0002	1.6804	271.0000	2.3230	1.8644	1.4141	1.0136	0.9696	0.8246	0.7482	0.6045	1.2202
29.0000	2.1600	3.6338	0.0002	1.0922	0.0005	1.8733	0.0005	0.9037	281.0000	2.3251	1.8564	1.4271	1.0270	1.0232	0.8515	0.7375	0.6240	1.2340
30.0000	2.1630	1.0756	1.5168	0.0002	1.2358	0.3330	0.0004	0.0690	291.0000	2.3361	1.8358	1.4327	1.0243	1.0202	0.8707	0.7128	0.6445	1.2346
31.0000	1.6827	3.6184	2.3697	0.0004	1.9026	0.5057	1.1145	1.9340	301.0000	2.3861	1.7922	1.4153	1.0299	0.9945	0.8848	0.7108	0.6305	1.2305
32.0000	0.5587	3.1200	0.1209	1.1749	0.9819	0.2023	1.6793	0.0003	311.0000	2.4200	1.7898	1.3942	1.0212	0.9845	0.8702	0.7267	0.6476	1.2318
33.0000	3.5857	1.2942	1.1576	1.7284	0.0002	0.3364	1.8475	1.5737	321.0000	2.3924	1.7778	1.3709	1.0332	0.9707	0.8568	0.7189	0.6457	1.2208
34.0000	3.5546	4.4225	2.6008	2.2726	0.0000	1.5888	0.0001	0.7465	331.0000	2.3985	1.7590	1.3816	1.0468	0.9785	0.8470	0.6957	0.6513	1.2198
35.0000	0.0002	0.6343	0.0005	0.7514	0.1686	1.7657	1.4928	0.4310	341.0000	2.4408	1.7258	1.3641	1.0669	0.9652	0.8552	0.7121	0.6566	1.2233
36.0000	3.4430	1.8452	1.6388	1.8554	0.9508	1.9207	0.7940	0.0005	351.0000	2.4098	1.7318	1.3839	1.0966	0.9566	0.8521	0.6948	0.6650	1.2238
37.0000	1.2075	2.6926	1.5877	1.5225	0.0005	0.9707	0.0004	0.0000	361.0000	2.4179	1.7020	1.3768	1.1339	0.9485	0.8488	0.6871	0.6647	1.2225
38.0000	3.3075	0.0004	3.1187	2.2146	1.1485	1.4592	0.0000	2.0523	371.0000	2.4163	1.7059	1.3331	1.1465	0.9274	0.8354	0.6923	0.6679	1.2156
39.0000	1.1633	2.4756	0.0003	1.3768	1.5851	0.7295	0.9496	0.9305	381.0000	2.4485	1.6723	1.3176	1.1888	0.9286	0.8339	0.7105	0.6558	1.2195
40.0000	2.3839	2.7343	2.4051	1.1995	1.8551	0.2920	0.0004	0.8742	391.0000	2.4556	1.6329	1.3237	1.1861	0.9627	0.8343	0.7184	0.6291	1.2178
41.0000	2.8178	2.2260	0.5744	0.7312	0.0000	0.7428	0.6639	0.0824	401.0000	2.4825	1.6394	1.3150	1.1935	0.9587	0.7972	0.7258	0.6133	1.2157
42.0000	3.8614	0.0002	0.0003	1.2309	0.4456	0.6618	2.6042	1.4676	411.0000	2.4927	1.6322	1.3226	1.1973	0.9739	0.7936	0.7520	0.6232	1.2234
43.0000	0.0001	0.5003	0.5422	0.0003	1.5156	0.8415	0.0001	0.0005	421.0000	2.4939	1.6520	1.3009	1.2104	0.9685	0.8151	0.7395	0.6275	1.2260
44.0000	1.9353	0.3480	1.7868	3.1936	0.0005	0.2381	0.0000	0.6228	431.0000	2.5186	1.6652	1.3164	1.1856	0.9923	0.8025	0.7116	0.6126	1.2256
45.0000	2.7605	3.1443	0.0002	0.5554	0.0004	1.2562	0.0000	0.0004	441.0000	2.5191	1.6610	1.3107	1.1959	0.9911	0.8192	0.7274	0.6161	1.2301
46.0000	2.2104	2.2897	2.5418	0.7096	0.8036	0.1066	1.9653	0.5319	451.0000	2.5285	1.6599	1.2977	1.1735	0.9949	0.7967	0.7392	0.6058	1.2245
47.0000	2.2177	2.7570	1.5101	0.0003	3.4721	0.9497	0.0003	0.0004	461.0000	2.5152	1.6376	1.2682	1.1950	0.9850	0.7926	0.7319	0.6033	1.2161
48.0000	3.1465	1.8374	1.0053	1.3089	1.2889	2.4166	0.0001	0.5501	471.0000	2.4765	1.6450	1.2694	1.1946	0.9886	0.7916	0.7275	0.6183	1.2139
49.0000	1.7736	2.4664	2.7142	1.4105	0.3679	2.0384	0.0004	0.0004	481.0000	2.4847	1.6441	1.2957	1.1883	0.9788	0.7766	0.7424	0.5940	1.2131
50.0000	3.5975	2.7689	2.2140	0.5378	2.5416	0.0001	0.0002	0.0002	491.0000	2.5175	1.6694	1.3239	1.1849	0.9945	0.7675	0.7414	0.5845	1.2229
51.0000	1.7350	2.1773	2.3118	2.6831	2.2285	0.4328	0.0002	0.0002	501.0000	2.4827	1.6767	1.3456	1.1837	1.0155	0.7315	0.7401	0.5822	1.2197
52.0000	3.0381	0.0004	0.0001	2.0041	0.0004	1.0265	0.0002	0.8279	511.0000	2.4557	1.6917	1.3803	1.1926	1.0267	0.7362	0.7451	0.5723	1.2251
53.0000	1.5833	3.5708	1.6771	1.6576	2.4384	0.0003	0.0001	0.0002	521.0000	2.4686	1.6689	1.3751	1.2075	1.0387	0.7541	0.7506	0.5665	1.2287
54.0000	1.7998	2.1780	2.3730	1.7361	0.9784	0.8873	0.0002	1.2229	531.0000	2.4642	1.6549	1.3608	1.1839	1.0397	0.7580	0.7739	0.5573	1.2241
55.0000	2.7728	1.2244	2.3746	2.6940	1.6803	0.0001	0.6861	0.4282	541.0000	2.4344	1.6798	1.3645	1.1816	1.0426	0.7555	0.7640	0.5496	1.2215
56.0000	0.3323	1.1050	1.7770	0.1599	0.8636	0.9641	0.4195	0.0001	551.0000	2.4886	1.6806	1.3330	1.1596	1.0464	0.7609	0.7658	0.5490	1.2230
57.0000	4.2102	2.2582	3.1267	0.0002	0.7574	0.0003	0.0001	0.0005	561.0000	2.4481	1.6997	1.3572	1.1870	1.0543	0.7578	0.7803	0.5692	1.2317
58.0000	0.5649	0.3696	2.0243	3.5884	0.0002	0.0002	0.3340	0.9885	571.0000	2.4315	1.7025	1.3811	1.1847	1.0678	0.7698	0.7657	0.5848	1.2360
59.0000	0.0028	2.6193	1.5634	1.7603	0.0001	0.0001	0.9099	0.0002	581.0000	2.3867	1.7091	1.4044	1.1730	1.0375	0.7572	0.7629	0.5762	1.2259
60.0000	2.1320	3.0183	2.1460	0.0004	1.2074	1.9625	0.0002	0.2426	591.0000	2.3711	1.7099	1.4026	1.1990	1.0116	0.7666	0.7495	0.6021	1.2265
61.0000	2.8829	1.7236	1.7278	0.0004	0.0004	0.0001	0.0002	1.7515	601.0000	2.3276	1.6934	1.3889	1.2052	1.0285	0.8136	0.7606	0.5900	1.2260
62.0000	1.9644	1.7944	0.4882	1.7046	0.5539	0.6718	0.5207	1.7088	611.0000	2.3522	1.6810	1.3749	1.1946	1.0324	0.8203	0.7452	0.5775	1.2223
63.0000	3.5083	1.4302	1.8709	1.3331	1.1458	2.0622	1.5524	0.0001	621.0000	2.3466	1.6557	1.4063	1.2077	1.0421	0.8318	0.7446	0.5952	1.2287
64.0000	1.8456	1.3289	0.0004	2.2219	0.2310	0.1495	0.0000	1.7969	631.0000	2.3247	1.6741	1.4025	1.2069	1.0400	0.8236	0.7589	0.5848	1.2269
65.0000	4.2691	1.1713	0.6664	0.7163	0.9910	0.0001	2.5790	0.3427	641.0000	2.3147	1.6333	1.4247	1.2344	1.0235	0.7973	0.7476	0.5784	1.2193
66.0000	2.4934	2.2395	0.0003	1.0385	1.4798	2.8306	0.0002	0.8448	651.0000	2.3389	1.6335	1.4496	1.2686	1.0190	0.8070	0.7362	0.5961	1.2311
67.0000	2.1402	1.7741	0.0004	1.6998	0.4194	0.4434	0.9938	0.0003	661.0000	2.3412	1.6599	1.4324	1.2566	1.0038	0.8014	0.7313	0.5829	1.2262
68.0000	3.0314	3.3283	1.8160	0.5863	0.0004	2.2311	1.7334	0.0001	671.0000	2.3920	1.6241	1.4296	1.2303	1.0039	0.7904	0.7440	0.5714	1.2232
69.0000	2.4664	0.0002	0.7962	1.1260	2.5993	1.4376	0.0002	0.1441	681.0000	2.3843	1.6354	1.4187	1.2392	1.0041	0.8366	0.7313	0.5841	1.2292
70.0000	2.8287	0.0004	1.5363	2.0786	0.1094	0.0352	0.7506	2.6799	691.0000	2.3606	1.6211	1.3825	1.2277	0.9999	0.8070	0.7437	0.6090	1.2189
71.0000	2.9940	1.6746	0.5360	0.8051	1.8583	0.0002	0.0009	1.7868	701.0000	2.4066	1.6072	1.3741	1.2118	0.9778	0.8296	0.7587	0.6293	1.2244
72.0000	2.6630	0.0003	1.4097	2.2955	2.5142	0.0005	1.5938	0.0001	711.0000	2.3755	1.6166	1.3422	1.2265	0.9563	0.8407	0.7391	0.6230	1.2150
73.0000	1.3193	2.9091	2.2400	0.9205	0.4444	0.7422	0.0002	1.6811	721.0000	2.3965	1.6451	1.3794	1.1972	0.9515	0.8439	0.7170	0.6257	1.2195
74.0000	1.5900	2.0937	2.5342	0.7230	0.5646	0.6359	0.6227	0.3092	731.0000	2.3793	1.6962	1.3786	1.2080	0.9641	0.8461	0.7199	0.6374	1.2287
75.0000	0.8017	1.5430	0.9491	0.2043	1.6451	1.2528	0.0002	0.0002	741.0000	2.3590	1.6623	1.3787	1.1924	0.9650	0.8373	0.7207	0.6363	1.2189
76.0000	2.7629	2.9451	0.9420	0.3449	0.0001	0.6470	0.2026	1.3773	751.0000	2.3216	1.6621	1.4066	1.2026	0.9734	0.8407	0.7442	0.6480	1.2249
77.0000	3.1747	2.6034	0.0005	0.0004	0.6469	2.0271	1.3101	0.0000	761.0000	2.3757	1.6637	1.3762	1.1597	0.9739	0.8529	0.7396	0.6260	1.2210
78.0000	0.0002	1.6264	2.4356	1.7688	2.3802	1.2717	1.5932	0.3520	771.0000	2.3960	1.6514	1.3797	1.1764	0.9998	0.8604	0.7366	0.6122	1.2265
79.0000	3.4647	1.8088	2.0966	2.0209	2.1519	0.9419	0.5100	0.0003	781.0000	2.4576	1.6500	1.3286	1.1551	1.0078	0.8740	0.7451	0.6444	1.2328
80.0000	4.4727	2.9379	0.3810	1.4158	0.6419	1.5573	0.0000	0.3864	791.0000	2.4516	1.6658	1.3513	1.1351	0.9817	0.8752	0.7495	0.6290	1.2299
81.0000	3.0383	3.8629	0.1018	0.8185	0.7174	1.0565	0.9970	0.3983	801.0000	2.4409	1.6555	1.4020	1.1212	0.9805	0.8527	0.7445	0.6466	1.2305
82.0000	2.5437	2.5171	1.8799	0.0001	2.1969	1.3997	0.0001	0.0005	811.0000	2.4240	1.6806	1.3962	1.1293	0.9614	0.8264	0.7340	0.6610	1.2266
83.0000	3.2308	0.6186	1.9473	1.2983	1.7730	1.7037	1.0032	1.0088	821.0000	2.4098	1.6875	1.3677	1.1064	0.9426	0.8412	0.7407	0.6467	1.2178
84.0000	1.9350	1.7786	1.3089	0.7512	0.0002	0.0004	0.0001	0.0002	831.0000	2.3997	1.6675	1.3446	1.1115	0.9479	0.8404	0.7616	0.6559	1.2161
85.0000	2.6429	0.9134	1.9647	1.1367	0.4687	2.1749	0.7516	0.1413	841.0000	2.4136	1.7119	1.3676	1.0737	0.9484	0.8572	0.7733	0.6523	1.2247
86.0000	0.6395	0.0000	0.8244	0.0000	0.8167	1.0463	0.0002	0.9907	851.0000	2.4150	1.6490	1.3621	1.0726	0.9610	0.8497	0.7715	0.6494	1.2163
87.0000	3.0841	1.7166	2.9233	1.6201	0.0000	1.7397	0.0004	1.6308	861.0000	2.4065	1.6403	1.3706	1.0476	0.9874	0.8593	0.7805	0.6716	1.2205
88.0000	1.8371	1.9315	2.4997	1.5786	1.4797	1.0710	1.7591	0.0004	871.0000	2.3951	1.6659	1.3466	1.0373	0.9860	0.8721	0.7963	0.6768	1.2220
89.0000	2.9477	0.3444	2.8076	2.2755	0.0002	0.0001	2.4774	1.5323	881.0000	2.3939	1.6470	1.3764	1.0243	0.9695	0.8310	0.8211	0.6741	1.2172
90.0000	0.0001	0.0000	1.9591	3.1140	1.6466	1.6222	0.0589	1.2650	891.0000	2.4076	1.6412	1.4048	1.0482	0.9731	0.8627	0.8161	0.6562	1.2262
91.0000	2.6832	3.4446	1.3454	1.4691	0.4367	0.1094	0.5361	0.0005	901.0000	2.3906	1.6453	1.4196	1.0359	0.9767	0.8884	0.8158	0.6347	1.2259
92.0000	3.2127	0.9236	2.2305	0.0741	1.4148	2.3783	0.0004	1.8388	911.0000	2.3951	1.6520	1.4748	1.0190	0.9836	0.8760	0.8238	0.6517	1.2345
93.0000	3.0102	1.9447	2.2616	0.0002	0.6545	1.2280	0.0000	1.5077	921.0000	2.3920	1.6261	1.4383	1.0284	0.9997	0.8580	0.8494	0.6565	1.2310
94.0000	3.8634	0.9646	2.6191	2.0004	1.9139	0.1111	0.0004	0.0003	931.0000	2.4003	1.6014	1.4716	1.0193	0.9899	0.8416	0.8433	0.6494	1.2271
95.0000	0.7583	3.2544	2.5917	2.5071	0.2525	1.2013	1.9175	1.3789	941.0000	2.3685	1.6274	1.4727	1.0620	0.9947	0.8425	0.8506	0.6463	1.2331
96.0000	3.4802	2.3764	1.7235	0.5984	1.2335	0.6870	0.4621	0.0492	951.0000	2.3830	1.6412	1.4564	1.0728	0.9809	0.8504	0.8240	0.6574	1.2333
97.0000	1.8620	2.6755	0.1978	1.6395	2.8497	0.9593	0.0005	0.0004	961.0000	2.3933	1.6560	1.4822	1.0628	0.9923	0.8479	0.8073	0.6715	1.2392
98.0000	2.9936	1.9720	0.0001	0.7760	0.0002	1.0115	0.0000	1.6576	971.0000	2.3887	1.6645	1.4941	1.0372	0.9741	0.8202	0.8283	0.6700	1.2346
99.0000	2.1676	1.2317	1.3803	1.3987	1.2927	1.6643	2.1366	0.0003	981.0000	2.3758	1.6860	1.5034	1.0399	0.9667	0.8175	0.8230	0.6681	1.2351
100.0000	2.4012	3.2660	0.4018	1.6886	2.0761	0.2995	0.7529	0.4566	991.0000	2.4109	1.6983	1.4342	1.0523	0.9806	0.8121	0.8133	0.6774	1.2349

